How to Attain Communication-Efficient DNN Training? Convert, Compress, Correct

This paper introduces CO3 -- an algorithm for communication-efficient federated Deep Neural Network (DNN) training. CO3 takes its name from three processing applied which reduce the communication load when transmitting the local DNN gradients from the remote users to the Parameter Server. Namely: (i) gradient quantization through floating-point conversion, (ii) lossless compression of the quantized gradient, and (iii) quantization error correction. We carefully design each of the steps above to assure good training performance under a constraint on the communication rate. In particular, in steps (i) and (ii), we adopt the assumption that DNN gradients are distributed according to a generalized normal distribution, which is validated numerically in the paper. For step (iii), we utilize an error feedback with memory decay mechanism to correct the quantization error introduced in step (i). We argue that the memory decay coefficient, similarly to the learning rate, can be optimally tuned to improve convergence. A rigorous convergence analysis of the proposed CO3 with SGD is provided. Moreover, with extensive simulations, we show that CO3 offers improved performance when compared with existing gradient compression schemes in the literature which employ sketching and non-uniform quantization of the local gradients.

==> Data/B4_C1_e100_qqplot.txt <==
-4.066797060861146668e-04 -1.455573947168886662e-03
-3.412731778617848267e-04 -9.701524395495653152e-04
-3.108760412509547154e-04 -7.078653434291481972e-04
-2.908597624695557831e-04 -5.091278580948710442e-04
-2.759126027544895059e-04 -4.692401562351733446e-04
-2.639795819059668949e-04 -4.085240361746400595e-04
-2.540470423417481383e-04 -3.213721502106636763e-04
-2.455397710802989172e-04 -2.734559529926627874e-04
-2.380997275523108491e-04 -2.707538078539073467e-04
-2.314888435718373463e-04 -2.534237864892929792e-04
-2.255407699921151924e-04 -2.425294514978304505e-04
-2.201346810664333697e-04 -2.374197210883721709e-04
-2.151800441942182006e-04 -2.363412058912217617e-04
-2.106072700765710499e-04 -2.309485862497240305e-04
-2.063617130426639336e-04 -2.284395304741337895e-04
-2.023996769074951421e-04 -2.246278600068762898e-04
-1.986856720663123096e-04 -2.029000024776905775e-04
-1.951904810716273376e-04 -2.022874396061524749e-04
-1.918897625832450778e-04 -1.978163927560672164e-04
-1.887630233328061141e-04 -1.933751482283696532e-04
-1.857928474967737134e-04 -1.804965722840279341e-04
-1.829643098111483394e-04 -1.789799280231818557e-04
-1.802645222412871829e-04 -1.787189248716458678e-04
-1.776822793185463983e-04 -1.761450985213741660e-04
-1.752077774459372497e-04 -1.742624299367889762e-04
-1.728323903995755023e-04 -1.686299219727516174e-04
-1.705484880436800347e-04 -1.652260398259386420e-04
-1.683492886464823504e-04 -1.625216682441532612e-04
-1.662287375901062153e-04 -1.606341538717970252e-04
-1.641814070088124552e-04 -1.567271974636241794e-04
-1.622024121664860708e-04 -1.477764017181470990e-04
-1.602873413310000367e-04 -1.427600509487092495e-04
-1.584321966129366151e-04 -1.423591020284220576e-04
-1.566333437737617794e-04 -1.401326444465667009e-04
-1.548874694195672731e-04 -1.392928679706528783e-04
-1.531915443134892509e-04 -1.374450803268700838e-04
-1.515427917864134054e-04 -1.366150972899049520e-04
-1.499386604187481851e-04 -1.335637061856687069e-04
-1.483768003185151037e-04 -1.333951804554089904e-04
-1.468550424421924904e-04 -1.329165388597175479e-04
-1.453713805016633139e-04 -1.296851260121911764e-04
-1.439239550786360349e-04 -1.287189370486885309e-04
-1.425110396310344074e-04 -1.282406446989625692e-04
-1.411310281272435503e-04 -1.275433169212192297e-04
-1.397824240861356994e-04 -1.259853161172941327e-04
-1.384638308353570752e-04 -1.250253844773396850e-04
-1.371739428289131773e-04 -1.248954940820112824e-04
-1.359115378887631054e-04 -1.231593778356909752e-04
-1.346754702548814291e-04 -1.220159101649187505e-04
-1.334646643447541439e-04 -1.219090481754392385e-04
-1.322781091371454435e-04 -1.216547825606539845e-04
-1.311148531066652721e-04 -1.213001378346234560e-04
-1.299739996455634536e-04 -1.208211688208393753e-04
-1.288547029175719913e-04 -1.202217172249220312e-04
-1.277561640957761667e-04 -1.192993149743415415e-04
-1.266776279426070988e-04 -1.189061222248710692e-04
-1.256183796952857674e-04 -1.188354726764373481e-04
-1.245777422245606314e-04 -1.186515000881627202e-04
-1.235550734384527121e-04 -1.158031154773198068e-04
-1.225497639060911699e-04 -1.149200834333896637e-04
-1.215612346796170450e-04 -1.136430728365667164e-04
-1.205889352946741929e-04 -1.136195132858119905e-04
-1.196323419321955933e-04 -1.135784987127408385e-04
-1.186909557261199929e-04 -1.107475545722991228e-04
-1.177643012033567638e-04 -1.096394043997861445e-04
-1.168519248437839634e-04 -1.076544212992303073e-04
-1.159533937493702731e-04 -1.074602259905077517e-04
-1.150682944126386946e-04 -1.058931375155225396e-04
-1.141962315757108802e-04 -1.058295529219321907e-04
-1.133368271720523707e-04 -1.049374477588571608e-04
-1.124897193438238871e-04 -1.028919068630784750e-04
-1.116545615284518007e-04 -1.002255739877000451e-04
-1.108310216086499109e-04 -9.975447028409689665e-05
-1.100187811206710504e-04 -9.900859731715172529e-05
-1.092175345160674969e-04 -9.868091729003936052e-05
-1.084269884726846806e-04 -9.841827704804018140e-05
-1.076468612509883248e-04 -9.778652747627347708e-05
-1.068768820922048733e-04 -9.700718510430306196e-05
-1.061167906550480097e-04 -9.646629769122228026e-05
-1.053663364881075670e-04 -9.584175131749361753e-05
-1.046252785352163982e-04 -9.423867595614865422e-05
-1.038933846713641551e-04 -9.354316716780886054e-05
-1.031704312669103703e-04 -9.304483683081343770e-05
-1.024562027780586771e-04 -9.238044003723189235e-05
-1.017504913617130701e-04 -9.193901496473699808e-05
-1.010530965129930283e-04 -9.122867777477949858e-05
-1.003638247238295539e-04 -9.067865903489291668e-05
-9.968248916118777764e-05 -9.026196494232863188e-05
-9.900890936357457906e-05 -8.925626025302335620e-05
-9.834291095460062648e-05 -8.902958506951108575e-05
-9.768432537245929021e-05 -8.818119385978206992e-05
-9.703298961427435886e-05 -8.814455941319465637e-05
-9.638874599434188776e-05 -8.756745955906808376e-05
-9.575144191537466720e-05 -8.745748345972970128e-05
-9.512092965191813396e-05 -8.637396967969834805e-05
-9.449706614516529993e-05 -8.609172800788655877e-05
-9.387971280846299830e-05 -8.595563122071325779e-05
-9.326873534284437070e-05 -8.499504474457353354e-05
-9.266400356197649821e-05 -8.476578659610822797e-05
-9.206539122594907770e-05 -8.448812150163576007e-05
-9.147277588337734315e-05 -8.354125748155638576e-05
-9.088603872132203047e-05 -8.334844460478052497e-05
-9.030506442256799860e-05 -8.250278915511444211e-05
-8.972974102983388408e-05 -8.221336611313745379e-05
-8.915995981650935741e-05 -8.185156912077218294e-05
-8.859561516355147451e-05 -8.042939589358866215e-05
-8.803660444218560255e-05 -7.968540012370795012e-05
-8.748282790209366928e-05 -7.891451969044283032e-05
-8.693418856477468006e-05 -7.885284867370501161e-05
-8.639059212180273878e-05 -7.865866064094007015e-05
-8.585194683770730722e-05 -7.855162402847781777e-05
-8.531816345722949410e-05 -7.810237002559006214e-05
-8.478915511672331683e-05 -7.733470556559041142e-05
-8.426483725947167850e-05 -7.725068280706182122e-05
-8.374512755472289299e-05 -7.672647916479036212e-05
-8.322994582024605603e-05 -7.652068597963079810e-05
-8.271921394822460700e-05 -7.630670006619766355e-05
-8.221285583431788880e-05 -7.605241989949718118e-05
-8.171079730972994574e-05 -7.588790322188287973e-05
-8.121296607613297149e-05 -7.493996963603422046e-05
-8.071929164330105932e-05 -7.481489592464640737e-05
-8.022970526932516645e-05 -7.409526006085798144e-05
-7.974413990327463501e-05 -7.235164957819506526e-05
-7.926253013019385395e-05 -7.223663851618766785e-05
-7.878481211831311936e-05 -7.208042370621114969e-05
-7.831092356837709067e-05 -7.173735502874478698e-05
-7.784080366497778765e-05 -7.112188905011862516e-05
-7.737439302981098904e-05 -7.067953265504911542e-05
-7.691163367675196325e-05 -7.031299173831939697e-05
-7.645246896867794351e-05 -7.017902680672705173e-05
-7.599684357594931039e-05 -6.955042044864967465e-05
-7.554470343647774820e-05 -6.930085510248318315e-05
-7.509599571730438323e-05 -6.923078763065859675e-05
-7.465066877762329908e-05 -6.842739094281569123e-05
-7.420867213318921220e-05 -6.827383913332596421e-05
-7.376995642203628670e-05 -6.792875501560047269e-05
-7.333447337146503197e-05 -6.649362330790609121e-05
-7.290217576622901919e-05 -6.614103767788037658e-05
-7.247301741787703195e-05 -6.601362838409841061e-05
-7.204695313519585836e-05 -6.599468179047107697e-05
-7.162393869571472037e-05 -6.563864008057862520e-05
-7.120393081821132966e-05 -6.530481914523988962e-05
-7.078688713619425406e-05 -6.407546607078984380e-05
-7.037276617230911913e-05 -6.344766734400764108e-05
-6.996152731363301520e-05 -6.285968265729025006e-05
-6.955313078782402825e-05 -6.137241871329024434e-05
-6.914753764008427477e-05 -6.133526039775460958e-05
-6.874470971090818365e-05 -6.130135443527251482e-05
-6.834460961458431200e-05 -6.120160833233967423e-05
-6.794720071841483524e-05 -6.055492121959105134e-05
-6.755244712263258557e-05 -6.038661376805976033e-05
-6.716031364097800377e-05 -6.031058364897035062e-05
-6.677076578192148941e-05 -6.014225800754502416e-05
-6.638376973049257899e-05 -5.963898729532957077e-05
-6.599929233070432404e-05 -5.942112693446688354e-05
-6.561730106854271464e-05 -5.901995245949365199e-05
-6.523776405550084682e-05 -5.875690112588927150e-05
-6.486065001264208578e-05 -5.825640619150362909e-05
-6.448592825515715092e-05 -5.802387386211194098e-05
-6.411356867742189897e-05 -5.797362246084958315e-05
-6.374354173850597266e-05 -5.784037421108223498e-05
-6.337581844814775111e-05 -5.745042653870768845e-05
-6.301037035314738222e-05 -5.744600275647826493e-05
-6.264716952418789865e-05 -5.723884169128723443e-05
-6.228618854305342290e-05 -5.720189437852241099e-05
-6.192740049023553030e-05 -5.657050496665760875e-05
-6.157077893291307898e-05 -5.656660141539759934e-05
-6.121629791329348579e-05 -5.628862709272652864e-05
-6.086393193729723345e-05 -5.606134800473228097e-05
-6.051365596358218026e-05 -5.574740134761668742e-05
-6.016544539288674724e-05 -5.546308602788485587e-05
-5.981927605768707658e-05 -5.536740718525834382e-05
-5.947512421215363329e-05 -5.512551433639600873e-05
-5.913296652239886085e-05 -5.511514245881699026e-05
-5.879278005700489982e-05 -5.509634866029955447e-05
-5.845454227782209960e-05 -5.487582166097126901e-05
-5.811823103102864657e-05 -5.468275412567891181e-05
-5.778382453844339427e-05 -5.433552360045723617e-05
-5.745130138908209003e-05 -5.421357491286471486e-05
-5.712064053095005267e-05 -5.419163426267914474e-05
-5.679182126306267487e-05 -5.418544969870708883e-05
-5.646482322768630322e-05 -5.403545947046950459e-05
-5.613962640279239442e-05 -5.355863686418160796e-05
-5.581621109471808994e-05 -5.354750464903190732e-05
-5.549455793102591128e-05 -5.343542579794302583e-05
-5.517464785355668708e-05 -5.318134935805574059e-05
-5.485646211166930188e-05 -5.314300869940780103e-05
-5.453998225566119489e-05 -5.250090907793492079e-05
-5.422519013036372702e-05 -5.234379568719305098e-05
-5.391206786890727305e-05 -5.196215715841390193e-05
-5.360059788665027218e-05 -5.166426490177400410e-05
-5.329076287526726333e-05 -5.158424391993321478e-05
-5.298254579699096523e-05 -5.096321910968981683e-05
-5.267592987900338687e-05 -5.082244751974940300e-05
-5.237089860797182125e-05 -5.072234125691466033e-05
-5.206743572472464024e-05 -5.056023292127065361e-05
-5.176552521906323126e-05 -5.024568235967308283e-05
-5.146515132470542753e-05 -5.006632636650465429e-05
-5.116629851435668423e-05 -5.005493585485965014e-05
-5.086895149490536889e-05 -4.995880954083986580e-05
-5.057309520273785600e-05 -4.991529931430704892e-05
-5.027871479917030216e-05 -4.969586007064208388e-05
-4.998579566599362545e-05 -4.915309182251803577e-05
-4.969432340112816545e-05 -4.904845991404727101e-05
-4.940428381438476444e-05 -4.897235339740291238e-05
-4.911566292332957966e-05 -4.861376146436668932e-05
-4.882844694924881834e-05 -4.855465886066667736e-05
-4.854262231321136267e-05 -4.778278162120841444e-05
-4.825817563222582193e-05 -4.777063440997153521e-05
-4.797509371548979611e-05 -4.771931708091869950e-05
-4.769336356072809824e-05 -4.742795863421633840e-05
-4.741297235061807885e-05 -4.741503653349354863e-05
-4.713390744929922001e-05 -4.734550748253241181e-05
-4.685615639896453251e-05 -4.727567647933028638e-05
-4.657970691653172309e-05 -4.715796967502683401e-05
-4.630454689039184156e-05 -4.683220686274580657e-05
-4.603066437723309697e-05 -4.640416955226100981e-05
-4.575804759893794556e-05 -4.626612644642591476e-05
-4.548668493955135652e-05 -4.599296153173781931e-05
-4.521656494231824313e-05 -4.571715544443577528e-05
-4.494767630678831089e-05 -4.561082459986209869e-05
-4.468000788598645932e-05 -4.557352804113179445e-05
-4.441354868364689405e-05 -4.555954728857614100e-05
-4.414828785150903855e-05 -4.544820330920629203e-05
-4.388421468667426281e-05 -4.522289600572548807e-05
-4.362131862902108431e-05 -4.505640390561893582e-05
-4.335958925867762178e-05 -4.462369543034583330e-05
-4.309901629354949897e-05 -4.424182043294422328e-05
-4.283958958690254145e-05 -4.395648647914640605e-05
-4.258129912499778602e-05 -4.381470716907642782e-05
-4.232413502477796270e-05 -4.338156213634647429e-05
-4.206808753160432436e-05 -4.327834540163166821e-05
-4.181314701704201466e-05 -4.321053347666747868e-05
-4.155930397669305290e-05 -4.298341445974074304e-05
-4.130654902807562095e-05 -4.281754445401020348e-05
-4.105487290854857509e-05 -4.232264109305106103e-05
-4.080426647327975952e-05 -4.231061393511481583e-05
-4.055472069325744407e-05 -4.224871008773334324e-05
-4.030622665334323938e-05 -4.208790778648108244e-05
-4.005877555036606275e-05 -4.201520641800016165e-05
-3.981235869125553497e-05 -4.189927858533337712e-05
-3.956696749121448302e-05 -4.167324368609115481e-05
-3.932259347192871906e-05 -4.128900036448612809e-05
-3.907922825981413617e-05 -4.128046930418349802e-05
-3.883686358429942699e-05 -4.069020360475406051e-05
-3.859549127614402540e-05 -4.030713171232491732e-05
-3.835510326579020726e-05 -4.003489084425382316e-05
-3.811569158174838817e-05 -3.974654100602492690e-05
-3.787724834901525889e-05 -3.948155062971636653e-05
-3.763976578752360665e-05 -3.934427877538837492e-05
-3.740323621062294137e-05 -3.890721927746199071e-05
-3.716765202359076402e-05 -3.882338933181017637e-05
-3.693300572217297309e-05 -3.851250221487134695e-05
-3.669928989115355114e-05 -3.846239633276127279e-05
-3.646649720295201376e-05 -3.829786146525293589e-05
-3.623462041624872938e-05 -3.828420449281111360e-05
-3.600365237463670022e-05 -3.822461439995095134e-05
-3.577358600529996735e-05 -3.821739664999768138e-05
-3.554441431771750793e-05 -3.807483881246298552e-05
-3.531613040239187269e-05 -3.794266740442253649e-05
-3.508872742960289547e-05 -3.751787153305485845e-05
-3.486219864818457091e-05 -3.748832023120485246e-05
-3.463653738432585230e-05 -3.699310764204710722e-05
-3.441173704039398728e-05 -3.648856727522797883e-05
-3.418779109378010004e-05 -3.645141987362876534e-05
-3.396469309576686412e-05 -3.645135075203143060e-05
-3.374243667041699189e-05 -3.625794488471001387e-05
-3.352101551348304892e-05 -3.624843884608708322e-05
-3.330042339133720418e-05 -3.617202673922292888e-05
-3.308065413992122085e-05 -3.615078821894712746e-05
-3.286170166371559013e-05 -3.508820009301416576e-05
-3.264355993472788933e-05 -3.479930819594301283e-05
-3.242622299149972037e-05 -3.466847192612476647e-05
-3.220968493813176138e-05 -3.428048512432724237e-05
-3.199393994332669399e-05 -3.413378726691007614e-05
-3.177898223944959302e-05 -3.394011946511454880e-05
-3.156480612160508076e-05 -3.390801794012077153e-05
-3.135140594673146926e-05 -3.351321720401756465e-05
-3.113877613271098267e-05 -3.349525650264695287e-05
-3.092691115749618175e-05 -3.333204222144559026e-05
-3.071580555825152638e-05 -3.308115992695093155e-05
-3.050545393051082857e-05 -3.274095797678455710e-05
-3.029585092734914559e-05 -3.270561137469485402e-05
-3.008699125856957411e-05 -3.255636329413391650e-05
-2.987886968990424746e-05 -3.254970943089574575e-05
-2.967148104222950194e-05 -3.209276837878860533e-05
-2.946482019079465679e-05 -3.166966416756622493e-05
-2.925888206446414322e-05 -3.091617691097781062e-05
-2.905366164497303033e-05 -3.077636574744246900e-05
-2.884915396619532404e-05 -3.062675750697962940e-05
-2.864535411342482947e-05 -3.053315231227315962e-05
-2.844225722266846784e-05 -3.015816218976397067e-05
-2.823985847995160115e-05 -3.012697743542958051e-05
-2.803815312063539806e-05 -2.985831633850466460e-05
-2.783713642874560440e-05 -2.982134537887759507e-05
-2.763680373631284001e-05 -2.978777047246694565e-05
-2.743715042272391376e-05 -2.865898568416014314e-05
-2.723817191408431951e-05 -2.815453808580059558e-05
-2.703986368259110983e-05 -2.773372943920549005e-05
-2.684222124591654739e-05 -2.764971577562391758e-05
-2.664524016660174457e-05 -2.762344593065790832e-05
-2.644891605146072836e-05 -2.756502544798422605e-05
-2.625324455099406991e-05 -2.695843613764736801e-05
-2.605822135881243800e-05 -2.660963218659162521e-05
-2.586384221106939862e-05 -2.653737283253576607e-05
-2.567010288590377596e-05 -2.642683648446109146e-05
-2.547699920289089363e-05 -2.618731014081276953e-05
-2.528452702250298415e-05 -2.611277886899188161e-05
-2.509268224557819759e-05 -2.585830770840402693e-05
-2.490146081279822276e-05 -2.582205888757016510e-05
-2.471085870417450756e-05 -2.506990131223574281e-05
-2.452087193854250914e-05 -2.490027873136568815e-05
-2.433149657306426868e-05 -2.489748840162064880e-05
-2.414272870273871462e-05 -2.432146902719978243e-05
-2.395456445992008709e-05 -2.428490915917791426e-05
-2.376700001384370452e-05 -2.428490915917791426e-05
-2.358003157015932640e-05 -2.414119262539315969e-05
-2.339365537047208857e-05 -2.390406370977871120e-05
-2.320786769189034002e-05 -2.364474130445159972e-05
-2.302266484658083885e-05 -2.344317363167647272e-05
-2.283804318133076167e-05 -2.324784509255550802e-05
-2.265399907711656042e-05 -2.307654540345538408e-05
-2.247052894867965312e-05 -2.302642496943008155e-05
-2.228762924410848423e-05 -2.299071275047026575e-05
-2.210529644442719529e-05 -2.297761420777533203e-05
-2.192352706319055007e-05 -2.292132739967200905e-05
-2.174231764608518190e-05 -2.227137338195461780e-05
-2.156166477053681100e-05 -2.209942795161623508e-05
-2.138156504532362135e-05 -2.198574293288402259e-05
-2.120201511019525507e-05 -2.186710662499535829e-05
-2.102301163549806818e-05 -2.179531838919501752e-05
-2.084455132180538031e-05 -2.166333979403134435e-05
-2.066663089955406374e-05 -2.163533281418494880e-05
-2.048924712868587913e-05 -2.159295036108233035e-05
-2.031239679829473373e-05 -2.144143581972457469e-05
-2.013607672627893373e-05 -2.135742761311121285e-05
-1.996028375899879656e-05 -2.116601353918667883e-05
-1.978501477093900664e-05 -2.099491030094213784e-05
-1.961026666437657166e-05 -2.092626527883112431e-05
-1.943603636905297686e-05 -2.062099883914925158e-05
-1.926232084185187533e-05 -2.029597089858725667e-05
-1.908911706648093237e-05 -2.024164314207155257e-05
-1.891642205315868751e-05 -2.020057218032889068e-05
-1.874423283830589234e-05 -2.010751813941169530e-05
-1.857254648424127322e-05 -1.996767241507768631e-05
-1.840136007888186118e-05 -1.983478068723343313e-05
-1.823067073544751634e-05 -1.973650978470686823e-05
-1.806047559216986706e-05 -1.962029637070372701e-05
-1.789077181200529449e-05 -1.959982182597741485e-05
-1.772155658235221676e-05 -1.904314012790564448e-05
-1.755282711477223887e-05 -1.888851875264663249e-05
-1.738458064471540577e-05 -1.870165215223096311e-05
-1.721681443124943977e-05 -1.852014793257694691e-05
-1.704952575679257278e-05 -1.835364855651278049e-05
-1.688271192685050198e-05 -1.804917337722145021e-05
-1.671637026975675722e-05 -1.784842243068851531e-05
-1.655049813641697843e-05 -1.776570388756226748e-05
-1.638509290005663529e-05 -1.761188468663021922e-05
-1.622015195597233499e-05 -1.722098022582940757e-05
-1.605567272128664009e-05 -1.705369686533231288e-05
-1.589165263470625750e-05 -1.698342020972631872e-05
-1.572808915628364282e-05 -1.694474485702812672e-05
-1.556497976718190459e-05 -1.680824607319664210e-05
-1.540232196944293076e-05 -1.660507768974639475e-05
-1.524011328575870669e-05 -1.654306652199011296e-05
-1.507835125924597395e-05 -1.634511500014923513e-05
-1.491703345322368762e-05 -1.622370109544135630e-05
-1.475615745099374316e-05 -1.619324939383659512e-05
-1.459572085562469847e-05 -1.615768996998667717e-05
-1.443572128973824020e-05 -1.570600034028757364e-05
-1.427615639529890618e-05 -1.566064747748896480e-05
-1.411702383340634209e-05 -1.564152262290008366e-05
-1.395832128409054990e-05 -1.559580232424195856e-05
-1.380004644610985693e-05 -1.556516144773922861e-05
-1.364219703675162597e-05 -1.549318039906211197e-05
-1.348477079163564536e-05 -1.531734960735775530e-05
-1.332776546452013136e-05 -1.514830273663392290e-05
-1.317117882711041726e-05 -1.454904031561454758e-05
-1.301500866887009554e-05 -1.443723431293619797e-05
-1.285925279683473502e-05 -1.441414406144758686e-05
-1.270390903542809160e-05 -1.421225897502154112e-05
-1.254897522628076534e-05 -1.385616906190989539e-05
-1.239444922805122573e-05 -1.338177844445453957e-05
-1.224032891624924263e-05 -1.319575403613271192e-05
-1.208661218306161092e-05 -1.317363694397499785e-05
-1.193329693718024010e-05 -1.292403158004162833e-05
-1.178038110363248169e-05 -1.280804190173512325e-05
-1.162786262361364713e-05 -1.276454531762283295e-05
-1.147573945432177538e-05 -1.274853821087162942e-05
-1.132400956879451807e-05 -1.259574401046847925e-05
-1.117267095574824220e-05 -1.257263284060172737e-05
-1.102172161941914709e-05 -1.252204128832090646e-05
-1.087115957940649726e-05 -1.226302629220299423e-05
-1.072098287051786265e-05 -1.215135307575110346e-05
-1.057118954261647150e-05 -1.211986727867042646e-05
-1.042177766047038764e-05 -1.199175949295749888e-05
-1.027274530360378841e-05 -1.139820687967585400e-05
-1.012409056615009430e-05 -1.115072791435522959e-05
-9.975811556707043227e-06 -1.106276249629445374e-05
-9.827906398193574219e-06 -1.093206356017617509e-05
-9.680373227708650706e-06 -1.044108648784458637e-05
-9.533210196391857539e-06 -1.040606457536341622e-05
-9.386415469285759833e-06 -1.030512976285535842e-05
-9.239987225200157461e-06 -1.012596112559549510e-05
-9.093923656577943842e-06 -9.861475518846418709e-06
-8.948222969362816328e-06 -9.735425010148901492e-06
-8.802883382868638317e-06 -9.655375833972357213e-06
-8.657903129650456464e-06 -9.137024790106806904e-06
-8.513280455377276329e-06 -8.859375157044269145e-06
-8.369013618706386406e-06 -8.430232810496818274e-06
-8.225100891159381301e-06 -8.293503924505785108e-06
-8.081540556999690931e-06 -7.573031780339078978e-06
-7.938330913111813950e-06 -7.218384325824445114e-06
-7.795470268882058907e-06 -7.207170710898935795e-06
-7.652956946080772776e-06 -7.117183486116118729e-06
-7.510789278746244933e-06 -6.711983587592840195e-06
-7.368965613069983315e-06 -6.564527211594395339e-06
-7.227484307283576232e-06 -6.561648660863284022e-06
-7.086343731547017848e-06 -6.325303274934412912e-06
-6.945542267838465149e-06 -6.230283361219335347e-06
-6.805078309845519571e-06 -6.094653599575394765e-06
-6.664950262857874042e-06 -5.886859071324579418e-06
-6.525156543661449112e-06 -5.751671324105700478e-06
-6.385695580433896194e-06 -5.451887773233465850e-06
-6.246565812641552613e-06 -5.344394594430923462e-06
-6.107765690937745141e-06 -5.307193077896954492e-06
-5.969293677062518234e-06 -5.292085461405804381e-06
-5.831148243743698891e-06 -4.263338723831111565e-06
-5.693327874599357421e-06 -3.950198788515990600e-06
-5.555831064041640406e-06 -3.936753273592330515e-06
-5.418656317181889457e-06 -3.912271040462655947e-06
-5.281802149737177904e-06 -3.652517079899553210e-06
-5.145267087938207822e-06 -3.439851980147068389e-06
-5.009049668438440338e-06 -3.267297415732173249e-06
-4.873148438224674360e-06 -3.180094154231483117e-06
-4.737561954528929744e-06 -3.113393404419184662e-06
-4.602288784741660291e-06 -2.381690364927635528e-06
-4.467327506326308458e-06 -2.327045194761012681e-06
-4.332676706735244111e-06 -2.220849864897900261e-06
-4.198334983326967904e-06 -1.983414449568954296e-06
-4.064300943284813899e-06 -1.968222477444214746e-06
-3.930573203536904112e-06 -1.897488232316391077e-06
-3.797150390677520978e-06 -1.685709889898134861e-06
-3.664031140889907082e-06 -1.631228656151506584e-06
-3.531214099870455704e-06 -1.498478582107054535e-06
-3.398697922754331166e-06 -1.444036229258927051e-06
-3.266481274042567244e-06 -1.381331344418867957e-06
-3.134562827530629259e-06 -1.336124569206731394e-06
-3.002941266238568585e-06 -1.133623072746559046e-06
-2.871615282342601871e-06 -1.083694655790168326e-06
-2.740583577108390253e-06 -1.064039906850666739e-06
-2.609844860825949109e-06 -1.038575987877266016e-06
-2.479397852746223080e-06 -8.172403909156855661e-07
-2.349241281019417833e-06 -7.504286827497708146e-07
-2.219373882635190219e-06 -7.319274004657927435e-07
-2.089794403364700211e-06 -7.041977596600190736e-07
-1.960501597704675384e-06 -6.072872906770498957e-07
-1.831494228823566728e-06 -5.541563155020412523e-07
-1.702771068509847451e-06 -3.866640270189236617e-07
-1.574330897122726671e-06 -3.781421753501490457e-07
-1.446172503545250050e-06 -3.513705451041460037e-07
-1.318294685140083826e-06 -2.233794162975755171e-07
-1.190696247708072884e-06 -1.721239328844603733e-07
-1.063376005449872695e-06 -9.968643865931881010e-08
-9.363327809308143990e-07 1.933891979888358037e-07
-8.095654050493714563e-07 2.382150370294766617e-07
-6.830727170094421912e-07 2.875177074201928917e-07
-5.568535642969005308e-07 4.017803121314500459e-07
-4.309068026608647189e-07 5.218598175815714058e-07
-3.052312961000706731e-07 5.364083222048066091e-07
-1.798259168550034724e-07 6.388057727235718630e-07
-5.468954540655946884e-08 1.224085281137377024e-06
7.017892951817313653e-08 1.528087864244298544e-06
1.947806109318535465e-07 1.622694753677933477e-06
3.191165935635555745e-07 1.628923200769349933e-06
4.431879638247135324e-07 1.678237481428368483e-06
5.669957997628013862e-07 1.790874875950976275e-06
6.905411710006936678e-07 1.804097905733215157e-06
8.138251386593580484e-07 1.929027121150284074e-06
9.368487552608361843e-07 1.933048679347848520e-06
1.059613064607923958e-06 2.047401494564837776e-06
1.182119101635792904e-06 2.050959437838173471e-06
1.304367892229808247e-06 2.198718675572308712e-06
1.426360453001946082e-06 2.602523636596743017e-06
1.548097791016072853e-06 2.687144160518073477e-06
1.669580903449225980e-06 2.785357764878426678e-06
1.790810777171680971e-06 2.792887016767053865e-06
1.911788388222346861e-06 2.794102556435973383e-06
2.032514701146861418e-06 3.241337708459468558e-06
2.152990668151972109e-06 3.314725518066552468e-06
2.273217228008252138e-06 3.328267894175951369e-06
2.393195304598594929e-06 3.359084530529798940e-06
2.512925804951745823e-06 3.426901230341172777e-06
2.632409616497011969e-06 4.057162186654750258e-06
2.751647603082280820e-06 4.082859959453344345e-06
2.870640598901259342e-06 4.225476914143655449e-06
2.989389398578692906e-06 4.242171598889399320e-06
3.107894739311437925e-06 4.709827408078126609e-06
3.226157263274593473e-06 4.722758149000583217e-06
3.344177410448575626e-06 4.892940069112228230e-06
3.462015693992291601e-06 5.290935860102763399e-06
3.580035841166273754e-06 5.583594429481308907e-06
3.698298365129429302e-06 5.785509074485162273e-06
3.816803705862174321e-06 5.865520051884232089e-06
3.935552505539607462e-06 5.958291239949176088e-06
4.054545501358586830e-06 5.962051091046305373e-06
4.173783487943855258e-06 6.293169462878722697e-06
4.293267299489121828e-06 6.439324806706281379e-06
4.412997799842271027e-06 6.563644546986324713e-06
4.532975876432614241e-06 6.695418505842098966e-06
4.653202436288894694e-06 6.711951755278278142e-06
4.773678403294006233e-06 6.771523203497054055e-06
4.894404716218519943e-06 6.979575573495822027e-06
5.015382327269186467e-06 7.012659352767514065e-06
5.136612200991640399e-06 7.101683877408504486e-06
5.258095313424794585e-06 7.464566806447692215e-06
5.379832651438921145e-06 7.791373718646354973e-06
5.501825212211057710e-06 7.798174010531511158e-06
5.624074002805073899e-06 8.060808795562479645e-06
5.746580039832942846e-06 8.186123523046262562e-06
5.869344349180029772e-06 8.729224646231159568e-06
5.992367965781510026e-06 8.738387805351521820e-06
6.115651933440171441e-06 8.739810255065094680e-06
6.239197304678064994e-06 9.105030585487838835e-06
6.363005140616153271e-06 9.118085472437087446e-06
6.487076510877312499e-06 9.125249562202952802e-06
6.611412493509011986e-06 9.245672117685899138e-06
6.736014174922694514e-06 9.336782568425405771e-06
6.860882649847425002e-06 9.409331141796428710e-06
6.986019021295869429e-06 9.606356798030901700e-06
7.111424400540937053e-06 9.763816706254146993e-06
7.237099907101738298e-06 9.912121640809345990e-06
7.363046668737774110e-06 9.920603588398080319e-06
7.489265821450315771e-06 9.997877896239515394e-06
7.615758509490245036e-06 1.037824222294148058e-05
7.742525885371688826e-06 1.056251585396239534e-05
7.869569109890746275e-06 1.080625224858522415e-05
7.996889352148946463e-06 1.095753759727813303e-05
8.124487789580956559e-06 1.101584348361939192e-05
8.252365607986124476e-06 1.108885226130951196e-05
8.380524001563600250e-06 1.110179891838924959e-05
8.508964172950721878e-06 1.118134423450101167e-05
8.637687333264440308e-06 1.119361604651203379e-05
8.766694702145548117e-06 1.151066135207656771e-05
8.895987507805574638e-06 1.158519171440275386e-05
9.025566987076062952e-06 1.187200541608035564e-05
9.155434385460291412e-06 1.194453216157853603e-05
9.285590957187095812e-06 1.197754590975819156e-05
9.416037965266822689e-06 1.212133793160319328e-05
9.546776681549264679e-06 1.218496709043392912e-05
9.677808386783476297e-06 1.226214135385816917e-05
9.809134370679443012e-06 1.232616432389477268e-05
9.940755931971501991e-06 1.268898267881013453e-05
1.007267437848343998e-05 1.276300008612452075e-05
1.020489102719520559e-05 1.277109640795970336e-05
1.033740720431132928e-05 1.294787671213271096e-05
1.047022424533077981e-05 1.317813257628586143e-05
1.060334349511839456e-05 1.330122995568672195e-05
1.073676630797777684e-05 1.336047444056021050e-05
1.087049404772568748e-05 1.377715670969337225e-05
1.100452808776784233e-05 1.423003686795709655e-05
1.113886981117611769e-05 1.432320459571201354e-05
1.127352061076718204e-05 1.435342528566252440e-05
1.140848188918253387e-05 1.454487482988042757e-05
1.154375505896980332e-05 1.477460773458005860e-05
1.167934154266554794e-05 1.499391873949207366e-05
1.181524277287931392e-05 1.513380539108766243e-05
1.195146019237908140e-05 1.562857141834683716e-05
1.208799525417805148e-05 1.565280581417027861e-05
1.222484942162276304e-05 1.571507709741126746e-05
1.236202416848251399e-05 1.594614514033310115e-05
1.249952097904023100e-05 1.615525798115413636e-05
1.263734134818457247e-05 1.617428097233641893e-05
1.277548678150339181e-05 1.635387525311671197e-05
1.291395879537861872e-05 1.640720984141808003e-05
1.305275891708242619e-05 1.653660547162871808e-05
1.319188868487476977e-05 1.659687404753640294e-05
1.333134964810232269e-05 1.671407335379626602e-05
1.347114336729874762e-05 1.671631616773083806e-05
1.361127141428639315e-05 1.675016574154142290e-05
1.375173537227933873e-05 1.692339537839870900e-05
1.389253683598789143e-05 1.710312608338426799e-05
1.403367741172444981e-05 1.710803007881622761e-05
1.417515871751085689e-05 1.712656012387014925e-05
1.431698238318711851e-05 1.760633131198119372e-05
1.445915005052164636e-05 1.771740608091931790e-05
1.460166337332293249e-05 1.781201899575535208e-05
1.474452401755268753e-05 1.782295839802827686e-05
1.488773366144056451e-05 1.787027758837211877e-05
1.503129399560025488e-05 1.798801895347423851e-05
1.517520672314725999e-05 1.805352985684294254e-05
1.531947355981814991e-05 1.851559682108927518e-05
1.546409623409133004e-05 1.857116694736760110e-05
1.560907648730951359e-05 1.867676473921164870e-05
1.575441607380369838e-05 1.882598189695272595e-05
1.590011676101882928e-05 1.885195888462476432e-05
1.604618032964103951e-05 1.885602796392049640e-05
1.619260857372664696e-05 1.917436566145624965e-05
1.633940330083273959e-05 1.918546695378609002e-05
1.648656633214953614e-05 1.963714021258056164e-05
1.663409950263445458e-05 1.998178595385979861e-05
1.678200466114792189e-05 2.006402610277291387e-05
1.693028367059097296e-05 2.022934677370358258e-05
1.707893840804467555e-05 2.035713441728148609e-05
1.722797076491126969e-05 2.049710928986314684e-05
1.737738264705735694e-05 2.071865674224682152e-05
1.752717597495874639e-05 2.072146526188589633e-05
1.767735268384737761e-05 2.106023748638108373e-05
1.782791472386002914e-05 2.117147050739731640e-05
1.797886406018912425e-05 2.122143814631272107e-05
1.813020267323539334e-05 2.134435271727852523e-05
1.828193255876266421e-05 2.157395101676229388e-05
1.843405572805452918e-05 2.223022784164641052e-05
1.858657420807336374e-05 2.226302785857114941e-05
1.873949004162112045e-05 2.227872391813434660e-05
1.889280528750249128e-05 2.254757782793603837e-05
1.904652202069012298e-05 2.262296038679778576e-05
1.920064233249211625e-05 2.263553687953390181e-05
1.935516833072165247e-05 2.274237340316176414e-05
1.951010213986896857e-05 2.289728035975713283e-05
1.966544590127560860e-05 2.295116973982658237e-05
1.982120177331097251e-05 2.315214442205615342e-05
1.997737193155130778e-05 2.328361370018683374e-05
2.013395856896101172e-05 2.336726538487710059e-05
2.029096389607652233e-05 2.354983735131099820e-05
2.044839014119249277e-05 2.370726178924087435e-05
2.060623955055072373e-05 2.390058762102853507e-05
2.076451438853142009e-05 2.411772766208741814e-05
2.092321693784721229e-05 2.421341014269273728e-05
2.108234949973977298e-05 2.422655961709097028e-05
2.124191439417910700e-05 2.452147964504547417e-05
2.140191396006555850e-05 2.458651943015865982e-05
2.156235055543462352e-05 2.458685594319831580e-05
2.172322655766454426e-05 2.463182863721158355e-05
2.188454436368683737e-05 2.495158150850329548e-05
2.204630639019957688e-05 2.510839840397238731e-05
2.220851507388379417e-05 2.544959170336369425e-05
2.237117287162277817e-05 2.558259438956156373e-05
2.253428226072451979e-05 2.561291876190807670e-05
2.269784573914712431e-05 2.567061892477795482e-05
2.286186582572750350e-05 2.568081072240602225e-05
2.302634506041321196e-05 2.589407813502475619e-05
2.319128600449748176e-05 2.601828964543528855e-05
2.335669124085784184e-05 2.641358878463506699e-05
2.352256337419762064e-05 2.647397013788577169e-05
2.368890503129136201e-05 2.668058732524514198e-05
2.385571886123344636e-05 2.672204209375195205e-05
2.402300753569029641e-05 2.677491647773422301e-05
2.419077374915627935e-05 2.680571196833625436e-05
2.435902021921310229e-05 2.690508699743077159e-05
2.452774968679309034e-05 2.705836595850996673e-05
2.469696491644615791e-05 2.715812115638982505e-05
2.486666869661072708e-05 2.719465737754944712e-05
2.503686383988837298e-05 2.752147884166333824e-05
2.520755318332271782e-05 2.757006404863204807e-05
2.537873958868214680e-05 2.784650314424652606e-05
2.555042594274676592e-05 2.787645280477590859e-05
2.572261515759956108e-05 2.795256477838847786e-05
2.589531017092180595e-05 2.804069299600087106e-05
2.606851394629274891e-05 2.838668297044932842e-05
2.624222947349385044e-05 2.856361061276402324e-05
2.641645976881744524e-05 2.877608312701340765e-05
2.659120787537988022e-05 2.881372711271978915e-05
2.676647686343967014e-05 2.956987009383738041e-05
2.694226983071980731e-05 3.019699033757206053e-05
2.711858990273560731e-05 3.068387013627216220e-05
2.729544023312675271e-05 3.071414903388358653e-05
2.747282400399493732e-05 3.102852861047722399e-05
2.765074442624625389e-05 3.104218194494023919e-05
2.782920473993894176e-05 3.107717930106446147e-05
2.800820821463612865e-05 3.150997144985012710e-05
2.818775814976449493e-05 3.159815605613403022e-05
2.836785787497768458e-05 3.189963535987772048e-05
2.854851075052605548e-05 3.191227733623236418e-05
2.872972016763142365e-05 3.232087692595086992e-05
2.891148954886806887e-05 3.247278800699859858e-05
2.909382234854935781e-05 3.250519512221217155e-05
2.927672205312052670e-05 3.252220631111413240e-05
2.946019218155743400e-05 3.265197665314190090e-05
2.964423628577163525e-05 3.277125506429001689e-05
2.982885795102171243e-05 3.301938340882770717e-05
3.001406079633121360e-05 3.312609260319732130e-05
3.019984847491296215e-05 3.317807932035066187e-05
3.038622467460019998e-05 3.324833232909440994e-05
3.057319311828458148e-05 3.334027860546484590e-05
3.076075756436095728e-05 3.339685645187273622e-05
3.094892180717958820e-05 3.356416709721088409e-05
3.113768967750513888e-05 3.445959737291559577e-05
3.132706504298338272e-05 3.446189293754287064e-05
3.151705180861538453e-05 3.473062315606512129e-05
3.170765391723909634e-05 3.475493940641172230e-05
3.189887535001907116e-05 3.483579712337814271e-05
3.209072012694386112e-05 3.497149373288266361e-05
3.228319230733176382e-05 3.497762372717261314e-05
3.247629599034465293e-05 3.513733463478274643e-05
3.267003531551027220e-05 3.531619222485460341e-05
3.286441446325331158e-05 3.533246126607991755e-05
3.305943765543494688e-05 3.582033968996256590e-05
3.325510915590160194e-05 3.642898809630423784e-05
3.345143327104262154e-05 3.654220563475973904e-05
3.364841435035742436e-05 3.662057497422210872e-05
3.384605678703198680e-05 3.677914355648681521e-05
3.404436501852519309e-05 3.715233469847589731e-05
3.424334352716478733e-05 3.742626722669228911e-05
3.444299684075371359e-05 3.760907566174864769e-05
3.464332953318647798e-05 3.771001502173021436e-05
3.484434622507627164e-05 3.797969111474230886e-05
3.504605158439247473e-05 3.831529102171771228e-05
3.524845032710934142e-05 3.845811806968413293e-05
3.545154721786570305e-05 3.882624150719493628e-05
3.565534707063619762e-05 3.884747638949193060e-05
3.585985474941390391e-05 3.941791146644391119e-05
3.606507516890501680e-05 3.945538992411457002e-05
3.627101329523553037e-05 3.953710256610065699e-05
3.647767414667037552e-05 3.995181396021507680e-05
3.668506279434512104e-05 4.003404319519177079e-05
3.689318436301044769e-05 4.062032166984863579e-05
3.710204403179001917e-05 4.081226143171079457e-05
3.731164703495170215e-05 4.085138425580225885e-05
3.752199866269238641e-05 4.094876203453168273e-05
3.773310426193702822e-05 4.095164695172570646e-05
3.794496923715187658e-05 4.097919736523181200e-05
3.815759905117234284e-05 4.198992610326968133e-05
3.837099922604596789e-05 4.257368709659203887e-05
3.858517534389048693e-05 4.280655775801278651e-05
3.880013304776757434e-05 4.284859460312873125e-05
3.901587804257263496e-05 4.289204662200063467e-05
3.923241609594060072e-05 4.293497477192431688e-05
3.944975303916876968e-05 4.312219971325248480e-05
3.966789476815647049e-05 4.331067611929029226e-05
3.988684724436212831e-05 4.370206079329364002e-05
4.010661649577809131e-05 4.390478352434001863e-05
4.032720861792392250e-05 4.458854891709052026e-05
4.054862977485787902e-05 4.482511576497927308e-05
4.077088620020775803e-05 4.549036020762287080e-05
4.099398419822098040e-05 4.576888386509381235e-05
4.121793014483486763e-05 4.581432222039438784e-05
4.144273048876673265e-05 4.622275810106657445e-05
4.166839175262544449e-05 4.671878559747710824e-05
4.189492053404377583e-05 4.690274363383650780e-05
4.212232350683275305e-05 4.705160608864389360e-05
4.235060742215837474e-05 4.708947381004691124e-05
4.257977910974086803e-05 4.715550676337443292e-05
4.280984547907757380e-05 4.723730307887308300e-05
4.304081352068963684e-05 4.724441896541975439e-05
4.327269030739290089e-05 4.781982715940102935e-05
4.350548299559445182e-05 4.791572064277715981e-05
4.373919882661385345e-05 4.795660424861125648e-05
4.397384512803164438e-05 4.805350545211695135e-05
4.420942931506384205e-05 4.819646710529923439e-05
4.444595889196445990e-05 4.839118628297001123e-05
4.468344145345611891e-05 4.876577077084220946e-05
4.492188468618925497e-05 4.886652823188342154e-05
4.516129637023107407e-05 4.900504791294224560e-05
4.540168438058489898e-05 4.905959576717577875e-05
4.564305668874028702e-05 4.918354898109100759e-05
4.588542136425498942e-05 4.918661579722538590e-05
4.612878657636957909e-05 4.930230716126970947e-05
4.637316059565534983e-05 4.958162026014178991e-05
4.661855179569642210e-05 4.984987754141911864e-05
4.686496865480692278e-05 5.029550084145739675e-05
4.711241975778410619e-05 5.034327841713093221e-05
4.736091379769830409e-05 5.062963828095234931e-05
4.761045957772061955e-05 5.064433935331180692e-05
4.786106601298944189e-05 5.080863047624006867e-05
4.811274213251647420e-05 5.094047446618787944e-05
4.836549708113389260e-05 5.103714283904992044e-05
4.861934012148289502e-05 5.138573033036664128e-05
4.887428063604517761e-05 5.145980685483664274e-05
4.913032812921882950e-05 5.154608152224682271e-05
4.938749222943865960e-05 5.162205707165412605e-05
4.964578269134340826e-05 5.195248377276584506e-05
4.990520939799035223e-05 5.227409565122798085e-05
5.016578236311849536e-05 5.260122270556166768e-05
5.042751173346197145e-05 5.262515696813352406e-05
5.069040779111512961e-05 5.326371683622710407e-05
5.095448095594989858e-05 5.368327401811257005e-05
5.121974178808777440e-05 5.371279621613211930e-05
5.148620099042732612e-05 5.397060522227548063e-05
5.175386941122917770e-05 5.450640674098394811e-05
5.202275804675909638e-05 5.462614353746175766e-05
5.229287804399222333e-05 5.486941881827078760e-05
5.256424070337882592e-05 5.502742715179920197e-05
5.283685748167399766e-05 5.532644718186929822e-05
5.311073999483268803e-05 5.539705307455733418e-05
5.338590002097258990e-05 5.603222234640270472e-05
5.366234950340539932e-05 5.636867354041896760e-05
5.394010055374010037e-05 5.644307748298160732e-05
5.421916545505895243e-05 5.644630800816230476e-05
5.449955666516899215e-05 5.655293352901935577e-05
5.478128681993065614e-05 5.666524884873069823e-05
5.506436873666668873e-05 5.675121064996346831e-05
5.534881541765222947e-05 5.700839028577320278e-05
5.563464005368970547e-05 5.751843127654865384e-05
5.592185602777045324e-05 5.776707621407695115e-05
5.621047691882563802e-05 5.811456503579393029e-05
5.650051650556904581e-05 5.823820902151055634e-05
5.679198877043449903e-05 5.833973045810125768e-05
5.708490790361117574e-05 5.835880801896564662e-05
5.737928830717872958e-05 5.839709046995267272e-05
5.767514459934624247e-05 5.840318772243335843e-05
5.797249161879755781e-05 5.845580744789913297e-05
5.827134442914630111e-05 5.850237357662990689e-05
5.857171832350410484e-05 5.851646346854977310e-05
5.887362882916551382e-05 5.863915794179774821e-05
5.917709171241269483e-05 5.880333992536179721e-05
5.948212298344426045e-05 5.896190486964769661e-05
5.978873890143183881e-05 5.962414434179663658e-05
6.009695597970813691e-05 5.984499875921756029e-05
6.040679099109114576e-05 6.004866736475378275e-05
6.071826097334814663e-05 6.019392458256334066e-05
6.103138323480460060e-05 6.023341484251432121e-05
6.134617536010206847e-05 6.029101496096700430e-05
6.166265521611017546e-05 6.095965727581642568e-05
6.198084095799756066e-05 6.105467036832123995e-05
6.230075103546677808e-05 6.112104892963543534e-05
6.262240419915896352e-05 6.119593308540061116e-05
6.294581950723327477e-05 6.120662146713584661e-05
6.327101633212717680e-05 6.167001993162557483e-05
6.359801436750354845e-05 6.185602978803217411e-05
6.392683363539092625e-05 6.203776865731924772e-05
6.425749449352297039e-05 6.234856846276670694e-05
6.459001764288426785e-05 6.249652506085112691e-05
6.492442413546952015e-05 6.254666368477046490e-05
6.526073538226297318e-05 6.261429371079429984e-05
6.559897316144577340e-05 6.279068475123494864e-05
6.593915962683973443e-05 6.311371544143185019e-05
6.628131731659450687e-05 6.334343197522684932e-05
6.662546916212796371e-05 6.334687350317835808e-05
6.697163849732762082e-05 6.417946133296936750e-05
6.731984906802306740e-05 6.454662798205390573e-05
6.767012504173812058e-05 6.456107075791805983e-05
6.802249101773435937e-05 6.503139593405649066e-05
6.837697203735396611e-05 6.507600483018904924e-05
6.873359359467640388e-05 6.532062252517789602e-05
6.909238164749432359e-05 6.539220339618623257e-05
6.945336262862869092e-05 6.550129182869568467e-05
6.981656345758829646e-05 6.586062227142974734e-05
7.018201155258843495e-05 6.594623118871822953e-05
7.054973484294718505e-05 6.690602458547800779e-05
7.091976178186265058e-05 6.691533781122416258e-05
7.129212135959803805e-05 6.725077400915324688e-05
7.166684311708251213e-05 6.733804912073537707e-05
7.204395715994220829e-05 6.763493001926690340e-05
7.242349417298299191e-05 6.780196417821571231e-05
7.280548543514491302e-05 6.795318768126890063e-05
7.318996283493324928e-05 6.797700189054012299e-05
7.357695888636229522e-05 6.824536831118166447e-05
7.396650674541882314e-05 6.928267248440533876e-05
7.435864022707332362e-05 6.946858775336295366e-05
7.475339382285610184e-05 6.972458504606038332e-05
7.515080271902484677e-05 7.059913332341238856e-05
7.555090281534912499e-05 7.060950883897021413e-05
7.595373074452531098e-05 7.120203372323885560e-05
7.635932389226492893e-05 7.131825987016782165e-05
7.676772041807401075e-05 7.135528721846640110e-05
7.717895927674980297e-05 7.147485302994027734e-05
7.759308024063535803e-05 7.214971992652863264e-05
7.801012392265240653e-05 7.225161971291527152e-05
7.843013180015577014e-05 7.270655623869970441e-05
7.885314623963694878e-05 7.420600741170346737e-05
7.927921052231755316e-05 7.433928840328007936e-05
7.970836887066986567e-05 7.523283420596271753e-05
8.014066647590612240e-05 7.527659909101203084e-05
8.057614952647709251e-05 7.532018207712098956e-05
8.101486523762982828e-05 7.545442349510267377e-05
8.145686188206452503e-05 7.566392741864547133e-05
8.190218882174550076e-05 7.633540371898561716e-05
8.235089654091889283e-05 7.655293302377685905e-05
8.280303668039045502e-05 7.667024328839033842e-05
8.325866207311864091e-05 7.703041046625003219e-05
8.371782678119309433e-05 7.705129974056035280e-05
8.418058613425212012e-05 7.726470357738435268e-05
8.464699676941864767e-05 7.891050336183980107e-05
8.511711667281804557e-05 7.986819400684908032e-05
8.559100522275384386e-05 7.990001176949590445e-05
8.606872323463432095e-05 8.078874816419556737e-05
8.655033300771531885e-05 8.086129673756659031e-05
8.703589837376594516e-05 8.178233110811561346e-05
8.752548474774186514e-05 8.198739669751375914e-05
8.801915918057373665e-05 8.261403854703530669e-05
8.851699041417106326e-05 8.383930253330618143e-05
8.901904893875868107e-05 8.413574687438085675e-05
8.952540705266543992e-05 8.532001083949580789e-05
9.003613892468702448e-05 8.549187623430043459e-05
9.055132065916367170e-05 8.660047751618549228e-05
9.107103036391200998e-05 8.673036791151389480e-05
9.159534822116425818e-05 8.706763037480413914e-05
9.212435656167080136e-05 8.743406215216964483e-05
9.265813994214809949e-05 8.820275979815050960e-05
9.319678522624366657e-05 8.914685167837888002e-05
9.374038166921558075e-05 8.972778596216812730e-05
9.428902100653451576e-05 8.990510832518339157e-05
9.484279754662654389e-05 9.039402357302606106e-05
9.540180826799210415e-05 9.082671749638393521e-05
9.596615292095024455e-05 9.099108137888833880e-05
9.653593413427462213e-05 9.103785851038992405e-05
9.711125752700870955e-05 9.163402137346565723e-05
9.769223182576287695e-05 9.197580948239192367e-05
9.827896898781846068e-05 9.319431410403922200e-05
9.887158433038977510e-05 9.360993863083422184e-05
9.947019666641735824e-05 9.397483518114313483e-05
1.000749284472855424e-04 9.485596820013597608e-05
1.006859059129038583e-04 9.490701631875708699e-05
1.013032592496061328e-04 9.510059317108243704e-05
1.019271227563589533e-04 9.540267637930810452e-05
1.025576350198155137e-04 9.564423817209899426e-05
1.031949390987827207e-04 9.593707363819703460e-05
1.038391827187152053e-04 9.727993165142834187e-05
1.044905184769002858e-04 9.786849113879725337e-05
1.051491040590410935e-04 9.807213791646063328e-05
1.058151024680153849e-04 9.870291250990703702e-05
1.064886822656285699e-04 9.894301183521747589e-05
1.071700178282702107e-04 9.944850171450525522e-05
1.078592896174339019e-04 9.964775381376966834e-05
1.085566844661538894e-04 1.002386343316175044e-04
1.092623958824995100e-04 1.002648568828590214e-04
1.099766243713512167e-04 1.021483476506546140e-04
1.106995777758049745e-04 1.026355676003731787e-04
1.114314716396572582e-04 1.036038302117958665e-04
1.121725295925483863e-04 1.038704140228219330e-04
1.129229837594891678e-04 1.042675139615312219e-04
1.136830751966456249e-04 1.055782267940230668e-04
1.144530543554291848e-04 1.062449009623378515e-04
1.152331815771255407e-04 1.063437521224841475e-04
1.160237276205083976e-04 1.068931160261854529e-04
1.168249742251119104e-04 1.077665438060648739e-04
1.176372147130907438e-04 1.077763226930983365e-04
1.184607546328925252e-04 1.083159513655118644e-04
1.192959124482645709e-04 1.091416197596117854e-04
1.201430202764932443e-04 1.093370228772982955e-04
1.210024246801517537e-04 1.113099933718331158e-04
1.218744875170795682e-04 1.114504411816596985e-04
1.227595868538111602e-04 1.119159569498151541e-04
1.236581179482248234e-04 1.120053129852749407e-04
1.245704943077976373e-04 1.125958297052420676e-04
1.254971488305608529e-04 1.157660299213603139e-04
1.264385350366364533e-04 1.161384861916303635e-04
1.273951283991150529e-04 1.162491025752387941e-04
1.283674277840579051e-04 1.163828055723570287e-04
1.293559570105320164e-04 1.164738132501952350e-04
1.303612665428936128e-04 1.174222270492464304e-04
1.313839353290015321e-04 1.180636754725128412e-04
1.324245727997266681e-04 1.184297652798704803e-04
1.334838210470479453e-04 1.188087480841204524e-04
1.345623572002170674e-04 1.190456023323349655e-04
1.356608960220128919e-04 1.191442424897104502e-04
1.367801927500043001e-04 1.198801692225970328e-04
1.379210462111061727e-04 1.201334380311891437e-04
1.390843022415862358e-04 1.205363005283288658e-04
1.402708574491949903e-04 1.213144787470810115e-04
1.414816633593223298e-04 1.216919627040624619e-04
1.427177309932040061e-04 1.218586185132153332e-04
1.439801359333541864e-04 1.233001239597797394e-04
1.452700239397980843e-04 1.238198165083304048e-04
1.465886171905764375e-04 1.244566083187237382e-04
1.479372212316845052e-04 1.246851898031309247e-04
1.493172327354754165e-04 1.247106411028653383e-04
1.507301481830768813e-04 1.258586125914007425e-04
1.521775736061041061e-04 1.259914861293509603e-04
1.536612355466332284e-04 1.273967500310391188e-04
1.551829934229560586e-04 1.309187646256759763e-04
1.567448535231889773e-04 1.371834514429792762e-04
1.583489848908544687e-04 1.373237610096111894e-04
1.599977374179301515e-04 1.380478643113747239e-04
1.616936625240082822e-04 1.382899063173681498e-04
1.634395368782025175e-04 1.384357747156172991e-04
1.652383897173776784e-04 1.388403761666268110e-04
1.670935344354409916e-04 1.389765529893338680e-04
1.690086052709269173e-04 1.391436817357316613e-04
1.709876001132533559e-04 1.394570135744288564e-04
1.730349306945471702e-04 1.418908505002036691e-04
1.751554817509233053e-04 1.422937493771314621e-04
1.773546811481210438e-04 1.423999638063833117e-04
1.796385835040165114e-04 1.432730496162548661e-04
1.820139705503782588e-04 1.447939575882628560e-04
1.844884724229872448e-04 1.465708191972225904e-04
1.870707153457281920e-04 1.486373221268877387e-04
1.897705029155894027e-04 1.510013971710577607e-04
1.925990406012146141e-04 1.594826171640306711e-04
1.955692164372470690e-04 1.613604981685057282e-04
1.986959556876860870e-04 1.684054877841845155e-04
2.019966741760683467e-04 1.696834806352853775e-04
2.054918651707532645e-04 1.728978531900793314e-04
2.092058700119362054e-04 1.731508236844092607e-04
2.131679061471049969e-04 1.744280889397487044e-04
2.174134631810120590e-04 1.758720463840290904e-04
2.219862372986592097e-04 1.805926294764503837e-04
2.269408741708744872e-04 1.813907292671501637e-04
2.323469630965563641e-04 1.878167386166751385e-04
2.382950366762786264e-04 2.062999119516462088e-04
2.449059206567521835e-04 2.130556094925850630e-04
2.523459641847401974e-04 2.195785637013614178e-04
2.608532354461894185e-04 2.630672242958098650e-04
2.707857750104082834e-04 2.655025746207684278e-04
2.827187958589312197e-04 2.666839573066681623e-04
2.976659555739976054e-04 2.745842502918094397e-04
3.176822343553969172e-04 3.233986790291965008e-04
3.480793709662278416e-04 3.688096185214817524e-04
4.134858991905621811e-04 4.465963575057685375e-04


==> Data/B4_C1_e49_qqplot.txt <==
-2.168461997767947202e-04 -2.427974541205912828e-04
-1.872345644754580378e-04 -2.019149978877976537e-04
-1.731203468837771238e-04 -2.018170780502259731e-04
-1.636881724618444427e-04 -1.677638210821896791e-04
-1.565675281158894060e-04 -1.672511571086943150e-04
-1.508325923524307731e-04 -1.630254555493593216e-04
-1.460234349156862906e-04 -1.619912654859945178e-04
-1.418775509585424579e-04 -1.619579124962911010e-04
-1.382307400009377609e-04 -1.537470088806003332e-04
-1.349733517398724546e-04 -1.459765771869570017e-04
-1.320284742839823310e-04 -1.436682505300268531e-04
-1.293400495510144740e-04 -1.415360165992751718e-04
-1.268659407712019471e-04 -1.374993298668414354e-04
-1.245736639103846505e-04 -1.350812963210046291e-04
-1.224376410646833867e-04 -1.324934710282832384e-04
-1.204373673288765842e-04 -1.266170584131032228e-04
-1.185561489468467535e-04 -1.255372771993279457e-04
-1.167802114234037849e-04 -1.254256640095263720e-04
-1.150980545146708010e-04 -1.200870101456530392e-04
-1.134999763119994720e-04 -1.171595722553320229e-04
-1.119777158210525134e-04 -1.166430229204706848e-04
-1.105241802754277383e-04 -1.126260540331713855e-04
-1.091332341454835604e-04 -1.125746712205000222e-04
-1.077995337999495303e-04 -1.122820103773847222e-04
-1.065183964459957681e-04 -1.105665360228158534e-04
-1.052856951502527421e-04 -1.100078225135803223e-04
-1.040977739444162617e-04 -1.099708315450698137e-04
-1.029513785693244454e-04 -1.095063053071498871e-04
-1.018435995196652967e-04 -1.094270774046890438e-04
-1.007718248547101171e-04 -1.081792506738565862e-04
-9.973370083000424795e-05 -1.062022492988035083e-04
-9.872709884273764313e-05 -1.032730069709941745e-04
-9.775008751212627980e-05 -1.032691652653738856e-04
-9.680090896530427831e-05 -1.027890757541172206e-04
-9.587795858992371025e-05 -1.000067350105382502e-04
-9.497976766189036738e-05 -9.790660988073796034e-05
-9.410498837127394961e-05 -9.710271842777729034e-05
-9.325238085933110037e-05 -9.680687071522697806e-05
-9.242080195061313412e-05 -9.598597534932196140e-05
-9.160919532063685814e-05 -9.522066102363169193e-05
-9.081658288483319312e-05 -9.283562394557520747e-05
-9.004205723093615247e-05 -9.282593237003311515e-05
-8.928477494648933831e-05 -9.279134246753528714e-05
-8.854395071720150691e-05 -8.928311581257730722e-05
-8.781885209156742181e-05 -8.879191591404378414e-05
-8.710879482337612219e-05 -8.862019603839144111e-05
-8.641313871711708535e-05 -8.768691623117774725e-05
-8.573128391242100792e-05 -8.761168282944709063e-05
-8.506266755294345796e-05 -8.757839532336220145e-05
-8.440676079286394708e-05 -8.715029252925887704e-05
-8.376306610070542562e-05 -8.671243995195254683e-05
-8.313111482567999810e-05 -8.530209015589207411e-05
-8.251046499643315761e-05 -8.251929102698341012e-05
-8.190069932602223328e-05 -8.121295832097530365e-05
-8.130142340033592299e-05 -7.980141526786610484e-05
-8.071226403005565418e-05 -7.806994835846126080e-05
-8.013286774873201192e-05 -7.805599307175725698e-05
-7.956289944168192267e-05 -7.773277320666238666e-05
-7.900204109224673874e-05 -7.723372254986315966e-05
-7.844999063354692113e-05 -7.436952000716701150e-05
-7.790646089523958534e-05 -7.309614738915115595e-05
-7.737117863598838173e-05 -7.306486077141016722e-05
-7.684388365339981091e-05 -7.244732114486396313e-05
-7.632432796408835122e-05 -7.166435534600168467e-05
-7.581227504733293037e-05 -7.132769678719341755e-05
-7.530749914649330552e-05 -7.116734195733442903e-05
-7.480978462295816644e-05 -7.113871106412261724e-05
-7.431892535795649548e-05 -7.072393782436847687e-05
-7.383472419802571043e-05 -7.008003740338608623e-05
-7.335699244036891981e-05 -7.004912913544103503e-05
-7.288554935469926767e-05 -6.978089368203654885e-05
-7.242022173850399711e-05 -6.962403131183236837e-05
-7.196084350296756932e-05 -6.959903839742764831e-05
-7.150725528703774365e-05 -6.825994205428287387e-05
-7.105930409737632055e-05 -6.755963113391771913e-05
-7.061684297213098517e-05 -6.741696415701881051e-05
-7.017973066665992763e-05 -6.636005855398252606e-05
-6.974783135950921064e-05 -6.612756260437890887e-05
-6.932101437709461695e-05 -6.590472912648692727e-05
-6.889915393567443429e-05 -6.589461554540321231e-05
-6.848212889932842539e-05 -6.574767758138477802e-05
-6.806982255275803150e-05 -6.552867125719785690e-05
-6.766212238783533004e-05 -6.541607581311836839e-05
-6.725891990291305185e-05 -6.504272460006177425e-05
-6.686011041398402018e-05 -6.488894723588600755e-05
-6.646559287686567891e-05 -6.453502282965928316e-05
-6.607526971964191871e-05 -6.435422983486205339e-05
-6.568904668465756465e-05 -6.309930176939815283e-05
-6.530683267942225445e-05 -6.305386341409757733e-05
-6.492853963582529558e-05 -6.267759454203769565e-05
-6.455408237710691833e-05 -6.178066541906446218e-05
-6.418337849208608035e-05 -5.979424167890101671e-05
-6.381634821616644581e-05 -5.953880827291868627e-05
-6.345291431868815910e-05 -5.945298835285939276e-05
-6.309300199622906963e-05 -5.912925917073152959e-05
-6.273653877147127467e-05 -5.904162753722630441e-05
-6.238345439729546841e-05 -5.858880467712879181e-05
-6.203368076578301329e-05 -5.850350498803891242e-05
-6.168715182181380892e-05 -5.837825665366835892e-05
-6.134380348100412739e-05 -5.767064430983737111e-05
-6.100357355170814679e-05 -5.729933400289155543e-05
-6.066640166084872406e-05 -5.687442899215966463e-05
-6.033222918335944890e-05 -5.606879494735039771e-05
-6.000099917502050114e-05 -5.588977001025341451e-05
-5.967265630849739714e-05 -5.523950312635861337e-05
-5.934714681240272233e-05 -5.516416058526374400e-05
-5.902441841320663876e-05 -5.491740012075752020e-05
-5.870442027984130307e-05 -5.489354953169822693e-05
-5.838710297084867361e-05 -5.489214527187868953e-05
-5.807241838393139758e-05 -5.482225969899445772e-05
-5.776031970778020409e-05 -5.473095734487287700e-05
-5.745076137605272041e-05 -5.468349991133436561e-05
-5.714369902338686802e-05 -5.464163041324354708e-05
-5.683908944335044048e-05 -5.449724994832649827e-05
-5.653689054821240529e-05 -5.439004598883911967e-05
-5.623706133045731811e-05 -5.394989420892670751e-05
-5.593956182593563559e-05 -5.393504397943615913e-05
-5.564435307858337003e-05 -5.378184505389072001e-05
-5.535139710661943717e-05 -5.311032145982608199e-05
-5.506065687015247354e-05 -5.269673056318424642e-05
-5.477209624012884578e-05 -5.262136983219534159e-05
-5.448567996854933912e-05 -5.256757140159606934e-05
-5.420137365989624920e-05 -5.235715070739388466e-05
-5.391914374371539992e-05 -5.216511999606154859e-05
-5.363895744829307667e-05 -5.209208757150918245e-05
-5.336078277537456625e-05 -5.160470755072310567e-05
-5.308458847588078610e-05 -5.140480425325222313e-05
-5.281034402657016849e-05 -5.034117566538043320e-05
-5.253801960760671406e-05 -5.026281723985448480e-05
-5.226758608098854957e-05 -4.994771734345704317e-05
-5.199901496979956447e-05 -4.994132177671417594e-05
-5.173227843824630120e-05 -4.959407669957727194e-05
-5.146734927244426644e-05 -4.848447133554145694e-05
-5.120420086192077792e-05 -4.820719186682254076e-05
-5.094280718180169219e-05 -4.819222885998897254e-05
-5.068314277565229921e-05 -4.795339918928220868e-05
-5.042518273894376103e-05 -4.793761763721704483e-05
-5.016890270311767766e-05 -4.792461913893930614e-05
-4.991427882022299648e-05 -4.741940574604086578e-05
-4.966128774810068771e-05 -4.736357004730962217e-05
-4.940990663609327540e-05 -4.710175926447845995e-05
-4.916011311125618457e-05 -4.709242057288065553e-05
-4.891188526505079939e-05 -4.682580402004532516e-05
-4.866520164049872746e-05 -4.646343950298614800e-05
-4.842004121977786283e-05 -4.640846600523218513e-05
-4.817638341224273808e-05 -4.630137482308782637e-05
-4.793420804285141151e-05 -4.607902519637718797e-05
-4.769349534098259934e-05 -4.565489507513120770e-05
-4.745422592962716940e-05 -4.530361184151843190e-05
-4.721638081493927146e-05 -4.404645369504578412e-05
-4.697994137613256904e-05 -4.343040927778929472e-05
-4.674488935570813555e-05 -4.334301775088533759e-05
-4.651120685000099736e-05 -4.324697511037811637e-05
-4.627887630003269973e-05 -4.320525113143958151e-05
-4.604788048265841667e-05 -4.318903302191756666e-05
-4.581820250199695609e-05 -4.269177952664904296e-05
-4.558982578113306248e-05 -4.250712299835868180e-05
-4.536273405408156788e-05 -4.236550739733502269e-05
-4.513691135800359958e-05 -4.233348954585380852e-05
-4.491234202566533732e-05 -4.208684185869060457e-05
-4.468901067813031453e-05 -4.203570642857812345e-05
-4.446690221767665073e-05 -4.192028427496552467e-05
-4.424600182093078567e-05 -4.191055631963536143e-05
-4.402629493221014593e-05 -4.154480120632797480e-05
-4.380776725706678199e-05 -4.144808917772024870e-05
-4.359040475602489446e-05 -4.126560816075652838e-05
-4.337419363850523622e-05 -4.083487146999686956e-05
-4.315912035692993248e-05 -4.045722380396910012e-05
-4.294517160100089518e-05 -3.986450246884487569e-05
-4.273233429214618037e-05 -3.971397018176503479e-05
-4.252059557812806778e-05 -3.956020373152568936e-05
-4.230994282780733338e-05 -3.942726107197813690e-05
-4.210036362605848351e-05 -3.906222627847455442e-05
-4.189184576883030588e-05 -3.898604336427524686e-05
-4.168437725834736027e-05 -3.794672738877125084e-05
-4.147794629844704173e-05 -3.791211202042177320e-05
-4.127254129004802893e-05 -3.754849240067414939e-05
-4.106815082674548917e-05 -3.633862070273607969e-05
-4.086476369052887282e-05 -3.624343298724852502e-05
-4.066236884761818398e-05 -3.623787415563128889e-05
-4.046095544441483772e-05 -3.578775067580863833e-05
-4.026051280356334313e-05 -3.577343159122392535e-05
-4.006103042012007840e-05 -3.569719410734251142e-05
-3.986249795782589189e-05 -3.544423452694900334e-05
-3.966490524547886307e-05 -3.529637251631356776e-05
-3.946824227340426901e-05 -3.519057281664572656e-05
-3.927249919001857828e-05 -3.517554432619363070e-05
-3.907766629848423326e-05 -3.497385841910727322e-05
-3.888373405345288295e-05 -3.491410461720079184e-05
-3.869069305789357667e-05 -3.471790114417672157e-05
-3.849853406000387882e-05 -3.393403676454909146e-05
-3.830724795020095714e-05 -3.392270446056500077e-05
-3.811682575819033372e-05 -3.389263292774558067e-05
-3.792725865010968987e-05 -3.366758392076008022e-05
-3.773853792574571918e-05 -3.334920256747864187e-05
-3.755065501582165698e-05 -3.327177546452730894e-05
-3.736360147935311447e-05 -3.325162469991482794e-05
-3.717736900107059141e-05 -3.307397491880692542e-05
-3.699194938890632933e-05 -3.290023960289545357e-05
-3.680733457154372325e-05 -3.267699139541946352e-05
-3.662351659602728607e-05 -3.261154779465869069e-05
-3.644048762543161392e-05 -3.235288750147446990e-05
-3.625823993658731275e-05 -3.207576810382306576e-05
-3.607676591786261903e-05 -3.179235864081420004e-05
-3.589605806699850554e-05 -3.174340236000716686e-05
-3.571610898899635057e-05 -3.164131703670136631e-05
-3.553691139405617167e-05 -3.147279130644164979e-05
-3.535845809556419729e-05 -3.136671512038446963e-05
-3.518074200812841448e-05 -3.133576683467254043e-05
-3.500375614566049324e-05 -3.133002610411494970e-05
-3.482749361950288823e-05 -3.126667797914706171e-05
-3.465194763660004048e-05 -3.104348797933198512e-05
-3.447711149771202552e-05 -3.088906669290736318e-05
-3.430297859566995013e-05 -3.062908945139497519e-05
-3.412954241367139680e-05 -3.052752072107978165e-05
-3.395679652361527210e-05 -3.033942812180612236e-05
-3.378473458447483265e-05 -3.026735612365882844e-05
-3.361335034070758737e-05 -3.021975680894684047e-05
-3.344263762070141897e-05 -3.009813372045755386e-05
-3.327259033525586062e-05 -2.961173959192819893e-05
-3.310320247609728787e-05 -2.947295615740586072e-05
-3.293446811442757852e-05 -2.928088179032783955e-05
-3.276638139950494618e-05 -2.906412737502250820e-05
-3.259893655725622246e-05 -2.886761649278923869e-05
-3.243212788891998476e-05 -2.878020313801243901e-05
-3.226594976971914718e-05 -2.873924495361279696e-05
-3.210039664756291985e-05 -2.865988790290430188e-05
-3.193546304177681511e-05 -2.830501762218773365e-05
-3.177114354186030772e-05 -2.807721284625586122e-05
-3.160743280627115279e-05 -2.800492620735894889e-05
-3.144432556123603640e-05 -2.795180444081779569e-05
-3.128181659958658963e-05 -2.788470737868919969e-05
-3.111990077961998699e-05 -2.785884680633898824e-05
-3.095857302398398675e-05 -2.777747067739255726e-05
-3.079782831858541046e-05 -2.777258850983344018e-05
-3.063766171152145157e-05 -2.773384767351672053e-05
-3.047806831203355254e-05 -2.748672704910859466e-05
-3.031904328948288116e-05 -2.743408185779117048e-05
-3.016058187234726064e-05 -2.729988773353397846e-05
-3.000267934723857747e-05 -2.702153869904577732e-05
-2.984533105794061637e-05 -2.682832382561173290e-05
-2.968853240446651931e-05 -2.672785558388568461e-05
-2.953227884213540440e-05 -2.669316018000245094e-05
-2.937656588066786005e-05 -2.664843304955866188e-05
-2.922138908329963342e-05 -2.661544567672535777e-05
-2.906674406591320143e-05 -2.656768629094585776e-05
-2.891262649618679738e-05 -2.647148176038172096e-05
-2.875903209276027328e-05 -2.620269879116676748e-05
-2.860595662441778078e-05 -2.586124355730134994e-05
-2.845339590928641705e-05 -2.583253990451339632e-05
-2.830134581405077448e-05 -2.581728949735406786e-05
-2.814980225318303180e-05 -2.574694190116133541e-05
-2.799876118818773611e-05 -2.551587749621830881e-05
-2.784821862686179763e-05 -2.537828186177648604e-05
-2.769817062256826735e-05 -2.536274223530199379e-05
-2.754861327352479890e-05 -2.535889143473468721e-05
-2.739954272210503946e-05 -2.530370511522050947e-05
-2.725095515415418987e-05 -2.504500662325881422e-05
-2.710284679831689077e-05 -2.503764699213206768e-05
-2.695521392537845800e-05 -2.503375799278728664e-05
-2.680805284761821354e-05 -2.499719812476541847e-05
-2.666135991817523745e-05 -2.480597868270706385e-05
-2.651513153042582238e-05 -2.476641202520113438e-05
-2.636936411737269499e-05 -2.475030669302213937e-05
-2.622405415104557758e-05 -2.466002297296654433e-05
-2.607919814191293046e-05 -2.458107701386325061e-05
-2.593479263830430595e-05 -2.428962034173309803e-05
-2.579083422584375790e-05 -2.428022344247438014e-05
-2.564731952689314114e-05 -2.425903039693366736e-05
-2.550424520000599548e-05 -2.369255162193439901e-05
-2.536160793939100787e-05 -2.369015237491112202e-05
-2.521940447438550018e-05 -2.360210601182188839e-05
-2.507763156893809195e-05 -2.322058026038575917e-05
-2.493628602110083633e-05 -2.313019285793416202e-05
-2.479536466253059895e-05 -2.294440855621360242e-05
-2.465486435799878846e-05 -2.285984373884275556e-05
-2.451478200491043490e-05 -2.267536365252453834e-05
-2.437511453283119637e-05 -2.259783650515601039e-05
-2.423585890302310030e-05 -2.219664747826755047e-05
-2.409701210798820267e-05 -2.211113860539626330e-05
-2.395857117102024342e-05 -2.205971395596861839e-05
-2.382053314576414516e-05 -2.186268648074474186e-05
-2.368289511578306760e-05 -2.180137016694061458e-05
-2.354565419413305469e-05 -2.168254468415398151e-05
-2.340880752294478669e-05 -2.152552406187169254e-05
-2.327235227301269462e-05 -2.145459438906982541e-05
-2.313628564339090528e-05 -2.130901339114643633e-05
-2.300060486099613183e-05 -2.115901042998302728e-05
-2.286530718021733050e-05 -2.115089046128559858e-05
-2.273038988253171013e-05 -2.114227754645980895e-05
-2.259585027612738908e-05 -2.112270340148825198e-05
-2.246168569553230336e-05 -2.102454163832589984e-05
-2.232789350124918625e-05 -2.099529228871688247e-05
-2.219447107939671770e-05 -2.095297350024338812e-05
-2.206141584135644712e-05 -2.081104503304231912e-05
-2.192872522342564201e-05 -2.073506038868799806e-05
-2.179639668647581171e-05 -2.070670052489731461e-05
-2.166442771561654035e-05 -2.051430237770546228e-05
-2.153281581986526597e-05 -2.039302671619225293e-05
-2.140155853182174544e-05 -2.032238990068435669e-05
-2.127065340734835032e-05 -2.019369276240468025e-05
-2.114009802525510279e-05 -2.002131986955646425e-05
-2.100988998698984111e-05 -1.997449362534098327e-05
-2.088002691633332843e-05 -1.991025783354416490e-05
-2.075050645909912872e-05 -1.962221176654566079e-05
-2.062132628283828021e-05 -1.955393963726237416e-05
-2.049248407654842433e-05 -1.953024002432357520e-05
-2.036397755038766777e-05 -1.926599543367046863e-05
-2.023580443539275094e-05 -1.900585266412235796e-05
-2.010796248320159720e-05 -1.888600127131212503e-05
-1.998044946578021256e-05 -1.878757575468625873e-05
-1.985326317515359341e-05 -1.877553222584538162e-05
-1.972640142314086275e-05 -1.876167152659036219e-05
-1.959986204109441792e-05 -1.874510235211346298e-05
-1.947364287964295095e-05 -1.843213613028638065e-05
-1.934774180843833139e-05 -1.837375020841136575e-05
-1.922215671590635845e-05 -1.837220952438656241e-05
-1.909688550900113832e-05 -1.835374496295116842e-05
-1.897192611296301575e-05 -1.828098174883052707e-05
-1.884727647108037479e-05 -1.826787593017797917e-05
-1.872293454445446862e-05 -1.823545426304917783e-05
-1.859889831176813208e-05 -1.814969618862960488e-05
-1.847516576905747243e-05 -1.802484075597021729e-05
-1.835173492948713792e-05 -1.785606946214102209e-05
-1.822860382312861544e-05 -1.784811502147931606e-05
-1.810577049674176714e-05 -1.783657535270322114e-05
-1.798323301355950109e-05 -1.783002335287164897e-05
-1.786098945307534563e-05 -1.738024366204626858e-05
-1.773903791083416439e-05 -1.729895666358061135e-05
-1.761737649822561926e-05 -1.719033389235846698e-05
-1.749600334228068588e-05 -1.718538442219141871e-05
-1.737491658547080187e-05 -1.717806844681035727e-05
-1.725411438550983388e-05 -1.700420398265123367e-05
-1.713359491515871791e-05 -1.678993066889233887e-05
-1.701335636203276950e-05 -1.676992178545333445e-05
-1.689339692841154513e-05 -1.669720040808897465e-05
-1.677371483105126172e-05 -1.668246841290965676e-05
-1.665430830099966572e-05 -1.662411705183330923e-05
-1.653517558341336874e-05 -1.637924833630677313e-05
-1.641631493737754475e-05 -1.629942198633216321e-05
-1.629772463572797520e-05 -1.627380152058321983e-05
-1.617940296487537446e-05 -1.609094761079177260e-05
-1.606134822463190043e-05 -1.607307603990193456e-05
-1.594355872804006076e-05 -1.531157795398030430e-05
-1.582603280120343831e-05 -1.525923653389327228e-05
-1.570876878311978507e-05 -1.516888914920855314e-05
-1.559176502551614209e-05 -1.461543706682277843e-05
-1.547501989268582968e-05 -1.460724615753861144e-05
-1.535853176132754840e-05 -1.434506066289031878e-05
-1.524229902038639101e-05 -1.432293083780677989e-05
-1.512632007089664333e-05 -1.427281495125498623e-05
-1.501059332582660944e-05 -1.412660276400856674e-05
-1.489511720992506837e-05 -1.406193678121780977e-05
-1.477989015956957219e-05 -1.403255191689822823e-05
-1.466491062261652963e-05 -1.397493178956210613e-05
-1.455017705825282964e-05 -1.379396780976094306e-05
-1.443568793684930976e-05 -1.370924837829079479e-05
-1.432144173981562042e-05 -1.351136324956314638e-05
-1.420743695945682567e-05 -1.344612792308907956e-05
-1.409367209883150478e-05 -1.317132137046428397e-05
-1.398014567161125324e-05 -1.307465026911813766e-05
-1.386685620194177273e-05 -1.299197083426406607e-05
-1.375380222430533330e-05 -1.297157359658740461e-05
-1.364098228338457385e-05 -1.296662958338856697e-05
-1.352839493392774934e-05 -1.288400471821660176e-05
-1.341603874061521304e-05 -1.285998041566926986e-05
-1.330391227792719971e-05 -1.254680682905018330e-05
-1.319201413001290484e-05 -1.249763590749353170e-05
-1.308034289056065480e-05 -1.223385606863303110e-05
-1.296889716266937807e-05 -1.222255923494230956e-05
-1.285767555872112002e-05 -1.198019981529796496e-05
-1.274667670025469777e-05 -1.190689727081917226e-05
-1.263589921784045619e-05 -1.153474931925302371e-05
-1.252534175095594720e-05 -1.153028551925672218e-05
-1.241500294786270171e-05 -1.152130425907671452e-05
-1.230488146548396892e-05 -1.151765445683849975e-05
-1.219497596928327714e-05 -1.141562825068831444e-05
-1.208528513314399084e-05 -1.132971283368533477e-05
-1.197580763924965708e-05 -1.100233021134044975e-05
-1.186654217796522434e-05 -1.091285594156943262e-05
-1.175748744771896620e-05 -1.056570908986032009e-05
-1.164864215488520615e-05 -1.049762522598030046e-05
-1.154000501366775072e-05 -1.042092571879038587e-05
-1.143157474598395596e-05 -1.039503058564150706e-05
-1.132335008134947007e-05 -1.033674470818368718e-05
-1.121532975676353154e-05 -1.026593326969305053e-05
-1.110751251659484502e-05 -1.011474887491203845e-05
-1.099989711246795693e-05 -9.962480362446513027e-06
-1.089248230315015964e-05 -9.882340236799791455e-06
-1.078526685443877507e-05 -9.848430636338889599e-06
-1.067824953904882798e-05 -9.840906386671122164e-06
-1.057142913650116816e-05 -9.786607733985874802e-06
-1.046480443301077727e-05 -9.712547580420505255e-06
-1.035837422137543992e-05 -9.690037586551625282e-06
-1.025213730086458755e-05 -9.580218829796649516e-06
-1.014609247710835909e-05 -9.568757377564907074e-06
-1.004023856198675997e-05 -9.313253940490540117e-06
-9.934574373518948110e-06 -9.247456546290777624e-06
-9.829098735752477613e-06 -8.957377758633811027e-06
-9.723810478652652515e-06 -8.942312888393644243e-06
-9.618708437991680681e-06 -8.907965820981189609e-06
-9.513791455237814132e-06 -8.670501301821786910e-06
-9.409058377444247119e-06 -8.627244824310764670e-06
-9.304508057137802441e-06 -8.552893632440827787e-06
-9.200139352207365351e-06 -8.529742444807197899e-06
-9.095951125791909184e-06 -8.485450052830856293e-06
-8.991942246168146605e-06 -8.299462024297099560e-06
-8.888111586637657382e-06 -8.254551175923552364e-06
-8.784458025413533359e-06 -7.976039341883733869e-06
-8.680980445506374595e-06 -7.888185791671276093e-06
-8.577677734609540119e-06 -7.863752216508146375e-06
-8.474548784983727828e-06 -7.809682756487745792e-06
-8.371592493340644683e-06 -7.619143616466317326e-06
-8.268807760725731601e-06 -7.473180630768183619e-06
-8.166193492399922746e-06 -7.384619493677746505e-06
-8.063748597720268087e-06 -7.352799457294167951e-06
-7.961471990019297276e-06 -7.311603440030012280e-06
-7.859362586483179038e-06 -7.299974186025792733e-06
-7.757419308028366069e-06 -7.279538294824305922e-06
-7.655641079176774569e-06 -7.102039035089546815e-06
-7.554026827929311210e-06 -6.514729648188222200e-06
-7.452575485637589150e-06 -6.513662356155691668e-06
-7.351285986873821227e-06 -6.186669452290516347e-06
-7.250157269298629465e-06 -6.078468231862643734e-06
-7.149188273526672604e-06 -5.971123300696490332e-06
-7.048377942989970565e-06 -5.832469923916505650e-06
-6.947725223798692042e-06 -5.804793090646853670e-06
-6.847229064599339162e-06 -5.662137937179068103e-06
-6.746888416429964993e-06 -5.492951004271162674e-06
-6.646702232572482335e-06 -5.385598342400044203e-06
-6.546669468401593706e-06 -5.338396022125380114e-06
-6.446789081230334874e-06 -5.269163466437021270e-06
-6.347060030151819467e-06 -5.255601536191534251e-06
-6.247481275877116860e-06 -5.126925771037349477e-06
-6.148051780568785639e-06 -5.034754849475575611e-06
-6.048770507669971998e-06 -4.937233825330622494e-06
-5.949636421728624145e-06 -4.867222742177546024e-06
-5.850648488216561830e-06 -4.831604655919363722e-06
-5.751805673343014746e-06 -4.792781510332133621e-06
-5.653106943862282522e-06 -4.784978045790921897e-06
-5.554551266875013170e-06 -4.668295332521665841e-06
-5.456137609622795057e-06 -4.638366135623073205e-06
-5.357864939275468625e-06 -4.630521289072930813e-06
-5.259732222710652182e-06 -4.588219326251419261e-06
-5.161738426284996422e-06 -4.521113169175805524e-06
-5.063882515596442607e-06 -4.377006462163990363e-06
-4.966163455236928755e-06 -4.352419637143611908e-06
-4.868580208534744238e-06 -4.266751147952163592e-06
-4.771131737285772164e-06 -4.236892891640309244e-06
-4.673817001472797895e-06 -4.201842330076033249e-06
-4.576634958971865605e-06 -4.165216068940935656e-06
-4.479584565244756183e-06 -4.022791927127400413e-06
-4.382664773016343071e-06 -3.706843017425853759e-06
-4.285874531935704546e-06 -3.633948381320806220e-06
-4.189212788219537246e-06 -3.441564786044182256e-06
-4.092678484276402194e-06 -3.388485311006661505e-06
-3.996270558310170226e-06 -3.310460897409939207e-06
-3.899987943900713581e-06 -3.167353725075372495e-06
-3.803829569559939084e-06 -3.146075869153719395e-06
-3.707794358260743810e-06 -3.027409547939896584e-06
-3.611881226936428349e-06 -2.768017338894424029e-06
-3.516089085947691163e-06 -2.763303427855134942e-06
-3.420416838513962853e-06 -2.706270379349007271e-06
-3.324863380105540160e-06 -2.706270379349007271e-06
-3.229427597792391697e-06 -2.701241328395553865e-06
-3.134108369545061000e-06 -2.634533075251965784e-06
-3.038904563482396662e-06 -2.632375526445684955e-06
-2.943815037060167187e-06 -2.469612581990077160e-06
-2.848838636193695802e-06 -2.438687033645692281e-06
-2.753974194306686917e-06 -2.305849875483545475e-06
-2.659220531297119602e-06 -2.189020506193628535e-06
-2.564576452409822174e-06 -2.124647153323167004e-06
-2.470040747003334522e-06 -2.113235041178995743e-06
-2.375612187196883512e-06 -2.080528474834864028e-06
-2.281289526380564693e-06 -1.984378968700184487e-06
-2.187071497568802992e-06 -1.972708332687034272e-06
-2.092956811573424200e-06 -1.890621661004843190e-06
-1.998944154967840927e-06 -1.790039391380560119e-06
-1.905032187808122317e-06 -1.667498622737184633e-06
-1.811219541069157240e-06 -1.630702513466530945e-06
-1.717504813744768181e-06 -1.572414021211443469e-06
-1.623886569548413506e-06 -1.447029376322461758e-06
-1.530363333135262553e-06 -1.285232656300649978e-06
-1.436933585745505167e-06 -1.250715286005288363e-06
-1.343595760140767994e-06 -1.219879322889028117e-06
-1.250348234667395228e-06 -1.211948983836919069e-06
-1.157189326227724323e-06 -1.148309138443437405e-06
-1.064117281866122753e-06 -9.641612450650427490e-07
-9.711302685693306617e-07 -9.554449889037641697e-07
-8.782263607219543722e-07 -8.190922358153329697e-07
-7.854035244161201854e-07 -7.914975981293537188e-07
-6.926595974329518156e-07 -7.114136906238854863e-07
-5.999922630873853894e-07 -6.610292189179745037e-07
-5.073990150484815497e-07 -5.915953238400106784e-07
-4.148771082720234246e-07 -4.318722233165317448e-07
-3.224234872830897874e-07 -3.387914944141812157e-07
-2.300346745472092939e-07 -2.408948205356864491e-07
-1.377065804126035281e-07 -2.159931113965285476e-07
-4.543413063003843562e-08 1.227162993444608219e-08
4.678968816598780291e-08 1.952206041266890679e-08
1.389843005011284866e-07 5.137990299886041612e-08
2.312081192971547185e-07 1.984444679692387581e-07
3.234805690797198639e-07 2.872067739190242719e-07
4.158086632143256298e-07 4.630972512131847907e-07
5.081974759502059115e-07 5.372084501686913427e-07
6.006510969391398133e-07 5.923783987782371696e-07
6.931730037155977796e-07 6.986022640376177151e-07
7.857662517545014076e-07 7.034778946035658009e-07
8.784335861000680456e-07 8.009888574633805547e-07
9.711775130832368389e-07 8.194614906642527785e-07
1.064000349389070814e-06 8.266086979347164743e-07
1.156904257236446892e-06 9.243876206710410770e-07
1.249891270533238771e-06 1.044831833496573381e-06
1.342963314894839706e-06 1.101006546377902851e-06
1.436122223334511034e-06 1.351206833533069585e-06
1.529369748807884436e-06 1.416987402080849279e-06
1.622707574412621609e-06 1.425725827175483573e-06
1.716137321802378148e-06 1.496168465564551298e-06
1.809660558215529101e-06 1.502933059782662895e-06
1.903278802411884411e-06 1.585665927450463641e-06
1.996993529736273894e-06 1.752221578499302268e-06
2.090806176475238758e-06 1.803384179765998852e-06
2.184718143634956099e-06 1.933028215717058629e-06
2.278730800240538525e-06 1.935343107106746174e-06
2.372845486235919434e-06 2.113122036462300457e-06
2.467063515047681135e-06 2.272180154250236228e-06
2.561386175863999954e-06 2.320349267392884940e-06
2.655814735670450963e-06 2.446561666147317737e-06
2.750350441076939039e-06 2.477855559845920652e-06
2.844994519964236891e-06 2.481798674125457183e-06
2.939748182973803358e-06 2.547313215472968295e-06
3.034612624860817326e-06 2.562887175372452475e-06
3.129589025727288711e-06 2.597204002086073160e-06
3.224678552149518185e-06 2.673988319656928070e-06
3.319882358212182524e-06 2.675815949260140769e-06
3.415201586459513221e-06 2.821793032126151957e-06
3.510637368772661684e-06 2.988308324347599410e-06
3.606190827181084377e-06 3.066792942263418809e-06
3.701863074614812687e-06 3.144917627651011571e-06
3.797655215603549873e-06 3.259978711867006496e-06
3.893568346927864910e-06 3.364367557878722437e-06
3.989603558227060185e-06 3.467186388661502860e-06
4.085761932567834258e-06 3.515355047056800686e-06
4.182044546977290903e-06 3.526277851051418111e-06
4.278452472943522871e-06 3.923242729797493666e-06
4.374986776886657923e-06 4.135935796512058005e-06
4.471648520602825223e-06 4.194215307506965473e-06
4.568438761683463748e-06 4.331156105763511732e-06
4.665358553911876860e-06 4.355247710918774828e-06
4.762408947638986282e-06 4.544152488961117342e-06
4.859590990139918572e-06 4.587961029756115749e-06
4.956905725952892840e-06 4.740481472254032269e-06
5.054354197201864915e-06 4.987713055015774444e-06
5.151937443904049432e-06 5.008260814065579325e-06
5.249656504263563284e-06 5.081877588963834569e-06
5.347512414952117099e-06 5.095725555293029174e-06
5.445506211377772859e-06 5.171189059183234349e-06
5.543638927942589302e-06 5.195020548853790388e-06
5.641911598289915734e-06 5.214479187998222187e-06
5.740325255542133847e-06 5.242155566520523280e-06
5.838880932529403198e-06 5.266968855721643195e-06
5.937579662010135423e-06 5.281575340632116422e-06
6.036422476883682507e-06 5.550427431444404647e-06
6.135410410395744822e-06 5.715249699278501794e-06
6.234544496337092674e-06 5.803334715892560780e-06
6.333825769235906316e-06 5.822441380587406456e-06
6.433255264544237537e-06 5.885050541110103950e-06
6.532834018818940144e-06 5.895503818464931101e-06
6.632563069897455551e-06 5.985310963296797127e-06
6.732443457068714383e-06 6.053562174201942980e-06
6.832476221239603012e-06 6.128509994596242905e-06
6.932662405097085669e-06 6.295913863141322508e-06
7.033003053266459839e-06 6.463464160333387554e-06
7.133499212465812719e-06 6.539416517625795677e-06
7.234151931657091242e-06 6.557674169016536325e-06
7.334962262193793280e-06 6.584274615306640044e-06
7.435931257965750141e-06 6.776283498766133562e-06
7.537059975540941904e-06 6.805344582971883938e-06
7.638349474304709826e-06 6.939657851035008207e-06
7.739800816596432734e-06 7.267478849826147780e-06
7.841415067843896940e-06 7.272166840266436338e-06
7.943193296695488440e-06 7.701862159592565149e-06
8.045136575150301409e-06 7.850764632166828960e-06
8.147245978686419647e-06 7.863511200412176549e-06
8.249522586387390458e-06 7.951211046020034701e-06
8.351967481067045117e-06 8.013698789000045508e-06
8.454581749392853972e-06 8.239556336775422096e-06
8.557366482007767053e-06 8.384165084862615913e-06
8.660322773650850199e-06 8.427667125943116844e-06
8.763451723276662490e-06 8.494291250826790929e-06
8.866754434173496966e-06 8.627447641629260033e-06
8.970232014080655730e-06 8.673815500515047461e-06
9.073885575304779753e-06 8.871016689226962626e-06
9.177716234835268976e-06 9.014417628350201994e-06
9.281725114459036638e-06 9.190592209051828831e-06
9.385913340874499580e-06 9.227481314155738801e-06
9.490282045804931588e-06 9.234076969732996076e-06
9.594832366111377960e-06 9.283378858526702970e-06
9.699565443904946668e-06 9.342480552732013166e-06
9.804482426658813217e-06 9.527681868348736316e-06
9.909584467319778274e-06 9.585553016222547740e-06
1.001487272441961354e-05 9.968941412807907909e-06
1.012034836218607048e-05 1.017638896882999688e-05
1.022601255065388911e-05 1.036736830428708345e-05
1.033186646577548993e-05 1.040589813783299178e-05
1.043791128953171161e-05 1.041402356349863112e-05
1.054414821004256907e-05 1.042245548887876794e-05
1.065057842167790641e-05 1.042878920998191461e-05
1.075720312516830238e-05 1.052043990057427436e-05
1.086402352771595374e-05 1.053652158589102328e-05
1.097104084310590252e-05 1.073923158401157707e-05
1.107825629181728709e-05 1.088501994672697037e-05
1.118567110113508439e-05 1.104045441024936736e-05
1.129328650526197417e-05 1.141360553447157145e-05
1.140110374543066238e-05 1.145901933341519907e-05
1.150912407001660430e-05 1.163647993962513283e-05
1.161734873465109188e-05 1.176401474367594346e-05
1.172577900233487817e-05 1.178463571704924107e-05
1.183441614355233191e-05 1.193325442727655172e-05
1.194326143638609873e-05 1.198905920318793505e-05
1.205231616663235179e-05 1.202262592414626852e-05
1.216158162791679300e-05 1.219275236508110538e-05
1.227105912181111829e-05 1.236205844179494306e-05
1.238074995795040459e-05 1.236917069036280736e-05
1.249065545415110315e-05 1.243330461875302717e-05
1.260077693652981561e-05 1.243671886186348274e-05
1.271111573962305940e-05 1.263297508558025584e-05
1.282167320650757856e-05 1.267639254365349188e-05
1.293245068892182014e-05 1.269868062081513926e-05
1.304344954738823054e-05 1.278890067624161020e-05
1.315467115133649705e-05 1.302463897445704788e-05
1.326611687922776701e-05 1.310776860918849707e-05
1.337778811868003060e-05 1.310776860918849707e-05
1.348968626659432378e-05 1.322558728134026751e-05
1.360181272928232355e-05 1.340625294687924907e-05
1.371416892259486494e-05 1.341307233815314248e-05
1.382675627205168944e-05 1.345866712654242292e-05
1.393957621297244382e-05 1.349748890788760036e-05
1.405263019060888155e-05 1.361464637739118189e-05
1.416591966027837222e-05 1.364591025776462629e-05
1.427944608749862376e-05 1.371251528325956315e-05
1.439321094812394465e-05 1.376578529743710533e-05
1.450721572848272585e-05 1.405221610184526071e-05
1.462146192551642535e-05 1.413702466379618272e-05
1.473595104691994015e-05 1.415273345628520474e-05
1.485068461128363845e-05 1.416394752595806494e-05
1.496566414823668609e-05 1.422653895133407786e-05
1.508089119859218227e-05 1.449283990950789303e-05
1.519636731449373181e-05 1.464115575799951330e-05
1.531209405956375215e-05 1.481154504290316254e-05
1.542807300905350322e-05 1.499398877058411017e-05
1.554430574999466738e-05 1.499437439633766189e-05
1.566079388135294527e-05 1.501314909546636045e-05
1.577753901418325091e-05 1.511596292402828112e-05
1.589454277178690405e-05 1.515140047558816150e-05
1.601180678987055729e-05 1.525735115137649700e-05
1.612933271670718313e-05 1.540809353173244745e-05
1.624712221329902280e-05 1.544314000057056546e-05
1.636517695354249683e-05 1.544489168736618012e-05
1.648349862439509758e-05 1.545127088320441544e-05
1.660208892604466712e-05 1.560930650157388300e-05
1.672094957208049111e-05 1.561628596391528845e-05
1.684008228966678809e-05 1.564261401654221117e-05
1.695948881971838409e-05 1.569218511576764286e-05
1.707917091707866750e-05 1.585336940479464829e-05
1.719913035069989187e-05 1.602415431989356875e-05
1.731936890382584029e-05 1.602880547579843551e-05
1.743988837417695625e-05 1.604418685019481927e-05
1.756069057413792424e-05 1.627508208912331611e-05
1.768177733094780825e-05 1.627986057428643107e-05
1.780315048689274163e-05 1.656950735196005553e-05
1.792481189950128676e-05 1.657658140175044537e-05
1.804676344174246800e-05 1.673700353421736509e-05
1.816900700222662347e-05 1.673965198278892785e-05
1.829154448540888951e-05 1.677097134233918041e-05
1.841437781179573781e-05 1.686796349531505257e-05
1.853750891815426029e-05 1.694107777439057827e-05
1.866093975772459480e-05 1.718633575364947319e-05
1.878467230043525445e-05 1.727228664094582200e-05
1.890870853312159099e-05 1.728840834402944893e-05
1.903305045974749716e-05 1.732065356918610632e-05
1.915770010163013812e-05 1.749418879626318812e-05
1.928265949766826069e-05 1.755587982188444585e-05
1.940793070457348083e-05 1.796286051103379577e-05
1.953351579710545377e-05 1.796533069864381105e-05
1.965941686831007332e-05 1.805651663744356483e-05
1.978563602976154029e-05 1.805776810215320438e-05
1.991217541180798512e-05 1.806219370337203145e-05
2.003903716382071578e-05 1.812729351513553411e-05
2.016622345444733493e-05 1.819461795093957335e-05
2.029373647186871957e-05 1.825805702537763864e-05
2.042157842405987331e-05 1.853596586443018168e-05
2.054975153905479014e-05 1.858502764662262052e-05
2.067825806521554670e-05 1.925119795487262309e-05
2.080710027150540258e-05 1.935984073497820646e-05
2.093628044776625109e-05 1.949401666934136301e-05
2.106580090500045080e-05 1.956283813342452049e-05
2.119566397565696348e-05 1.961945054063107818e-05
2.132587201392222517e-05 1.976799649128224701e-05
2.145642739601547270e-05 1.981403147510718554e-05
2.158733252048886781e-05 1.999638516281265765e-05
2.171858980853238834e-05 2.001759276026859879e-05
2.185020170428366272e-05 2.028417111432645470e-05
2.198217067514293409e-05 2.029713141382671893e-05
2.211449921209276439e-05 2.049800605163909495e-05
2.224718983002356949e-05 2.072321149171330035e-05
2.238024506806384007e-05 2.085930100292898715e-05
2.251366748991630862e-05 2.095591298711951822e-05
2.264745968419942573e-05 2.095921990985516459e-05
2.278162426479451145e-05 2.098450022458564490e-05
2.291616387119883250e-05 2.120892895618453622e-05
2.305108116888445288e-05 2.124109232681803405e-05
2.318637884966325420e-05 2.127837069565430284e-05
2.332205963205802765e-05 2.131911787728313357e-05
2.345812626167981699e-05 2.144070094800554216e-05
2.359458151161190906e-05 2.152551678591407835e-05
2.373142818280017706e-05 2.157220478693488985e-05
2.386866910445018997e-05 2.180295996367931366e-05
2.400630713443126753e-05 2.185064840887207538e-05
2.414434515968736918e-05 2.211303763033356518e-05
2.428278609665533182e-05 2.216233770013786852e-05
2.442163289169023283e-05 2.228125231340527534e-05
2.456088852149832552e-05 2.234889871033374220e-05
2.470055599357756066e-05 2.261000736325513572e-05
2.484063834666592438e-05 2.264623253722675145e-05
2.498113865119772810e-05 2.276414306834340096e-05
2.512206000976797564e-05 2.287805546075105667e-05
2.526340555760522448e-05 2.294623482157476246e-05
2.540517846305263611e-05 2.304636291228234768e-05
2.554738192805814040e-05 2.312196738785132766e-05
2.569001918867312801e-05 2.319691520824562758e-05
2.583309351556028045e-05 2.329704693693201989e-05
2.597660821451089043e-05 2.330043753318022937e-05
2.612056662697142493e-05 2.339453385502565652e-05
2.626497213058004605e-05 2.343564847251400352e-05
2.640982813971270334e-05 2.347936242586001754e-05
2.655513810603982075e-05 2.361988663324154913e-05
2.670090551909296169e-05 2.365906038903631270e-05
2.684713390684238693e-05 2.374480754951946437e-05
2.699382683628534946e-05 2.392624992353376001e-05
2.714098791404558715e-05 2.393882277829106897e-05
2.728862078698401992e-05 2.397399839537683874e-05
2.743672914282132579e-05 2.401506390015129000e-05
2.758531671077218216e-05 2.412349203950725496e-05
2.773438726219192127e-05 2.420469718344975263e-05
2.788394461123540666e-05 2.421296812826767564e-05
2.803399261552892000e-05 2.424385638732928783e-05
2.818453517685488220e-05 2.456689253449440002e-05
2.833557624185015756e-05 2.465589750499930233e-05
2.848711980271790024e-05 2.471278276061639190e-05
2.863916989795353265e-05 2.472929190844297409e-05
2.879173061308489977e-05 2.472978121659252793e-05
2.894480608142739226e-05 2.541075082262977958e-05
2.909840048485390620e-05 2.563020825618878007e-05
2.925251805458032719e-05 2.571199547674041241e-05
2.940716307196673208e-05 2.585047514003235847e-05
2.956233986933495871e-05 2.606051202747039497e-05
2.971805283080250983e-05 2.606559792184270918e-05
2.987430639313364168e-05 2.609332113934215158e-05
3.003110504660773197e-05 2.669018431333824992e-05
3.018845333590569645e-05 2.669780405994970351e-05
3.034635586101437624e-05 2.672246773727238178e-05
3.050481727814999337e-05 2.682036029000300914e-05
3.066384230070066475e-05 2.692138514248654246e-05
3.082343570018855362e-05 2.697939089557621628e-05
3.098360230725252605e-05 2.723568286455702037e-05
3.114434701265109557e-05 2.731112545006908476e-05
3.130567476828710258e-05 2.734753252298105508e-05
3.146759058825371878e-05 2.749771010712720454e-05
3.163009954990315877e-05 2.763890734058804810e-05
3.179320679493826161e-05 2.768626109173055738e-05
3.195691753052741653e-05 2.829919867508579046e-05
3.212123703044392393e-05 2.842190770024899393e-05
3.228617063623002867e-05 2.849011434591375291e-05
3.245172375838625600e-05 2.857280742318835109e-05
3.261790187758709358e-05 2.868325100280344486e-05
3.278471054592333806e-05 2.875084283004980534e-05
3.295215538817205500e-05 2.911395131377503276e-05
3.312024210309471445e-05 2.920253973570652306e-05
3.328897646476440346e-05 2.971707181131932884e-05
3.345836432392296943e-05 2.979107193823438138e-05
3.362841160936853456e-05 2.990628854604437947e-05
3.379912432937469619e-05 3.007839586643967777e-05
3.397050857314195502e-05 3.027412458322942257e-05
3.414257051228239447e-05 3.053163527511060238e-05
3.431531640233850561e-05 3.059310984099283814e-05
3.448875258433705895e-05 3.059929440496489406e-05
3.466288548637913434e-05 3.064059637836180627e-05
3.483772162526714252e-05 3.066210047109052539e-05
3.501326760816999705e-05 3.072692561545409262e-05
3.518953013432760883e-05 3.072797335335053504e-05
3.536651599679552330e-05 3.094003477599471807e-05
3.554423208423130611e-05 3.106852454948239028e-05
3.572268538272325338e-05 3.114923674729652703e-05
3.590188297766345939e-05 3.123562055407091975e-05
3.608183205566562791e-05 3.125880175502970815e-05
3.626253990652972107e-05 3.139748514513485134e-05
3.644401392525442834e-05 3.150418706354685128e-05
3.662626161409872951e-05 3.162234497722238302e-05
3.680929058469440166e-05 3.168225157423876226e-05
3.699310856021083884e-05 3.176562313456088305e-05
3.717772337757344493e-05 3.194824603269807994e-05
3.736314298973770700e-05 3.197110345354303718e-05
3.754937546802023006e-05 3.249056317145004869e-05
3.773642900448877257e-05 3.282922261860221624e-05
3.792431191441283478e-05 3.285792263341136277e-05
3.811303263877680546e-05 3.288323568995110691e-05
3.830259974685744931e-05 3.306110011180862784e-05
3.849302193886807274e-05 3.430861033848486841e-05
3.868430804867099441e-05 3.464987457846291363e-05
3.887646704656069226e-05 3.468097565928474069e-05
3.906950804211999854e-05 3.477689824649132788e-05
3.926344028715134885e-05 3.522836777847260237e-05
3.945827317868569388e-05 3.525411375449039042e-05
3.965401626207138461e-05 3.541204205248504877e-05
3.985067923414597866e-05 3.553349961293861270e-05
4.004827194649300748e-05 3.573560024960897863e-05
4.024680440878719399e-05 3.581878263503313065e-05
4.044628679223045872e-05 3.591995118767954409e-05
4.064672943308195332e-05 3.672267848742194474e-05
4.084814283628529957e-05 3.684183320729061961e-05
4.105053767919598841e-05 3.685559204313904047e-05
4.125392481541260476e-05 3.701417881529778242e-05
4.145831527871514453e-05 3.715268030646257102e-05
4.166372028711415733e-05 3.741206455742940307e-05
4.187015124701447586e-05 3.771018236875534058e-05
4.207761975749742147e-05 3.792608549701981246e-05
4.228613761472559910e-05 3.857047340716235340e-05
4.249571681647446931e-05 3.874996764352545142e-05
4.270636956679518337e-05 3.939893940696492791e-05
4.291810828081330274e-05 4.019146581413224339e-05
4.313094558966801755e-05 4.031709249829873443e-05
4.334489434559705485e-05 4.098817953490652144e-05
4.355996762717235181e-05 4.117373828194104135e-05
4.377617874469201683e-05 4.131535388296470046e-05
4.399354124573391113e-05 4.132214598939754069e-05
4.421206892087726830e-05 4.137918222113512456e-05
4.443177580959790804e-05 4.143855767324566841e-05
4.465267620634377310e-05 4.152312976657412946e-05
4.487478466679745045e-05 4.183173587080091238e-05
4.509811601433245292e-05 4.191885454929433763e-05
4.532268534667072195e-05 4.192523556412197649e-05
4.554850804274869025e-05 4.227124372846446931e-05
4.577559976980018485e-05 4.248444747645407915e-05
4.600397649066407846e-05 4.250092388247139752e-05
4.623365447132555259e-05 4.251840073266066611e-05
4.646465028869981533e-05 4.294713653507642448e-05
4.669698083866811973e-05 4.309710493544116616e-05
4.693066334437526470e-05 4.313779209041967988e-05
4.716571536479967786e-05 4.324410838307812810e-05
4.740215480360640061e-05 4.328799695940688252e-05
4.763999991829428500e-05 4.332944445195607841e-05
4.787926932964971493e-05 4.342066677054390311e-05
4.811998203151854065e-05 4.342671672930009663e-05
4.836215740090986045e-05 4.386069485917687416e-05
4.860581520844498520e-05 4.398869350552558899e-05
4.885097562916585661e-05 4.409210305311717093e-05
4.909765925371792854e-05 4.464150697458535433e-05
4.934588709992331372e-05 4.485160388867370784e-05
4.959568062476040455e-05 4.512272062129341066e-05
4.984706173676783719e-05 4.526634074863977730e-05
5.010005280889011885e-05 4.531080776359885931e-05
5.035467669178480681e-05 4.533892933977767825e-05
5.061095672761087663e-05 4.547681601252406836e-05
5.086891676431942158e-05 4.602446642820723355e-05
5.112858117046880778e-05 4.609924872056581080e-05
5.138997485058791385e-05 4.634361903299577534e-05
5.165312326111138203e-05 4.656480814446695149e-05
5.191805242691341680e-05 4.670210546464659274e-05
5.218478895846671395e-05 4.680410711443983018e-05
5.245336006965566517e-05 4.695458846981637180e-05
5.272379359627383643e-05 4.721464574686251581e-05
5.299611801523731119e-05 4.736063783639110625e-05
5.327036246454792202e-05 4.744205216411501169e-05
5.354655676404224428e-05 4.795223503606393933e-05
5.382473143696022615e-05 4.817417720914818347e-05
5.410491773238262393e-05 4.828576493309810758e-05
5.438714764856322249e-05 4.843478745897300541e-05
5.467145395721644793e-05 4.866736708208918571e-05
5.495787022879618499e-05 4.875759623246267438e-05
5.524643085881962980e-05 4.899863415630534291e-05
5.553717109528609876e-05 4.940081635140813887e-05
5.583012706725076345e-05 4.980131052434444427e-05
5.612533581460267665e-05 5.008072912460193038e-05
5.642283531912442015e-05 5.009739834349602461e-05
5.672266453687969706e-05 5.053088170825503767e-05
5.702486343201745443e-05 5.062982017989270389e-05
5.732947301205425466e-05 5.079350739833898842e-05
5.763653536471982923e-05 5.104897354613058269e-05
5.794609369644732646e-05 5.114536907058209181e-05
5.825819237259849284e-05 5.118655826663598418e-05
5.857287695951539618e-05 5.127318945596925914e-05
5.889019426850834412e-05 5.127857366460375488e-05
5.921019240187354429e-05 5.136697654961608350e-05
5.953292080106984470e-05 5.153421807335689664e-05
5.985843029716472958e-05 5.156960833119228482e-05
6.018677316368760318e-05 5.163666355656459928e-05
6.051800317202663226e-05 5.163937021279707551e-05
6.085217564951567702e-05 5.217261423240415752e-05
6.118934754037516752e-05 5.245236025075428188e-05
6.152957746967150049e-05 5.294044240145012736e-05
6.187292581048069412e-05 5.301957935444079340e-05
6.221945475445022375e-05 5.319996125763282180e-05
6.256922838596296348e-05 5.330274143489077687e-05
6.292231276013821408e-05 5.336007598089054227e-05
6.327877598489587351e-05 5.355486428015865386e-05
6.363868830735545088e-05 5.377834895625710487e-05
6.400212220483354785e-05 5.379865615395829082e-05
6.436915248075348055e-05 5.417224383563734591e-05
6.473985636577407458e-05 5.418444561655633152e-05
6.511431362449228921e-05 5.472558405017480254e-05
6.549260666808950557e-05 5.502532440004870296e-05
6.587482067332477511e-05 5.511132621904835105e-05
6.626104370830934601e-05 5.543210863834246993e-05
6.665136686553305200e-05 5.623528340947814286e-05
6.704588440265109512e-05 5.663408956024795771e-05
6.744469389158016745e-05 5.699857501895166934e-05
6.784789637650220169e-05 5.707265881937928498e-05
6.825559654142498447e-05 5.722888818127103150e-05
6.866790288799552743e-05 5.727286770706996322e-05
6.908492792434167186e-05 5.778394552180543542e-05
6.950678836576161057e-05 5.833517570863477886e-05
6.993360534817644821e-05 5.947817044216208160e-05
7.036550465532715164e-05 5.954777225269936025e-05
7.080261696079807366e-05 5.972153303446248174e-05
7.124507808604325996e-05 5.990964200464077294e-05
7.169302927570471017e-05 5.997606422170065343e-05
7.214661749163450873e-05 6.019444481353275478e-05
7.260599572717111271e-05 6.086983921704813838e-05
7.307132334336607156e-05 6.187865074025467038e-05
7.354276642903603541e-05 6.193893204908818007e-05
7.402049818669282602e-05 6.302393012447282672e-05
7.450469934662361108e-05 6.321819091681391001e-05
7.499555861162528203e-05 6.383562867995351553e-05
7.549327313516042111e-05 6.414351082639768720e-05
7.599804903600004596e-05 6.419601413654163480e-05
7.651010195275546682e-05 6.438061245717108250e-05
7.702965764206692650e-05 6.460795702878385782e-05
7.755695262465549732e-05 6.503686017822474241e-05
7.809223488390670093e-05 6.514092092402279377e-05
7.863576462221403673e-05 6.595076411031186581e-05
7.918781508091388144e-05 6.616172322537750006e-05
7.974867343034902471e-05 6.690761074423789978e-05
8.031864173739914107e-05 6.722261605318635702e-05
8.089803801872278333e-05 6.744439451722428203e-05
8.148719738900316056e-05 6.748237501597031951e-05
8.208647331468934888e-05 6.767935701645910740e-05
8.269623898510024610e-05 6.783011485822498798e-05
8.331688881434715435e-05 6.799456605222076178e-05
8.394884008937263608e-05 6.847148324595764279e-05
8.459253478153103557e-05 6.850701174698770046e-05
8.524844154161058710e-05 6.861967995064333081e-05
8.591705790108816417e-05 6.874652171973139048e-05
8.659891270578417384e-05 6.910325464559718966e-05
8.729456881204319713e-05 6.959532765904441476e-05
8.800462608023444254e-05 6.959724123589694500e-05
8.872972470586862250e-05 6.974548887228593230e-05
8.947054893515639970e-05 6.976095755817368627e-05
9.022783121960314609e-05 6.997891614446416497e-05
9.100235687350022740e-05 7.029138942016288638e-05
9.179496930930404149e-05 7.059715426294133067e-05
9.260657593928027682e-05 7.098492642398923635e-05
9.343815484799808044e-05 7.176063081715255976e-05
9.429076235994106520e-05 7.236716191982850432e-05
9.516554165055741521e-05 7.368772639892995358e-05
9.606373257859075808e-05 7.384705531876534224e-05
9.698668295397140746e-05 7.439141336362808943e-05
9.793586150079342250e-05 7.482997898478060961e-05
9.891287283140485359e-05 7.563927647424861789e-05
9.991947481867136354e-05 7.617051596753299236e-05
1.009575988433771514e-04 7.665580051252618432e-05
1.020293735083325207e-04 7.793108670739457011e-05
1.031371525579915610e-04 7.801934407325461507e-05
1.042835479330834179e-04 7.808349619153887033e-05
1.054714691389198713e-04 7.909427949925884604e-05
1.067041704346629108e-04 7.982976239873096347e-05
1.079853077886168492e-04 8.309639088110998273e-05
1.093190081341506353e-04 8.317683386849239469e-05
1.107099542640948810e-04 8.330320997629314661e-05
1.121634898097197646e-04 8.395420445594936609e-05
1.136857503006666147e-04 8.742094360059127212e-05
1.152838285033379979e-04 8.856366912368685007e-05
1.169659854120709411e-04 9.078484436031430960e-05
1.187419229355138962e-04 9.080979361897334456e-05
1.206231413175437405e-04 9.137922461377456784e-05
1.226234150533505294e-04 9.223178494721651077e-05
1.247594378990518474e-04 9.234464232577010989e-05
1.270517147598691711e-04 9.270059672417119145e-05
1.295258235396816167e-04 9.270613372791558504e-05
1.322142482726495279e-04 9.273380419472232461e-05
1.351591257285397329e-04 9.472989768255501986e-05
1.384165139896050662e-04 9.667106496635824442e-05
1.420633249472097904e-04 9.811397467274218798e-05
1.462092089043536501e-04 1.000284173642285168e-04
1.510183663410981868e-04 1.076372427633032203e-04
1.567533021045568469e-04 1.100546069210395217e-04
1.638739464505120462e-04 1.248326152563095093e-04
1.733061208724448899e-04 1.255774986930191517e-04
1.874203384641262376e-04 1.504434621892869473e-04
2.170319737654648174e-04 2.065396984107792377e-04


==> Data/B4_C1_kur.txt <==
1.000000000000000000e+00 2.472837522929193028e+02
2.000000000000000000e+00 3.020848893857790358e+02
3.000000000000000000e+00 3.011450682245824737e+02
4.000000000000000000e+00 2.728407695662580750e+02
5.000000000000000000e+00 2.295925087529991231e+02
6.000000000000000000e+00 2.241526279672135047e+02
7.000000000000000000e+00 2.260417297429850407e+02
8.000000000000000000e+00 2.683068086594766442e+02
9.000000000000000000e+00 2.307296048357623306e+02
1.000000000000000000e+01 2.518962190239959398e+02
1.100000000000000000e+01 1.985782587515506634e+02
1.200000000000000000e+01 2.155703380723863631e+02
1.300000000000000000e+01 2.365712712245708076e+02
1.400000000000000000e+01 1.999388662703573800e+02
1.500000000000000000e+01 2.630793390213595444e+02
1.600000000000000000e+01 2.472237529397669107e+02
1.700000000000000000e+01 1.855679247179241429e+02
1.800000000000000000e+01 2.616068850855954793e+02
1.900000000000000000e+01 1.880334542436860090e+02
2.000000000000000000e+01 2.509809779880545477e+02
2.100000000000000000e+01 2.777093082444753236e+02
2.200000000000000000e+01 1.668107250640918835e+02
2.300000000000000000e+01 1.696506829612332581e+02
2.400000000000000000e+01 2.227712078056400458e+02
2.500000000000000000e+01 1.638293806653982472e+02
2.600000000000000000e+01 3.190297008449873601e+02
2.700000000000000000e+01 1.662810098416759956e+02
2.800000000000000000e+01 1.714298019687890928e+02
2.900000000000000000e+01 2.313326238074889147e+02
3.000000000000000000e+01 2.535270122098430363e+02
3.100000000000000000e+01 2.116962741991744110e+02
3.200000000000000000e+01 1.933239725242534348e+02
3.300000000000000000e+01 1.629335199243068644e+02
3.400000000000000000e+01 1.751086023972061128e+02
3.500000000000000000e+01 2.105260322854308015e+02
3.600000000000000000e+01 1.894415019296314995e+02
3.700000000000000000e+01 1.853674560449220792e+02
3.800000000000000000e+01 1.857672198408836266e+02
3.900000000000000000e+01 2.227289957118792074e+02
4.000000000000000000e+01 2.533117396262597936e+02
4.100000000000000000e+01 1.236918023199477403e+02
4.200000000000000000e+01 1.243361566601160177e+02
4.300000000000000000e+01 1.483930189084584583e+02
4.400000000000000000e+01 1.430647681234526942e+02
4.500000000000000000e+01 1.329339451569655068e+02
4.600000000000000000e+01 1.216532299757903530e+02
4.700000000000000000e+01 1.483044207763213649e+02
4.800000000000000000e+01 1.067427279213735574e+02
4.900000000000000000e+01 1.012167325972576748e+02
5.000000000000000000e+01 1.093971196094371408e+02
5.100000000000000000e+01 1.261910904141625878e+02
5.200000000000000000e+01 2.111280004966244235e+02
5.300000000000000000e+01 9.411460883770851638e+01
5.400000000000000000e+01 1.418691742149036372e+02
5.500000000000000000e+01 8.839884437144313267e+01
5.600000000000000000e+01 1.890284615370808865e+02
5.700000000000000000e+01 1.590276326325565037e+02
5.800000000000000000e+01 1.077326303655573128e+02
5.900000000000000000e+01 1.756749880316371843e+02
6.000000000000000000e+01 8.543455795571476585e+01
6.100000000000000000e+01 8.075438646420356292e+01
6.200000000000000000e+01 6.808989568579654872e+01
6.300000000000000000e+01 1.196943162770084257e+02
6.400000000000000000e+01 8.330093502423102336e+01
6.500000000000000000e+01 7.665470748755335251e+01
6.600000000000000000e+01 6.923624363204473298e+01
6.700000000000000000e+01 7.229399242746140430e+01
6.800000000000000000e+01 8.787515170454632596e+01
6.900000000000000000e+01 9.467341635004360967e+01
7.000000000000000000e+01 7.190030103600561517e+01
7.100000000000000000e+01 1.022104780233958365e+02
7.200000000000000000e+01 7.848872642217307316e+01
7.300000000000000000e+01 6.264141929333305114e+01
7.400000000000000000e+01 6.291154766068305548e+01
7.500000000000000000e+01 8.558396032183510727e+01
7.600000000000000000e+01 7.298752279747357363e+01
7.700000000000000000e+01 7.334573011183584867e+01
7.800000000000000000e+01 7.031096552452164872e+01
7.900000000000000000e+01 6.527906340899534143e+01
8.000000000000000000e+01 1.062029796158323336e+02
8.100000000000000000e+01 7.075383362352741301e+01
8.200000000000000000e+01 6.641689501586347433e+01
8.300000000000000000e+01 6.318070277571274573e+01
8.400000000000000000e+01 7.252281849616014142e+01
8.500000000000000000e+01 8.650540943619640188e+01
8.600000000000000000e+01 6.515508950242951869e+01
8.700000000000000000e+01 7.907322284209425334e+01
8.800000000000000000e+01 6.523015839175410235e+01
8.900000000000000000e+01 5.789863157488379386e+01
9.000000000000000000e+01 6.479755362063630741e+01
9.100000000000000000e+01 7.250805356403490975e+01
9.200000000000000000e+01 6.745597683822010993e+01
9.300000000000000000e+01 6.639732816603785182e+01
9.400000000000000000e+01 8.927676116500215642e+01
9.500000000000000000e+01 7.860767327818446404e+01
9.600000000000000000e+01 6.443865378976987301e+01
9.700000000000000000e+01 4.958444673130638591e+01
9.800000000000000000e+01 1.394613910284006408e+02
9.900000000000000000e+01 5.381490421395508150e+01
1.000000000000000000e+02 1.559250985747417815e+02


==> Data/DenseNet121_excess_kur.txt <==
1.000000000000000000e+00 -1.143120953026578235e+00 2.002250284855330520e+00 7.102306383647112753e+00
2.000000000000000000e+00 1.593909043734035080e+01 4.475426945970542469e+00 8.152272299372665287e+00
3.000000000000000000e+00 4.727763195116096284e+01 2.862943829528887818e+00 2.144305370992014304e+01
4.000000000000000000e+00 1.576038489044559299e+01 2.226146873692581352e+00 1.079576339126576912e+01
5.000000000000000000e+00 1.659638618058380288e+01 2.653126283216697523e+00 6.608381548955435392e+00
6.000000000000000000e+00 1.587690546313529794e+01 4.054018349093222007e+00 7.129316299577139304e+00
7.000000000000000000e+00 1.189881572715516178e+01 2.694532377952847391e+00 6.689115657454731689e+00
8.000000000000000000e+00 1.329031944381006625e+01 2.867567350614523392e+00 5.733110252527630735e+00
9.000000000000000000e+00 1.379847525334751523e+01 3.154731286233905863e+00 6.382203274924306058e+00
1.000000000000000000e+01 1.577219490775166122e+01 3.587079515518227346e+00 6.176643073187914723e+00
1.100000000000000000e+01 1.516501603346021909e+01 1.738506360359849623e+00 4.812434722139745880e+00
1.200000000000000000e+01 1.235983042234275153e+01 1.629526383256878042e+00 4.504375822360090709e+00
1.300000000000000000e+01 1.087070672731720933e+01 9.775761146703483284e-01 4.136535906817061736e+00
1.400000000000000000e+01 1.202942650851547235e+01 1.485389543464983753e+00 4.007440621499208433e+00
1.500000000000000000e+01 1.039702260505418963e+01 2.502320481115395623e+00 3.862238957088732327e+00
1.600000000000000000e+01 1.144667793844548775e+01 3.348428302316870386e+00 3.657512435889799463e+00
1.700000000000000000e+01 9.176495270024512152e+00 1.091465864297559207e+00 3.100832701382344680e+00
1.800000000000000000e+01 8.110202786817712450e+00 1.244529730731195549e+00 2.438736401624258754e+00
1.900000000000000000e+01 1.003112287825129023e+01 9.983773265617710280e-01 2.200181542231662846e+00
2.000000000000000000e+01 8.149017893399706836e+00 9.206985852510229940e-01 2.157561845067696105e+00
2.100000000000000000e+01 7.646812938337616217e+00 1.140669474022055319e+00 1.811513112220259458e+00
2.200000000000000000e+01 8.084219176815363284e+00 1.008403901932817703e+00 1.872568009902307651e+00
2.300000000000000000e+01 6.627185995797969298e+00 1.502181971076836042e+00 1.007667996870781124e+00
2.400000000000000000e+01 8.279807199435568421e+00 9.415847887393393734e-01 1.306353617228324993e+00
2.500000000000000000e+01 7.790444889498775893e+00 9.709835378214140000e-01 1.003403978831149956e+00
2.600000000000000000e+01 6.199987977532822825e+00 1.172981029339116965e+00 1.086293424560038190e+00
2.700000000000000000e+01 5.915898047047113195e+00 1.621505857702427278e+00 1.309309342203677673e+00
2.800000000000000000e+01 5.751650852815384241e+00 8.260466121543070805e-01 1.202120415097660100e+00
2.900000000000000000e+01 7.029920843316268986e+00 5.628462189892036172e-01 8.621593192572976072e-01
3.000000000000000000e+01 5.494667949284535169e+00 1.056316042432515978e+00 4.531438384989527890e-01
3.100000000000000000e+01 5.828895208950557461e+00 2.676592304390164045e-01 3.488797042554465655e-01
3.200000000000000000e+01 6.948749022314030910e+00 4.837075820084142386e-01 3.465929772836533473e-01
3.300000000000000000e+01 6.571822173411353774e+00 2.330518766959063903e+00 1.855445315466517364e-01
3.400000000000000000e+01 9.160601482192856082e+00 1.067951749290623198e+00 3.963893660492479043e-02
3.500000000000000000e+01 7.571497910817852173e+00 6.266234933609333702e-01 -7.553738181831004539e-02
3.600000000000000000e+01 5.128399595912771503e+00 3.636809195160490837e-01 -2.255013641634118216e-02
3.700000000000000000e+01 7.691819702458008834e+00 5.839160532208742538e-01 -1.665016563656278592e-01
3.800000000000000000e+01 6.169060431230517949e+00 2.879357193788885105e-01 -2.977231268772140282e-01
3.900000000000000000e+01 4.962784591326747652e+00 3.916347718515784671e-01 -2.507038375200107971e-01
4.000000000000000000e+01 4.303682918136058966e+00 5.643998230287934348e-01 -4.416825223598834782e-01
4.100000000000000000e+01 5.702011815191204036e+00 9.033228937810449111e-01 -4.425414838669801121e-01
4.200000000000000000e+01 3.580852662553947852e+00 6.417635878502596647e-01 -5.987476470356352110e-01
4.300000000000000000e+01 3.662198957239121810e+00 1.044919038602123429e-01 -5.837924299208139267e-01
4.400000000000000000e+01 4.199362993086210416e+00 -7.058238813226491715e-02 -6.708008194922472356e-01
4.500000000000000000e+01 6.163923305557325705e+00 3.171513935874923362e-01 -8.214959125223746383e-01
4.600000000000000000e+01 4.456751020233752136e+00 6.593885704633399847e-01 -4.909493421821631287e-02
4.700000000000000000e+01 4.468372199356309693e+00 1.710740513588775435e-01 -7.679693374291938213e-01
4.800000000000000000e+01 4.176770379328167415e+00 2.276166083081632152e-01 -8.056720826753736020e-01
4.900000000000000000e+01 4.060275334140857062e+00 4.481379860354732791e-01 -1.074396384186330211e+00
5.000000000000000000e+01 4.776977128852776922e+00 8.613719647831530324e-03 -1.144806911223496204e+00
5.100000000000000000e+01 3.754800262295988844e+00 3.055091004104983909e-01 -1.050477278996090558e+00
5.200000000000000000e+01 4.298629894030562504e+00 5.242134980170147784e-01 -1.092867105949615336e+00
5.300000000000000000e+01 4.386976567446765785e+00 3.748178493107219289e-01 -1.116873427777125505e+00
5.400000000000000000e+01 3.828495355560289859e+00 1.588873087393860573e-02 -1.189362188219377003e+00
5.500000000000000000e+01 5.272032831913998407e+00 5.337332759703228291e-01 -1.229603751109210164e+00
5.600000000000000000e+01 3.774972250647461003e+00 -3.073177326548526267e-02 -1.274303938773887257e+00
5.700000000000000000e+01 3.541269518425025353e+00 8.463719187739027205e-03 -1.362835528202858804e+00
5.800000000000000000e+01 4.080555706160702734e+00 1.377671687745207763e+00 -1.249981665212016591e+00
5.900000000000000000e+01 3.993618794702181951e+00 -8.087798786960753716e-03 -1.365298484860612893e+00
6.000000000000000000e+01 3.258364215462354885e+00 -1.462678318518513265e-01 -1.251652451057988280e+00
6.100000000000000000e+01 3.451800599054497987e+00 -8.499290142356796807e-02 -1.490396307910085261e+00
6.200000000000000000e+01 3.168802850731402110e+00 -7.995574427917340188e-02 -1.583474937523623449e+00
6.300000000000000000e+01 3.623177629807588396e+00 -9.615618292784144927e-02 -1.494998615623243543e+00
6.400000000000000000e+01 4.653436360949779527e+00 -2.817679318753407713e-02 -1.591701334223309505e+00
6.500000000000000000e+01 4.119022228407914099e+00 2.927835889997587593e-01 -1.595160988363806043e+00
6.600000000000000000e+01 3.385742374151851308e+00 -1.836573209155574204e-01 -1.594293278106862610e+00
6.700000000000000000e+01 6.160807064002437272e+00 2.043361991498282570e-01 -1.606049437779670574e+00
6.800000000000000000e+01 3.344768291476456490e+00 -1.318298614196029561e-01 -1.670084546002426062e+00
6.900000000000000000e+01 3.815167017244306180e+00 -5.271133348471712665e-02 -1.760864878550976176e+00
7.000000000000000000e+01 3.447797950614283735e+00 4.654959083605265668e-01 -1.734263189087019930e+00
7.100000000000000000e+01 4.153270703092323046e+00 -5.015059409473732188e-02 -1.743477430239943837e+00
7.200000000000000000e+01 4.184644362544438501e+00 1.142765857841578914e-01 -1.808354334815008624e+00
7.300000000000000000e+01 3.511527804520469864e+00 -2.211515236716925514e-01 -1.692554941241113386e+00
7.400000000000000000e+01 2.977731285391986837e+00 6.076231890035321825e-02 -1.604420244037471965e+00
7.500000000000000000e+01 2.750650831687473818e+00 -2.572086928304155862e-01 -1.883248043079101430e+00
7.600000000000000000e+01 2.450898046770544347e+00 2.276330175694458724e-01 -1.779498107260152562e+00
7.700000000000000000e+01 2.698873925969136778e+00 4.980631426031356668e-02 -1.885678442219218764e+00
7.800000000000000000e+01 2.804408813609622797e+00 5.063726402531556481e-01 -1.897927330242216604e+00
7.900000000000000000e+01 3.811117203179143154e+00 -1.341123409917583942e-01 -1.928496620404186901e+00
8.000000000000000000e+01 3.079673846052225272e+00 -2.344522445891352724e-01 -1.958318582910169026e+00
8.100000000000000000e+01 2.164774799966782126e+00 -2.527128539962859577e-01 -1.946654606295365353e+00
8.200000000000000000e+01 2.262666385522794421e+00 -2.055060219178952430e-01 -1.915798439597873548e+00
8.300000000000000000e+01 4.469823918318931888e+00 -3.164573906157097660e-01 -1.934787527189599343e+00
8.400000000000000000e+01 2.588736431173506602e+00 -2.807754378561648778e-01 -1.907582167307164012e+00
8.500000000000000000e+01 2.406240898279834006e+00 -1.074097132047229231e-01 -1.937320716959653133e+00
8.600000000000000000e+01 4.271864560514467613e+00 7.121460539255721756e-01 -1.995299157370132859e+00
8.700000000000000000e+01 3.429279724145516184e+00 -1.865716833869677238e-01 -1.955716672971745895e+00
8.800000000000000000e+01 2.743954247509588384e+00 -2.766502414896092610e-01 -1.981708469503264514e+00
8.900000000000000000e+01 2.179155124244421593e+00 7.585060650794028803e-02 -1.688428956020840088e+00
9.000000000000000000e+01 2.197013572788235614e+00 -2.862479272920936957e-01 -1.988323275392305911e+00
9.100000000000000000e+01 2.338375660192846262e+00 -3.470183911067410421e-01 -2.075342423151452564e+00
9.200000000000000000e+01 2.436042384939119287e+00 -2.124154102823516688e-01 -1.991330469844471152e+00
9.300000000000000000e+01 2.360032206255401555e+00 1.247352687030196527e-01 -2.012993635995073305e+00
9.400000000000000000e+01 2.379301699895582267e+00 6.289134086002974300e-01 -2.032021255049613728e+00
9.500000000000000000e+01 2.213544814311476649e+00 -1.931812459664552506e-01 -2.042128163913998318e+00
9.600000000000000000e+01 1.889911938799415658e+00 -4.288356594812627876e-01 -2.013630021591676922e+00
9.700000000000000000e+01 2.015462592380644402e+00 -3.676374077427211340e-01 -2.043725299854124877e+00
9.800000000000000000e+01 2.537810620352450641e+00 -4.620920212938659510e-01 -2.082038752257042269e+00
9.900000000000000000e+01 2.713684823701037807e+00 -2.318604757375046788e-01 -2.057968635811942448e+00
1.000000000000000000e+02 5.082875585012315511e+00 -3.375676611373044089e-01 -2.091763762148737715e+00


==> Data/DenseNet121_kur.txt <==
1.000000000000000000e+00 1.856879046973421765e+00 5.002250284855330520e+00 1.010230638364711275e+01
2.000000000000000000e+00 1.893909043734035080e+01 7.475426945970542469e+00 1.115227229937266529e+01
3.000000000000000000e+00 5.027763195116096284e+01 5.862943829528887818e+00 2.444305370992014304e+01
4.000000000000000000e+00 1.876038489044559299e+01 5.226146873692581352e+00 1.379576339126576912e+01
5.000000000000000000e+00 1.959638618058380288e+01 5.653126283216697523e+00 9.608381548955435392e+00
6.000000000000000000e+00 1.887690546313529794e+01 7.054018349093222007e+00 1.012931629957713930e+01
7.000000000000000000e+00 1.489881572715516178e+01 5.694532377952847391e+00 9.689115657454731689e+00
8.000000000000000000e+00 1.629031944381006625e+01 5.867567350614523392e+00 8.733110252527630735e+00
9.000000000000000000e+00 1.679847525334751523e+01 6.154731286233905863e+00 9.382203274924306058e+00
1.000000000000000000e+01 1.877219490775166122e+01 6.587079515518227346e+00 9.176643073187914723e+00
1.100000000000000000e+01 1.816501603346021909e+01 4.738506360359849623e+00 7.812434722139745880e+00
1.200000000000000000e+01 1.535983042234275153e+01 4.629526383256878042e+00 7.504375822360090709e+00
1.300000000000000000e+01 1.387070672731720933e+01 3.977576114670348328e+00 7.136535906817061736e+00
1.400000000000000000e+01 1.502942650851547235e+01 4.485389543464983753e+00 7.007440621499208433e+00
1.500000000000000000e+01 1.339702260505418963e+01 5.502320481115395623e+00 6.862238957088732327e+00
1.600000000000000000e+01 1.444667793844548775e+01 6.348428302316870386e+00 6.657512435889799463e+00
1.700000000000000000e+01 1.217649527002451215e+01 4.091465864297559207e+00 6.100832701382344680e+00
1.800000000000000000e+01 1.111020278681771245e+01 4.244529730731195549e+00 5.438736401624258754e+00
1.900000000000000000e+01 1.303112287825129023e+01 3.998377326561771028e+00 5.200181542231662846e+00
2.000000000000000000e+01 1.114901789339970684e+01 3.920698585251022994e+00 5.157561845067696105e+00
2.100000000000000000e+01 1.064681293833761622e+01 4.140669474022055319e+00 4.811513112220259458e+00
2.200000000000000000e+01 1.108421917681536328e+01 4.008403901932817703e+00 4.872568009902307651e+00
2.300000000000000000e+01 9.627185995797969298e+00 4.502181971076836042e+00 4.007667996870781124e+00
2.400000000000000000e+01 1.127980719943556842e+01 3.941584788739339373e+00 4.306353617228324993e+00
2.500000000000000000e+01 1.079044488949877589e+01 3.970983537821414000e+00 4.003403978831149956e+00
2.600000000000000000e+01 9.199987977532822825e+00 4.172981029339116965e+00 4.086293424560038190e+00
2.700000000000000000e+01 8.915898047047113195e+00 4.621505857702427278e+00 4.309309342203677673e+00
2.800000000000000000e+01 8.751650852815384241e+00 3.826046612154307081e+00 4.202120415097660100e+00
2.900000000000000000e+01 1.002992084331626899e+01 3.562846218989203617e+00 3.862159319257297607e+00
3.000000000000000000e+01 8.494667949284535169e+00 4.056316042432515978e+00 3.453143838498952789e+00
3.100000000000000000e+01 8.828895208950557461e+00 3.267659230439016405e+00 3.348879704255446565e+00
3.200000000000000000e+01 9.948749022314030910e+00 3.483707582008414239e+00 3.346592977283653347e+00
3.300000000000000000e+01 9.571822173411353774e+00 5.330518766959063903e+00 3.185544531546651736e+00
3.400000000000000000e+01 1.216060148219285608e+01 4.067951749290623198e+00 3.039638936604924790e+00
3.500000000000000000e+01 1.057149791081785217e+01 3.626623493360933370e+00 2.924462618181689955e+00
3.600000000000000000e+01 8.128399595912771503e+00 3.363680919516049084e+00 2.977449863583658818e+00
3.700000000000000000e+01 1.069181970245800883e+01 3.583916053220874254e+00 2.833498343634372141e+00
3.800000000000000000e+01 9.169060431230517949e+00 3.287935719378888511e+00 2.702276873122785972e+00
3.900000000000000000e+01 7.962784591326747652e+00 3.391634771851578467e+00 2.749296162479989203e+00
4.000000000000000000e+01 7.303682918136058966e+00 3.564399823028793435e+00 2.558317477640116522e+00
4.100000000000000000e+01 8.702011815191204036e+00 3.903322893781044911e+00 2.557458516133019888e+00
4.200000000000000000e+01 6.580852662553947852e+00 3.641763587850259665e+00 2.401252352964364789e+00
4.300000000000000000e+01 6.662198957239121810e+00 3.104491903860212343e+00 2.416207570079186073e+00
4.400000000000000000e+01 7.199362993086210416e+00 2.929417611867735083e+00 2.329199180507752764e+00
4.500000000000000000e+01 9.163923305557325705e+00 3.317151393587492336e+00 2.178504087477625362e+00
4.600000000000000000e+01 7.456751020233752136e+00 3.659388570463339985e+00 2.950905065781783687e+00
4.700000000000000000e+01 7.468372199356309693e+00 3.171074051358877544e+00 2.232030662570806179e+00
4.800000000000000000e+01 7.176770379328167415e+00 3.227616608308163215e+00 2.194327917324626398e+00
4.900000000000000000e+01 7.060275334140857062e+00 3.448137986035473279e+00 1.925603615813669789e+00
5.000000000000000000e+01 7.776977128852776922e+00 3.008613719647831530e+00 1.855193088776503796e+00
5.100000000000000000e+01 6.754800262295988844e+00 3.305509100410498391e+00 1.949522721003909442e+00
5.200000000000000000e+01 7.298629894030562504e+00 3.524213498017014778e+00 1.907132894050384664e+00
5.300000000000000000e+01 7.386976567446765785e+00 3.374817849310721929e+00 1.883126572222874495e+00
5.400000000000000000e+01 6.828495355560289859e+00 3.015888730873938606e+00 1.810637811780622997e+00
5.500000000000000000e+01 8.272032831913998407e+00 3.533733275970322829e+00 1.770396248890789836e+00
5.600000000000000000e+01 6.774972250647461003e+00 2.969268226734514737e+00 1.725696061226112743e+00
5.700000000000000000e+01 6.541269518425025353e+00 3.008463719187739027e+00 1.637164471797141196e+00
5.800000000000000000e+01 7.080555706160702734e+00 4.377671687745207763e+00 1.750018334787983409e+00
5.900000000000000000e+01 6.993618794702181951e+00 2.991912201213039246e+00 1.634701515139387107e+00
6.000000000000000000e+01 6.258364215462354885e+00 2.853732168148148673e+00 1.748347548942011720e+00
6.100000000000000000e+01 6.451800599054497987e+00 2.915007098576432032e+00 1.509603692089914739e+00
6.200000000000000000e+01 6.168802850731402110e+00 2.920044255720826598e+00 1.416525062476376551e+00
6.300000000000000000e+01 6.623177629807588396e+00 2.903843817072158551e+00 1.505001384376756457e+00
6.400000000000000000e+01 7.653436360949779527e+00 2.971823206812465923e+00 1.408298665776690495e+00
6.500000000000000000e+01 7.119022228407914099e+00 3.292783588999758759e+00 1.404839011636193957e+00
6.600000000000000000e+01 6.385742374151851308e+00 2.816342679084442580e+00 1.405706721893137390e+00
6.700000000000000000e+01 9.160807064002437272e+00 3.204336199149828257e+00 1.393950562220329426e+00
6.800000000000000000e+01 6.344768291476456490e+00 2.868170138580397044e+00 1.329915453997573938e+00
6.900000000000000000e+01 6.815167017244306180e+00 2.947288666515282873e+00 1.239135121449023824e+00
7.000000000000000000e+01 6.447797950614283735e+00 3.465495908360526567e+00 1.265736810912980070e+00
7.100000000000000000e+01 7.153270703092323046e+00 2.949849405905262678e+00 1.256522569760056163e+00
7.200000000000000000e+01 7.184644362544438501e+00 3.114276585784157891e+00 1.191645665184991376e+00
7.300000000000000000e+01 6.511527804520469864e+00 2.778848476328307449e+00 1.307445058758886614e+00
7.400000000000000000e+01 5.977731285391986837e+00 3.060762318900353218e+00 1.395579755962528035e+00
7.500000000000000000e+01 5.750650831687473818e+00 2.742791307169584414e+00 1.116751956920898570e+00
7.600000000000000000e+01 5.450898046770544347e+00 3.227633017569445872e+00 1.220501892739847438e+00
7.700000000000000000e+01 5.698873925969136778e+00 3.049806314260313567e+00 1.114321557780781236e+00
7.800000000000000000e+01 5.804408813609622797e+00 3.506372640253155648e+00 1.102072669757783396e+00
7.900000000000000000e+01 6.811117203179143154e+00 2.865887659008241606e+00 1.071503379595813099e+00
8.000000000000000000e+01 6.079673846052225272e+00 2.765547755410864728e+00 1.041681417089830974e+00
8.100000000000000000e+01 5.164774799966782126e+00 2.747287146003714042e+00 1.053345393704634647e+00
8.200000000000000000e+01 5.262666385522794421e+00 2.794493978082104757e+00 1.084201560402126452e+00
8.300000000000000000e+01 7.469823918318931888e+00 2.683542609384290234e+00 1.065212472810400657e+00
8.400000000000000000e+01 5.588736431173506602e+00 2.719224562143835122e+00 1.092417832692835988e+00
8.500000000000000000e+01 5.406240898279834006e+00 2.892590286795277077e+00 1.062679283040346867e+00
8.600000000000000000e+01 7.271864560514467613e+00 3.712146053925572176e+00 1.004700842629867141e+00
8.700000000000000000e+01 6.429279724145516184e+00 2.813428316613032276e+00 1.044283327028254105e+00
8.800000000000000000e+01 5.743954247509588384e+00 2.723349758510390739e+00 1.018291530496735486e+00
8.900000000000000000e+01 5.179155124244421593e+00 3.075850606507940288e+00 1.311571043979159912e+00
9.000000000000000000e+01 5.197013572788235614e+00 2.713752072707906304e+00 1.011676724607694089e+00
9.100000000000000000e+01 5.338375660192846262e+00 2.652981608893258958e+00 9.246575768485475466e-01
9.200000000000000000e+01 5.436042384939119287e+00 2.787584589717648331e+00 1.008669530155528848e+00
9.300000000000000000e+01 5.360032206255401555e+00 3.124735268703019653e+00 9.870063640049265841e-01
9.400000000000000000e+01 5.379301699895582267e+00 3.628913408600297430e+00 9.679787449503864938e-01
9.500000000000000000e+01 5.213544814311476649e+00 2.806818754033544749e+00 9.578718360860015713e-01
9.600000000000000000e+01 4.889911938799415658e+00 2.571164340518737212e+00 9.863699784083228561e-01
9.700000000000000000e+01 5.015462592380644402e+00 2.632362592257278866e+00 9.562747001458749008e-01
9.800000000000000000e+01 5.537810620352450641e+00 2.537907978706134049e+00 9.179612477429575090e-01
9.900000000000000000e+01 5.713684823701037807e+00 2.768139524262495321e+00 9.420313641880577737e-01
1.000000000000000000e+02 8.082875585012315511e+00 2.662432338862695591e+00 9.082362378512623957e-01


==> Data/DenseNet121_mid_end_w.txt <==
1.000000000000000000e+00 1.619474454968149457e-01 1.909521437512617659e-01 2.529315034781142169e-01 2.948425834217858754e-01
2.000000000000000000e+00 1.938448678817431270e-01 3.033187284389359806e-01 2.443029642057922002e-01 3.335828321504918370e-01
3.000000000000000000e+00 2.365809225903448831e-01 2.740589028840606511e-01 2.419369176325267823e-01 3.681121620571343178e-01
4.000000000000000000e+00 1.946197790791417970e-01 2.617602082071656122e-01 1.938195891605848376e-01 3.351261938023109566e-01
5.000000000000000000e+00 2.322677773640861310e-01 2.728415169097904713e-01 2.726391546976795199e-01 3.129267934235378523e-01
6.000000000000000000e+00 2.193130825476214685e-01 2.736421828013975710e-01 2.651061834767937664e-01 3.100007342811731403e-01
7.000000000000000000e+00 2.182028317916512306e-01 2.433597758128802357e-01 2.530267873188803418e-01 2.967949869906732485e-01
8.000000000000000000e+00 1.361945447973543777e-01 2.488732487453353681e-01 2.592251898199852134e-01 3.029328357576230868e-01
9.000000000000000000e+00 1.639645907803018721e-01 2.304525922175853225e-01 2.632110089097909889e-01 3.085044612501839922e-01
1.000000000000000000e+01 1.750160717487447004e-01 2.361465680118105259e-01 2.571629488941309938e-01 2.981094157351206753e-01
1.100000000000000000e+01 1.855561916975603520e-01 2.131094331246793372e-01 2.414746998733400263e-01 2.783140866411029091e-01
1.200000000000000000e+01 2.016042338018340374e-01 2.249061411873691241e-01 2.474823589914934840e-01 2.823590251060850709e-01
1.300000000000000000e+01 1.722311213394663587e-01 1.915004822533992734e-01 2.454027321996600508e-01 2.795716352044516628e-01
1.400000000000000000e+01 1.790578567754934070e-01 2.098549192805235220e-01 2.338406902006447685e-01 2.678200216335753781e-01
1.500000000000000000e+01 1.199799381722654601e-01 2.234029300323555900e-01 2.254574358159642800e-01 2.590683061377571650e-01
1.600000000000000000e+01 1.574420939913347972e-01 2.325333818858404122e-01 2.309989151217348158e-01 2.627661241971721018e-01
1.700000000000000000e+01 1.828781649601629034e-01 2.082521985183019564e-01 2.287579330447586379e-01 2.595928488885990704e-01
1.800000000000000000e+01 1.781397548827313437e-01 2.053037559842818827e-01 2.077862763509568111e-01 2.344458904291432388e-01
1.900000000000000000e+01 1.809638091997402554e-01 1.977578408678128397e-01 2.102806052414871452e-01 2.360895778746252283e-01
2.000000000000000000e+01 1.867174652626400755e-01 2.133492883032102605e-01 2.069851507646534583e-01 2.343190661801680397e-01
2.100000000000000000e+01 1.824206064879289602e-01 2.104924316625532699e-01 2.002209672384822892e-01 2.278953534021047611e-01
2.200000000000000000e+01 1.797234260278702533e-01 2.028894107695000393e-01 2.060770523763152950e-01 2.321302917520767228e-01
2.300000000000000000e+01 1.905254576916199372e-01 2.117328709299904077e-01 1.932795285370297322e-01 2.164397005418761399e-01
2.400000000000000000e+01 1.785046033499065044e-01 2.073926509547804609e-01 2.010974162647903296e-01 2.225513338891695059e-01
2.500000000000000000e+01 1.470172577397032831e-01 2.093141296526255246e-01 1.983617686543319991e-01 2.190810609207680670e-01
2.600000000000000000e+01 1.776074042876043535e-01 1.997508737340409624e-01 1.887875435740907770e-01 2.112203369771042116e-01
2.700000000000000000e+01 1.735951181531039389e-01 2.197451293792287430e-01 1.839430291312832977e-01 2.072004712795135761e-01
2.800000000000000000e+01 1.839029711762843744e-01 2.072091988123463679e-01 1.852100257325045018e-01 2.041052070214015857e-01
2.900000000000000000e+01 1.831560416919076617e-01 2.042492283194260738e-01 1.832882576223504312e-01 2.026267882770741435e-01
3.000000000000000000e+01 1.887841086828181969e-01 2.180484763898705991e-01 1.588754444581831904e-01 1.782447260301229519e-01
3.100000000000000000e+01 1.807003396006139073e-01 2.016978393072114961e-01 1.764870952596314102e-01 1.946511388647760854e-01
3.200000000000000000e+01 1.629908999528809910e-01 2.016491269741099157e-01 1.702926675279859692e-01 1.870480288289568249e-01
3.300000000000000000e+01 1.745073601389083295e-01 2.155793696936485204e-01 1.626612865158988119e-01 1.800382961666149584e-01
3.400000000000000000e+01 1.862596329168776377e-01 2.079753066367710512e-01 1.660724479590101332e-01 1.853558455732588484e-01
3.500000000000000000e+01 1.713977853327297296e-01 2.060830145462680119e-01 1.544752885493613781e-01 1.695426916108348225e-01
3.600000000000000000e+01 1.609267964552504593e-01 1.888462180412380786e-01 1.599694103867586037e-01 1.757882146192063788e-01
3.700000000000000000e+01 1.697139864866538950e-01 1.925717803909176573e-01 1.613430105040014051e-01 1.737438376437843712e-01
3.800000000000000000e+01 1.781315095502212786e-01 1.936703261476664661e-01 1.463549745957341830e-01 1.655229783219055451e-01
3.900000000000000000e+01 1.699431746420188571e-01 1.948886126631791116e-01 1.584973846077306070e-01 1.715850927048354901e-01
4.000000000000000000e+01 1.782719824563782640e-01 1.988248250756377566e-01 1.502675502562535736e-01 1.614869218489819735e-01
4.100000000000000000e+01 1.563594503476020692e-01 2.035378001056553088e-01 1.469255249923062112e-01 1.612415478290753768e-01
4.200000000000000000e+01 1.613412006149911593e-01 2.021425277568847378e-01 1.381507502694432066e-01 1.523053943880518790e-01
4.300000000000000000e+01 1.630931501785685689e-01 1.928046644963672673e-01 1.452426313818167281e-01 1.614384060058145498e-01
4.400000000000000000e+01 1.692389673056371169e-01 1.926186185018295971e-01 1.405783627307944372e-01 1.550178092899834881e-01
4.500000000000000000e+01 8.228908653731395462e-02 1.819111300871022741e-01 1.269796523024561696e-01 1.411106971957923617e-01
4.600000000000000000e+01 1.668263802863008682e-01 1.992669925883713278e-01 1.487191619954663646e-01 1.645550278167782765e-01
4.700000000000000000e+01 1.784120730959681267e-01 1.985511090102100584e-01 1.383164787305204979e-01 1.513292578067292338e-01
4.800000000000000000e+01 1.648477533706033116e-01 1.917757047916100743e-01 1.334484087379295414e-01 1.451675916816488332e-01
4.900000000000000000e+01 1.593308225040219739e-01 1.898616633935844289e-01 1.279092367276365161e-01 1.390106817869806999e-01
5.000000000000000000e+01 1.721768146647502939e-01 1.878013758307656711e-01 1.183448147783566357e-01 1.273679810652493249e-01
5.100000000000000000e+01 1.776406821443967110e-01 1.960454622768385557e-01 1.261980041534581654e-01 1.382674566799606819e-01
5.200000000000000000e+01 1.096523212089353660e-01 1.982676231710347736e-01 1.292951558207210971e-01 1.385228633486448591e-01
5.300000000000000000e+01 1.696436005683114034e-01 1.877094405464364568e-01 1.254038430966835649e-01 1.349534540739482091e-01
5.400000000000000000e+01 1.563913508382731576e-01 1.845191000698692685e-01 1.155258731710988307e-01 1.267497890022691309e-01
5.500000000000000000e+01 1.677852623347858285e-01 1.937154792811203452e-01 1.193659214821004844e-01 1.274455630695271180e-01
5.600000000000000000e+01 1.530576641271395033e-01 1.816816120056110873e-01 1.228564084307279258e-01 1.301523358763285176e-01
5.700000000000000000e+01 1.674538985575300398e-01 1.861479782613541800e-01 1.185841622154447939e-01 1.264281020355602636e-01
5.800000000000000000e+01 1.588880583303044491e-01 1.947873031001427779e-01 1.167637206458574523e-01 1.276789940844486049e-01
5.900000000000000000e+01 1.737460986600683766e-01 1.916936070534797643e-01 1.140533608710861124e-01 1.209661772727201740e-01
6.000000000000000000e+01 1.646388493302091971e-01 1.825781686187814001e-01 1.130087177559832290e-01 1.237088407685924124e-01
6.100000000000000000e+01 1.633711598060739179e-01 1.831622812378493614e-01 1.055146191659017546e-01 1.137768031987887313e-01
6.200000000000000000e+01 1.529031304267788605e-01 1.748530728302813142e-01 1.057577934930440527e-01 1.131029815712435160e-01
6.300000000000000000e+01 1.569722126163926590e-01 1.801150725002819697e-01 1.047859289767694158e-01 1.141258342626731842e-01
6.400000000000000000e+01 1.594347113093896040e-01 1.774645379239535581e-01 1.056142730607044500e-01 1.110435656141324223e-01
6.500000000000000000e+01 1.344505673551751879e-01 1.902879140612609987e-01 1.039545183408173146e-01 1.084177347221525062e-01
6.600000000000000000e+01 1.584485499750309390e-01 1.817411324640003656e-01 9.874866819515636107e-02 1.085448824968416326e-01
6.700000000000000000e+01 1.660176134928793845e-01 1.918388660042266436e-01 1.039224340792970075e-01 1.106681080135208384e-01
6.800000000000000000e+01 1.744300675921990340e-01 1.863841955787663984e-01 9.879538392701553429e-02 1.064420877596360254e-01
6.900000000000000000e+01 1.602516800548051956e-01 1.907895851888789240e-01 9.882629876848209038e-02 1.054489011290185435e-01
7.000000000000000000e+01 1.489704680899028300e-01 1.818024646367124020e-01 9.038518682391530334e-02 1.006466968910969262e-01
7.100000000000000000e+01 1.529522562053526602e-01 1.843654307510877444e-01 8.765286175827219362e-02 9.662523790621913022e-02
7.200000000000000000e+01 1.516891532588327818e-01 1.757084392043582466e-01 9.322149822582131984e-02 1.029843306586413210e-01
7.300000000000000000e+01 1.702677603395938433e-01 1.825949497197724147e-01 9.598853441784754859e-02 1.053816369003300196e-01
7.400000000000000000e+01 1.598592330047160504e-01 1.816059933147388394e-01 9.521637799777392386e-02 1.046312443639640377e-01
7.500000000000000000e+01 1.510174226251900786e-01 1.751830109973187277e-01 8.780271608058062838e-02 9.520190382689038000e-02
7.600000000000000000e+01 1.577355853255983376e-01 1.832729135780758467e-01 8.919653228787280397e-02 9.777655486584663214e-02
7.700000000000000000e+01 1.686504064016144666e-01 1.871566518913831689e-01 8.083166900521003562e-02 8.860520734880440730e-02
7.800000000000000000e+01 1.649775349494342624e-01 1.937009909339321156e-01 8.930197199581597911e-02 9.609655266752951952e-02
7.900000000000000000e+01 1.499865275138273224e-01 1.761279544890515525e-01 8.385044079774121861e-02 9.132272654733591954e-02
8.000000000000000000e+01 1.565380521956031556e-01 1.741736349523900218e-01 8.268399644055769715e-02 8.735134863011220774e-02
8.100000000000000000e+01 1.544368629619500000e-01 1.763066395218423066e-01 8.428046040611578138e-02 9.005955556191048983e-02
8.200000000000000000e+01 1.580415668115197902e-01 1.736856853843737059e-01 8.475773103805459008e-02 8.826980922055259471e-02
8.300000000000000000e+01 1.362274894314220997e-01 1.807384415988419757e-01 8.627681240087999026e-02 9.322271718370087057e-02
8.400000000000000000e+01 1.609237553338985494e-01 1.761246297624084189e-01 9.001104724281153158e-02 9.490144425668896322e-02
8.500000000000000000e+01 1.538639813062169792e-01 1.747526348172100674e-01 8.418903025935207951e-02 8.937209170446711037e-02
8.600000000000000000e+01 1.455950442226550123e-01 1.798579825179768277e-01 8.859018344971730796e-02 9.404745486404590682e-02
8.700000000000000000e+01 1.430617277833097778e-01 1.683421279982350582e-01 8.086467299474246750e-02 8.765099409937772423e-02
8.800000000000000000e+01 1.513262763090857665e-01 1.682137665594759524e-01 8.582441759202795450e-02 9.035111366772219377e-02
8.900000000000000000e+01 1.525636049379409387e-01 1.769625821751766026e-01 7.749538835605600251e-02 9.227050718696980236e-02
9.000000000000000000e+01 1.515303588841322990e-01 1.787391681160065415e-01 8.489840829924494292e-02 8.961478309750363358e-02
9.100000000000000000e+01 1.488591963559990350e-01 1.661821086753712262e-01 7.914074360251545370e-02 8.314366445870731426e-02
9.200000000000000000e+01 1.570877012344382706e-01 1.719409451575016901e-01 8.114197950996279718e-02 8.680619785696501445e-02
9.300000000000000000e+01 1.563977909679682698e-01 1.763072938173045612e-01 8.446753001168930131e-02 8.719542078001309149e-02
9.400000000000000000e+01 1.491263057215001797e-01 1.817639416643667405e-01 7.646916649118547238e-02 8.214582396078033699e-02
9.500000000000000000e+01 1.640413367181934590e-01 1.812119950381818057e-01 8.399862597079307824e-02 8.814428993293782488e-02
9.600000000000000000e+01 1.590432684931537277e-01 1.717093920212591496e-01 8.551084442101367089e-02 8.953581318095370223e-02
9.700000000000000000e+01 1.488087589944771805e-01 1.715740072063992039e-01 7.847837002975206755e-02 8.441230823274613326e-02
9.800000000000000000e+01 1.515538936510544832e-01 1.657736621841931768e-01 7.512799675789440246e-02 8.086898502834068136e-02
9.900000000000000000e+01 1.376833210070109448e-01 1.620052598455856419e-01 7.626277392573195535e-02 7.983549291793996805e-02
1.000000000000000000e+02 1.459738304134389486e-01 1.643830845279023734e-01 8.180360210644783969e-02 8.772078790467481568e-02


==> Data/Fig_EF_NASNetMobile.txt <==
1.000000000000000000e+00 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01
2.000000000000000000e+00 1.004000008106231689e-01 9.984999895095825195e-02 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01 9.499999880790710449e-02
3.000000000000000000e+00 1.094300016760826055e-01 9.955000132322311401e-02 1.018000021576881409e-01 1.054000034928321838e-01 9.089999645948410034e-02 6.650000065565109253e-02
4.000000000000000000e+00 1.403199985623359569e-01 1.176500022411346436e-01 1.036000028252601624e-01 1.049999967217445374e-01 1.186999976634979248e-01 1.001999974250793457e-01
5.000000000000000000e+00 1.560699984431266896e-01 1.104500032961368561e-01 1.221000030636787415e-01 1.096000000834465027e-01 1.084999963641166687e-01 3.840000182390213013e-02
6.000000000000000000e+00 1.644199989736080114e-01 1.042999997735023499e-01 1.587000042200088501e-01 1.788000017404556274e-01 1.480000019073486328e-01 1.027999967336654663e-01
7.000000000000000000e+00 2.162699989974498638e-01 1.197999976575374603e-01 1.741999983787536621e-01 2.433000057935714722e-01 1.680999994277954102e-01 1.244999989867210388e-01
8.000000000000000000e+00 2.296999976038932856e-01 1.107500009238719940e-01 1.176000013947486877e-01 3.224000036716461182e-01 2.291000038385391235e-01 1.588999927043914795e-01
9.000000000000000000e+00 1.832700029015540966e-01 9.365000389516353607e-02 1.362999975681304932e-01 3.030000030994415283e-01 2.488999962806701660e-01 1.784999966621398926e-01
1.000000000000000000e+01 2.532299980521202087e-01 1.154000014066696167e-01 1.386999934911727905e-01 3.759000003337860107e-01 3.486999869346618652e-01 2.605000138282775879e-01
1.100000000000000000e+01 2.740799993276595847e-01 8.725000172853469849e-02 1.064999997615814209e-01 3.169000148773193359e-01 2.944999933242797852e-01 2.092999964952468872e-01
1.200000000000000000e+01 3.224000036716461182e-01 1.202500015497207642e-01 1.014999970793724060e-01 3.774000108242034912e-01 1.937000006437301636e-01 2.416000068187713623e-01
1.300000000000000000e+01 3.253900006413459889e-01 1.576000005006790161e-01 2.436999976634979248e-01 3.741999864578247070e-01 1.902000010013580322e-01 3.251999914646148682e-01
1.400000000000000000e+01 3.610499978065490612e-01 1.244499981403350830e-01 2.777000069618225098e-01 3.883000016212463379e-01 1.889999955892562866e-01 3.774999976158142090e-01
1.500000000000000000e+01 3.802700020372867806e-01 9.389999881386756897e-02 2.748000025749206543e-01 4.196000099182128906e-01 1.993000060319900513e-01 3.445000052452087402e-01
1.600000000000000000e+01 4.225999966263770946e-01 1.538500040769577026e-01 1.042999997735023499e-01 3.980000019073486328e-01 2.268999963998794556e-01 3.768000006675720215e-01
1.700000000000000000e+01 4.322199985384941323e-01 1.746499985456466675e-01 1.064999997615814209e-01 3.923000097274780273e-01 2.811999917030334473e-01 4.287999868392944336e-01
1.800000000000000000e+01 3.937300033867359161e-01 1.402499973773956299e-01 1.780000030994415283e-01 1.792999953031539917e-01 2.551000118255615234e-01 4.277000129222869873e-01
1.900000000000000000e+01 4.643500000238418579e-01 1.548999994993209839e-01 2.269999980926513672e-01 4.007999897003173828e-01 4.147999882698059082e-01 4.620000123977661133e-01
2.000000000000000000e+01 4.796400010585785134e-01 1.577499993145465851e-01 1.875000000000000000e-01 4.968999922275543213e-01 4.023000001907348633e-01 4.181999862194061279e-01
2.100000000000000000e+01 5.053499966859817949e-01 1.705999970436096191e-01 2.225999981164932251e-01 5.371000170707702637e-01 5.210000276565551758e-01 3.880000114440917969e-01
2.200000000000000000e+01 4.589399993419647217e-01 1.587000042200088501e-01 2.384999990463256836e-01 4.862999916076660156e-01 5.722000002861022949e-01 4.029999971389770508e-01
2.300000000000000000e+01 4.834200024604797252e-01 1.301500014960765839e-01 3.177999854087829590e-01 5.386999845504760742e-01 5.509999990463256836e-01 4.002999961376190186e-01
2.400000000000000000e+01 4.578100040555000416e-01 1.372499987483024597e-01 3.740999996662139893e-01 5.436000227928161621e-01 5.856000185012817383e-01 4.092999994754791260e-01
2.500000000000000000e+01 5.104000091552733931e-01 1.106499992311000824e-01 4.111000001430511475e-01 4.988999962806701660e-01 5.831999778747558594e-01 3.668000102043151855e-01
2.600000000000000000e+01 4.461699977517127880e-01 1.160000003874301910e-01 1.791999936103820801e-01 4.684000015258789062e-01 5.260999798774719238e-01 4.496000111103057861e-01
2.700000000000000000e+01 4.335699953138828500e-01 1.438000053167343140e-01 2.737999856472015381e-01 5.371999740600585938e-01 4.690000116825103760e-01 4.162999987602233887e-01
2.800000000000000000e+01 5.295499980449676070e-01 1.814999952912330627e-01 3.522000014781951904e-01 5.583999752998352051e-01 4.927000105381011963e-01 4.436999857425689697e-01
2.900000000000000000e+01 5.468900084495544878e-01 1.537999995052814484e-01 3.558999896049499512e-01 5.159999728202819824e-01 4.654999971389770508e-01 4.354999959468841553e-01
3.000000000000000000e+01 5.598800063133240190e-01 1.200500018894672394e-01 2.680999934673309326e-01 6.108999848365783691e-01 3.995000123977661133e-01 4.397000074386596680e-01
3.100000000000000000e+01 4.770700000226497650e-01 1.425999961793422699e-01 3.680000007152557373e-01 5.496000051498413086e-01 5.673000216484069824e-01 4.578000009059906006e-01
3.200000000000000000e+01 4.396399989724159019e-01 1.220499947667121887e-01 3.982999920845031738e-01 5.353000164031982422e-01 5.741999745368957520e-01 4.625999927520751953e-01
3.300000000000000000e+01 5.218899883329868317e-01 1.069499999284744263e-01 3.912000060081481934e-01 5.659000277519226074e-01 5.885999798774719238e-01 5.152999758720397949e-01
3.400000000000000000e+01 5.068600028753280640e-01 1.866500005125999451e-01 4.275000095367431641e-01 6.001999974250793457e-01 5.648999810218811035e-01 5.569000244140625000e-01
3.500000000000000000e+01 4.985700018703937419e-01 1.100500002503395081e-01 4.875000119209289551e-01 6.392999887466430664e-01 6.090999841690063477e-01 5.394999980926513672e-01
3.600000000000000000e+01 5.146000057458877119e-01 1.191999986767768860e-01 4.201999902725219727e-01 6.090000271797180176e-01 4.713000059127807617e-01 5.141999721527099609e-01
3.700000000000000000e+01 5.756299987435340437e-01 1.358499974012374878e-01 5.210000276565551758e-01 6.212000250816345215e-01 5.070999860763549805e-01 3.454999923706054688e-01
3.800000000000000000e+01 5.663500055670738220e-01 1.532500013709068298e-01 4.325999915599822998e-01 6.226000189781188965e-01 4.726000130176544189e-01 3.783999979496002197e-01
3.900000000000000000e+01 5.940599977970123513e-01 8.920000120997428894e-02 5.078999996185302734e-01 6.161999702453613281e-01 5.401999950408935547e-01 4.702999889850616455e-01
4.000000000000000000e+01 5.117800049483776093e-01 9.125000238418579102e-02 5.299999713897705078e-01 6.660000085830688477e-01 5.927000045776367188e-01 4.943999946117401123e-01
4.100000000000000000e+01 5.625500008463859558e-01 1.202999986708164215e-01 5.095000267028808594e-01 5.460000038146972656e-01 2.088000029325485229e-01 5.144000053405761719e-01
4.200000000000000000e+01 5.583799958229065385e-01 1.281000040471553802e-01 5.299999713897705078e-01 5.324000120162963867e-01 3.987999856472015381e-01 4.745000004768371582e-01
4.300000000000000000e+01 5.877100020647049172e-01 1.474499963223934174e-01 5.587000250816345215e-01 4.569999873638153076e-01 6.065000295639038086e-01 5.832999944686889648e-01
4.400000000000000000e+01 5.845099985599517822e-01 1.029499992728233337e-01 6.355999708175659180e-01 5.379999876022338867e-01 4.627000093460083008e-01 3.790000081062316895e-01
4.500000000000000000e+01 6.095400035381317583e-01 1.286999993026256561e-01 5.680000185966491699e-01 4.397999942302703857e-01 5.956000089645385742e-01 5.799999833106994629e-01
4.600000000000000000e+01 5.671000003814696822e-01 1.218999978154897690e-01 1.404999941587448120e-01 6.177999973297119141e-01 6.437000036239624023e-01 5.206000208854675293e-01
4.700000000000000000e+01 5.741499960422515869e-01 1.922000050544738770e-01 1.068999990820884705e-01 5.719000101089477539e-01 6.378999948501586914e-01 5.153999924659729004e-01
4.800000000000000000e+01 5.718300074338913408e-01 2.278499975800514221e-01 2.090999931097030640e-01 6.729999780654907227e-01 6.089000105857849121e-01 5.389000177383422852e-01
4.900000000000000000e+01 6.132100075483322144e-01 2.340999990701675415e-01 1.757999956607818604e-01 6.200000047683715820e-01 6.840000152587890625e-01 5.289000272750854492e-01
5.000000000000000000e+01 6.102400034666061179e-01 2.908499985933303833e-01 2.777999937534332275e-01 5.932999849319458008e-01 6.808000206947326660e-01 5.727999806404113770e-01
5.100000000000000000e+01 6.166399955749511941e-01 2.213499993085861206e-01 2.992999851703643799e-01 7.149999737739562988e-01 6.632000207901000977e-01 2.581000030040740967e-01
5.200000000000000000e+01 6.459699988365172896e-01 1.454500034451484680e-01 3.391999900341033936e-01 6.865000128746032715e-01 6.222000122070312500e-01 3.946999907493591309e-01
5.300000000000000000e+01 5.794200092554092629e-01 1.736999973654747009e-01 5.026000142097473145e-01 6.650999784469604492e-01 6.592000126838684082e-01 4.866999983787536621e-01
5.400000000000000000e+01 5.954600021243094954e-01 3.193999975919723511e-01 4.857000112533569336e-01 6.784999966621398926e-01 6.417000293731689453e-01 4.296999871730804443e-01
5.500000000000000000e+01 6.716900050640106645e-01 2.933499962091445923e-01 6.225000023841857910e-01 6.703000068664550781e-01 5.950000286102294922e-01 4.440000057220458984e-01
5.600000000000000000e+01 5.816000014543533103e-01 3.359999954700469971e-01 5.479000210762023926e-01 6.741999983787536621e-01 5.842000246047973633e-01 4.201999902725219727e-01
5.700000000000000000e+01 6.392899990081787331e-01 3.624500036239624023e-01 6.018999814987182617e-01 6.650999784469604492e-01 6.690999865531921387e-01 3.932000100612640381e-01
5.800000000000000000e+01 6.162699967622756736e-01 3.217000067234039307e-01 6.159999966621398926e-01 6.657000184059143066e-01 5.842999815940856934e-01 5.364999771118164062e-01
5.900000000000000000e+01 6.532200038433074729e-01 4.013500064611434937e-01 6.510999798774719238e-01 6.967999935150146484e-01 5.507000088691711426e-01 4.650999903678894043e-01
6.000000000000000000e+01 5.881399959325790405e-01 3.812000006437301636e-01 6.348000168800354004e-01 7.027000188827514648e-01 6.870999932289123535e-01 5.088999867439270020e-01
6.100000000000000000e+01 6.560300052165984885e-01 3.299000114202499390e-01 2.486999928951263428e-01 7.434999942779541016e-01 7.117000222206115723e-01 4.735000133514404297e-01
6.200000000000000000e+01 6.309900045394897239e-01 3.831499963998794556e-01 2.569999992847442627e-01 7.245000004768371582e-01 7.263000011444091797e-01 5.978000164031982422e-01
6.300000000000000000e+01 6.857099950313567671e-01 4.239999949932098389e-01 1.439999938011169434e-01 7.102000117301940918e-01 7.057999968528747559e-01 6.191999912261962891e-01
6.400000000000000000e+01 6.773400008678436279e-01 3.238000124692916870e-01 2.757999897003173828e-01 6.750000119209289551e-01 6.581000089645385742e-01 6.126000285148620605e-01
6.500000000000000000e+01 6.703399956226349099e-01 3.412999957799911499e-01 3.783000111579895020e-01 7.249000072479248047e-01 6.514999866485595703e-01 6.407999992370605469e-01
6.600000000000000000e+01 6.883599936962128130e-01 3.671500086784362793e-01 1.679999977350234985e-01 6.958000063896179199e-01 6.423000097274780273e-01 5.860999822616577148e-01
6.700000000000000000e+01 6.939700007438659446e-01 3.939999938011169434e-01 3.422999978065490723e-01 7.035999894142150879e-01 6.323999762535095215e-01 6.130999922752380371e-01
6.800000000000000000e+01 6.814000010490417480e-01 4.433500021696090698e-01 4.104000031948089600e-01 6.973999738693237305e-01 6.273000240325927734e-01 6.371999979019165039e-01
6.900000000000000000e+01 6.766299962997436301e-01 3.966000080108642578e-01 4.878999888896942139e-01 7.231000065803527832e-01 6.320000290870666504e-01 6.528999805450439453e-01
7.000000000000000000e+01 6.310600064694881217e-01 5.173000097274780273e-01 4.893999993801116943e-01 6.194999814033508301e-01 6.840999722480773926e-01 6.305000185966491699e-01
7.100000000000000000e+01 6.537099972367286238e-01 3.575000017881393433e-01 5.652999877929687500e-01 7.263000011444091797e-01 6.333000063896179199e-01 6.373000144958496094e-01
7.200000000000000000e+01 6.844299852848052534e-01 2.828000038862228394e-01 5.497999787330627441e-01 6.764000058174133301e-01 6.956999897956848145e-01 7.087000012397766113e-01
7.300000000000000000e+01 7.001000046730041504e-01 3.702499866485595703e-01 5.399000048637390137e-01 6.948999762535095215e-01 7.098000049591064453e-01 6.579999923706054688e-01
7.400000000000000000e+01 7.009600043296814187e-01 3.297999948263168335e-01 6.202999949455261230e-01 5.112000107765197754e-01 6.626999974250793457e-01 6.438000202178955078e-01
7.500000000000000000e+01 6.834599971771240234e-01 3.016999959945678711e-01 6.542000174522399902e-01 6.973000168800354004e-01 6.442000269889831543e-01 5.451999902725219727e-01
7.600000000000000000e+01 6.867399990558624712e-01 3.527999967336654663e-01 5.180000066757202148e-01 7.554000020027160645e-01 5.080999732017517090e-01 6.151000261306762695e-01
7.700000000000000000e+01 6.887999951839447466e-01 1.851000040769577026e-01 5.975000262260437012e-01 7.422000169754028320e-01 5.674999952316284180e-01 6.381999850273132324e-01
7.800000000000000000e+01 6.906199932098389116e-01 2.467000037431716919e-01 5.914000272750854492e-01 6.965000033378601074e-01 5.938000082969665527e-01 5.591999888420104980e-01
7.900000000000000000e+01 6.953899979591369185e-01 2.950000017881393433e-01 5.842000246047973633e-01 7.455000281333923340e-01 6.291999816894531250e-01 5.981000065803527832e-01
8.000000000000000000e+01 7.067400038242339644e-01 2.366499975323677063e-01 5.834000110626220703e-01 7.405999898910522461e-01 6.965000033378601074e-01 6.330000162124633789e-01
8.100000000000000000e+01 7.074299991130829079e-01 3.180499970912933350e-01 5.134999752044677734e-01 7.315999865531921387e-01 7.397000193595886230e-01 6.941999793052673340e-01
8.200000000000000000e+01 7.134700059890747292e-01 2.660499960184097290e-01 6.898000240325927734e-01 7.196999788284301758e-01 7.315999865531921387e-01 6.866999864578247070e-01
8.300000000000000000e+01 7.071600019931792991e-01 4.047500044107437134e-01 6.539999842643737793e-01 7.301999926567077637e-01 7.253000140190124512e-01 7.081999778747558594e-01
8.400000000000000000e+01 7.105399966239929199e-01 4.373499900102615356e-01 6.855000257492065430e-01 6.542000174522399902e-01 7.523999810218811035e-01 7.071999907493591309e-01
8.500000000000000000e+01 6.931800067424773726e-01 3.455500006675720215e-01 6.276999711990356445e-01 7.178999781608581543e-01 7.362999916076660156e-01 7.067999839782714844e-01
8.600000000000000000e+01 7.156200170516967551e-01 2.979999929666519165e-01 2.673999965190887451e-01 7.271999716758728027e-01 7.386000156402587891e-01 6.983000040054321289e-01
8.700000000000000000e+01 6.938000023365020752e-01 4.050000011920928955e-01 2.676999866962432861e-01 7.336999773979187012e-01 7.146000266075134277e-01 7.038999795913696289e-01
8.800000000000000000e+01 7.072100043296813965e-01 2.324000000953674316e-01 3.258000016212463379e-01 7.394999861717224121e-01 7.215999960899353027e-01 6.894999742507934570e-01
8.900000000000000000e+01 7.088200092315674050e-01 4.359999895095825195e-01 3.440000116825103760e-01 7.343999743461608887e-01 6.978999972343444824e-01 7.239000201225280762e-01
9.000000000000000000e+01 7.118400037288665771e-01 4.085499942302703857e-01 3.889000117778778076e-01 7.360000014305114746e-01 6.622999906539916992e-01 7.102000117301940918e-01
9.100000000000000000e+01 7.018999934196472612e-01 4.196000099182128906e-01 3.179999887943267822e-01 6.369000077247619629e-01 6.078000068664550781e-01 6.805999875068664551e-01
9.200000000000000000e+01 7.212199985980987105e-01 4.213999956846237183e-01 4.251999855041503906e-01 7.150999903678894043e-01 5.856000185012817383e-01 7.296000123023986816e-01
9.300000000000000000e+01 7.203399956226348433e-01 4.637999981641769409e-01 3.804000020027160645e-01 7.141000032424926758e-01 6.176000237464904785e-01 7.052000164985656738e-01
9.400000000000000000e+01 6.701999902725219727e-01 3.942499905824661255e-01 5.199000239372253418e-01 7.681999802589416504e-01 5.209000110626220703e-01 7.310000061988830566e-01
9.500000000000000000e+01 7.004699945449829324e-01 3.688499927520751953e-01 4.189000129699707031e-01 6.601999998092651367e-01 7.135000228881835938e-01 7.308999896049499512e-01
9.600000000000000000e+01 7.043199956417083296e-01 4.727500081062316895e-01 1.407999992370605469e-01 7.570999860763549805e-01 7.289000153541564941e-01 6.391999721527099609e-01
9.700000000000000000e+01 7.005299925804138184e-01 4.487000107765197754e-01 2.901000082492828369e-01 7.195000052452087402e-01 7.405999898910522461e-01 6.367999911308288574e-01
9.800000000000000000e+01 7.141399919986725076e-01 4.630499929189682007e-01 3.174999952316284180e-01 7.121000289916992188e-01 6.899999976158142090e-01 6.854000091552734375e-01
9.900000000000000000e+01 7.258400022983551025e-01 4.539499878883361816e-01 5.551999807357788086e-01 7.287999987602233887e-01 6.967999935150146484e-01 5.749999880790710449e-01
1.000000000000000000e+02 7.018899977207183616e-01 5.024999976158142090e-01 5.982000231742858887e-01 7.383999824523925781e-01 7.246999740600585938e-01 6.340000033378601074e-01
1.010000000000000000e+02 7.014300048351287398e-01 4.120000004768371582e-01 4.147999882698059082e-01 7.659000158309936523e-01 6.782000064849853516e-01 6.682999730110168457e-01
1.020000000000000000e+02 7.055599987506866455e-01 4.273000061511993408e-01 5.612999796867370605e-01 7.491999864578247070e-01 7.304000258445739746e-01 7.074999809265136719e-01
1.030000000000000000e+02 6.781099975109100564e-01 3.766000121831893921e-01 6.207000017166137695e-01 7.236999869346618652e-01 6.826000213623046875e-01 6.115000247955322266e-01
1.040000000000000000e+02 7.098799943923950195e-01 4.101999998092651367e-01 5.861999988555908203e-01 7.121000289916992188e-01 7.142000198364257812e-01 7.329999804496765137e-01
1.050000000000000000e+02 7.357000052928924783e-01 4.662999808788299561e-01 6.665999889373779297e-01 6.877999901771545410e-01 7.235999703407287598e-01 7.143999934196472168e-01
1.060000000000000000e+02 7.348599851131438765e-01 5.326499938964843750e-01 5.023000240325927734e-01 7.225999832153320312e-01 7.093999981880187988e-01 7.282999753952026367e-01
1.070000000000000000e+02 7.233999907970428689e-01 4.723000079393386841e-01 6.255999803543090820e-01 6.804999709129333496e-01 7.328000068664550781e-01 7.109000086784362793e-01
1.080000000000000000e+02 7.300499975681304932e-01 4.388500005006790161e-01 6.554999947547912598e-01 6.797000169754028320e-01 6.779000163078308105e-01 6.722999811172485352e-01
1.090000000000000000e+02 7.103000104427337202e-01 4.627999812364578247e-01 6.626999974250793457e-01 7.527999877929687500e-01 6.748999953269958496e-01 6.647999882698059082e-01
1.100000000000000000e+02 7.046100020408629927e-01 3.936999887228012085e-01 7.085000276565551758e-01 7.601000070571899414e-01 6.388999819755554199e-01 7.052999734878540039e-01
1.110000000000000000e+02 7.086599916219711304e-01 3.792499899864196777e-01 5.873000025749206543e-01 7.402999997138977051e-01 7.139000296592712402e-01 6.672999858856201172e-01
1.120000000000000000e+02 7.259199976921081321e-01 4.373999983072280884e-01 5.800999999046325684e-01 7.386999726295471191e-01 7.218999862670898438e-01 6.995000243186950684e-01
1.130000000000000000e+02 7.012500107288360818e-01 3.795000016689300537e-01 5.550000071525573730e-01 7.631000280380249023e-01 7.282000184059143066e-01 6.373999714851379395e-01
1.140000000000000000e+02 7.267500042915344682e-01 4.539000093936920166e-01 5.929999947547912598e-01 6.865000128746032715e-01 7.563999891281127930e-01 6.929000020027160645e-01
1.150000000000000000e+02 7.275499999523162842e-01 4.524499922990798950e-01 6.172000169754028320e-01 7.709000110626220703e-01 7.404000163078308105e-01 7.135999798774719238e-01
1.160000000000000000e+02 7.232999980449676958e-01 4.231500029563903809e-01 5.450000166893005371e-01 7.199000120162963867e-01 7.095999717712402344e-01 7.368000149726867676e-01
1.170000000000000000e+02 7.251200020313263161e-01 4.785500019788742065e-01 6.208000183105468750e-01 7.778999805450439453e-01 7.167000174522399902e-01 6.431999802589416504e-01
1.180000000000000000e+02 7.193699955940247026e-01 4.653000086545944214e-01 6.320999860763549805e-01 7.573000192642211914e-01 7.160000205039978027e-01 7.095999717712402344e-01
1.190000000000000000e+02 7.287099957466125488e-01 3.672000020742416382e-01 6.453999876976013184e-01 7.883999943733215332e-01 7.451000213623046875e-01 7.159000039100646973e-01
1.200000000000000000e+02 6.910499989986419456e-01 4.440499991178512573e-01 6.286000013351440430e-01 7.684999704360961914e-01 7.332999706268310547e-01 7.182000279426574707e-01
1.210000000000000000e+02 6.754099935293197410e-01 4.883500039577484131e-01 6.452000141143798828e-01 7.042000293731689453e-01 7.430999875068664551e-01 7.189000248908996582e-01
1.220000000000000000e+02 7.058000028133392112e-01 4.008999913930892944e-01 6.735000014305114746e-01 7.530999779701232910e-01 7.092000246047973633e-01 7.404000163078308105e-01
1.230000000000000000e+02 7.190499842166900857e-01 4.106499999761581421e-01 7.142999768257141113e-01 7.616000175476074219e-01 7.281000018119812012e-01 7.384999990463256836e-01
1.240000000000000000e+02 7.410200059413909468e-01 3.053999990224838257e-01 6.873000264167785645e-01 7.540000081062316895e-01 7.251999974250793457e-01 7.501000165939331055e-01
1.250000000000000000e+02 7.452100098133087602e-01 2.945499941706657410e-01 7.030000090599060059e-01 6.945999860763549805e-01 7.189999818801879883e-01 7.479000091552734375e-01
1.260000000000000000e+02 7.441200077533721702e-01 3.320999965071678162e-01 6.870999932289123535e-01 7.512000203132629395e-01 6.787999868392944336e-01 7.050999999046325684e-01
1.270000000000000000e+02 7.513199985027313454e-01 3.619999885559082031e-01 6.844000220298767090e-01 7.265999913215637207e-01 7.157999873161315918e-01 7.196000218391418457e-01
1.280000000000000000e+02 7.415799915790557417e-01 3.757500052452087402e-01 6.814000010490417480e-01 7.779999971389770508e-01 7.286999821662902832e-01 7.357000112533569336e-01
1.290000000000000000e+02 7.380999982357024924e-01 3.467999994754791260e-01 7.042000293731689453e-01 7.281000018119812012e-01 6.948999762535095215e-01 7.333999872207641602e-01
1.300000000000000000e+02 6.825599953532218711e-01 4.059500098228454590e-01 6.538000106811523438e-01 7.681000232696533203e-01 6.996999979019165039e-01 7.372000217437744141e-01
1.310000000000000000e+02 7.316799938678741899e-01 4.347499907016754150e-01 3.892000019550323486e-01 7.577000260353088379e-01 7.050999999046325684e-01 6.083999872207641602e-01
1.320000000000000000e+02 7.412300109863281250e-01 2.273499965667724609e-01 4.235999882221221924e-01 7.635999917984008789e-01 5.493999719619750977e-01 7.207000255584716797e-01
1.330000000000000000e+02 7.326000034809112549e-01 3.152500018477439880e-01 5.644999742507934570e-01 7.585999965667724609e-01 6.761000156402587891e-01 7.175999879837036133e-01
1.340000000000000000e+02 7.418900012969971147e-01 4.400999993085861206e-01 5.587000250816345215e-01 7.264000177383422852e-01 6.837999820709228516e-01 6.496000289916992188e-01
1.350000000000000000e+02 7.491299986839294878e-01 3.809999972581863403e-01 5.674999952316284180e-01 7.774000167846679688e-01 6.373000144958496094e-01 6.953999996185302734e-01
1.360000000000000000e+02 7.472699999809264693e-01 2.724999934434890747e-01 5.644000172615051270e-01 7.975000143051147461e-01 5.667999982833862305e-01 7.222999930381774902e-01
1.370000000000000000e+02 7.351499974727631059e-01 3.627499863505363464e-01 6.166999936103820801e-01 7.644000053405761719e-01 7.074999809265136719e-01 7.292000055313110352e-01
1.380000000000000000e+02 7.474700093269348589e-01 2.739000022411346436e-01 6.579999923706054688e-01 7.649999856948852539e-01 6.527000069618225098e-01 7.236999869346618652e-01
1.390000000000000000e+02 7.420400023460388406e-01 2.681499943137168884e-01 6.801000237464904785e-01 7.850999832153320312e-01 6.708999872207641602e-01 7.214999794960021973e-01
1.400000000000000000e+02 7.293800055980682595e-01 3.401500061154365540e-01 6.972000002861022949e-01 7.944999933242797852e-01 6.108000278472900391e-01 7.160999774932861328e-01
1.410000000000000000e+02 7.329600095748901589e-01 4.200000017881393433e-01 5.625000000000000000e-01 7.915999889373779297e-01 6.385999917984008789e-01 6.320999860763549805e-01
1.420000000000000000e+02 7.479300022125243697e-01 4.422999918460845947e-01 5.856000185012817383e-01 7.612000107765197754e-01 6.829000115394592285e-01 6.536999940872192383e-01
1.430000000000000000e+02 7.352800071239471436e-01 4.197999984025955200e-01 6.549000144004821777e-01 7.382000088691711426e-01 6.295999884605407715e-01 6.437000036239624023e-01
1.440000000000000000e+02 6.509100042283535448e-01 2.446000054478645325e-01 6.952999830245971680e-01 7.473000288009643555e-01 7.017999887466430664e-01 7.145000100135803223e-01
1.450000000000000000e+02 7.027099967002868874e-01 4.620999991893768311e-01 7.028999924659729004e-01 7.458000183105468750e-01 6.916999816894531250e-01 6.595000028610229492e-01
1.460000000000000000e+02 7.253099977970123291e-01 4.948999881744384766e-01 4.120000004768371582e-01 7.736999988555908203e-01 6.904000043869018555e-01 6.729000210762023926e-01
1.470000000000000000e+02 7.345499932765960915e-01 3.963499963283538818e-01 5.738000273704528809e-01 7.222999930381774902e-01 7.145000100135803223e-01 7.032999992370605469e-01
1.480000000000000000e+02 7.326300084590912087e-01 4.929999858140945435e-01 6.733000278472900391e-01 7.390999794006347656e-01 7.441999912261962891e-01 7.477999925613403320e-01
1.490000000000000000e+02 7.515799939632415994e-01 4.688500016927719116e-01 7.042999863624572754e-01 7.408999800682067871e-01 7.599999904632568359e-01 5.986999869346618652e-01
1.500000000000000000e+02 7.474099993705749512e-01 4.053499996662139893e-01 6.992999911308288574e-01 7.477999925613403320e-01 7.305999994277954102e-01 7.229999899864196777e-01


==> Data/Fig_EF_NASNetMobile_fp8.txt <==
1.000000000000000000e+00 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01
2.000000000000000000e+00 1.004000008106231689e-01 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01
3.000000000000000000e+00 1.094300016760826055e-01 1.000000014901161194e-01 1.096000000834465027e-01 1.419000029563903809e-01
4.000000000000000000e+00 1.403199985623359569e-01 1.446000039577484131e-01 1.353999972343444824e-01 1.448999941349029541e-01
5.000000000000000000e+00 1.560699984431266896e-01 1.653999984264373779e-01 1.234999969601631165e-01 1.018999963998794556e-01
6.000000000000000000e+00 1.644199989736080114e-01 1.280999928712844849e-01 1.624999940395355225e-01 1.657000035047531128e-01
7.000000000000000000e+00 2.162699989974498638e-01 2.065999954938888550e-01 2.278999984264373779e-01 1.114000007510185242e-01
8.000000000000000000e+00 2.296999976038932856e-01 1.631000041961669922e-01 2.167000025510787964e-01 3.278999924659729004e-01
9.000000000000000000e+00 1.832700029015540966e-01 1.951999962329864502e-01 2.257000058889389038e-01 2.142000049352645874e-01
1.000000000000000000e+01 2.532299980521202087e-01 1.860000044107437134e-01 3.116999864578247070e-01 4.075999855995178223e-01
1.100000000000000000e+01 2.740799993276595847e-01 1.027999967336654663e-01 2.829999923706054688e-01 2.542000114917755127e-01
1.200000000000000000e+01 3.224000036716461182e-01 2.057999968528747559e-01 3.291999995708465576e-01 2.291000038385391235e-01
1.300000000000000000e+01 3.253900006413459889e-01 1.793999969959259033e-01 2.700000107288360596e-01 2.935999929904937744e-01
1.400000000000000000e+01 3.610499978065490612e-01 2.694000005722045898e-01 2.637999951839447021e-01 3.923000097274780273e-01
1.500000000000000000e+01 3.802700020372867806e-01 3.034000098705291748e-01 2.442000061273574829e-01 1.965000033378601074e-01
1.600000000000000000e+01 4.225999966263770946e-01 4.007999897003173828e-01 1.527000069618225098e-01 1.588000059127807617e-01
1.700000000000000000e+01 4.322199985384941323e-01 2.827999889850616455e-01 4.345000088214874268e-01 2.675999999046325684e-01
1.800000000000000000e+01 3.937300033867359161e-01 3.921000063419342041e-01 3.253000080585479736e-01 4.451000094413757324e-01
1.900000000000000000e+01 4.643500000238418579e-01 2.206999957561492920e-01 2.117000073194503784e-01 5.041000247001647949e-01
2.000000000000000000e+01 4.796400010585785134e-01 4.388999938964843750e-01 4.826999902725219727e-01 5.097000002861022949e-01
2.100000000000000000e+01 5.053499966859817949e-01 1.942999958992004395e-01 3.441999852657318115e-01 4.564000070095062256e-01
2.200000000000000000e+01 4.589399993419647217e-01 3.009000122547149658e-01 3.521000146865844727e-01 5.673999786376953125e-01
2.300000000000000000e+01 4.834200024604797252e-01 3.810999989509582520e-01 4.814000129699707031e-01 6.140999794006347656e-01
2.400000000000000000e+01 4.578100040555000416e-01 3.165999948978424072e-01 4.379000067710876465e-01 6.189000010490417480e-01
2.500000000000000000e+01 5.104000091552733931e-01 3.003999888896942139e-01 5.234000086784362793e-01 5.511000156402587891e-01
2.600000000000000000e+01 4.461699977517127880e-01 2.110999971628189087e-01 5.418000221252441406e-01 5.175999999046325684e-01
2.700000000000000000e+01 4.335699953138828500e-01 3.637999892234802246e-01 5.604000091552734375e-01 3.386000096797943115e-01
2.800000000000000000e+01 5.295499980449676070e-01 4.025000035762786865e-01 5.530999898910522461e-01 5.540999770164489746e-01
2.900000000000000000e+01 5.468900084495544878e-01 3.305000066757202148e-01 6.147000193595886230e-01 5.332999825477600098e-01
3.000000000000000000e+01 5.598800063133240190e-01 4.661999940872192383e-01 5.392000079154968262e-01 6.502000093460083008e-01
3.100000000000000000e+01 4.770700000226497650e-01 1.125999987125396729e-01 3.375999927520751953e-01 6.122000217437744141e-01
3.200000000000000000e+01 4.396399989724159019e-01 1.702000051736831665e-01 5.044000148773193359e-01 5.864999890327453613e-01
3.300000000000000000e+01 5.218899883329868317e-01 2.164999991655349731e-01 4.993999898433685303e-01 5.859000086784362793e-01
3.400000000000000000e+01 5.068600028753280640e-01 2.793999910354614258e-01 3.860999941825866699e-01 6.722999811172485352e-01
3.500000000000000000e+01 4.985700018703937419e-01 2.170999944210052490e-01 2.134000062942504883e-01 5.163999795913696289e-01
3.600000000000000000e+01 5.146000057458877119e-01 1.881999969482421875e-01 4.480000138282775879e-01 5.981000065803527832e-01
3.700000000000000000e+01 5.756299987435340437e-01 2.087000012397766113e-01 4.476999938488006592e-01 6.182000041007995605e-01
3.800000000000000000e+01 5.663500055670738220e-01 3.192000091075897217e-01 4.241999983787536621e-01 5.820000171661376953e-01
3.900000000000000000e+01 5.940599977970123513e-01 3.407000005245208740e-01 5.663999915122985840e-01 6.557999849319458008e-01
4.000000000000000000e+01 5.117800049483776093e-01 4.005999863147735596e-01 5.810999870300292969e-01 6.207000017166137695e-01
4.100000000000000000e+01 5.625500008463859558e-01 1.224000006914138794e-01 5.320000052452087402e-01 6.550999879837036133e-01
4.200000000000000000e+01 5.583799958229065385e-01 2.361000031232833862e-01 5.873000025749206543e-01 7.138000130653381348e-01
4.300000000000000000e+01 5.877100020647049172e-01 4.934000074863433838e-01 5.540999770164489746e-01 6.334000229835510254e-01
4.400000000000000000e+01 5.845099985599517822e-01 4.372000098228454590e-01 6.315000057220458984e-01 7.214000225067138672e-01
4.500000000000000000e+01 6.095400035381317583e-01 5.311999917030334473e-01 6.664000153541564941e-01 6.658999919891357422e-01
4.600000000000000000e+01 5.671000003814696822e-01 3.914000093936920166e-01 6.082000136375427246e-01 7.329000234603881836e-01
4.700000000000000000e+01 5.741499960422515869e-01 3.544000089168548584e-01 6.323000192642211914e-01 7.301999926567077637e-01
4.800000000000000000e+01 5.718300074338913408e-01 5.497000217437744141e-01 6.212000250816345215e-01 6.229000091552734375e-01
4.900000000000000000e+01 6.132100075483322144e-01 5.554000139236450195e-01 6.541000008583068848e-01 6.808000206947326660e-01
5.000000000000000000e+01 6.102400034666061179e-01 4.244000017642974854e-01 6.545000076293945312e-01 7.279999852180480957e-01
5.100000000000000000e+01 6.166399955749511941e-01 5.141000151634216309e-01 6.413000226020812988e-01 7.253000140190124512e-01
5.200000000000000000e+01 6.459699988365172896e-01 5.421000123023986816e-01 6.886000037193298340e-01 6.930000185966491699e-01
5.300000000000000000e+01 5.794200092554092629e-01 5.012000203132629395e-01 6.863999962806701660e-01 6.855999827384948730e-01
5.400000000000000000e+01 5.954600021243094954e-01 6.312000155448913574e-01 6.941999793052673340e-01 7.271000146865844727e-01
5.500000000000000000e+01 6.716900050640106645e-01 6.657999753952026367e-01 6.753000020980834961e-01 7.257999777793884277e-01
5.600000000000000000e+01 5.816000014543533103e-01 6.631000041961669922e-01 6.811000108718872070e-01 4.758999943733215332e-01
5.700000000000000000e+01 6.392899990081787331e-01 6.797000169754028320e-01 6.934000253677368164e-01 6.374999880790710449e-01
5.800000000000000000e+01 6.162699967622756736e-01 6.133000254631042480e-01 6.582000255584716797e-01 6.972000002861022949e-01
5.900000000000000000e+01 6.532200038433074729e-01 6.460999846458435059e-01 6.875000000000000000e-01 6.999999880790710449e-01
6.000000000000000000e+01 5.881399959325790405e-01 6.899999976158142090e-01 6.704000234603881836e-01 7.013000249862670898e-01
6.100000000000000000e+01 6.560300052165984885e-01 6.434000134468078613e-01 7.246999740600585938e-01 7.466999888420104980e-01
6.200000000000000000e+01 6.309900045394897239e-01 6.248000264167785645e-01 6.901000142097473145e-01 7.143999934196472168e-01
6.300000000000000000e+01 6.857099950313567671e-01 6.424999833106994629e-01 6.779999732971191406e-01 6.956999897956848145e-01
6.400000000000000000e+01 6.773400008678436279e-01 6.955999732017517090e-01 6.801999807357788086e-01 7.400000095367431641e-01
6.500000000000000000e+01 6.703399956226349099e-01 6.891999840736389160e-01 6.223000288009643555e-01 1.124000027775764465e-01
6.600000000000000000e+01 6.883599936962128130e-01 6.694999933242797852e-01 6.898000240325927734e-01 3.217000067234039307e-01
6.700000000000000000e+01 6.939700007438659446e-01 6.603999733924865723e-01 6.783999800682067871e-01 6.042000055313110352e-01
6.800000000000000000e+01 6.814000010490417480e-01 6.585999727249145508e-01 7.099000215530395508e-01 6.963999867439270020e-01
6.900000000000000000e+01 6.766299962997436301e-01 6.213999986648559570e-01 7.080000042915344238e-01 6.093999743461608887e-01
7.000000000000000000e+01 6.310600064694881217e-01 6.051999926567077637e-01 6.715000271797180176e-01 5.328999757766723633e-01
7.100000000000000000e+01 6.537099972367286238e-01 5.968000292778015137e-01 6.457999944686889648e-01 7.178999781608581543e-01
7.200000000000000000e+01 6.844299852848052534e-01 6.442999839782714844e-01 7.003999948501586914e-01 7.497000098228454590e-01
7.300000000000000000e+01 7.001000046730041504e-01 6.632999777793884277e-01 6.935999989509582520e-01 7.164000272750854492e-01
7.400000000000000000e+01 7.009600043296814187e-01 1.516000032424926758e-01 7.217000126838684082e-01 7.545999884605407715e-01
7.500000000000000000e+01 6.834599971771240234e-01 3.910999894142150879e-01 7.154999971389770508e-01 7.408999800682067871e-01
7.600000000000000000e+01 6.867399990558624712e-01 6.371999979019165039e-01 5.871000289916992188e-01 7.167999744415283203e-01
7.700000000000000000e+01 6.887999951839447466e-01 6.747999787330627441e-01 7.117999792098999023e-01 7.592999935150146484e-01
7.800000000000000000e+01 6.906199932098389116e-01 6.536999940872192383e-01 6.730999946594238281e-01 7.617999911308288574e-01
7.900000000000000000e+01 6.953899979591369185e-01 6.396999955177307129e-01 6.761999726295471191e-01 7.551000118255615234e-01
8.000000000000000000e+01 7.067400038242339644e-01 6.966999769210815430e-01 6.812999844551086426e-01 7.691000103950500488e-01
8.100000000000000000e+01 7.074299991130829079e-01 6.722000241279602051e-01 7.185999751091003418e-01 7.336999773979187012e-01
8.200000000000000000e+01 7.134700059890747292e-01 6.740999817848205566e-01 7.307000160217285156e-01 7.656000256538391113e-01
8.300000000000000000e+01 7.071600019931792991e-01 6.485999822616577148e-01 7.383999824523925781e-01 7.656000256538391113e-01
8.400000000000000000e+01 7.105399966239929199e-01 6.953999996185302734e-01 7.487999796867370605e-01 7.419000267982482910e-01
8.500000000000000000e+01 6.931800067424773726e-01 6.775000095367431641e-01 7.472000122070312500e-01 7.292000055313110352e-01
8.600000000000000000e+01 7.156200170516967551e-01 2.743000090122222900e-01 6.966000199317932129e-01 7.784000039100646973e-01
8.700000000000000000e+01 6.938000023365020752e-01 6.086000204086303711e-01 7.085000276565551758e-01 7.663999795913696289e-01
8.800000000000000000e+01 7.072100043296813965e-01 6.265000104904174805e-01 7.304000258445739746e-01 7.631000280380249023e-01
8.900000000000000000e+01 7.088200092315674050e-01 6.636999845504760742e-01 7.204999923706054688e-01 7.383999824523925781e-01
9.000000000000000000e+01 7.118400037288665771e-01 6.297000050544738770e-01 7.369999885559082031e-01 7.560999989509582520e-01
9.100000000000000000e+01 7.018999934196472612e-01 5.225999951362609863e-01 7.170000076293945312e-01 7.522000074386596680e-01
9.200000000000000000e+01 7.212199985980987105e-01 6.480000019073486328e-01 6.816999912261962891e-01 7.531999945640563965e-01
9.300000000000000000e+01 7.203399956226348433e-01 6.323999762535095215e-01 6.796000003814697266e-01 7.468000054359436035e-01
9.400000000000000000e+01 6.701999902725219727e-01 6.471999883651733398e-01 7.376999855041503906e-01 7.659000158309936523e-01
9.500000000000000000e+01 7.004699945449829324e-01 6.309999823570251465e-01 6.694999933242797852e-01 7.354000210762023926e-01
9.600000000000000000e+01 7.043199956417083296e-01 6.473000049591064453e-01 7.092000246047973633e-01 7.462999820709228516e-01
9.700000000000000000e+01 7.005299925804138184e-01 6.901000142097473145e-01 7.290999889373779297e-01 7.548000216484069824e-01
9.800000000000000000e+01 7.141399919986725076e-01 6.840000152587890625e-01 7.203000187873840332e-01 7.294999957084655762e-01
9.900000000000000000e+01 7.258400022983551025e-01 7.167000174522399902e-01 6.988000273704528809e-01 7.164000272750854492e-01
1.000000000000000000e+02 7.018899977207183616e-01 6.858000159263610840e-01 7.269999980926513672e-01 7.567999958992004395e-01
1.010000000000000000e+02 7.014300048351287398e-01 7.281000018119812012e-01 7.193999886512756348e-01 7.416999936103820801e-01
1.020000000000000000e+02 7.055599987506866455e-01 6.786000132560729980e-01 7.371000051498413086e-01 7.730000019073486328e-01
1.030000000000000000e+02 6.781099975109100564e-01 6.201999783515930176e-01 7.135999798774719238e-01 7.851999998092651367e-01
1.040000000000000000e+02 7.098799943923950195e-01 5.996999740600585938e-01 6.309999823570251465e-01 7.806000113487243652e-01
1.050000000000000000e+02 7.357000052928924783e-01 6.704999804496765137e-01 7.247999906539916992e-01 7.276999950408935547e-01
1.060000000000000000e+02 7.348599851131438765e-01 2.633000016212463379e-01 6.934999823570251465e-01 7.598000168800354004e-01
1.070000000000000000e+02 7.233999907970428689e-01 4.140000045299530029e-01 7.512000203132629395e-01 7.207000255584716797e-01
1.080000000000000000e+02 7.300499975681304932e-01 4.963000118732452393e-01 7.538999915122985840e-01 7.365000247955322266e-01
1.090000000000000000e+02 7.103000104427337202e-01 5.777999758720397949e-01 7.332999706268310547e-01 7.583000063896179199e-01
1.100000000000000000e+02 7.046100020408629927e-01 5.728999972343444824e-01 7.351999878883361816e-01 7.368000149726867676e-01
1.110000000000000000e+02 7.086599916219711304e-01 6.305000185966491699e-01 7.429000139236450195e-01 7.680000066757202148e-01
1.120000000000000000e+02 7.259199976921081321e-01 6.929000020027160645e-01 7.451999783515930176e-01 7.767000198364257812e-01
1.130000000000000000e+02 7.012500107288360818e-01 7.145000100135803223e-01 7.407000064849853516e-01 7.965999841690063477e-01
1.140000000000000000e+02 7.267500042915344682e-01 7.095999717712402344e-01 7.558000087738037109e-01 7.890999913215637207e-01
1.150000000000000000e+02 7.275499999523162842e-01 7.378000020980834961e-01 7.422999739646911621e-01 7.742000222206115723e-01
1.160000000000000000e+02 7.232999980449676958e-01 6.985999941825866699e-01 6.769000291824340820e-01 7.655000090599060059e-01
1.170000000000000000e+02 7.251200020313263161e-01 7.501000165939331055e-01 7.081999778747558594e-01 7.459999918937683105e-01
1.180000000000000000e+02 7.193699955940247026e-01 7.196000218391418457e-01 7.264999747276306152e-01 7.315000295639038086e-01
1.190000000000000000e+02 7.287099957466125488e-01 7.308999896049499512e-01 7.278000116348266602e-01 7.709000110626220703e-01
1.200000000000000000e+02 6.910499989986419456e-01 7.396000027656555176e-01 7.238000035285949707e-01 7.743999958038330078e-01
1.210000000000000000e+02 6.754099935293197410e-01 6.790000200271606445e-01 7.333999872207641602e-01 7.674999833106994629e-01
1.220000000000000000e+02 7.058000028133392112e-01 7.271999716758728027e-01 7.483000159263610840e-01 7.281000018119812012e-01
1.230000000000000000e+02 7.190499842166900857e-01 7.319999933242797852e-01 7.103000283241271973e-01 7.609999775886535645e-01
1.240000000000000000e+02 7.410200059413909468e-01 7.322000265121459961e-01 7.429999709129333496e-01 7.545999884605407715e-01
1.250000000000000000e+02 7.452100098133087602e-01 7.384999990463256836e-01 7.500000000000000000e-01 7.534999847412109375e-01
1.260000000000000000e+02 7.441200077533721702e-01 7.168999910354614258e-01 6.635000109672546387e-01 7.684000134468078613e-01
1.270000000000000000e+02 7.513199985027313454e-01 7.344999909400939941e-01 7.336000204086303711e-01 7.451000213623046875e-01
1.280000000000000000e+02 7.415799915790557417e-01 7.493000030517578125e-01 7.475000023841857910e-01 7.796999812126159668e-01
1.290000000000000000e+02 7.380999982357024924e-01 7.271000146865844727e-01 7.361999750137329102e-01 7.523999810218811035e-01
1.300000000000000000e+02 6.825599953532218711e-01 7.196999788284301758e-01 7.285000085830688477e-01 7.174999713897705078e-01
1.310000000000000000e+02 7.316799938678741899e-01 6.534000039100646973e-01 5.978000164031982422e-01 7.506999969482421875e-01
1.320000000000000000e+02 7.412300109863281250e-01 7.254999876022338867e-01 7.518000006675720215e-01 7.716000080108642578e-01
1.330000000000000000e+02 7.326000034809112549e-01 7.282999753952026367e-01 7.233999967575073242e-01 7.714999914169311523e-01
1.340000000000000000e+02 7.418900012969971147e-01 7.390999794006347656e-01 7.536000013351440430e-01 7.404000163078308105e-01
1.350000000000000000e+02 7.491299986839294878e-01 7.355999946594238281e-01 7.423999905586242676e-01 7.576000094413757324e-01
1.360000000000000000e+02 7.472699999809264693e-01 7.502999901771545410e-01 7.211999893188476562e-01 7.828000187873840332e-01
1.370000000000000000e+02 7.351499974727631059e-01 7.159000039100646973e-01 7.493000030517578125e-01 7.906000018119812012e-01
1.380000000000000000e+02 7.474700093269348589e-01 7.491000294685363770e-01 7.466999888420104980e-01 7.976999878883361816e-01
1.390000000000000000e+02 7.420400023460388406e-01 7.404999732971191406e-01 7.415000200271606445e-01 7.983000278472900391e-01
1.400000000000000000e+02 7.293800055980682595e-01 7.145000100135803223e-01 7.681999802589416504e-01 7.845000028610229492e-01
1.410000000000000000e+02 7.329600095748901589e-01 7.315000295639038086e-01 7.268000245094299316e-01 7.890999913215637207e-01
1.420000000000000000e+02 7.479300022125243697e-01 7.208999991416931152e-01 7.182999849319458008e-01 7.767999768257141113e-01
1.430000000000000000e+02 7.352800071239471436e-01 7.200999855995178223e-01 7.488999962806701660e-01 7.766000032424926758e-01
1.440000000000000000e+02 6.509100042283535448e-01 7.414000034332275391e-01 7.346000075340270996e-01 7.671999931335449219e-01
1.450000000000000000e+02 7.027099967002868874e-01 7.292000055313110352e-01 6.865000128746032715e-01 7.756999731063842773e-01
1.460000000000000000e+02 7.253099977970123291e-01 7.103999853134155273e-01 7.544999718666076660e-01 7.741000056266784668e-01
1.470000000000000000e+02 7.345499932765960915e-01 7.258999943733215332e-01 7.366999983787536621e-01 7.702999711036682129e-01
1.480000000000000000e+02 7.326300084590912087e-01 7.200000286102294922e-01 7.268000245094299316e-01 7.760000228881835938e-01
1.490000000000000000e+02 7.515799939632415994e-01 7.314000129699707031e-01 7.548000216484069824e-01 7.857000231742858887e-01
1.500000000000000000e+02 7.474099993705749512e-01 6.844000220298767090e-01 7.452999949455261230e-01 7.918999791145324707e-01


==> Data/Fig_EF_ResNet50V2.txt <==
1.000000000000000000e+00 2.897900000214576610e-01 2.270999923348426819e-01 2.599000036716461182e-01 1.629000008106231689e-01 2.310000061988830566e-01 2.035000026226043701e-01
2.000000000000000000e+00 3.128399983048438804e-01 2.548500075936317444e-01 2.802999913692474365e-01 2.340999990701675415e-01 1.750999987125396729e-01 2.221000045537948608e-01
3.000000000000000000e+00 3.643000014126300812e-01 2.549499943852424622e-01 3.580999970436096191e-01 2.587999999523162842e-01 2.439000010490417480e-01 2.418999969959259033e-01
4.000000000000000000e+00 4.120000004768371582e-01 2.890999913215637207e-01 4.138000011444091797e-01 2.721000015735626221e-01 3.612000048160552979e-01 2.131000012159347534e-01
5.000000000000000000e+00 4.043499991297722085e-01 2.228500023484230042e-01 4.914000034332275391e-01 3.355999886989593506e-01 4.296999871730804443e-01 2.425000071525573730e-01
6.000000000000000000e+00 4.072699978947639243e-01 2.765999957919120789e-01 4.526999890804290771e-01 4.041999876499176025e-01 4.492000043392181396e-01 3.519999980926513672e-01
7.000000000000000000e+00 4.377000004053115956e-01 3.234499916434288025e-01 5.171999931335449219e-01 4.266999959945678711e-01 4.841000139713287354e-01 4.025999903678894043e-01
8.000000000000000000e+00 4.408499985933304055e-01 1.571499928832054138e-01 4.465999901294708252e-01 4.239000082015991211e-01 5.099999904632568359e-01 4.383000135421752930e-01
9.000000000000000000e+00 4.481699943542480358e-01 2.968000024557113647e-01 5.069000124931335449e-01 4.690999984741210938e-01 5.300999879837036133e-01 4.618000090122222900e-01
1.000000000000000000e+01 4.288800053298473247e-01 2.316500023007392883e-01 5.511999726295471191e-01 4.799000024795532227e-01 5.457999706268310547e-01 4.794999957084655762e-01
1.100000000000000000e+01 4.522699996829032676e-01 3.067999929189682007e-01 6.062999963760375977e-01 4.801000058650970459e-01 4.296000003814697266e-01 3.691000044345855713e-01
1.200000000000000000e+01 4.666200049221515544e-01 3.765999972820281982e-01 6.092000007629394531e-01 5.080999732017517090e-01 4.544000029563903809e-01 4.032000005245208740e-01
1.300000000000000000e+01 4.837299972772598489e-01 3.751000016927719116e-01 6.305000185966491699e-01 5.063999891281127930e-01 5.965999960899353027e-01 4.686000049114227295e-01
1.400000000000000000e+01 4.549099937081336753e-01 3.578999936580657959e-01 5.942000150680541992e-01 5.231000185012817383e-01 6.259999871253967285e-01 3.801999986171722412e-01
1.500000000000000000e+01 4.974300026893615501e-01 2.963000014424324036e-01 6.552000045776367188e-01 5.124999880790710449e-01 6.085000038146972656e-01 4.726000130176544189e-01
1.600000000000000000e+01 5.021400064229964988e-01 4.376000016927719116e-01 6.610999703407287598e-01 5.364000201225280762e-01 6.342999935150146484e-01 5.134999752044677734e-01
1.700000000000000000e+01 5.102800011634827104e-01 4.467500001192092896e-01 6.306999921798706055e-01 5.368999838829040527e-01 6.662999987602233887e-01 5.271000266075134277e-01
1.800000000000000000e+01 4.365800008177757041e-01 4.845499992370605469e-01 6.809999942779541016e-01 5.450999736785888672e-01 6.452000141143798828e-01 5.533000230789184570e-01
1.900000000000000000e+01 5.153100043535232544e-01 3.890500068664550781e-01 6.640999913215637207e-01 5.554000139236450195e-01 6.726999878883361816e-01 5.846999883651733398e-01
2.000000000000000000e+01 4.881400018930435181e-01 3.917000144720077515e-01 6.771000027656555176e-01 5.527999997138977051e-01 6.845999956130981445e-01 5.945000052452087402e-01
2.100000000000000000e+01 4.250000029802322166e-01 4.565500020980834961e-01 6.906999945640563965e-01 5.670999884605407715e-01 5.626000165939331055e-01 6.085000038146972656e-01
2.200000000000000000e+01 5.265799969434737937e-01 3.613499999046325684e-01 7.013999819755554199e-01 5.659000277519226074e-01 5.794000029563903809e-01 6.468999981880187988e-01
2.300000000000000000e+01 4.873100034892559052e-01 4.653000086545944214e-01 7.088000178337097168e-01 5.716999769210815430e-01 6.395000219345092773e-01 6.880000233650207520e-01
2.400000000000000000e+01 5.413199990987778154e-01 4.408999979496002197e-01 6.829000115394592285e-01 5.759000182151794434e-01 5.295000076293945312e-01 6.822000145912170410e-01
2.500000000000000000e+01 5.361299946904182212e-01 4.865499883890151978e-01 7.203000187873840332e-01 5.791000127792358398e-01 4.298999905586242676e-01 6.322000026702880859e-01
2.600000000000000000e+01 5.210699945688247459e-01 4.484499990940093994e-01 5.504999756813049316e-01 5.662000179290771484e-01 7.188000082969665527e-01 5.895000100135803223e-01
2.700000000000000000e+01 4.846799999475479015e-01 5.128499865531921387e-01 2.682999968528747559e-01 5.764999985694885254e-01 6.912999749183654785e-01 5.859000086784362793e-01
2.800000000000000000e+01 5.397899955511092918e-01 5.257500112056732178e-01 3.670000135898590088e-01 6.004999876022338867e-01 7.168999910354614258e-01 6.265000104904174805e-01
2.900000000000000000e+01 5.450900003314018694e-01 4.425999820232391357e-01 6.394000053405761719e-01 6.025999784469604492e-01 7.174000144004821777e-01 6.736000180244445801e-01
3.000000000000000000e+01 5.839799940586090088e-01 4.133999943733215332e-01 6.427000164985656738e-01 5.730000138282775879e-01 6.875000000000000000e-01 6.830000281333923340e-01
3.100000000000000000e+01 5.348999962210655434e-01 4.830999821424484253e-01 6.639999747276306152e-01 6.100999712944030762e-01 7.422999739646911621e-01 7.369999885559082031e-01
3.200000000000000000e+01 5.923099994659424272e-01 5.233500003814697266e-01 7.002999782562255859e-01 6.340000033378601074e-01 7.276999950408935547e-01 6.926000118255615234e-01
3.300000000000000000e+01 5.006299927830696328e-01 5.187500119209289551e-01 6.164000034332275391e-01 6.147999763488769531e-01 6.998999714851379395e-01 7.415999770164489746e-01
3.400000000000000000e+01 6.305499970912933350e-01 5.118499994277954102e-01 6.309000253677368164e-01 6.129999756813049316e-01 7.512999773025512695e-01 7.049999833106994629e-01
3.500000000000000000e+01 5.888700008392333540e-01 5.414500236511230469e-01 6.998000144958496094e-01 6.226999759674072266e-01 7.638000249862670898e-01 7.498999834060668945e-01
3.600000000000000000e+01 5.985900044441223589e-01 3.667500019073486328e-01 6.628000140190124512e-01 6.367999911308288574e-01 7.660999894142150879e-01 7.293000221252441406e-01
3.700000000000000000e+01 5.886800035834311995e-01 5.264499932527542114e-01 7.049999833106994629e-01 6.535999774932861328e-01 7.868000268936157227e-01 6.843000054359436035e-01
3.800000000000000000e+01 5.984199970960617510e-01 5.093500018119812012e-01 6.905000209808349609e-01 6.556000113487243652e-01 7.864999771118164062e-01 7.103999853134155273e-01
3.900000000000000000e+01 5.865400135517120361e-01 4.563000053167343140e-01 7.210000157356262207e-01 6.527000069618225098e-01 7.838000059127807617e-01 7.570999860763549805e-01
4.000000000000000000e+01 6.167000085115432739e-01 5.200500190258026123e-01 7.032999992370605469e-01 6.474999785423278809e-01 7.897999882698059082e-01 7.394999861717224121e-01
4.100000000000000000e+01 6.351700007915497270e-01 3.999000042676925659e-01 7.401999831199645996e-01 6.614000201225280762e-01 7.590000033378601074e-01 7.580000162124633789e-01
4.200000000000000000e+01 6.585799932479858843e-01 5.115000009536743164e-01 7.451999783515930176e-01 6.428999900817871094e-01 6.905000209808349609e-01 7.300999760627746582e-01
4.300000000000000000e+01 6.609099924564361128e-01 5.019499957561492920e-01 7.530999779701232910e-01 6.657999753952026367e-01 7.052999734878540039e-01 7.793999910354614258e-01
4.400000000000000000e+01 6.603900015354156050e-01 5.704999864101409912e-01 7.444000244140625000e-01 6.714000105857849121e-01 7.304000258445739746e-01 7.450000047683715820e-01
4.500000000000000000e+01 5.514399908483028634e-01 4.779499918222427368e-01 7.512999773025512695e-01 6.712999939918518066e-01 7.324000000953674316e-01 7.580000162124633789e-01
4.600000000000000000e+01 6.456199884414672852e-01 5.453999936580657959e-01 6.506000161170959473e-01 6.646999716758728027e-01 7.764000296592712402e-01 7.490000128746032715e-01
4.700000000000000000e+01 6.277700036764144453e-01 4.974499940872192383e-01 6.613000035285949707e-01 6.478000283241271973e-01 7.584999799728393555e-01 7.782999873161315918e-01
4.800000000000000000e+01 6.743699908256530762e-01 5.208999812602996826e-01 6.292999982833862305e-01 6.686000227928161621e-01 7.882000207901000977e-01 7.509999871253967285e-01
4.900000000000000000e+01 5.641599982976913674e-01 5.274499803781509399e-01 5.968000292778015137e-01 6.761000156402587891e-01 7.878999710083007812e-01 7.304000258445739746e-01
5.000000000000000000e+01 6.003600016236305681e-01 5.238000005483627319e-01 6.468999981880187988e-01 6.686000227928161621e-01 7.577999830245971680e-01 7.706999778747558594e-01
5.100000000000000000e+01 6.238799959421157393e-01 5.710000097751617432e-01 7.559999823570251465e-01 6.775000095367431641e-01 7.861999869346618652e-01 7.748000025749206543e-01
5.200000000000000000e+01 6.578800082206726074e-01 5.402500033378601074e-01 7.703999876976013184e-01 6.728000044822692871e-01 7.918999791145324707e-01 7.822999954223632812e-01
5.300000000000000000e+01 6.169400006532669289e-01 5.503499805927276611e-01 7.613999843597412109e-01 6.761999726295471191e-01 7.960000038146972656e-01 7.523000240325927734e-01
5.400000000000000000e+01 6.524899959564208762e-01 5.401499867439270020e-01 7.537000179290771484e-01 6.886000037193298340e-01 7.991999983787536621e-01 7.731999754905700684e-01
5.500000000000000000e+01 6.085900098085403886e-01 5.829499959945678711e-01 7.746000289916992188e-01 6.830999851226806641e-01 8.005999922752380371e-01 7.770000100135803223e-01
5.600000000000000000e+01 6.911600053310393843e-01 5.570999979972839355e-01 6.631000041961669922e-01 6.751000285148620605e-01 7.756999731063842773e-01 7.728999853134155273e-01
5.700000000000000000e+01 6.903300106525420698e-01 5.734000205993652344e-01 7.257000207901000977e-01 6.772999763488769531e-01 7.814000248908996582e-01 7.695999741554260254e-01
5.800000000000000000e+01 6.693600058555603249e-01 5.876999795436859131e-01 7.253999710083007812e-01 6.862999796867370605e-01 7.821999788284301758e-01 7.631999850273132324e-01
5.900000000000000000e+01 6.191000044345855713e-01 5.552999973297119141e-01 7.477999925613403320e-01 6.822000145912170410e-01 7.724999785423278809e-01 7.771000266075134277e-01
6.000000000000000000e+01 6.810600131750106367e-01 5.801499783992767334e-01 7.469000220298767090e-01 6.941000223159790039e-01 7.814000248908996582e-01 7.768999934196472168e-01
6.100000000000000000e+01 6.892600059509277344e-01 5.559000074863433838e-01 7.651000022888183594e-01 6.844999790191650391e-01 8.009999990463256836e-01 7.111999988555908203e-01
6.200000000000000000e+01 6.394899934530258179e-01 5.570999979972839355e-01 7.443000078201293945e-01 6.976000070571899414e-01 7.971000075340270996e-01 7.397999763488769531e-01
6.300000000000000000e+01 6.411600023508071677e-01 4.585500061511993408e-01 7.675999999046325684e-01 6.960999965667724609e-01 8.098000288009643555e-01 7.775999903678894043e-01
6.400000000000000000e+01 6.855399966239928977e-01 5.093500018119812012e-01 7.329999804496765137e-01 7.020999789237976074e-01 8.052999973297119141e-01 7.540000081062316895e-01
6.500000000000000000e+01 6.617499992251396623e-01 5.112000107765197754e-01 7.827000021934509277e-01 7.010999917984008789e-01 8.120999932289123535e-01 7.878000140190124512e-01
6.600000000000000000e+01 6.408000096678734270e-01 4.914000034332275391e-01 7.735999822616577148e-01 6.911000013351440430e-01 7.903000116348266602e-01 7.555999755859375000e-01
6.700000000000000000e+01 6.849299937486648115e-01 5.404499918222427368e-01 7.681999802589416504e-01 6.808999776840209961e-01 7.570999860763549805e-01 7.928000092506408691e-01
6.800000000000000000e+01 6.971099972724914551e-01 4.370000064373016357e-01 7.796999812126159668e-01 6.858999729156494141e-01 7.838000059127807617e-01 7.584000229835510254e-01
6.900000000000000000e+01 6.619499906897544639e-01 4.778999984264373779e-01 7.810999751091003418e-01 7.030000090599060059e-01 7.964000105857849121e-01 7.488999962806701660e-01
7.000000000000000000e+01 6.605099976062774880e-01 5.320999920368194580e-01 7.710000276565551758e-01 6.931999921798706055e-01 7.982000112533569336e-01 7.483999729156494141e-01
7.100000000000000000e+01 6.904699981212616411e-01 5.445999801158905029e-01 7.595999836921691895e-01 6.948999762535095215e-01 7.657999992370605469e-01 7.840999960899353027e-01
7.200000000000000000e+01 6.668199986219406350e-01 5.280500054359436035e-01 7.680000066757202148e-01 7.107999920845031738e-01 7.807999849319458008e-01 7.878999710083007812e-01
7.300000000000000000e+01 6.354400046169758065e-01 4.987000077962875366e-01 7.681000232696533203e-01 7.103999853134155273e-01 7.792999744415283203e-01 7.851999998092651367e-01
7.400000000000000000e+01 6.895100057125091997e-01 4.339499920606613159e-01 7.689999938011169434e-01 7.106999754905700684e-01 7.954000234603881836e-01 7.990000247955322266e-01
7.500000000000000000e+01 7.067800045013428178e-01 4.921000152826309204e-01 7.741000056266784668e-01 6.965000033378601074e-01 7.724999785423278809e-01 8.077999949455261230e-01
7.600000000000000000e+01 6.186100050806999651e-01 5.717999935150146484e-01 7.710000276565551758e-01 6.852999925613403320e-01 8.044999837875366211e-01 7.864000201225280762e-01
7.700000000000000000e+01 6.923200100660323875e-01 5.035500079393386841e-01 7.583000063896179199e-01 6.539999842643737793e-01 8.137000203132629395e-01 7.659999728202819824e-01
7.800000000000000000e+01 7.226100027561187522e-01 4.280499964952468872e-01 7.555999755859375000e-01 6.856999993324279785e-01 7.940000295639038086e-01 7.760999798774719238e-01
7.900000000000000000e+01 7.272700071334838867e-01 5.456500053405761719e-01 7.821999788284301758e-01 6.923999786376953125e-01 8.001999855041503906e-01 7.967000007629394531e-01
8.000000000000000000e+01 6.612699970602988753e-01 4.433000087738037109e-01 7.705000042915344238e-01 6.761000156402587891e-01 7.853000164031982422e-01 8.143000006675720215e-01
8.100000000000000000e+01 7.208299934864044189e-01 5.296500027179718018e-01 7.627999782562255859e-01 7.192000150680541992e-01 8.159999847412109375e-01 8.008000254631042480e-01
8.200000000000000000e+01 7.390299916267395464e-01 5.363000035285949707e-01 7.793999910354614258e-01 7.322999835014343262e-01 8.054000139236450195e-01 7.893000245094299316e-01
8.300000000000000000e+01 7.343400061130523904e-01 4.828999787569046021e-01 7.748000025749206543e-01 7.390999794006347656e-01 8.069000244140625000e-01 8.149999976158142090e-01
8.400000000000000000e+01 6.919400066137313399e-01 4.722000062465667725e-01 7.825999855995178223e-01 7.207000255584716797e-01 8.069000244140625000e-01 7.498999834060668945e-01
8.500000000000000000e+01 6.698600038886070029e-01 5.279000103473663330e-01 7.800999879837036133e-01 7.350000143051147461e-01 8.061000108718872070e-01 7.990000247955322266e-01
8.600000000000000000e+01 6.545800060033798440e-01 5.417000055313110352e-01 6.549999713897705078e-01 7.337999939918518066e-01 7.615000009536743164e-01 7.940999865531921387e-01
8.700000000000000000e+01 6.498499929904937300e-01 5.389000177383422852e-01 6.807000041007995605e-01 7.292000055313110352e-01 7.903000116348266602e-01 7.997999787330627441e-01
8.800000000000000000e+01 6.820600003004073653e-01 5.117000043392181396e-01 7.405999898910522461e-01 7.332000136375427246e-01 7.562000155448913574e-01 7.688999772071838379e-01
8.900000000000000000e+01 7.405600070953368697e-01 5.444000065326690674e-01 7.415000200271606445e-01 7.387999892234802246e-01 7.919999957084655762e-01 8.057000041007995605e-01
9.000000000000000000e+01 6.691499918699264082e-01 5.183500051498413086e-01 7.524999976158142090e-01 7.304000258445739746e-01 7.601000070571899414e-01 8.105000257492065430e-01
9.100000000000000000e+01 7.400900065898895486e-01 4.590000063180923462e-01 7.488999962806701660e-01 7.376000285148620605e-01 8.052999973297119141e-01 8.140000104904174805e-01
9.200000000000000000e+01 7.322700083255767600e-01 4.726999998092651367e-01 7.628999948501586914e-01 7.322999835014343262e-01 7.968999743461608887e-01 7.845000028610229492e-01
9.300000000000000000e+01 7.523600041866302934e-01 3.711500018835067749e-01 7.573999762535095215e-01 7.402999997138977051e-01 8.064000010490417480e-01 7.749000191688537598e-01
9.400000000000000000e+01 6.766100078821182251e-01 5.772000253200531006e-01 7.645000219345092773e-01 7.378000020980834961e-01 8.069000244140625000e-01 8.068000078201293945e-01
9.500000000000000000e+01 7.318400025367737260e-01 4.155000001192092896e-01 7.599999904632568359e-01 7.368000149726867676e-01 8.016999959945678711e-01 7.601000070571899414e-01
9.600000000000000000e+01 7.399299919605255571e-01 5.627500116825103760e-01 7.663000226020812988e-01 6.750000119209289551e-01 7.753000259399414062e-01 7.928000092506408691e-01
9.700000000000000000e+01 7.144799917936325295e-01 4.995499998331069946e-01 7.633000016212463379e-01 7.156000137329101562e-01 8.123000264167785645e-01 8.148000240325927734e-01
9.800000000000000000e+01 6.248299948871135490e-01 5.101000070571899414e-01 7.583000063896179199e-01 7.042000293731689453e-01 8.026999831199645996e-01 7.965999841690063477e-01
9.900000000000000000e+01 6.734300017356872337e-01 5.245499908924102783e-01 7.764999866485595703e-01 7.178000211715698242e-01 8.123999834060668945e-01 7.889000177383422852e-01
1.000000000000000000e+02 7.406599938869475874e-01 5.081499963998794556e-01 7.602999806404113770e-01 6.969000101089477539e-01 7.996000051498413086e-01 8.120999932289123535e-01
1.010000000000000000e+02 7.509299933910369429e-01 5.178499966859817505e-01 7.354999780654907227e-01 7.394000291824340820e-01 7.702000141143798828e-01 8.166000247001647949e-01
1.020000000000000000e+02 6.738800048828125222e-01 4.775499999523162842e-01 7.523000240325927734e-01 7.511000037193298340e-01 7.864000201225280762e-01 8.180999755859375000e-01
1.030000000000000000e+02 6.701199963688850847e-01 5.437500178813934326e-01 7.549999952316284180e-01 7.427999973297119141e-01 7.537999749183654785e-01 7.954000234603881836e-01
1.040000000000000000e+02 7.546100139617919478e-01 5.613500177860260010e-01 7.616000175476074219e-01 7.504000067710876465e-01 7.919999957084655762e-01 7.818999886512756348e-01
1.050000000000000000e+02 7.534799933433532493e-01 5.246500074863433838e-01 7.637000083923339844e-01 7.401000261306762695e-01 7.644000053405761719e-01 8.180999755859375000e-01
1.060000000000000000e+02 7.081099972128868103e-01 5.080000013113021851e-01 7.601000070571899414e-01 6.937999725341796875e-01 8.109999895095825195e-01 7.942000031471252441e-01
1.070000000000000000e+02 7.277100086212158203e-01 4.605499953031539917e-01 7.699000239372253418e-01 6.894999742507934570e-01 8.138999938964843750e-01 7.964000105857849121e-01
1.080000000000000000e+02 7.576499938964843528e-01 5.581499934196472168e-01 7.692000269889831543e-01 7.235999703407287598e-01 8.144000172615051270e-01 7.542999982833862305e-01
1.090000000000000000e+02 7.531199991703033669e-01 5.303499847650527954e-01 7.663000226020812988e-01 7.355999946594238281e-01 7.760000228881835938e-01 8.064000010490417480e-01
1.100000000000000000e+02 6.905599981546401978e-01 5.625999867916107178e-01 7.605000138282775879e-01 7.085000276565551758e-01 8.112999796867370605e-01 7.994999885559082031e-01
1.110000000000000000e+02 7.526999950408935769e-01 5.398500114679336548e-01 7.695999741554260254e-01 7.631000280380249023e-01 8.180999755859375000e-01 7.886000275611877441e-01
1.120000000000000000e+02 7.242100059986114058e-01 5.582500100135803223e-01 7.781000137329101562e-01 7.584000229835510254e-01 8.192999958992004395e-01 7.882999777793884277e-01
1.130000000000000000e+02 7.461399972438812478e-01 4.807500094175338745e-01 7.811999917030334473e-01 7.336999773979187012e-01 8.188999891281127930e-01 7.768999934196472168e-01
1.140000000000000000e+02 7.597800016403197798e-01 5.913499891757965088e-01 7.713999748229980469e-01 7.530999779701232910e-01 8.073999881744384766e-01 7.831000089645385742e-01
1.150000000000000000e+02 7.441300094127655251e-01 5.603500008583068848e-01 7.771999835968017578e-01 7.696999907493591309e-01 8.230000138282775879e-01 8.083999752998352051e-01
1.160000000000000000e+02 7.221599966287612915e-01 4.754499942064285278e-01 7.802000045776367188e-01 7.322000265121459961e-01 7.698000073432922363e-01 8.016999959945678711e-01
1.170000000000000000e+02 7.184100061655044334e-01 5.480500161647796631e-01 7.720000147819519043e-01 7.494000196456909180e-01 8.108000159263610840e-01 8.051000237464904785e-01
1.180000000000000000e+02 7.630099892616272195e-01 4.185999929904937744e-01 7.825999855995178223e-01 7.590000033378601074e-01 7.358999848365783691e-01 7.986000180244445801e-01
1.190000000000000000e+02 7.135399937629699485e-01 4.992999881505966187e-01 7.789999842643737793e-01 7.455999851226806641e-01 8.003000020980834961e-01 7.706000208854675293e-01
1.200000000000000000e+02 7.260100036859512551e-01 4.813500046730041504e-01 7.544999718666076660e-01 7.552999854087829590e-01 7.864999771118164062e-01 7.749000191688537598e-01
1.210000000000000000e+02 7.370100021362304688e-01 5.440500080585479736e-01 7.398999929428100586e-01 7.613000273704528809e-01 8.194000124931335449e-01 8.125000000000000000e-01
1.220000000000000000e+02 7.498899936676025613e-01 4.907000064849853516e-01 7.526000142097473145e-01 7.581999897956848145e-01 8.155000209808349609e-01 7.825000286102294922e-01
1.230000000000000000e+02 7.239699959754943848e-01 5.744000077247619629e-01 4.595000147819519043e-01 7.574999928474426270e-01 8.227000236511230469e-01 8.012999892234802246e-01
1.240000000000000000e+02 7.499000012874603716e-01 5.852500200271606445e-01 6.899999976158142090e-01 7.637000083923339844e-01 8.070999979972839355e-01 8.105000257492065430e-01
1.250000000000000000e+02 7.293200016021728072e-01 5.842500030994415283e-01 7.143999934196472168e-01 7.648000121116638184e-01 8.172000050544738770e-01 8.234000205993652344e-01
1.260000000000000000e+02 7.136399954557418601e-01 5.534499883651733398e-01 5.374000072479248047e-01 7.642999887466430664e-01 8.184999823570251465e-01 7.957000136375427246e-01
1.270000000000000000e+02 7.453400075435638872e-01 5.786499977111816406e-01 5.751000046730041504e-01 7.584999799728393555e-01 8.019000291824340820e-01 8.025000095367431641e-01
1.280000000000000000e+02 7.283200085163116233e-01 5.609499812126159668e-01 6.718000173568725586e-01 7.638999819755554199e-01 8.148000240325927734e-01 8.140000104904174805e-01
1.290000000000000000e+02 7.602100133895873801e-01 5.723500251770019531e-01 6.654999852180480957e-01 7.682999968528747559e-01 7.944999933242797852e-01 7.900999784469604492e-01
1.300000000000000000e+02 7.556999921798706055e-01 5.424500107765197754e-01 7.042000293731689453e-01 7.623000144958496094e-01 7.997999787330627441e-01 7.750999927520751953e-01
1.310000000000000000e+02 7.607499957084655762e-01 5.213499963283538818e-01 7.074000239372253418e-01 7.660999894142150879e-01 8.112999796867370605e-01 8.123000264167785645e-01
1.320000000000000000e+02 7.635799944400787354e-01 5.563500076532363892e-01 7.113999724388122559e-01 7.742000222206115723e-01 7.810999751091003418e-01 8.101999759674072266e-01
1.330000000000000000e+02 7.715299963951111062e-01 4.807000011205673218e-01 7.239000201225280762e-01 7.720000147819519043e-01 8.021000027656555176e-01 8.205999732017517090e-01
1.340000000000000000e+02 7.074100062251090781e-01 5.454500019550323486e-01 7.465000152587890625e-01 7.756000161170959473e-01 8.044999837875366211e-01 8.201000094413757324e-01
1.350000000000000000e+02 7.517000019550323930e-01 5.645999908447265625e-01 7.469000220298767090e-01 7.789000272750854492e-01 8.148999810218811035e-01 7.960000038146972656e-01
1.360000000000000000e+02 7.685900032520294189e-01 4.590000063180923462e-01 7.469000220298767090e-01 7.519999742507934570e-01 8.227999806404113770e-01 8.234999775886535645e-01
1.370000000000000000e+02 7.592599987983703613e-01 5.728499889373779297e-01 7.562000155448913574e-01 7.513999938964843750e-01 8.197000026702880859e-01 8.151999711990356445e-01
1.380000000000000000e+02 7.610100030899047407e-01 5.768499970436096191e-01 7.508999705314636230e-01 7.509999871253967285e-01 8.213000297546386719e-01 8.137000203132629395e-01
1.390000000000000000e+02 7.241099983453750388e-01 5.497999936342239380e-01 7.757999897003173828e-01 7.523000240325927734e-01 8.216000199317932129e-01 8.021000027656555176e-01
1.400000000000000000e+02 7.021200060844421387e-01 5.664999783039093018e-01 7.455000281333923340e-01 7.628999948501586914e-01 8.075000047683715820e-01 7.775999903678894043e-01
1.410000000000000000e+02 7.403799951076507346e-01 5.557499825954437256e-01 7.659000158309936523e-01 7.768999934196472168e-01 8.111000061035156250e-01 8.213000297546386719e-01
1.420000000000000000e+02 7.458599925041198286e-01 5.317000001668930054e-01 7.617999911308288574e-01 7.752000093460083008e-01 8.149999976158142090e-01 7.986999750137329102e-01
1.430000000000000000e+02 7.313600033521652222e-01 5.273999869823455811e-01 7.677999734878540039e-01 7.734000086784362793e-01 8.123000264167785645e-01 8.076999783515930176e-01
1.440000000000000000e+02 7.607800006866455300e-01 4.956500083208084106e-01 7.678999900817871094e-01 7.730000019073486328e-01 8.238000273704528809e-01 7.954999804496765137e-01
1.450000000000000000e+02 7.603900074958801492e-01 4.807000160217285156e-01 7.720000147819519043e-01 7.673000097274780273e-01 8.220999836921691895e-01 8.255000114440917969e-01
1.460000000000000000e+02 7.585600018501281738e-01 4.895000010728836060e-01 7.738000154495239258e-01 7.560999989509582520e-01 7.964000105857849121e-01 8.234000205993652344e-01
1.470000000000000000e+02 7.056900009512900862e-01 4.627499878406524658e-01 7.760000228881835938e-01 7.674000263214111328e-01 7.983999848365783691e-01 8.108000159263610840e-01
1.480000000000000000e+02 7.584500014781951904e-01 5.654499828815460205e-01 7.558000087738037109e-01 7.663999795913696289e-01 8.090999722480773926e-01 8.194000124931335449e-01
1.490000000000000000e+02 7.650000095367431863e-01 4.613499939441680908e-01 7.035999894142150879e-01 7.682999968528747559e-01 8.230999708175659180e-01 7.991999983787536621e-01
1.500000000000000000e+02 7.613999962806701216e-01 5.336000025272369385e-01 7.827000021934509277e-01 7.599999904632568359e-01 8.073999881744384766e-01 8.258000016212463379e-01


==> Data/Input_C_kur.txt <==
1.000000000000000000e+00 3.532832154318944617e+01
2.000000000000000000e+00 6.006587045804394620e+02
3.000000000000000000e+00 5.088651400079115206e+02
4.000000000000000000e+00 5.316000103752328414e+02
5.000000000000000000e+00 4.397373137009178663e+02
6.000000000000000000e+00 4.925835778408213628e+02
7.000000000000000000e+00 5.135843778395517347e+02
8.000000000000000000e+00 5.125889110264259898e+02
9.000000000000000000e+00 4.884164221152337859e+02
1.000000000000000000e+01 4.548449250434895816e+02
1.100000000000000000e+01 3.736807285094841404e+02
1.200000000000000000e+01 4.129784085952613282e+02
1.300000000000000000e+01 4.409547531515881928e+02
1.400000000000000000e+01 4.428705983431771074e+02
1.500000000000000000e+01 4.053109576608174507e+02
1.600000000000000000e+01 4.126682322623015580e+02
1.700000000000000000e+01 4.338476338955119900e+02
1.800000000000000000e+01 4.447086804597471428e+02
1.900000000000000000e+01 4.062949763652611637e+02
2.000000000000000000e+01 3.988980245445862920e+02
2.100000000000000000e+01 4.651142500885852655e+02
2.200000000000000000e+01 4.502535058832963273e+02
2.300000000000000000e+01 4.300150178558824337e+02
2.400000000000000000e+01 4.145981113829293463e+02
2.500000000000000000e+01 4.078882429188653305e+02
2.600000000000000000e+01 4.102851702476742162e+02
2.700000000000000000e+01 4.327535181866011840e+02
2.800000000000000000e+01 4.231241103514346946e+02
2.900000000000000000e+01 3.735802739211783887e+02
3.000000000000000000e+01 3.973595863044984640e+02
3.100000000000000000e+01 3.941863973297921007e+02
3.200000000000000000e+01 3.682478172100976508e+02
3.300000000000000000e+01 3.579333678159619012e+02
3.400000000000000000e+01 3.340003503631077137e+02
3.500000000000000000e+01 3.744660026766447913e+02
3.600000000000000000e+01 3.267292035554145286e+02
3.700000000000000000e+01 3.851320393482785676e+02
3.800000000000000000e+01 3.828155151521362995e+02
3.900000000000000000e+01 3.564264490286878413e+02
4.000000000000000000e+01 3.379981083429043451e+02
4.100000000000000000e+01 3.369904233058027785e+02
4.200000000000000000e+01 3.532412332288137691e+02
4.300000000000000000e+01 3.336154347907228725e+02
4.400000000000000000e+01 3.362823670102788469e+02
4.500000000000000000e+01 3.097717050165906585e+02
4.600000000000000000e+01 3.146029260768505651e+02
4.700000000000000000e+01 3.281368609303915491e+02
4.800000000000000000e+01 3.118327522920341153e+02
4.900000000000000000e+01 3.118697393772287114e+02
5.000000000000000000e+01 2.905071303153938516e+02
5.100000000000000000e+01 3.108561183598049524e+02
5.200000000000000000e+01 2.945021688798247510e+02
5.300000000000000000e+01 3.190326710986610692e+02
5.400000000000000000e+01 3.127300900488522188e+02
5.500000000000000000e+01 2.918688244858628309e+02
5.600000000000000000e+01 3.233171528368158079e+02
5.700000000000000000e+01 3.427278980637594259e+02
5.800000000000000000e+01 3.098617901503761232e+02
5.900000000000000000e+01 2.765974530867164276e+02
6.000000000000000000e+01 2.979236582746005411e+02
6.100000000000000000e+01 2.811320246360222654e+02
6.200000000000000000e+01 2.841449766518678643e+02
6.300000000000000000e+01 3.128208820956893419e+02
6.400000000000000000e+01 3.300110450742466810e+02
6.500000000000000000e+01 3.018991352704052247e+02
6.600000000000000000e+01 3.088480351418095893e+02
6.700000000000000000e+01 2.749724430446273686e+02
6.800000000000000000e+01 2.511639445335934511e+02
6.900000000000000000e+01 2.728262460665332014e+02
7.000000000000000000e+01 3.059620361712194381e+02
7.100000000000000000e+01 2.773102078673609867e+02
7.200000000000000000e+01 2.705125111070395292e+02
7.300000000000000000e+01 2.714016073791356121e+02
7.400000000000000000e+01 3.143293555781040709e+02
7.500000000000000000e+01 2.972448561928566733e+02
7.600000000000000000e+01 2.749687504152037150e+02
7.700000000000000000e+01 2.752312027314303577e+02
7.800000000000000000e+01 2.629591321867971487e+02
7.900000000000000000e+01 2.661141753239926970e+02
8.000000000000000000e+01 2.674610679776781694e+02
8.100000000000000000e+01 2.844517132842737510e+02
8.200000000000000000e+01 2.680075864292934966e+02
8.300000000000000000e+01 2.478662719649355779e+02
8.400000000000000000e+01 2.606576342645112163e+02
8.500000000000000000e+01 2.465857543611193137e+02
8.600000000000000000e+01 2.715222546146023319e+02
8.700000000000000000e+01 2.579220841872535743e+02
8.800000000000000000e+01 2.562745658660836057e+02
8.900000000000000000e+01 2.437535643648193968e+02
9.000000000000000000e+01 2.672751897220171031e+02
9.100000000000000000e+01 2.676701576377131460e+02
9.200000000000000000e+01 2.457749100110528389e+02
9.300000000000000000e+01 2.557871743787756600e+02
9.400000000000000000e+01 2.416203888444060226e+02
9.500000000000000000e+01 2.403241249550568170e+02
9.600000000000000000e+01 2.551406868224841844e+02
9.700000000000000000e+01 2.576798576520641859e+02
9.800000000000000000e+01 2.512756284998764613e+02
9.900000000000000000e+01 2.458493060253288718e+02
1.000000000000000000e+02 2.278884962432155987e+02


==> Data/Input_C_kurtosis.txt <==
1.000000000000000000e+00 2.247934661060871697e+00
2.000000000000000000e+00 3.390965095877194102e+01
3.000000000000000000e+00 3.186696150632888447e+01
4.000000000000000000e+00 3.229681268963372531e+01
5.000000000000000000e+00 2.533667669697842229e+01
6.000000000000000000e+00 3.501750253520671663e+01
7.000000000000000000e+00 3.384421898326847611e+01
8.000000000000000000e+00 3.156022207449093031e+01
9.000000000000000000e+00 2.867425164609843335e+01
1.000000000000000000e+01 2.594425814605004987e+01
1.100000000000000000e+01 2.439199979107703342e+01
1.200000000000000000e+01 2.700371839635607785e+01
1.300000000000000000e+01 2.482600839578939045e+01
1.400000000000000000e+01 2.811387644374812567e+01
1.500000000000000000e+01 2.571199830414807863e+01
1.600000000000000000e+01 2.783632710644694797e+01
1.700000000000000000e+01 3.096833777005002730e+01
1.800000000000000000e+01 2.747838634671625258e+01
1.900000000000000000e+01 2.781470080636749387e+01
2.000000000000000000e+01 2.808291508101880396e+01
2.100000000000000000e+01 3.299942848624547054e+01
2.200000000000000000e+01 3.204019117045767473e+01
2.300000000000000000e+01 3.056436019602315923e+01
2.400000000000000000e+01 2.633935058073276281e+01
2.500000000000000000e+01 2.683260040694710113e+01
2.600000000000000000e+01 3.025707683335830467e+01
2.700000000000000000e+01 3.098448394462991473e+01
2.800000000000000000e+01 3.043261987079553066e+01
2.900000000000000000e+01 2.629929015357813071e+01
3.000000000000000000e+01 2.773271184506728559e+01
3.100000000000000000e+01 2.687540032171332172e+01
3.200000000000000000e+01 2.334415282404033221e+01
3.300000000000000000e+01 2.287516446404666226e+01
3.400000000000000000e+01 2.202428960702753358e+01
3.500000000000000000e+01 2.659012555278424017e+01
3.600000000000000000e+01 2.273723112210889852e+01
3.700000000000000000e+01 2.866455688105335753e+01
3.800000000000000000e+01 2.796711898714762512e+01
3.900000000000000000e+01 2.563891155641949382e+01
4.000000000000000000e+01 2.394335321455466215e+01
4.100000000000000000e+01 2.229469338139935530e+01
4.200000000000000000e+01 2.471936393255687037e+01
4.300000000000000000e+01 2.284407743276446467e+01
4.400000000000000000e+01 2.282095507797570733e+01
4.500000000000000000e+01 2.135754963509094750e+01
4.600000000000000000e+01 2.154393119388746669e+01
4.700000000000000000e+01 2.342888280027645465e+01
4.800000000000000000e+01 2.183798606707129153e+01
4.900000000000000000e+01 2.166559565530746312e+01
5.000000000000000000e+01 2.056742939230817768e+01
5.100000000000000000e+01 2.184126248036966444e+01
5.200000000000000000e+01 2.023581939099611304e+01
5.300000000000000000e+01 2.187226873719054510e+01
5.400000000000000000e+01 2.227592725599270551e+01
5.500000000000000000e+01 2.055161988875021706e+01
5.600000000000000000e+01 2.295662920053927891e+01
5.700000000000000000e+01 2.573809721561742236e+01
5.800000000000000000e+01 2.227039161220037400e+01
5.900000000000000000e+01 1.905568774775333196e+01
6.000000000000000000e+01 2.085550157799895743e+01
6.100000000000000000e+01 1.941977975089989172e+01
6.200000000000000000e+01 1.979077468186846289e+01
6.300000000000000000e+01 2.271137650983333600e+01
6.400000000000000000e+01 2.485491730611262184e+01
6.500000000000000000e+01 2.089831288989578439e+01
6.600000000000000000e+01 2.159072959546199755e+01
6.700000000000000000e+01 1.847617348111534241e+01
6.800000000000000000e+01 1.706523026262123466e+01
6.900000000000000000e+01 1.894309676320313685e+01
7.000000000000000000e+01 2.213298990316311787e+01
7.100000000000000000e+01 1.943133096310921104e+01
7.200000000000000000e+01 1.916625032911041160e+01
7.300000000000000000e+01 1.935737590415075715e+01
7.400000000000000000e+01 2.297273985999054702e+01
7.500000000000000000e+01 2.209400234869436730e+01
7.600000000000000000e+01 1.980774222133775453e+01
7.700000000000000000e+01 1.940709429416797960e+01
7.800000000000000000e+01 1.809658479854680380e+01
7.900000000000000000e+01 1.847805211411927573e+01
8.000000000000000000e+01 1.908003797994962625e+01
8.100000000000000000e+01 1.864979525089260193e+01
8.200000000000000000e+01 1.764677584390623721e+01
8.300000000000000000e+01 1.700758002575207328e+01
8.400000000000000000e+01 1.801541228625892188e+01
8.500000000000000000e+01 1.725871235361336886e+01
8.600000000000000000e+01 1.857911734449818653e+01
8.700000000000000000e+01 1.823072933448525035e+01
8.800000000000000000e+01 1.758810966840287549e+01
8.900000000000000000e+01 1.744813079449645699e+01
9.000000000000000000e+01 1.945364332131796203e+01
9.100000000000000000e+01 1.824314166338911392e+01
9.200000000000000000e+01 1.627277977822858546e+01
9.300000000000000000e+01 1.843806385464817765e+01
9.400000000000000000e+01 1.707023363802235494e+01
9.500000000000000000e+01 1.592465383983815741e+01
9.600000000000000000e+01 1.626576723427598736e+01
9.700000000000000000e+01 1.833839603215641034e+01
9.800000000000000000e+01 1.765363673728951710e+01
9.900000000000000000e+01 1.724310455662771702e+01
1.000000000000000000e+02 1.560297395991892166e+01


==> Data/NASNetMobile_3000samples_w.txt <==
2.000000000000000000e+00 2.363415457635796302e-01 4.194756277062137717e-01 2.505306399485158764e-01 4.406736284533261938e-01 2.640597910730048126e-01 3.581637027692357034e-01
3.000000000000000000e+00 2.367640632132051726e-01 3.855154386936764932e-01 2.369955638698748035e-01 3.884309842561469717e-01 2.408086282248024790e-01 3.542237591701409838e-01
4.000000000000000000e+00 2.722850019096270113e-01 3.459072137865119578e-01 2.574133487192310499e-01 3.434850343125359640e-01 2.448903599104185758e-01 3.669591958455826197e-01
5.000000000000000000e+00 2.724609147765640893e-01 3.433025358771490398e-01 2.586603688490328734e-01 3.538912754346004719e-01 2.148979845945368505e-01 3.369011713619692872e-01
6.000000000000000000e+00 2.289449695749559699e-01 3.306884022552544211e-01 2.503760435222719405e-01 3.372013739428268986e-01 2.500982305622879709e-01 3.849105964375924560e-01
7.000000000000000000e+00 2.448862623168043540e-01 3.117879509624827961e-01 2.555420657351192282e-01 3.220290629696267448e-01 2.200085089148663686e-01 3.585097478840643115e-01
8.000000000000000000e+00 2.627108907983690678e-01 2.921521209680685294e-01 2.357190315784332413e-01 3.601604871506175476e-01 2.275451819052737856e-01 3.705613613682815499e-01
9.000000000000000000e+00 1.730321378037073532e-01 2.906674539460350482e-01 2.265568648406548202e-01 3.253855960412204151e-01 2.194465044572358747e-01 3.654124480139933628e-01
1.000000000000000000e+01 2.393801613030924758e-01 2.849731995482636671e-01 2.377712091140684325e-01 3.396221985706681101e-01 2.372731256095289010e-01 3.789582698199066568e-01
1.100000000000000000e+01 1.944064043640611195e-01 3.106707530932534267e-01 2.113780437802595946e-01 3.071198953751564376e-01 2.205044771354887356e-01 3.644478365581823587e-01
1.200000000000000000e+01 2.400442891545380986e-01 3.011479880117111652e-01 2.329591213404655081e-01 3.122313892823335157e-01 2.184827541765946013e-01 3.670310956337266006e-01
1.300000000000000000e+01 2.274392802518805934e-01 3.111855394714579393e-01 2.136148277161311337e-01 3.169944088002100147e-01 2.172419774363857081e-01 3.633760600744057601e-01
1.400000000000000000e+01 1.702722261154856476e-01 3.156591047192908728e-01 2.507248520428014271e-01 3.356632204699903088e-01 2.169732632056711741e-01 3.669194364494427485e-01
1.500000000000000000e+01 2.438745406582773223e-01 2.963909593342852755e-01 1.842514414812358725e-01 3.451338867344337924e-01 2.262462578392744339e-01 3.762142626777070231e-01
1.600000000000000000e+01 2.291058248244280948e-01 2.835792816017036477e-01 2.236830547065852548e-01 3.255397838664065846e-01 2.117886304446492396e-01 3.591977770487535526e-01
1.700000000000000000e+01 2.309221833341207064e-01 3.048377439766662977e-01 2.329947489610799949e-01 3.299573568039972371e-01 2.184799886101660704e-01 3.692894473929321797e-01
1.800000000000000000e+01 2.502918918590810171e-01 2.846642678756479694e-01 2.328010796466645771e-01 3.022344042452686508e-01 2.059730709631110157e-01 3.538010358420437540e-01
1.900000000000000000e+01 2.105417910961417671e-01 3.101986860235825816e-01 1.894359733760856701e-01 2.707077122654625301e-01 2.064007649452058724e-01 3.549220616100597359e-01
2.000000000000000000e+01 2.438978748644769767e-01 3.101239999415777993e-01 1.899638855082696476e-01 2.957987415685801591e-01 2.156070323360214092e-01 3.603772111353047425e-01
2.100000000000000000e+01 1.830521159391162445e-01 2.911795123620902759e-01 1.979367561812227783e-01 2.847439489473753693e-01 2.026609477623979860e-01 3.543377818550987324e-01
2.200000000000000000e+01 2.336368261868611296e-01 2.913652334763361385e-01 2.107733883325378088e-01 2.659774113658933126e-01 1.955873172047016550e-01 3.406004688635632660e-01
2.300000000000000000e+01 1.915227931967217467e-01 2.937944200336815581e-01 1.863417128938606449e-01 2.621179758257944914e-01 2.006417963998486653e-01 3.527264830352943026e-01
2.400000000000000000e+01 1.275564401942551884e-01 2.255256722821549487e-01 1.801756825364124737e-01 2.558417956367823876e-01 2.141406515942913813e-01 3.593881451098669966e-01
2.500000000000000000e+01 2.253769160503925340e-01 2.893350329735592807e-01 1.959399943203245231e-01 3.030984827777599144e-01 1.873158187727283763e-01 3.369382442138706413e-01
2.600000000000000000e+01 1.985572982416870802e-01 2.505575785676636413e-01 2.100123439849436169e-01 2.770360493374909860e-01 2.097262887762232353e-01 3.546150382373569609e-01
2.700000000000000000e+01 1.704938939124849839e-01 2.451900487960502750e-01 1.681383002899431434e-01 2.616923026366643201e-01 2.097471411943853392e-01 3.537206790541080892e-01
2.800000000000000000e+01 2.117062562910299872e-01 2.449934821375757132e-01 1.941391001770692015e-01 2.497761192475622116e-01 1.903145139256854079e-01 3.361899267842001771e-01
2.900000000000000000e+01 2.133163748199944643e-01 2.316650636613359349e-01 1.870329712948083922e-01 2.434533773763595532e-01 1.964159113597505057e-01 3.434757131366586447e-01
3.000000000000000000e+01 1.514597920583146407e-01 2.346221087718724230e-01 1.645630680343513896e-01 2.464644306265228180e-01 1.928020021823452779e-01 3.398524193545127692e-01
3.100000000000000000e+01 1.765501746448717435e-01 2.435858685841350291e-01 1.382146672944792321e-01 2.502411606995743054e-01 2.069823760322941075e-01 3.471379555660816241e-01
3.200000000000000000e+01 1.853726112185483110e-01 2.762526921814935643e-01 1.332257007745190625e-01 2.714758622586217474e-01 2.019736452025046591e-01 3.452477968605721093e-01
3.300000000000000000e+01 2.094271603508873203e-01 2.444869810461991477e-01 1.887720144516692733e-01 2.565637570544215817e-01 2.046444693603495513e-01 3.457674210457912789e-01
3.400000000000000000e+01 1.677296592455183311e-01 2.662768490047056069e-01 1.520061891493534600e-01 2.452140390196081432e-01 1.924926299531693752e-01 3.371720532830695394e-01
3.500000000000000000e+01 1.842317454713108815e-01 2.206419113758539829e-01 1.606515852524602883e-01 2.578759149094057013e-01 1.924048513464267363e-01 3.403948253641747579e-01
3.600000000000000000e+01 1.812693328695052231e-01 2.348366595040110028e-01 1.806962175119815328e-01 2.359960970665857249e-01 1.878246186464746226e-01 3.348172506109528546e-01
3.700000000000000000e+01 1.789472079461381371e-01 2.220325063318456249e-01 1.590691296637840035e-01 2.372858588672940583e-01 2.110796608512406081e-01 3.536399607452512250e-01
3.800000000000000000e+01 1.896908124561583198e-01 2.271040843019665190e-01 1.541453106259539629e-01 2.288256141126303878e-01 2.022832724180949893e-01 3.467124488250973302e-01
3.900000000000000000e+01 1.961785548304875448e-01 2.272553954455185377e-01 1.643941077732579137e-01 2.499187277286908926e-01 1.801609390459868731e-01 3.241787783325942862e-01
4.000000000000000000e+01 2.046912936869663691e-01 2.308237523136278113e-01 1.636073646834846074e-01 2.413747304905422553e-01 1.844087001641452062e-01 3.285457898783829545e-01
4.100000000000000000e+01 1.865430824804643894e-01 2.168609667548233588e-01 1.764145084593008450e-01 2.257096640948746680e-01 1.912183325319758709e-01 3.350935918914807465e-01
4.200000000000000000e+01 1.626342547697034457e-01 2.195882699223900836e-01 1.486400178639057101e-01 2.460933355606886586e-01 2.000470337983967506e-01 3.435003014711408564e-01
4.300000000000000000e+01 1.904343569288401705e-01 1.938440598372589418e-01 1.779764518804940743e-01 2.355291500313870523e-01 1.979720694592547181e-01 3.404846114354726505e-01
4.400000000000000000e+01 1.850186324830757068e-01 1.978343167660301105e-01 1.623560966741652012e-01 2.096664408115066491e-01 1.900552293469811860e-01 3.315593195098617274e-01
4.500000000000000000e+01 1.564479720107521399e-01 2.022104499957919077e-01 1.576979666675216440e-01 2.195171488103875024e-01 2.033286253602573368e-01 3.471865953242831426e-01
4.600000000000000000e+01 1.812331657376687055e-01 1.968572636942767795e-01 1.718310157805555682e-01 2.144611559495793185e-01 1.961684397972695282e-01 3.364627125089427184e-01
4.700000000000000000e+01 1.637795949353181013e-01 1.876013345106163632e-01 1.579130400305266413e-01 2.243232679132815266e-01 1.882136678550768716e-01 3.286471473905872021e-01
4.800000000000000000e+01 1.785468691255800155e-01 2.022865210443718642e-01 1.478988929148607190e-01 2.362623828350961519e-01 1.870494528971538284e-01 3.302716780636947846e-01
4.900000000000000000e+01 1.717043640364323276e-01 1.998547058192122472e-01 1.524668371634506914e-01 2.303530902183377194e-01 1.876902149635132355e-01 3.307292380239106322e-01
5.000000000000000000e+01 1.330314537123411245e-01 1.860062330494851868e-01 9.431016852821923202e-02 2.237445509435415647e-01 1.994724040142013821e-01 3.355254164362847513e-01
5.100000000000000000e+01 1.033961365771262214e-01 2.027037551473499510e-01 1.112680980090436644e-01 2.415505052231008143e-01 1.899458582166578535e-01 3.253219311618174014e-01
5.200000000000000000e+01 1.681344090614661779e-01 1.962635929249332278e-01 1.790023442664515352e-01 2.496947801698631841e-01 1.920411841150656829e-01 3.275238787278079711e-01
5.300000000000000000e+01 1.747588296621791493e-01 2.097727538047853002e-01 1.366521207347373701e-01 2.077748062252566252e-01 1.956974803455325540e-01 3.362681094860019981e-01
5.400000000000000000e+01 1.891048503396977332e-01 2.182911649509212682e-01 1.504404189571409145e-01 2.204579810980964727e-01 1.911928445610499849e-01 3.289464845431674389e-01
5.500000000000000000e+01 1.853860751452553468e-01 2.186960186363277880e-01 1.626938123602707786e-01 2.019831370874155541e-01 1.927490301804362371e-01 3.317909092500200274e-01
5.600000000000000000e+01 1.626580970687048489e-01 2.159064154066533125e-01 1.500034120824383366e-01 2.319505307482988832e-01 1.902053355644788002e-01 3.291544493370410218e-01
5.700000000000000000e+01 1.748295053711965141e-01 1.993361469449087819e-01 1.480065633309260165e-01 2.185296671741103758e-01 1.912406431665586715e-01 3.278924058428207000e-01
5.800000000000000000e+01 1.756132467989100776e-01 2.111046204349694977e-01 1.542505567172756664e-01 2.211169222182897132e-01 1.922967253666735821e-01 3.297627829263064525e-01
5.900000000000000000e+01 1.977025535112802712e-01 2.085052301441134015e-01 1.649012076886402778e-01 2.264217383806786388e-01 1.849327651690934049e-01 3.217343628445755721e-01
6.000000000000000000e+01 1.776122558926681860e-01 2.029385994683738370e-01 1.892395792665928222e-01 2.274618697305730852e-01 1.855721970449289160e-01 3.204932482715159292e-01
6.100000000000000000e+01 1.918888162702097333e-01 1.966104189107143185e-01 1.793367532417766419e-01 2.381590561313097765e-01 1.977286743151283610e-01 3.280376535272472860e-01
6.200000000000000000e+01 1.824749125765093571e-01 1.959216938205347591e-01 1.715376127653794880e-01 2.120327205736894927e-01 2.035276475850966993e-01 3.377934491817028428e-01
6.300000000000000000e+01 1.610141152292879907e-01 1.884564703329489332e-01 1.527291430494669977e-01 1.953151816662096751e-01 1.867490877701760976e-01 3.222928942262182073e-01
6.400000000000000000e+01 1.539588929649626514e-01 2.121987422059583295e-01 1.374089386929072676e-01 2.131288885590970350e-01 1.808294626358894763e-01 3.148273617794043466e-01
6.500000000000000000e+01 1.707754673809108725e-01 1.914921595962612022e-01 1.713801348708027250e-01 2.254301139874148596e-01 1.851036981462342024e-01 3.191808383899277235e-01
6.600000000000000000e+01 1.620644512950338012e-01 1.849500183371158568e-01 1.530883440725257505e-01 2.115139762425696790e-01 1.870469687860217278e-01 3.190767427503100606e-01
6.700000000000000000e+01 1.805333415343799708e-01 1.923371441320481379e-01 1.523077326854895830e-01 2.035869341451037040e-01 1.854123982362419487e-01 3.159761962687995807e-01
6.800000000000000000e+01 1.698839616633319172e-01 1.843903352067799706e-01 1.625268609345413284e-01 1.951228363456736503e-01 1.765860557814959153e-01 3.097115409240446815e-01
6.900000000000000000e+01 1.712955054169804647e-01 1.760501844945740191e-01 1.471575103916760441e-01 1.849766164591034046e-01 1.836533689973997296e-01 3.169232212980749863e-01
7.000000000000000000e+01 1.804032106698903737e-01 1.937034537611252716e-01 1.598009537286672332e-01 1.908733215488426227e-01 1.888166199008435298e-01 3.228423835860199653e-01
7.100000000000000000e+01 1.275785860483884537e-01 1.867131323449371938e-01 1.066131392239864500e-01 2.125950870292961925e-01 1.861556834536019223e-01 3.174838697103992136e-01
7.200000000000000000e+01 1.716093572363335540e-01 1.853500085780202256e-01 1.549423836176708480e-01 1.920275662245232162e-01 1.826552336203795257e-01 3.147317122952483781e-01
7.300000000000000000e+01 1.682946157091246564e-01 2.004429313498516108e-01 1.613076673692012686e-01 2.001262192064728329e-01 1.838842859815484621e-01 3.165685411938344296e-01
7.400000000000000000e+01 1.688889885413044079e-01 1.847233955868084199e-01 1.572922616733716528e-01 2.011124685294476966e-01 1.921799192447274096e-01 3.203647474267971029e-01
7.500000000000000000e+01 1.513357099223082147e-01 1.836690856858437526e-01 1.266993791746024167e-01 2.269486903085825846e-01 1.738632521612354931e-01 3.080277470344718327e-01
7.600000000000000000e+01 1.806008294319449980e-01 1.869114099467702461e-01 1.562875300001395906e-01 2.264240716776886042e-01 1.743453180647430434e-01 3.015007237606296964e-01
7.700000000000000000e+01 1.760560726295316014e-01 1.836137398011541966e-01 1.474844242730392330e-01 2.034323949694313571e-01 1.858156466355981862e-01 3.150177359129655019e-01
7.800000000000000000e+01 1.605325460890489886e-01 1.736831197244941838e-01 1.558252566796819449e-01 2.074668818186035935e-01 1.793492846207050129e-01 3.119070153373874610e-01
7.900000000000000000e+01 1.607879064576366590e-01 1.837449357778037917e-01 1.558808701736512647e-01 1.955039863209429296e-01 1.705001592280643019e-01 3.004369940488235136e-01
8.000000000000000000e+01 1.688691469194845418e-01 1.815840213405011672e-01 1.497234915970805103e-01 1.893778119741894583e-01 1.735247733903816092e-01 3.023896479689209271e-01
8.100000000000000000e+01 1.369028052391564332e-01 1.771540242977566459e-01 1.479996423430436914e-01 1.808316883963677346e-01 1.756382626042335693e-01 3.022844999270309363e-01
8.200000000000000000e+01 1.231639705790877753e-01 1.844147232429838579e-01 1.384908697572742597e-01 1.931261804272859928e-01 1.812451028958086685e-01 3.085471169770800937e-01
8.300000000000000000e+01 1.554093344951205380e-01 1.787150320477122745e-01 1.426403262816663409e-01 1.826054030874239009e-01 1.825590475975922555e-01 3.113417439215172555e-01
8.400000000000000000e+01 1.512350474559555902e-01 1.843114071160590339e-01 1.515666290188176779e-01 1.798241535605886454e-01 1.804451584949033627e-01 3.078276608416861682e-01
8.500000000000000000e+01 1.578013025932395175e-01 1.739681974049586133e-01 1.602747560685645889e-01 1.870534696079334813e-01 1.782770291670320029e-01 3.065282926545326303e-01
8.600000000000000000e+01 1.468473707465624278e-01 1.637551450517117924e-01 1.608184888348559993e-01 1.996203917536523431e-01 1.776040122870763682e-01 3.078782122572321089e-01
8.700000000000000000e+01 1.113949325284668140e-01 1.713001192088290381e-01 1.277560490550450345e-01 2.169480107079241049e-01 1.892504741262804324e-01 3.124638838285166975e-01
8.800000000000000000e+01 1.771101551266698049e-01 1.889224047939869200e-01 1.358013632638346846e-01 1.622637374577133029e-01 1.735686048856350527e-01 3.019875975081249830e-01
8.900000000000000000e+01 1.580017200903721386e-01 1.639668560956673848e-01 1.499021158254701669e-01 1.752814895208096024e-01 1.840878101052694504e-01 3.082447351784807221e-01
9.000000000000000000e+01 1.383579164228043723e-01 1.640657609611239631e-01 1.386951043487556490e-01 1.747588533034563907e-01 1.801216013725160381e-01 3.029489863887336321e-01
9.100000000000000000e+01 1.536151494827092123e-01 1.707597447975630622e-01 1.440334542349621105e-01 1.741827879582418526e-01 1.886584940266128885e-01 3.171913485374810437e-01
9.200000000000000000e+01 1.518391227131242194e-01 1.632628046787110987e-01 1.234638202029915838e-01 1.546662609682893930e-01 1.728504101190790898e-01 3.029884506221142138e-01
9.300000000000000000e+01 1.412137314504119390e-01 1.632847334025071540e-01 1.436362663642722637e-01 1.676194766800044589e-01 1.777841727841245889e-01 3.053955574355062264e-01
9.400000000000000000e+01 1.498757222484687346e-01 1.602069999272371648e-01 1.243045924799881241e-01 1.638941955132670880e-01 1.814891465012849481e-01 3.091632000189833973e-01
9.500000000000000000e+01 1.535307744728114931e-01 1.651737830818613140e-01 1.298770771072518537e-01 1.592206211063007804e-01 1.764730616249378381e-01 3.034159353333660269e-01
9.600000000000000000e+01 1.336985394686307782e-01 1.702307959734327136e-01 1.346515002563136998e-01 1.639596872179124309e-01 1.755617814585308245e-01 3.014864240360733971e-01
9.700000000000000000e+01 1.385059893774579498e-01 1.583526879375020124e-01 1.357778418717161817e-01 1.657640382489183606e-01 1.745885672827991730e-01 2.987788766652194616e-01
9.800000000000000000e+01 1.492593830315715742e-01 1.664198304258375782e-01 1.235580761849820880e-01 1.650295094018010833e-01 1.815262775691779129e-01 3.064814171901911188e-01
9.900000000000000000e+01 1.470022675937365797e-01 1.614409497038501451e-01 1.246448711271162108e-01 1.516509377765463684e-01 1.856015604385924389e-01 3.097950543243978561e-01
1.000000000000000000e+02 1.610609709549995217e-01 1.631708382292544890e-01 1.251633871129489151e-01 1.480157380143255486e-01 1.721106861786745601e-01 2.973378635608046050e-01


==> Data/NASNetMobile_326_compression_rate.txt <==
2.000000000000000000e+00 6.347252711776859568e-01 2.570697206439394034e-01 2.660277311466942018e-01
3.000000000000000000e+00 5.812443504648759918e-01 2.269310649104683275e-01 2.233812736742424032e-01
4.000000000000000000e+00 5.777416386880165344e-01 2.243088735365013631e-01 2.170731641701101888e-01
5.000000000000000000e+00 5.939477337293388448e-01 2.356539471418732934e-01 2.256308647555096414e-01
6.000000000000000000e+00 5.936006908574380514e-01 2.297383458161157133e-01 2.254436230199724500e-01
7.000000000000000000e+00 6.030798037190082672e-01 2.348584387913223159e-01 2.249921982610192939e-01
8.000000000000000000e+00 6.261258716425619486e-01 2.475343814566115797e-01 2.389704932851239860e-01
9.000000000000000000e+00 6.234867316632231038e-01 2.443711798381542621e-01 2.312387009297520724e-01
1.000000000000000000e+01 6.335348334194215170e-01 2.490799328512396660e-01 2.412714682334710647e-01
1.100000000000000000e+01 6.431027246900826722e-01 2.523690383953168248e-01 2.504366283574380181e-01
1.200000000000000000e+01 6.355807722107438273e-01 2.462390237603305776e-01 2.422504519628099207e-01
1.300000000000000000e+01 6.458266076962809743e-01 2.543821560778237179e-01 2.484520273760330578e-01
1.400000000000000000e+01 6.535140108471074738e-01 2.548680160984848619e-01 2.523273394455922691e-01
1.500000000000000000e+01 6.719314953512396382e-01 2.663989863119834989e-01 2.713310304752066249e-01
1.600000000000000000e+01 6.652287254648759918e-01 2.581789127066115852e-01 2.586061251721762932e-01
1.700000000000000000e+01 6.804905410640496033e-01 2.672439953512396604e-01 2.631612646349862361e-01
1.800000000000000000e+01 6.742316632231405427e-01 2.626059960399448889e-01 2.609049479166666852e-01
1.900000000000000000e+01 6.755270209194215170e-01 2.622874698691460282e-01 2.551744361225895541e-01
2.000000000000000000e+01 6.869875064566115519e-01 2.701954739152892526e-01 2.691096870695592336e-01
2.100000000000000000e+01 6.885370932334711203e-01 2.709234568698347112e-01 2.699493155991735671e-01
2.200000000000000000e+01 6.752808626033057759e-01 2.624553417699724278e-01 2.590349517906336274e-01
2.300000000000000000e+01 6.713342587809917328e-01 2.591689264807162663e-01 2.575830212637740813e-01
2.400000000000000000e+01 6.800224367252065694e-01 2.645445936639118090e-01 2.622640646522038654e-01
2.500000000000000000e+01 6.936216748450413361e-01 2.746645252238291701e-01 2.740909628960055411e-01
2.600000000000000000e+01 6.859746255165288797e-01 2.686674091769972739e-01 2.678458053546831641e-01
2.700000000000000000e+01 6.916483729338842590e-01 2.707284133953168359e-01 2.686509986225895652e-01
2.800000000000000000e+01 6.878873966942148366e-01 2.713576639979339289e-01 2.683012654958677468e-01
2.900000000000000000e+01 6.705796423037190257e-01 2.582835636191460060e-01 2.564520381370523627e-01
3.000000000000000000e+01 6.829965134297520946e-01 2.677632145316804491e-01 2.650767260674931070e-01
3.100000000000000000e+01 6.846913739669421295e-01 2.685686768250688528e-01 2.646817966597795890e-01
3.200000000000000000e+01 6.911964101239669311e-01 2.724041731232782482e-01 2.705941696797520279e-01
3.300000000000000000e+01 6.837067407024793875e-01 2.666981426480716233e-01 2.634612280475206458e-01
3.400000000000000000e+01 6.919026020144628530e-01 2.719503271349861806e-01 2.705331008953167915e-01
3.500000000000000000e+01 6.906879519628099651e-01 2.700641894800275278e-01 2.719430634469697239e-01
3.600000000000000000e+01 6.872538416838842590e-01 2.709474001377410457e-01 2.651929450757575801e-01
3.700000000000000000e+01 6.826252582644628530e-01 2.634103822314049492e-01 2.581689587637741035e-01
3.800000000000000000e+01 6.923545648243801809e-01 2.686488464187327674e-01 2.672776235365014186e-01
3.900000000000000000e+01 6.975037125516528880e-01 2.720060154097795890e-01 2.741130229855371914e-01
4.000000000000000000e+01 6.916403021694215170e-01 2.704158057851239749e-01 2.682097968319559489e-01
4.100000000000000000e+01 6.953649599690082672e-01 2.725144735709366106e-01 2.711690771349862250e-01
4.200000000000000000e+01 6.978386492768594573e-01 2.733982222796143002e-01 2.758780991735537147e-01
4.300000000000000000e+01 6.854379196797520946e-01 2.685164858815427547e-01 2.635352100550963916e-01
4.400000000000000000e+01 6.788521758780992066e-01 2.632269068526170708e-01 2.596273459022038210e-01
4.500000000000000000e+01 6.858495286673553792e-01 2.648991692493112837e-01 2.615915009469697017e-01
4.600000000000000000e+01 6.847236570247934306e-01 2.660683539944903586e-01 2.642397877926996874e-01
4.700000000000000000e+01 6.870561079545454142e-01 2.669582902892561616e-01 2.677602552513774214e-01
4.800000000000000000e+01 6.958290289256198191e-01 2.741644068526170597e-01 2.717211174242424310e-01
4.900000000000000000e+01 6.953205707644628530e-01 2.719922951101928499e-01 2.695670303891184449e-01
5.000000000000000000e+01 6.933391980888429229e-01 2.731649771866390686e-01 2.741657519800275167e-01
5.100000000000000000e+01 7.028909478305784830e-01 2.798513365185950064e-01 2.782557463842975087e-01
5.200000000000000000e+01 6.986053719008264995e-01 2.772657326101928832e-01 2.746626420454545414e-01
5.300000000000000000e+01 6.903166967975206125e-01 2.710192299414600492e-01 2.653871814738291701e-01
5.400000000000000000e+01 6.868099496384297842e-01 2.673612904614324770e-01 2.637773329889807061e-01
5.500000000000000000e+01 6.848891076962809743e-01 2.677642906336087925e-01 2.642750301308540162e-01
5.600000000000000000e+01 6.951228370351240082e-01 2.729774664256198191e-01 2.711634275998622279e-01
5.700000000000000000e+01 6.953125000000000000e-01 2.734399212293388559e-01 2.688893551997245113e-01
5.800000000000000000e+01 6.978144369834711203e-01 2.731466834538567312e-01 2.694300964187327785e-01
5.900000000000000000e+01 7.080481663223140432e-01 2.780496728650137528e-01 2.776504390495867503e-01
6.000000000000000000e+01 6.960953641528925262e-01 2.737848118973829070e-01 2.696348248106060774e-01
6.100000000000000000e+01 6.977902246900826722e-01 2.738539514462809965e-01 2.708319882059228578e-01
6.200000000000000000e+01 6.956191890495867503e-01 2.734350787706611441e-01 2.702169959538567312e-01
6.300000000000000000e+01 6.906637396694215170e-01 2.700590779958677579e-01 2.649344115874655570e-01
6.400000000000000000e+01 6.993801652892561727e-01 2.765926308539944922e-01 2.729586346418732545e-01
6.500000000000000000e+01 7.095816115702479054e-01 2.824587314910468328e-01 2.789885717975206791e-01
6.600000000000000000e+01 6.943440082644628530e-01 2.710934809745179086e-01 2.662480630165289242e-01
6.700000000000000000e+01 6.910027117768594573e-01 2.722349560950413361e-01 2.662978327307162774e-01
6.800000000000000000e+01 6.890334452479338623e-01 2.673521435950413361e-01 2.643008565771349794e-01
6.900000000000000000e+01 6.905225012913223104e-01 2.705438619146005585e-01 2.644038933367768851e-01
7.000000000000000000e+01 6.989403086260330689e-01 2.722551330061983577e-01 2.693114561811295049e-01
7.100000000000000000e+01 7.092305333161157410e-01 2.815521156163912075e-01 2.781069752926997318e-01
7.200000000000000000e+01 6.954779506714876547e-01 2.701779872589531450e-01 2.682786673553719248e-01
7.300000000000000000e+01 7.048158251549586639e-01 2.794932636019283878e-01 2.738972645488980673e-01
7.400000000000000000e+01 7.073823282541322754e-01 2.777026299931129594e-01 2.752047283918732656e-01
7.500000000000000000e+01 7.057964230371900349e-01 2.769940168732782371e-01 2.750938898932506760e-01
7.600000000000000000e+01 7.061192536157024913e-01 2.780951381714875659e-01 2.769891744146005252e-01
7.700000000000000000e+01 7.010871319731405427e-01 2.762988550275481958e-01 2.737000688705233942e-01
7.800000000000000000e+01 7.003042678202479054e-01 2.720756930096419057e-01 2.712610838498623056e-01
7.900000000000000000e+01 6.969185821280992066e-01 2.721531723484848508e-01 2.699008910123967264e-01
8.000000000000000000e+01 6.978628615702479054e-01 2.719882597279614234e-01 2.703098097451790416e-01
8.100000000000000000e+01 6.986780087809917328e-01 2.719333785296143002e-01 2.697685304752066027e-01
8.200000000000000000e+01 7.073661867252065694e-01 2.768261449724517820e-01 2.761796767389807505e-01
8.300000000000000000e+01 7.061192536157024913e-01 2.785737345041322532e-01 2.738856964531680149e-01
8.400000000000000000e+01 6.988152117768594573e-01 2.742553374655647414e-01 2.707106577134986147e-01
8.500000000000000000e+01 7.026891787190082672e-01 2.734552556818181657e-01 2.734081762224517820e-01
8.600000000000000000e+01 7.076042742768594573e-01 2.794779291494490225e-01 2.769571603822313932e-01
8.700000000000000000e+01 7.168937241735536814e-01 2.831571216425620152e-01 2.849063253271350016e-01
8.800000000000000000e+01 7.019305268595040781e-01 2.763768724173553681e-01 2.712500538050964249e-01
8.900000000000000000e+01 7.039885717975206125e-01 2.773744189049586750e-01 2.737670562155647414e-01
9.000000000000000000e+01 7.129390495867768962e-01 2.828243371212121327e-01 2.819397813360881577e-01
9.100000000000000000e+01 7.035204674586776896e-01 2.757408961776859346e-01 2.702823691460055078e-01
9.200000000000000000e+01 7.022089682334711203e-01 2.752380875516528547e-01 2.704392110020661377e-01
9.300000000000000000e+01 7.073823282541322754e-01 2.772428654442148921e-01 2.737850809228650206e-01
9.400000000000000000e+01 7.116638688016528880e-01 2.812666795798898223e-01 2.786167785812672104e-01
9.500000000000000000e+01 7.063169873450413361e-01 2.778718470213498715e-01 2.727834990530302872e-01
9.600000000000000000e+01 7.065227918388429229e-01 2.768476670110192606e-01 2.712532821108815662e-01
9.700000000000000000e+01 7.085889075413223104e-01 2.786181237086777229e-01 2.736118285123966820e-01
9.800000000000000000e+01 7.107518724173553792e-01 2.806463068181818121e-01 2.748757102272726960e-01
9.900000000000000000e+01 7.038796164772727071e-01 2.777394864841598032e-01 2.695837099690082672e-01
1.000000000000000000e+02 7.042629777892561727e-01 2.763811768250688528e-01 2.695576144972451904e-01


==> Data/NASNetMobile_95_compression_rate.txt <==
2.000000000000000000e+00 9.026192320936639035e-01 3.615659435261708299e-01 3.890000860881542288e-01
3.000000000000000000e+00 8.946732954545455474e-01 3.511514290633608870e-01 3.824423209366391019e-01
4.000000000000000000e+00 8.765151515151515804e-01 3.374526515151514694e-01 3.587508608815426769e-01
5.000000000000000000e+00 8.882295971074379848e-01 3.478219696969697128e-01 3.665676652892561616e-01
6.000000000000000000e+00 8.925533746556474357e-01 3.507769455922865043e-01 3.682313188705234608e-01
7.000000000000000000e+00 8.975550964187327674e-01 3.549780475206611441e-01 3.709000516528925817e-01
8.000000000000000000e+00 9.067600723140495367e-01 3.633393595041322088e-01 3.739432679063360854e-01
9.000000000000000000e+00 9.137267561983470898e-01 3.694817493112947937e-01 3.815168732782369121e-01
1.000000000000000000e+01 9.107889979338842368e-01 3.647253787878788067e-01 3.741391184573003015e-01
1.100000000000000000e+01 9.147060089531681149e-01 3.700241046831955760e-01 3.853585571625344208e-01
1.200000000000000000e+01 9.107330406336087147e-01 3.654011707988980562e-01 3.759189910468319629e-01
1.300000000000000000e+01 9.192945075757575912e-01 3.723721590909090939e-01 3.865035296143251031e-01
1.400000000000000000e+01 9.258974690082644177e-01 3.798123278236915090e-01 3.971052858126721818e-01
1.500000000000000000e+01 9.266249139118457601e-01 3.759340564738291590e-01 3.946173381542699699e-01
1.600000000000000000e+01 9.148179235537190479e-01 3.665375344352617137e-01 3.824746039944903475e-01
1.700000000000000000e+01 9.218965220385675341e-01 3.738012224517906490e-01 3.891270661157024691e-01
1.800000000000000000e+01 9.138946280991735449e-01 3.658617424242424088e-01 3.843943698347107585e-01
1.900000000000000000e+01 9.208613119834709870e-01 3.726153581267217518e-01 3.915762741046832085e-01
2.000000000000000000e+01 9.218405647382920121e-01 3.738980716253443304e-01 3.939738292011019105e-01
2.100000000000000000e+01 9.187349345730028150e-01 3.705643078512396715e-01 3.860214359504132164e-01
2.200000000000000000e+01 9.123278236914600381e-01 3.611742424242424532e-01 3.784908746556474024e-01
2.300000000000000000e+01 9.099216597796143668e-01 3.635201446280991733e-01 3.845019800275482069e-01
2.400000000000000000e+01 9.122998450413223326e-01 3.634749483471074183e-01 3.752862431129476706e-01
2.500000000000000000e+01 9.217286501377410790e-01 3.722494834710743383e-01 3.857524104683195953e-01
2.600000000000000000e+01 9.154614325068870517e-01 3.668496039944903475e-01 3.773954028925620152e-01
2.700000000000000000e+01 9.189307851239668645e-01 3.684357782369145906e-01 3.813791322314049603e-01
2.800000000000000000e+01 9.112646349862258965e-01 3.617574896694214504e-01 3.718943698347107474e-01
2.900000000000000000e+01 8.959043560606060330e-01 3.479145144628099096e-01 3.560778236914600714e-01
3.000000000000000000e+01 9.110128271349862139e-01 3.615121384297521057e-01 3.760631887052341416e-01
3.100000000000000000e+01 9.099216597796143668e-01 3.613722451790633561e-01 3.693612258953168359e-01
3.200000000000000000e+01 9.198540805785124785e-01 3.721311122589531784e-01 3.903215392561983355e-01
3.300000000000000000e+01 9.158251549586776674e-01 3.669873450413222993e-01 3.765388257575757458e-01
3.400000000000000000e+01 9.152096246556473691e-01 3.683195592286501729e-01 3.833247245179063345e-01
3.500000000000000000e+01 9.132511191460054301e-01 3.635050792011019216e-01 3.734138257575757569e-01
3.600000000000000000e+01 9.137827134986225008e-01 3.646801825068870517e-01 3.783036329201102110e-01
3.700000000000000000e+01 9.097817665289256173e-01 3.611656336088154284e-01 3.714445592286501618e-01
3.800000000000000000e+01 9.126915461432506538e-01 3.627066115702479721e-01 3.790698174931129705e-01
3.900000000000000000e+01 9.190426997245179086e-01 3.698368629476584402e-01 3.832515495867768740e-01
4.000000000000000000e+01 9.121039944903580610e-01 3.648717286501377277e-01 3.795884986225895319e-01
4.100000000000000000e+01 9.107610192837465313e-01 3.598248106060605855e-01 3.674780475206611552e-01
4.200000000000000000e+01 9.113485709366391241e-01 3.605909951790633450e-01 3.676674414600550889e-01
4.300000000000000000e+01 9.004368973829200984e-01 3.500710227272726960e-01 3.572034263085399619e-01
4.400000000000000000e+01 8.964639290633608093e-01 3.479726239669421184e-01 3.575413223140496144e-01
4.500000000000000000e+01 9.047735881542700032e-01 3.560713670798897890e-01 3.628938533057851079e-01
4.600000000000000000e+01 8.999892389807162552e-01 3.503077651515151270e-01 3.553159435261707966e-01
4.700000000000000000e+01 9.030109331955923357e-01 3.525761880165289019e-01 3.614389634986225897e-01
4.800000000000000000e+01 9.015280647382920565e-01 3.523760330578512567e-01 3.607631714876032847e-01
4.900000000000000000e+01 9.053051825068870739e-01 3.546616735537190257e-01 3.640409779614324770e-01
5.000000000000000000e+01 9.027871039944903586e-01 3.529054752066115852e-01 3.604360365013773992e-01
5.100000000000000000e+01 9.133630337465564741e-01 3.666300792011019105e-01 3.750602617079890067e-01
5.200000000000000000e+01 9.008285984848484196e-01 3.534499827823691653e-01 3.615487258953168359e-01
5.300000000000000000e+01 8.964359504132231038e-01 3.488119834710743383e-01 3.576747589531680815e-01
5.400000000000000000e+01 8.957085055096418724e-01 3.488313533057851301e-01 3.579674586776859235e-01
5.500000000000000000e+01 8.945334022038566868e-01 3.465414084022038765e-01 3.550985709366391019e-01
5.600000000000000000e+01 9.037383780991735671e-01 3.555225550964187242e-01 3.643293732782369454e-01
5.700000000000000000e+01 9.033746556473829514e-01 3.532498278236914646e-01 3.643960915977961235e-01
5.800000000000000000e+01 9.030948691460054523e-01 3.547499139118457379e-01 3.658208505509641939e-01
5.900000000000000000e+01 9.068160296143250587e-01 3.571775998622589432e-01 3.688425447658402190e-01
6.000000000000000000e+01 9.008565771349862361e-01 3.524664256198347112e-01 3.626441976584022231e-01
6.100000000000000000e+01 9.020596590909091272e-01 3.542118629476584402e-01 3.626721763085399286e-01
6.200000000000000000e+01 9.028430612947658807e-01 3.522899449035812314e-01 3.603241219008264107e-01
6.300000000000000000e+01 9.005767906336088480e-01 3.516894800275481847e-01 3.597494834710743827e-01
6.400000000000000000e+01 9.070678374655647414e-01 3.591511707988980784e-01 3.690620695592286560e-01
6.500000000000000000e+01 9.089144283746556363e-01 3.587035123966942352e-01 3.655324552341597810e-01
6.600000000000000000e+01 9.001011535812671882e-01 3.515173037190083005e-01 3.588799931129476595e-01
6.700000000000000000e+01 8.961002066115701936e-01 3.464467114325068819e-01 3.512332128099173167e-01
6.800000000000000000e+01 8.935541494490357728e-01 3.440857438016528547e-01 3.486290461432506871e-01
6.900000000000000000e+01 8.959043560606060330e-01 3.479231232782369343e-01 3.520252238292010949e-01
7.000000000000000000e+01 9.023114669421488099e-01 3.533918732782369010e-01 3.613787017906336385e-01
7.100000000000000000e+01 9.142023932506886386e-01 3.645940943526170819e-01 3.722903753443526642e-01
7.200000000000000000e+01 8.995975378787879340e-01 3.492725550964187464e-01 3.556947314049586639e-01
7.300000000000000000e+01 9.153774965564738242e-01 3.653172348484848841e-01 3.738528753443526309e-01
7.400000000000000000e+01 9.057528409090909172e-01 3.555677513774104792e-01 3.636944731404958553e-01
7.500000000000000000e+01 9.049974173553718693e-01 3.551050275482093843e-01 3.624268250688705284e-01
7.600000000000000000e+01 9.060046487603305998e-01 3.558991907713499048e-01 3.638731060606060774e-01
7.700000000000000000e+01 9.013601928374656014e-01 3.529571280991735671e-01 3.604747761707989273e-01
7.800000000000000000e+01 9.002410468319558268e-01 3.516980888429752095e-01 3.563533057851239749e-01
7.900000000000000000e+01 8.976390323691459949e-01 3.476433367768594906e-01 3.539320764462809965e-01
8.000000000000000000e+01 9.002970041322313488e-01 3.490078340220385544e-01 3.547004132231404983e-01
8.100000000000000000e+01 8.992897727272727293e-01 3.504519628099173612e-01 3.566330922865014186e-01
8.200000000000000000e+01 9.089703856749311583e-01 3.594460227272727737e-01 3.656874139118457268e-01
8.300000000000000000e+01 9.012482782369145573e-01 3.523394455922865265e-01 3.593900654269972517e-01
8.400000000000000000e+01 8.947012741046831419e-01 3.455169593663912075e-01 3.511944731404958997e-01
8.500000000000000000e+01 8.976110537190082894e-01 3.478241219008264551e-01 3.542656680440771644e-01
8.600000000000000000e+01 9.023674242424242209e-01 3.519692665289256284e-01 3.582450929752066249e-01
8.700000000000000000e+01 9.143982438016529102e-01 3.645187672176308791e-01 3.708268767217630657e-01
8.800000000000000000e+01 8.972753099173553792e-01 3.482351928374655126e-01 3.547951101928374373e-01
8.900000000000000000e+01 8.964359504132231038e-01 3.480823863636363646e-01 3.527311466942149032e-01
9.000000000000000000e+01 9.075154958677685846e-01 3.577909779614324992e-01 3.625839359504132164e-01
9.100000000000000000e+01 8.978348829201101555e-01 3.486936122589531784e-01 3.556086432506887496e-01
9.200000000000000000e+01 8.969955234159778801e-01 3.483255853994490225e-01 3.527957128099173945e-01
9.300000000000000000e+01 8.992338154269973183e-01 3.485989152892562393e-01 3.534478305785123675e-01
9.400000000000000000e+01 9.020037017906336052e-01 3.528452134986225786e-01 3.578533918732782482e-01
9.500000000000000000e+01 8.971074380165289242e-01 3.496082988980716566e-01 3.534672004132231593e-01
9.600000000000000000e+01 8.983105199724517043e-01 3.478391873278236512e-01 3.521543560606060774e-01
9.700000000000000000e+01 8.974431818181818343e-01 3.483169765840220533e-01 3.529635847107437940e-01
9.800000000000000000e+01 8.966318009641872644e-01 3.455341769972451460e-01 3.512676480716253602e-01
9.900000000000000000e+01 8.898609676308539829e-01 3.401321453168043574e-01 3.449337121212120993e-01
1.000000000000000000e+02 8.880143767217630879e-01 3.396134641873278515e-01 3.435606060606060663e-01


==> Data/NASNetMobile_kurtosis.txt <==
1.000000000000000000e+00 9.424249780876019500e+00 9.670067838643365832e+00 4.008653903124825391e+00
2.000000000000000000e+00 1.375147156187807695e+01 1.726415510163839429e+01 1.740671096543933416e+01
3.000000000000000000e+00 1.675041549023902121e+01 3.137296658885716738e+01 2.187526488555013771e+01
4.000000000000000000e+00 1.121311609862402214e+01 2.580665350923196755e+01 1.971058556471759005e+01
5.000000000000000000e+00 2.287388327223603568e+01 2.395309479411695719e+01 1.644359411815277738e+01
6.000000000000000000e+00 1.079312744012040248e+01 1.693725679315049959e+01 1.706705386588262030e+01
7.000000000000000000e+00 1.173726823095584315e+01 1.701738372420992107e+01 1.550737023750305710e+01
8.000000000000000000e+00 7.518549685065602617e+00 2.860763721848407570e+01 1.443214834258826329e+01
9.000000000000000000e+00 1.168842596143521639e+01 1.501598159514910513e+01 1.558664311039652794e+01
1.000000000000000000e+01 9.100193626297192750e+00 2.137138955015553776e+01 1.439518823365997591e+01
1.100000000000000000e+01 1.056929011649301842e+01 1.347641588708200722e+01 1.304870836055617644e+01
1.200000000000000000e+01 1.248401941661399661e+01 1.661007467068660759e+01 1.359987101838770585e+01
1.300000000000000000e+01 6.686323397970689086e+00 1.730820570154707028e+01 1.315179256883046222e+01
1.400000000000000000e+01 1.081691886863169927e+01 2.126001319833569170e+01 1.336784431836560216e+01
1.500000000000000000e+01 7.311472513987202326e+00 2.005761710721887425e+01 1.366399867408468971e+01
1.600000000000000000e+01 1.189486909682898208e+01 2.159141763972408867e+01 1.253295735265400701e+01
1.700000000000000000e+01 9.032677195680028248e+00 2.039971174451498470e+01 1.246980578603266210e+01
1.800000000000000000e+01 1.298129229093428805e+01 1.379072362015458530e+01 1.333748911100876455e+01
1.900000000000000000e+01 1.528983129157922249e+01 1.186786680142420813e+01 1.309916338043837847e+01
2.000000000000000000e+01 1.078622703168074359e+01 1.335619599424811099e+01 1.197692662854068146e+01
2.100000000000000000e+01 1.696482539142989054e+01 1.373581478154011393e+01 1.275927023027015395e+01
2.200000000000000000e+01 2.250120143594654820e+01 6.771828342396444711e+00 1.180487976825345164e+01
2.300000000000000000e+01 5.561374616654448033e+01 8.136840161734959054e+00 1.346632717187308081e+01
2.400000000000000000e+01 1.290224488513129941e+01 8.898390654810455658e+00 1.559655041297512845e+01
2.500000000000000000e+01 2.720805333263867709e+01 1.223951029274054392e+01 1.319833469551008953e+01
2.600000000000000000e+01 9.105589244242558777e+00 7.561987002575127015e+00 1.382286382034949668e+01
2.700000000000000000e+01 9.345335855168125150e+00 9.589589700489367985e+00 1.378187985979310426e+01
2.800000000000000000e+01 6.211712521634684236e+00 6.631805205196693365e+00 1.151776011250260723e+01
2.900000000000000000e+01 5.844611515877812025e+00 8.550381031233763807e+00 1.226162400103499195e+01
3.000000000000000000e+01 8.731195480875157955e+00 7.511025076527407585e+00 1.163398465882539412e+01
3.100000000000000000e+01 1.183569916138008793e+01 1.059263025834974492e+01 1.045100082902666294e+01
3.200000000000000000e+01 1.824046999058568730e+01 9.362132454543775850e+00 1.175198811834954071e+01
3.300000000000000000e+01 6.680159439973877511e+00 1.005184029978254401e+01 1.053740259926113154e+01
3.400000000000000000e+01 1.934043439664297281e+01 7.901496260851310183e+00 1.201429191011958331e+01
3.500000000000000000e+01 7.789498234903379448e+00 1.051946833407920323e+01 1.109824206225468046e+01
3.600000000000000000e+01 1.112835953754867546e+01 1.083014519537647047e+01 1.003518811702977231e+01
3.700000000000000000e+01 6.003443591659527456e+00 9.954306260459537370e+00 1.005631453184682300e+01
3.800000000000000000e+01 7.905973603076153822e+00 5.697155864454685137e+00 9.226176608320949768e+00
3.900000000000000000e+01 5.845581109757086224e+00 7.579572833890155792e+00 9.560647765150113386e+00
4.000000000000000000e+01 5.053839140174504863e+00 6.633001256596999795e+00 9.493125703705022289e+00
4.100000000000000000e+01 3.867797319580363880e+00 6.406045912216072225e+00 9.429212045950679411e+00
4.200000000000000000e+01 4.201062155652217633e+00 6.053787643743062219e+00 9.831113650228614276e+00
4.300000000000000000e+01 4.231987836803921432e+00 7.360802826835429968e+00 9.447991351402944105e+00
4.400000000000000000e+01 3.670795901307080555e+00 6.346978371593936963e+00 8.869290993836390413e+00
4.500000000000000000e+01 7.429069156519936712e+00 5.876602354842527021e+00 9.440032717912202997e+00
4.600000000000000000e+01 5.008102725822008772e+00 5.184977932168894021e+00 9.581437793647516799e+00
4.700000000000000000e+01 3.811838094786994979e+00 9.316220216177322655e+00 9.306012453138290397e+00
4.800000000000000000e+01 3.792155603915481343e+00 9.436214582610157109e+00 9.033174432519860630e+00
4.900000000000000000e+01 4.186799256297248917e+00 7.791860979481429084e+00 9.101884503323100617e+00
5.000000000000000000e+01 5.024903906833848133e+00 7.862324044676124224e+00 8.700532531167707972e+00
5.100000000000000000e+01 5.278656811373824809e+00 1.225919919433506422e+01 9.408768465631982991e+00
5.200000000000000000e+01 3.080738494249504633e+00 1.475020088995202983e+01 8.520791363683404285e+00
5.300000000000000000e+01 5.453698597462356190e+00 9.194819912531460915e+00 8.856462227558418832e+00
5.400000000000000000e+01 3.863586851894845520e+00 4.890035874786883063e+00 8.203898713757066474e+00
5.500000000000000000e+01 3.105105736531868388e+00 4.591279544013163516e+00 7.990203923120732910e+00
5.600000000000000000e+01 4.574634196813425646e+00 9.437987999226645996e+00 8.319256063841867999e+00
5.700000000000000000e+01 3.457395305008148512e+00 1.051183562216078471e+01 8.574518290565478651e+00
5.800000000000000000e+01 4.332430037914003940e+00 9.188466033255672016e+00 8.297460138520294848e+00
5.900000000000000000e+01 3.876272757470445640e+00 8.501297295628280182e+00 8.207991158746128946e+00
6.000000000000000000e+01 3.347061911413238278e+00 6.092725545449835245e+00 7.805897378751643245e+00
6.100000000000000000e+01 2.877701353945050222e+00 9.769976456757643035e+00 8.881269254215055753e+00
6.200000000000000000e+01 2.969623963468620786e+00 4.928987918590145512e+00 9.096467184010629481e+00
6.300000000000000000e+01 2.631982775628121995e+00 3.725782181555251871e+00 8.225721809440033283e+00
6.400000000000000000e+01 4.310481259466429904e+00 5.459276946184926871e+00 7.847194131044114229e+00
6.500000000000000000e+01 2.406633734577719785e+00 5.683378276854416988e+00 8.027887974999220688e+00
6.600000000000000000e+01 2.885064933609702287e+00 5.443135591035241916e+00 7.768903965965894720e+00
6.700000000000000000e+01 2.906503317138082743e+00 3.923334789864564520e+00 7.666262712867617957e+00
6.800000000000000000e+01 2.633256521882524570e+00 3.793561300263605940e+00 7.677006154441976093e+00
6.900000000000000000e+01 2.569590488211182411e+00 3.463606634816038365e+00 7.477030756273348011e+00
7.000000000000000000e+01 6.248202273266945106e+00 4.183012034711035554e+00 7.642651911109020091e+00
7.100000000000000000e+01 6.583509648886869847e+00 5.152004406172656203e+00 7.793734155208167813e+00
7.200000000000000000e+01 3.074067239353781122e+00 4.057547672589959298e+00 7.759330898305895730e+00
7.300000000000000000e+01 4.147791402737377453e+00 3.699196671460709407e+00 7.469227552704831297e+00
7.400000000000000000e+01 2.721605325220090243e+00 4.825827744872920100e+00 7.440995239563315877e+00
7.500000000000000000e+01 2.601767820718923652e+00 4.755551720292785944e+00 7.751927633747863311e+00
7.600000000000000000e+01 3.341171436780513204e+00 8.202507467229489535e+00 7.500924294576518214e+00
7.700000000000000000e+01 2.367998233075701009e+00 7.872609308272612516e+00 7.699437542646613508e+00
7.800000000000000000e+01 2.333521576401766939e+00 6.627242917624468710e+00 7.551139117327639205e+00
7.900000000000000000e+01 2.621080101587578426e+00 4.842452367799711332e+00 7.192205043946851006e+00
8.000000000000000000e+01 2.321932740652106197e+00 4.731982319210855437e+00 7.307882948246684052e+00
8.100000000000000000e+01 5.018787960745979326e+00 3.754133511022080150e+00 7.504424509841243207e+00
8.200000000000000000e+01 2.676037737555087226e+00 5.618628637824405914e+00 7.449079102816957842e+00
8.300000000000000000e+01 3.122075332503623457e+00 4.695941002397201913e+00 7.425148321656351413e+00
8.400000000000000000e+01 2.749548639879279222e+00 5.224931896401459497e+00 7.687222065982105335e+00
8.500000000000000000e+01 2.108471134739405173e+00 5.086353404719889504e+00 7.248872384933318536e+00
8.600000000000000000e+01 1.997467207223799335e+00 6.260932790482130805e+00 7.625058568682645088e+00
8.700000000000000000e+01 1.962291236270055972e+00 1.030832127929861386e+01 7.165278620806107668e+00
8.800000000000000000e+01 3.175179317283842728e+00 3.440114753286105387e+00 7.353478589580217495e+00
8.900000000000000000e+01 2.768618124447631779e+00 3.482854077098927803e+00 7.227377374712228963e+00
9.000000000000000000e+01 2.095352904712122655e+00 3.556592823511314894e+00 7.203764202356616408e+00
9.100000000000000000e+01 2.519577919642489228e+00 3.128759800570585448e+00 7.395240451487202549e+00
9.200000000000000000e+01 2.193608077024736591e+00 2.703787659226033924e+00 6.870870832920303428e+00
9.300000000000000000e+01 2.362136292088659495e+00 3.112411229109585342e+00 7.438672634050554677e+00
9.400000000000000000e+01 2.394292322152091312e+00 3.985136341282585537e+00 6.950597363037593013e+00
9.500000000000000000e+01 2.709406555963528529e+00 2.787811820319767264e+00 7.491713302168102828e+00
9.600000000000000000e+01 2.147499205833961700e+00 2.880320024272577051e+00 7.089357152700242359e+00
9.700000000000000000e+01 2.051684779623867971e+00 2.696824308990822594e+00 7.080137005504544945e+00
9.800000000000000000e+01 2.109952624519527475e+00 2.753367037606135437e+00 6.948799457872361529e+00
9.900000000000000000e+01 2.398910190864806058e+00 2.638046454169893362e+00 7.225982414544942500e+00
1.000000000000000000e+02 2.387126959305348350e+00 2.655828205879678272e+00 6.929372646188605600e+00


==> Data/NASNetMobile_top_layer_e100_hist_without_quantization.txt <==
-2.974371236632578075e-03 3.639709433593795396e+00
-2.832456357150063553e-03 3.639709433593795396e+00
-2.690541477667549031e-03 1.819854716796892369e+00
-2.548626598185034075e-03 5.459564150390693982e+00
-2.406711718702519553e-03 2.001840188476587556e+01
-2.264796839220005031e-03 1.819854716796892546e+01
-2.122881959737490075e-03 3.275738490234416389e+01
-1.980967080254975553e-03 7.097433395507901821e+01
-1.839052200772461031e-03 7.461404338867281183e+01
-1.697137321289946509e-03 7.825375282226647755e+01
-1.555222441807431770e-03 1.328493943261733250e+02
-1.413307562324917031e-03 1.528677962109394173e+02
-1.271392682842402509e-03 1.437685226269549332e+02
-1.129477803359887986e-03 2.256619848828146644e+02
-9.875629238773730306e-04 2.420406773339874178e+02
-8.456480443948585085e-04 3.639709433593795893e+02
-7.037331649123439864e-04 3.403128320410198739e+02
-5.618182854298294643e-04 4.131070207128958600e+02
-4.199034059473149422e-04 4.440445508984416847e+02
-2.779885264647999864e-04 5.004600471191469637e+02
-1.360736469822854643e-04 4.640629527832089707e+02
5.841232500229057850e-06 4.276658584472697271e+02
1.477561119827440136e-04 3.839893452441454542e+02
2.896709914652585358e-04 4.422246961816461521e+02
4.315858709477730579e-04 4.422246961816461521e+02
5.735007504302875800e-04 3.603312339257857957e+02
7.154156299128021021e-04 2.893568999707058538e+02
8.573305093953170579e-04 2.129230018652363867e+02
9.992453888778320137e-04 1.874450358300804851e+02
1.141160268360346536e-03 1.765259075292991042e+02
1.283075147842861058e-03 9.281259055664179414e+01
1.424990027325375580e-03 1.037317188574231750e+02
1.566904906807890102e-03 6.369491508789142387e+01
1.708819786290404624e-03 5.459564150390693982e+01
1.850734665772919146e-03 2.547796603515656955e+01
1.992649545255433668e-03 1.819854716796897875e+01
2.134564424737948191e-03 1.091912830078132046e+01
2.276479304220463580e-03 3.639709433593795396e+00
2.418394183702978102e-03 9.099273583984489377e+00
2.560309063185492624e-03 0.000000000000000000e+00
2.702223942668007146e-03 3.639709433593795396e+00
2.844138822150521669e-03 3.639709433593795396e+00
2.986053701633036191e-03 0.000000000000000000e+00
3.127968581115550713e-03 1.819854716796881045e+00


==> Data/NASNetMobile_top_layer_e100_pdf_without_quantization.txt <==
-2.903413796891320814e-03 1.937259982866980534e+00 1.846233265362977827e+00
-2.761498917408806292e-03 3.282781482746578217e+00 3.160030346371463850e+00
-2.619584037926291770e-03 5.418221307522405716e+00 5.262217847089086575e+00
-2.477669158443776814e-03 8.709994421472982751e+00 8.525488671042914746e+00
-2.335754278961262292e-03 1.363672946768287453e+01 1.343824728590842277e+01
-2.193839399478747336e-03 2.079302539621312462e+01 2.060814322430597656e+01
-2.051924519996232814e-03 3.087614655489190696e+01 3.074737098576699523e+01
-1.910009640513718292e-03 4.464862451848343028e+01 4.463237530612937576e+01
-1.768094761031203770e-03 6.287136596759082607e+01 6.303255351940178741e+01
-1.626179881548689247e-03 8.620573418418649680e+01 8.660693925892623213e+01
-1.484265002066174292e-03 1.150892042535781030e+02 1.157746211558910687e+02
-1.342350122583659770e-03 1.495969208495228031e+02 1.505729416208601208e+02
-1.200435243101145247e-03 1.893093524142622357e+02 1.905256227507508413e+02
-1.058520363618630509e-03 2.332121336802418625e+02 2.345485396169437138e+02
-9.166054841361157696e-04 2.796558156072997576e+02 2.809214912051482429e+02
-7.746906046536012475e-04 3.263987672638655226e+02 3.273482966904744558e+02
-6.327757251710867253e-04 3.707452655692670760e+02 3.711146462336543550e+02
-4.908608456885722032e-04 4.097739163366610455e+02 4.093351049312456098e+02
-3.489459662060574643e-04 4.406315418352717757e+02 4.392611331454896799e+02
-2.070310867235427253e-04 4.608466246301101137e+02 4.586057038681337303e+02
-6.511620724102820321e-05 4.685754849637980328e+02 4.658316739255736820e+02
7.679867224148653575e-05 4.627222920740872496e+02 4.603535177496691517e+02
2.187135517240012747e-04 4.441680516945979775e+02 4.426156910915800040e+02
3.606284312065157968e-04 4.146704808429378772e+02 4.140330732926992710e+02
5.025433106890303189e-04 3.766242084251290407e+02 3.768045610796141887e+02
6.444581901715448410e-04 3.328473785871574933e+02 3.336338879271589235e+02
7.863730696540595800e-04 2.862705912705480387e+02 2.874068072869192747e+02
9.282879491365745358e-04 2.396369824232615144e+02 2.408778313856225282e+02
1.070202828619089275e-03 1.952626172199154553e+02 1.964126718035628585e+02
1.212117708101603797e-03 1.548849600311772292e+02 1.558170804498838891e+02
1.354032587584118319e-03 1.196069742090289481e+02 1.202634090701841814e+02
1.495947467066632841e-03 8.992689424915184304e+01 9.030771355644377252e+01
1.637862346549147363e-03 6.583160043329561972e+01 6.597646942388750801e+01
1.779777226031661885e-03 4.692610710123696549e+01 4.689496163137201279e+01
1.921692105514176407e-03 3.257253503022843688e+01 3.242919637861125182e+01
2.063606984996690930e-03 2.201737210591456062e+01 2.181820796027069775e+01
2.205521864479205885e-03 1.449355250699297315e+01 1.428153391932489491e+01
2.347436743961720841e-03 9.291738497025820109e+00 9.095017162993828563e+00
2.489351623444235363e-03 5.801604440596409340e+00 5.635144781851332496e+00
2.631266502926749885e-03 3.528121585310001418e+00 3.396874665173051699e+00
2.773181382409264407e-03 2.089766202891166547e+00 1.992172109700268257e+00
2.915096261891778930e-03 1.205658368312231943e+00 1.136703185198243649e+00
3.057011141374293452e-03 6.775420052795005921e-01 6.310157317252365061e-01
3.198926020856808841e-03 3.708907073375853347e-01 3.408051782756292836e-01


==> Data/NASNetMobile_top_layer_e2_hist_without_quantization.txt <==
-1.225793394163095761e-02 9.156641583154760955e-01
-1.197588242693037146e-02 9.156641583154760955e-01
-1.169383091222978531e-02 9.156641583154705444e-01
-1.141177939752919743e-02 2.746992474946428064e+00
-1.112972788282861128e-02 1.831328316630952191e+00
-1.084767636812802513e-02 0.000000000000000000e+00
-1.056562485342743898e-02 0.000000000000000000e+00
-1.028357333872685284e-02 0.000000000000000000e+00
-1.000152182402626669e-02 1.831328316630941089e+00
-9.719470309325678806e-03 9.156641583154760955e-01
-9.437418794625092658e-03 0.000000000000000000e+00
-9.155367279924506510e-03 2.746992474946428064e+00
-8.873315765223920362e-03 3.662656633261882178e+00
-8.591264250523332480e-03 4.578320791577380255e+00
-8.309212735822746332e-03 9.156641583154760955e-01
-8.027161221122160184e-03 2.746992474946428064e+00
-7.745109706421574036e-03 2.746992474946428064e+00
-7.463058191720987888e-03 3.662656633261893280e+00
-7.181006677020400873e-03 4.578320791577380255e+00
-6.898955162319814725e-03 1.098796989978567851e+01
-6.616903647619227710e-03 8.240977424839284637e+00
-6.334852132918641562e-03 6.409649108208332891e+00
-6.052800618218055415e-03 9.156641583154732089e+00
-5.770749103517468399e-03 4.578320791577380255e+00
-5.488697588816882252e-03 7.325313266523808764e+00
-5.206646074116296104e-03 1.465062653304757312e+01
-4.924594559415709089e-03 1.373496237473214165e+01
-4.642543044715122941e-03 1.831328316630952102e+01
-4.360491530014536793e-03 2.655426059114880744e+01
-4.078440015313950645e-03 2.014461148294035198e+01
-3.796388500613362763e-03 2.472293227451785569e+01
-3.514336985912776615e-03 2.472293227451785569e+01
-3.232285471212190467e-03 4.395187959914284903e+01
-2.950233956511604319e-03 4.853020039072023195e+01
-2.668182441811018171e-03 7.142180434860669891e+01
-2.386130927110430289e-03 7.874711761513094643e+01
-2.104079412409844141e-03 8.973508751491665691e+01
-1.822027897709257993e-03 1.199520047393273643e+02
-1.539976383008671845e-03 1.400966162222678406e+02
-1.257924868308085697e-03 1.629882201801537462e+02
-9.758733536074978149e-04 2.124340847291904595e+02
-6.938218389069116671e-04 2.408196736369702364e+02
-4.117703242063255192e-04 2.481449869034940150e+02
-1.297188095057393714e-04 2.637112775948571084e+02
1.523327051948467764e-04 2.609642851199106985e+02
4.343842198954329242e-04 2.151810772041355619e+02
7.164357345960208068e-04 1.877111524546726002e+02
9.984872492966069546e-04 1.739761900799404657e+02
1.280538763997193102e-03 1.400966162222678406e+02
1.562590278697779250e-03 1.208676688976428579e+02
1.844641793398365398e-03 8.240977424839233834e+01
2.126693308098953281e-03 6.959047603197618059e+01
2.408744822799539428e-03 6.684348355702975653e+01
2.690796337500125576e-03 4.395187959914284903e+01
2.972847852200711724e-03 2.746992474946428331e+01
3.254899366901297872e-03 3.571090217430356972e+01
3.536950881601884020e-03 1.648195484967856927e+01
3.819002396302470168e-03 1.922894732462499690e+01
4.101053911003056315e-03 1.739761900799383199e+01
4.383105425703645933e-03 1.190363405810118991e+01
4.665156940404232080e-03 1.648195484967856927e+01
4.947208455104818228e-03 1.373496237473214165e+01
5.229259969805404376e-03 9.156641583154760511e+00
5.511311484505990524e-03 6.409649108208332891e+00
5.793362999206576672e-03 5.493984949892856129e+00
6.075414513907162820e-03 3.662656633261904382e+00
6.357466028607748967e-03 2.746992474946428064e+00
6.639517543308335115e-03 9.156641583154760511e+00
6.921569058008921263e-03 5.493984949892856129e+00
7.203620572709507411e-03 4.578320791577324300e+00
7.485672087410097028e-03 3.662656633261904382e+00
7.767723602110683176e-03 9.156641583154760955e-01
8.049775116811269324e-03 1.831328316630952191e+00
8.331826631511855472e-03 0.000000000000000000e+00
8.613878146212441619e-03 1.831328316630952191e+00
8.895929660913027767e-03 0.000000000000000000e+00
9.177981175613613915e-03 3.662656633261904382e+00
9.460032690314200063e-03 0.000000000000000000e+00
9.742084205014786211e-03 1.831328316630952191e+00
1.002413571971537236e-02 0.000000000000000000e+00
1.030618723441596198e-02 0.000000000000000000e+00
1.058823874911654812e-02 9.156641583154760955e-01
1.087029026381713427e-02 9.156641583154760955e-01
1.115234177851772042e-02 2.746992474946428064e+00
1.143439329321830657e-02 1.831328316630952191e+00
1.171644480791889271e-02 1.831328316630952191e+00
1.199849632261947886e-02 0.000000000000000000e+00
1.228054783732006501e-02 9.156641583154760955e-01
1.256259935202065116e-02 9.156641583154760955e-01
1.284465086672123731e-02 9.156641583154760955e-01
1.312670238142182345e-02 9.156641583154648822e-01
1.340875389612241307e-02 0.000000000000000000e+00
1.369080541082299922e-02 0.000000000000000000e+00
1.397285692552358537e-02 0.000000000000000000e+00
1.425490844022417151e-02 9.156641583154760955e-01
1.453695995492475766e-02 0.000000000000000000e+00
1.481901146962534381e-02 1.831328316630952191e+00
1.510106298432592996e-02 0.000000000000000000e+00
1.538311449902651611e-02 0.000000000000000000e+00
1.566516601372710399e-02 0.000000000000000000e+00
1.594721752842769014e-02 0.000000000000000000e+00
1.622926904312827628e-02 0.000000000000000000e+00
1.651132055782886243e-02 0.000000000000000000e+00
1.679337207252944858e-02 0.000000000000000000e+00
1.707542358723003473e-02 0.000000000000000000e+00
1.735747510193062088e-02 0.000000000000000000e+00
1.763952661663120702e-02 9.156641583154760955e-01
1.792157813133179317e-02 0.000000000000000000e+00
1.820362964603237932e-02 0.000000000000000000e+00
1.848568116073296547e-02 0.000000000000000000e+00
1.876773267543355161e-02 0.000000000000000000e+00
1.904978419013413776e-02 9.156641583154760955e-01
1.933183570483472391e-02 0.000000000000000000e+00
1.961388721953531006e-02 0.000000000000000000e+00
1.989593873423589621e-02 0.000000000000000000e+00
2.017799024893648235e-02 0.000000000000000000e+00
2.046004176363706850e-02 0.000000000000000000e+00
2.074209327833765465e-02 0.000000000000000000e+00
2.102414479303824774e-02 0.000000000000000000e+00
2.130619630773883388e-02 0.000000000000000000e+00
2.158824782243942003e-02 0.000000000000000000e+00
2.187029933714000618e-02 1.831328316630952191e+00
2.215235085184059233e-02 0.000000000000000000e+00
2.243440236654117848e-02 0.000000000000000000e+00
2.271645388124176462e-02 0.000000000000000000e+00
2.299850539594235077e-02 0.000000000000000000e+00
2.328055691064293692e-02 0.000000000000000000e+00
2.356260842534352307e-02 0.000000000000000000e+00
2.384465994004410921e-02 0.000000000000000000e+00
2.412671145474469536e-02 9.156641583154760955e-01


==> Data/NASNetMobile_top_layer_e2_pdf_without_quantization.txt <==
-1.211690818428066453e-02 3.373956902289859117e-01 1.477484533359171544e-03
-1.183485666958007838e-02 3.895189984605142985e-01 2.519671964960661960e-03
-1.155280515487949050e-02 4.498681067707852588e-01 4.243238442131194374e-03
-1.127075364017890435e-02 5.197730693723350281e-01 7.056400833605545701e-03
-1.098870212547831821e-02 6.007851036987090776e-01 1.158781147102201474e-02
-1.070665061077773206e-02 6.947145854551319832e-01 1.879108995346026600e-02
-1.042459909607714591e-02 8.036758272427889649e-01 3.009088042013669667e-02
-1.014254758137655976e-02 9.301399087518487097e-01 4.758282149931745975e-02
-9.860496066675973614e-03 1.076997076959341548e+00 7.430154749846361317e-02
-9.578444551975385732e-03 1.247630538063475569e+00 1.145718431960379424e-01
-9.296393037274799584e-03 1.446003831110353799e+00 1.744577686284136120e-01
-9.014341522574213436e-03 1.676764421524697291e+00 2.623222322982039501e-01
-8.732290007873625554e-03 1.945366700017460149e+00 3.895043013161504919e-01
-8.450238493173039406e-03 2.258218242565880551e+00 5.711126622128982477e-01
-8.168186978472453258e-03 2.622854010750717890e+00 8.269203746278041001e-01
-7.886135463771867110e-03 3.048144187503670111e+00 1.182327984197577342e+00
-7.604083949071280962e-03 3.544542601121674519e+00 1.669339299491710005e+00
-7.322032434370694814e-03 4.124384254723414855e+00 2.327467572716921396e+00
-7.039980919670107799e-03 4.802242433174722436e+00 3.204461312736406775e+00
-6.757929404969520784e-03 5.595358315268919469e+00 4.356711470504199823e+00
-6.475877890268934636e-03 6.524159121926484062e+00 5.849179349141238049e+00
-6.193826375568348488e-03 7.612884777254188329e+00 7.754672291658265770e+00
-5.911774860867762341e-03 8.890348113598616209e+00 1.015229744794002009e+01
-5.629723346167175325e-03 1.039086017745864687e+01 1.312494795750407839e+01
-5.347671831466589178e-03 1.215536069462139501e+01 1.675572481298156546e+01
-5.065620316766002162e-03 1.423280494099431159e+01 2.112327342865015467e+01
-4.783568802065416015e-03 1.668187315906919466e+01 2.629611527767436741e+01
-4.501517287364829867e-03 1.957308874632964901e+01 3.232617663707083011e+01
-4.219465772664243719e-03 2.299145893931723705e+01 3.924184887769298058e+01
-3.937414257963656704e-03 2.703979001203900978e+01 4.704104412247149014e+01
-3.655362743263069689e-03 3.184288341042182680e+01 5.568481961304655670e+01
-3.373311228562483541e-03 3.755289834006646288e+01 6.509221556874868497e+01
-3.091259713861897393e-03 4.435628448035968319e+01 7.513696756521395059e+01
-2.809208199161311245e-03 5.248287074355631887e+01 8.564670224829863798e+01
-2.527156684460724230e-03 6.221798801257168776e+01 9.640509790893941044e+01
-2.245105169760137215e-03 7.391899362914315930e+01 1.071572913135788525e+02
-1.963053655059551067e-03 8.803843422968824939e+01 1.176185515257982956e+02
-1.681002140358964919e-03 1.051577347771855671e+02 1.274859424703738711e+02
-1.398950625658378771e-03 1.260387267329121670e+02 1.364523889946016766e+02
-1.116899110957791756e-03 1.517082930775659406e+02 1.442222812995619279e+02
-8.348475962572047410e-04 1.836130740108071961e+02 1.505275353261035320e+02
-5.527960815566185931e-04 2.239556046365545967e+02 1.551429028164980366e+02
-2.707445668560324453e-04 2.767085149914941553e+02 1.578993157428735401e+02
1.130694784455370250e-05 3.328808891787974176e+02 1.586941638665828123e+02
2.933584625451398503e-04 2.630908418148634382e+02 1.574976345175375627e+02
5.754099772457268655e-04 2.137420683819127021e+02 1.543545684856552214e+02
8.574614919463138807e-04 1.756039994006349616e+02 1.493816709512931311e+02
1.139513006646900029e-03 1.452967412648804952e+02 1.427603193154625387e+02
1.421564521347486176e-03 1.208410757795370500e+02 1.347255858703101410e+02
1.703616036048072324e-03 1.009072490332216177e+02 1.255524013516103281e+02
1.985667550748659339e-03 8.453973594630105026e+01 1.155399935157611964e+02
2.267719065449246355e-03 7.102425036168303052e+01 1.049958241026339323e+02
2.549770580149832502e-03 5.981284574822329603e+01 9.422021414865734812e+01
2.831822094850418650e-03 5.047744901710940013e+01 8.349270275368809280e+01
3.113873609551004798e-03 4.267907964124257347e+01 7.306095174177406193e+01
3.395925124251590946e-03 3.614648418873046865e+01 6.313272036500440976e+01
3.677976638952177094e-03 3.066078517192680764e+01 5.387112608653762180e+01
3.960028153652763241e-03 2.604415716436310646e+01 4.539311402580777610e+01
4.242079668353351124e-03 2.215130016879134800e+01 3.777080774871710389e+01
4.524131183053939007e-03 1.886291300434961116e+01 3.103522803123521356e+01
4.806182697754525154e-03 1.608063043069721232e+01 2.518175425622138874e+01
5.088234212455111302e-03 1.372305212350529935e+01 2.017666552772237054e+01
5.370285727155697450e-03 1.172259904172196698e+01 1.596412723504114517e+01
5.652337241856283598e-03 1.002300511962118179e+01 1.247306940186836854e+01
5.934388756556869746e-03 8.577302291870436690e+00 9.623518149645864384e+00
6.216440271257455893e-03 7.346192279801991631e+00 7.332072879999635973e+00
6.498491785958042041e-03 6.296724106691677036e+00 5.516352994411906074e+00
6.780543300658628189e-03 5.401215033904607665e+00 4.098356163776060157e+00
7.062594815359214337e-03 4.636366537112412090e+00 3.006766609631380760e+00
7.344646330059802219e-03 3.982537433204965449e+00 2.178322173947323748e+00
7.626697844760390102e-03 3.423144260141628870e+00 1.558392604321511721e+00
7.908749359460976250e-03 2.944165159629211548e+00 1.100940928210720537e+00
8.190800874161562398e-03 2.533728283151643446e+00 7.680394509108413592e-01
8.472852388862148545e-03 2.181769472904511176e+00 5.290971378886581977e-01
8.754903903562734693e-03 1.879746907597930727e+00 3.599313444225275549e-01
9.036955418263320841e-03 1.620402731845504984e+00 2.417888654868301512e-01
9.319006932963906989e-03 1.397563543943189268e+00 1.603929587754766017e-01
9.601058447664493137e-03 1.205973103824151682e+00 1.050670824850217372e-01
9.883109962365079285e-03 1.041151819841761972e+00 6.796423289152438152e-02
1.016516147706566717e-02 8.992785405100828244e-01 4.341367377274892719e-02
1.044721299176625505e-02 7.770909624509886315e-01 2.738451351335245698e-02
1.072926450646684120e-02 6.718016052275814776e-01 1.705752019914852022e-02
1.101131602116742735e-02 5.810268262491570246e-01 1.049202051115615854e-02
1.129336753586801349e-02 5.027267772053932715e-01 6.372865315590857394e-03
1.157541905056859964e-02 4.351545555204520688e-01 3.822457997822145681e-03
1.185747056526918579e-02 3.768130944486813294e-01 2.264034686804151583e-03
1.213952207996977194e-02 3.264185751366863730e-01 1.324206767873988000e-03
1.242157359467035808e-02 2.828693424725404193e-01 7.648229346648195703e-04
1.270362510937094423e-02 2.452194712697267631e-01 4.362127693009033662e-04
1.298567662407153038e-02 2.126562663123476860e-01 2.456791037388536656e-04
1.326772813877211826e-02 1.844810939096260538e-01 1.366376663828773727e-04
1.354977965347270615e-02 1.600930378560839196e-01 7.504210808458597684e-05
1.383183116817329229e-02 1.389749523243630491e-01 4.069789883512059094e-05
1.411388268287387844e-02 1.206815508976012835e-01 2.179572514498411603e-05
1.439593419757446459e-02 1.048292268680790229e-01 1.152664797153771806e-05
1.467798571227505074e-02 9.108734689218839220e-02 6.019592738348727333e-06
1.496003722697563688e-02 7.917079958675715678e-02 3.104299121172068985e-06
1.524208874167622303e-02 6.883361390914434497e-02 1.580856272725406175e-06
1.552414025637681091e-02 5.986349020291805573e-02 7.949752065834716207e-07
1.580619177107739706e-02 5.207711045888385737e-02 3.947727384002856552e-07
1.608824328577798321e-02 4.531611434170428748e-02 1.935856213224465953e-07
1.637029480047856936e-02 3.944364445181448159e-02 9.374139492161846516e-08
1.665234631517915551e-02 3.434137862013647569e-02 4.482518590091966345e-08
1.693439782987974165e-02 2.990697917818941134e-02 2.116631034252924674e-08
1.721644934458032780e-02 2.605189945083114661e-02 9.869623645277197413e-09
1.749850085928091395e-02 2.269949646990858036e-02 4.544523959372369058e-09
1.778055237398150010e-02 1.978340634526552441e-02 2.066372317970614695e-09
1.806260388868208625e-02 1.724614505713894380e-02 9.278144360886176953e-10
1.834465540338267239e-02 1.503790282115453902e-02 4.113827228940345773e-10
1.862670691808325854e-02 1.311550476725709645e-02 1.801205829276420411e-10
1.890875843278384469e-02 1.144151458785713955e-02 7.787768116407498953e-11
1.919080994748443084e-02 9.983461150282646468e-03 3.325026050961183873e-11
1.947286146218501698e-02 8.713170920522870719e-03 1.401875562918573124e-11
1.975491297688560313e-02 7.606191482173728889e-03 5.836550545108708291e-12
2.003696449158618928e-02 6.641293518198439390e-03 2.399580969791261371e-12
2.031901600628677543e-02 5.800040405938354342e-03 9.741973407005561722e-13
2.060106752098736158e-02 5.066416102135708546e-03 3.905627706408432833e-13
2.088311903568795119e-02 4.426503302251761848e-03 1.546205161648217546e-13
2.116517055038854081e-02 3.868204979097662408e-03 6.044714133630051775e-14
2.144722206508912696e-02 3.381003366969959675e-03 2.333548265214587108e-14
2.172927357978971311e-02 2.955751282266982742e-03 8.895905919995797514e-15
2.201132509449029925e-02 2.584491379689288215e-03 3.348851943105208190e-15
2.229337660919088540e-02 2.260299551412449891e-03 1.244898907364262059e-15
2.257542812389147155e-02 1.977149199405562469e-03 4.569877902643097792e-16
2.285747963859205770e-02 1.729793560593595285e-03 1.656561182080437549e-16
2.313953115329264384e-02 1.513663651277190976e-03 5.929836739613814946e-17
2.342158266799322999e-02 1.324779730062498623e-03 2.096092119519689300e-17
2.370363418269381614e-02 1.159674465151770478e-03 7.316617751926546469e-18
2.398568569739440229e-02 1.015326238737807073e-03 2.521986399483983047e-18
2.426773721209498844e-02 8.891012340244197404e-04 8.584351387263423817e-19


==> Data/NASNetMobile_top_layer_e50_hist_without_quantization.txt <==
-9.731669561006128788e-03 1.478010885788769491e+00
-9.556931698590393279e-03 0.000000000000000000e+00
-9.382193836174659504e-03 0.000000000000000000e+00
-9.207455973758923995e-03 0.000000000000000000e+00
-9.032718111343188486e-03 0.000000000000000000e+00
-8.857980248927452976e-03 0.000000000000000000e+00
-8.683242386511719202e-03 0.000000000000000000e+00
-8.508504524095983693e-03 0.000000000000000000e+00
-8.333766661680248183e-03 0.000000000000000000e+00
-8.159028799264514409e-03 0.000000000000000000e+00
-7.984290936848778900e-03 1.478010885788769491e+00
-7.809553074433043390e-03 0.000000000000000000e+00
-7.634815212017308748e-03 0.000000000000000000e+00
-7.460077349601574107e-03 0.000000000000000000e+00
-7.285339487185838597e-03 0.000000000000000000e+00
-7.110601624770103955e-03 0.000000000000000000e+00
-6.935863762354369313e-03 0.000000000000000000e+00
-6.761125899938633804e-03 0.000000000000000000e+00
-6.586388037522898295e-03 0.000000000000000000e+00
-6.411650175107164520e-03 0.000000000000000000e+00
-6.236912312691429011e-03 1.478010885788769491e+00
-6.062174450275693502e-03 0.000000000000000000e+00
-5.887436587859958860e-03 0.000000000000000000e+00
-5.712698725444224218e-03 0.000000000000000000e+00
-5.537960863028488709e-03 0.000000000000000000e+00
-5.363223000612754067e-03 0.000000000000000000e+00
-5.188485138197018558e-03 0.000000000000000000e+00
-5.013747275781283916e-03 0.000000000000000000e+00
-4.839009413365549274e-03 0.000000000000000000e+00
-4.664271550949813765e-03 0.000000000000000000e+00
-4.489533688534079123e-03 0.000000000000000000e+00
-4.314795826118343613e-03 2.956021771577553192e+00
-4.140057963702608972e-03 2.956021771577553192e+00
-3.965320101286874330e-03 2.956021771577538981e+00
-3.790582238871138820e-03 1.478010885788776596e+00
-3.615844376455404179e-03 2.956021771577538981e+00
-3.441106514039668669e-03 7.390054428943883202e+00
-3.266368651623934027e-03 1.330209797209899136e+01
-3.091630789208199385e-03 1.182408708631015593e+01
-2.916892926792463876e-03 2.069215240104287545e+01
-2.742155064376729234e-03 2.069215240104276887e+01
-2.567417201960993725e-03 3.251623948735309000e+01
-2.392679339545259083e-03 3.251623948735309000e+01
-2.217941477129524441e-03 8.720264226153739173e+01
-2.043203614713788932e-03 6.503247897470585315e+01
-1.868465752298053423e-03 1.019827511194260978e+02
-1.693727889882319648e-03 1.197188817488903254e+02
-1.518990027466584139e-03 1.463230776930881802e+02
-1.344252165050848630e-03 1.862293716093867886e+02
-1.169514302635114855e-03 2.231796437541041769e+02
-9.947764402193793459e-04 2.438717961551469386e+02
-8.200385778036438367e-04 3.295964275308955393e+02
-6.453007153879083274e-04 3.281184166451100737e+02
-4.705628529721745529e-04 3.842828303050800400e+02
-2.958249905564390436e-04 3.473325581603608043e+02
-1.210871281407035344e-04 3.517665908177306164e+02
5.365073427503024017e-05 3.901948738482350905e+02
2.283885966907657494e-04 3.872388520766575652e+02
4.031264591065012587e-04 3.458545472745754523e+02
5.778643215222350332e-04 3.177723404445853816e+02
7.526021839379705425e-04 2.512618505840908085e+02
9.273400463537060517e-04 2.320477090688368094e+02
1.102077908769441561e-03 1.788393171804428619e+02
1.276815771185175336e-03 1.655372192083421510e+02
1.451553633600910845e-03 9.754871846205877262e+01
1.626291496016646354e-03 7.242253340365041936e+01
1.801029358432380129e-03 6.503247897470585315e+01
1.975767220848115638e-03 3.990629391629677514e+01
2.150505083263851147e-03 2.660419594419784772e+01
2.325242945679586656e-03 2.069215240104297848e+01
2.499980808095320431e-03 1.182408708631015593e+01
2.674718670511055940e-03 8.868065314732616500e+00
2.849456532926791449e-03 7.390054428943920506e+00
3.024194395342525224e-03 1.182408708631015593e+01
3.198932257758260733e-03 1.478010885788769491e+00
3.373670120173996242e-03 4.434032657366352659e+00
3.548407982589730017e-03 0.000000000000000000e+00
3.723145845005465526e-03 1.478010885788769491e+00
3.897883707421201036e-03 2.956021771577538981e+00
4.072621569836936545e-03 2.956021771577567847e+00
4.247359432252670319e-03 0.000000000000000000e+00
4.422097294668405829e-03 2.956021771577538981e+00
4.596835157084141338e-03 1.478010885788783924e+00
4.771573019499875112e-03 0.000000000000000000e+00
4.946310881915610622e-03 2.956021771577524326e+00


==> Data/NASNetMobile_top_layer_e50_pdf_without_quantization.txt <==
-9.644300629798260166e-03 4.920012368502113808e-07 5.103056461982397104e-14
-9.469562767382526391e-03 8.690667236968169052e-07 1.912975083331764227e-13
-9.294824904966792617e-03 1.526688555030651813e-06 6.998462682926470315e-13
-9.120087042551055373e-03 2.667083920998891088e-06 2.498678541610620715e-12
-8.945349180135321598e-03 4.633292366542067006e-06 8.706277812774082222e-12
-8.770611317719586089e-03 8.003625766220499182e-06 2.960527184253115783e-11
-8.595873455303850580e-03 1.374689021863064518e-05 9.824715506010428982e-11
-8.421135592888116805e-03 2.347570542891294754e-05 3.181891098009114611e-10
-8.246397730472381296e-03 3.985698710480472742e-05 1.005692098260092703e-09
-8.071659868056645787e-03 6.727229739380100753e-05 3.102124060934848434e-09
-7.896922005640912012e-03 1.128723478453148209e-04 9.338297050070894541e-09
-7.722184143225176503e-03 1.882482831347664096e-04 2.743409291341842548e-08
-7.547446280809440994e-03 3.120602106632080325e-04 7.865528766449367515e-08
-7.372708418393706352e-03 5.141388849460787943e-04 2.200795251680790441e-07
-7.197970555977971710e-03 8.418349100193809947e-04 6.009602612956508116e-07
-7.023232693562236201e-03 1.369766354501800220e-03 1.601497510355782962e-06
-6.848494831146501559e-03 2.214657850506133487e-03 4.165059200787596180e-06
-6.673756968730766050e-03 3.557735351068007368e-03 1.057135087103746458e-05
-6.499019106315031408e-03 5.678223092896159119e-03 2.618509745660488688e-05
-6.324281243899296766e-03 9.002987363662213680e-03 6.329833692239905413e-05
-6.149543381483561257e-03 1.417941375342637172e-02 1.493292221223013120e-04
-5.974805519067826615e-03 2.218134241094539202e-02 3.438046165305305301e-04
-5.800067656652091105e-03 3.446148969499143733e-02 7.724902439365066535e-04
-5.625329794236356463e-03 5.316843153196851995e-02 1.693903637414438147e-03
-5.450591931820621822e-03 8.145207536531173798e-02 3.624923085293701736e-03
-5.275854069404886312e-03 1.238887130948753967e-01 7.570477786851965464e-03
-5.101116206989150803e-03 1.870652272339931033e-01 1.542986694412601736e-02
-4.926378344573417029e-03 2.803716266507563226e-01 3.069131316612526417e-02
-4.751640482157681519e-03 4.170613254323056185e-01 5.957762113459477704e-02
-4.576902619741946010e-03 6.156485133732547688e-01 1.128665484333963021e-01
-4.402164757326211368e-03 9.017200474348595618e-01 2.086708225316734056e-01
-4.227426894910476726e-03 1.310243157904689815e+00 3.765066140760955915e-01
-4.052689032494741217e-03 1.888446542858968735e+00 6.629761263275425476e-01
-3.877951170079006575e-03 2.699336583623909380e+00 1.139298610855149496e+00
-3.703213307663271499e-03 3.825876670676058300e+00 1.910696217928977259e+00
-3.528475445247536424e-03 5.375799038964036214e+00 3.127232120150666095e+00
-3.353737582831801348e-03 7.486927301401175683e+00 4.995086236285755099e+00
-3.178999720416066706e-03 1.033275613793409597e+01 7.786463653697092369e+00
-3.004261858000331631e-03 1.412785548973410421e+01 1.184545996062987072e+01
-2.829523995584596555e-03 1.913243605558107063e+01 1.758644246452529458e+01
-2.654786133168861480e-03 2.565513194915316575e+01 2.548111688867959046e+01
-2.480048270753126404e-03 3.405273409185711841e+01 3.603075169127346555e+01
-2.305310408337391762e-03 4.472526440294390682e+01 4.972131239729749552e+01
-2.130572545921656687e-03 5.810445006710002502e+01 6.696166473049753165e+01
-1.955834683505921177e-03 7.463338833401364525e+01 8.800843512844780037e+01
-1.781096821090186536e-03 9.473504827741274426e+01 1.128851342430196070e+02
-1.606358958674451894e-03 1.187673054840914233e+02 1.413069773783357448e+02
-1.431621096258716384e-03 1.469625040815218426e+02 1.726254635326615698e+02
-1.256883233842981742e-03 1.793500862452914930e+02 2.058071728491769079e+02
-1.082145371427247101e-03 2.156614638082357374e+02 2.394586633752216187e+02
-9.074075090115115913e-04 2.552164579637288284e+02 2.719036260168882109e+02
-7.326696465957760820e-04 2.967885422485429103e+02 3.013102061104896165e+02
-5.579317841800414401e-04 3.384359720961309677e+02 3.258570217883731175e+02
-3.831939217643067982e-04 3.772437879606029583e+02 3.439178549231740476e+02
-2.084560593485712890e-04 4.086993020314289993e+02 3.542393161917597126e+02
-3.371819693283664710e-05 4.203857550030377865e+02 3.560846039267369747e+02
1.410196654828979948e-04 3.968858298958668911e+02 3.493204653919349880e+02
3.157575278986335041e-04 3.616564637307495218e+02 3.344331056123870667e+02
4.904953903143681460e-04 3.212317561310435394e+02 3.124704059294488161e+02
6.652332527301027879e-04 2.793250551541464688e+02 2.849199893641466019e+02
8.399711151458382971e-04 2.384030441509278262e+02 2.535428369207454296e+02
1.014708977561573806e-03 2.000854065166609246e+02 2.201882649978738584e+02
1.189446839977308448e-03 1.653529501607403063e+02 1.866170807436170662e+02
1.364184702393043090e-03 1.346992903390349454e+02 1.543558208410173904e+02
1.538922564808778599e-03 1.082560960252215239e+02 1.245974143197956039e+02
1.713660427224513241e-03 8.589884025500069242e+01 9.815432619961796945e+01
1.888398289640247883e-03 6.733446047000458634e+01 7.546129613688104598e+01
2.063136152055983392e-03 5.217153775694399798e+01 5.661786295589455165e+01
2.237874014471718902e-03 3.997407330543638437e+01 4.145692476110522051e+01
2.412611876887453544e-03 3.030057466902485430e+01 2.962477713904100085e+01
2.587349739303188186e-03 2.273061400643028662e+01 2.065986591436493214e+01
2.762087601718923695e-03 1.688121070801235035e+01 1.406093832320915737e+01
2.936825464134658337e-03 1.241535155587438410e+01 9.339325372300443462e+00
3.111563326550392979e-03 9.044757238717130221e+00 6.053842345851836448e+00
3.286301188966128488e-03 6.528702452178932525e+00 3.829667822417896161e+00
3.461039051381863130e-03 4.670355628645721957e+00 2.364315899482381855e+00
3.635776913797597772e-03 3.311766394724719564e+00 1.424506049188752677e+00
3.810514776213333281e-03 2.328322061351667749e+00 8.376015858679155546e-01
3.985252638629068790e-03 1.623233939349384647e+00 4.806457230148098447e-01
4.159990501044803432e-03 1.122405384761728131e+00 2.691702583799677195e-01
4.334728363460538074e-03 7.698748146058490560e-01 1.471104279038562002e-01
4.509466225876273583e-03 5.239130148432239453e-01 7.846468654257457431e-02
4.684204088292008225e-03 3.537774195696823387e-01 4.084316864261625796e-02
4.858941950707742867e-03 2.370787129730350384e-01 2.074813232607001373e-02
5.033679813123479244e-03 1.576896043853843743e-01 1.028615321007795604e-02


==> Data/ResNet50V2_3000samples_w.txt <==
2.000000000000000000e+00 4.196340327180003160e-01 6.270356874284683801e-01 3.282087917224670859e-01 4.185185655242198433e-01 3.307688962237548824e-01 3.950318832218524534e-01
3.000000000000000000e+00 4.296541895095559171e-01 6.437586416253167076e-01 3.127699868241546333e-01 4.084507564123602830e-01 3.381818560599735290e-01 4.026951385148055396e-01
4.000000000000000000e+00 4.965615871214021926e-01 6.507560429321643802e-01 3.482812588214005967e-01 4.200786383251461920e-01 3.167029974572479478e-01 3.765500510492559849e-01
5.000000000000000000e+00 3.531446289592320431e-01 6.268097957957586841e-01 3.032784771416435765e-01 3.809350046245392196e-01 2.956287056740093400e-01 3.569693737444599169e-01
6.000000000000000000e+00 4.956692608814511347e-01 6.261555814889144811e-01 3.258787250762985033e-01 3.793109349334998215e-01 2.900864760820232036e-01 3.545479902544275697e-01
7.000000000000000000e+00 3.128355817376321513e-01 6.465111673081496146e-01 2.164483880461414711e-01 3.652243361462571558e-01 2.561738938101398855e-01 3.730413546162488769e-01
8.000000000000000000e+00 4.571516359427664211e-01 6.771464663126566252e-01 3.031871250278467822e-01 3.903945408739387668e-01 3.262798689343921477e-01 3.895847946968827302e-01
9.000000000000000000e+00 4.529805686559524869e-01 6.792555473133990995e-01 2.354522398239300707e-01 3.760182984221523417e-01 2.892827559858013875e-01 3.657956025842477032e-01
1.000000000000000000e+01 4.331066344574623361e-01 6.442020591591665069e-01 2.785655450474913142e-01 3.705298524226974255e-01 3.015749293735768832e-01 3.865874419693344222e-01
1.100000000000000000e+01 4.806374182121297967e-01 6.654721865204162867e-01 3.058984630423334794e-01 3.766914625687736162e-01 2.867537216044425685e-01 3.447655879323308081e-01
1.200000000000000000e+01 4.186342790885953513e-01 6.547886653910618415e-01 1.974563163605050076e-01 3.914651841852072045e-01 2.174687856849345513e-01 3.509461356510413799e-01
1.300000000000000000e+01 4.390507700732688701e-01 6.569482823963892493e-01 2.814432332518350122e-01 3.980837955863941180e-01 2.037927440958152425e-01 3.831417481573680117e-01
1.400000000000000000e+01 4.262282457495949473e-01 6.770965129383780257e-01 2.772722783291897142e-01 3.830072999507030951e-01 2.781256129454369175e-01 3.528217397248764597e-01
1.500000000000000000e+01 4.749052771175528154e-01 6.474938910819005855e-01 3.064405912133753573e-01 3.971397414710580720e-01 3.152838387557847510e-01 3.883734854546998516e-01
1.600000000000000000e+01 4.833004826767270390e-01 6.716679005946455394e-01 3.051581374976803929e-01 3.874976310133296242e-01 2.695877315038773814e-01 3.511143185328193805e-01
1.700000000000000000e+01 5.207345902048257091e-01 6.818085672191993574e-01 2.984148483639199601e-01 3.830815270406043305e-01 2.715603984785715519e-01 3.333416276302728076e-01
1.800000000000000000e+01 4.612443976582445981e-01 6.478250638145174323e-01 2.921815814926729815e-01 3.816271579231620970e-01 2.133995851854430248e-01 3.397012145251394610e-01
1.900000000000000000e+01 4.428351142838610199e-01 6.679012278870912755e-01 3.057961254604263934e-01 3.710267107804350872e-01 2.725128220443554516e-01 3.444634385698436274e-01
2.000000000000000000e+01 4.776126469848613332e-01 6.197980544882707443e-01 3.176005328206690792e-01 3.673537271093764711e-01 2.383367412136029040e-01 3.547109655502899694e-01
2.100000000000000000e+01 5.080417463641377918e-01 6.456564945173661751e-01 3.066073088563684990e-01 3.611737667327774015e-01 2.514895193932273898e-01 3.554416817417887509e-01
2.200000000000000000e+01 4.560146018152863023e-01 6.295271961749951961e-01 2.714339894137334785e-01 3.592537128632288246e-01 2.467667952498353023e-01 3.124495209602922707e-01
2.300000000000000000e+01 4.936702415512726483e-01 6.303950506865139136e-01 2.995750395430902824e-01 3.601944595782971548e-01 2.302307228835905328e-01 3.066603055691163315e-01
2.400000000000000000e+01 5.322451790398556870e-01 6.571143977355357046e-01 3.051911009854785806e-01 3.584173273031812101e-01 2.301794882474240134e-01 3.286734241697748526e-01
2.500000000000000000e+01 3.564295982881488523e-01 6.399196813963832220e-01 2.231685787342597427e-01 3.623496860715187395e-01 2.518338502549733460e-01 3.049185461465676039e-01
2.600000000000000000e+01 5.080514885608374831e-01 6.276126099039419648e-01 2.943082886144255395e-01 3.563841400904365631e-01 1.997698715510371481e-01 3.487850811928219774e-01
2.700000000000000000e+01 5.104805007189773258e-01 6.293400564000150021e-01 3.097130428713803507e-01 3.562253739364659721e-01 2.352915598870479741e-01 3.107460521231421025e-01
2.800000000000000000e+01 4.390108478021401694e-01 6.413503971520705393e-01 2.640117616222678598e-01 3.430159993478880120e-01 2.497208173118614927e-01 3.095072991805043472e-01
2.900000000000000000e+01 3.368555815921589480e-01 6.536632910452297995e-01 1.683223050991607406e-01 3.495098871092314208e-01 1.807011392379976045e-01 3.270942130477283993e-01
3.000000000000000000e+01 4.802928706274670612e-01 6.143145996353384097e-01 3.167196078524857072e-01 3.771281028457144635e-01 2.346726106604061501e-01 3.260827057562310505e-01
3.100000000000000000e+01 3.943315686389109453e-01 6.544111781273176387e-01 2.034888799030389051e-01 3.769112614979040488e-01 1.205208805582502624e-01 3.217503423169053023e-01
3.200000000000000000e+01 5.128894766455073251e-01 6.497406545361817942e-01 3.255548368528035641e-01 3.761496129231500785e-01 2.477350796725549809e-01 2.946648954938165810e-01
3.300000000000000000e+01 5.003234194444572402e-01 6.518069644031512233e-01 3.053121995295712821e-01 3.809153627621638671e-01 1.909785697503281476e-01 3.092839027364514548e-01
3.400000000000000000e+01 2.870888595016186096e-01 6.439636377967498104e-01 1.607674139515885003e-01 3.840180905987468640e-01 1.891356016083924341e-01 3.102187090501164479e-01
3.500000000000000000e+01 4.799243398059667154e-01 6.438047866340691483e-01 3.159107216943717322e-01 3.717289125075642908e-01 2.450801477304203613e-01 2.951973071206313026e-01
3.600000000000000000e+01 4.842228092569050291e-01 6.405710007052259902e-01 3.258100838264029186e-01 3.792911882065277962e-01 1.891386595241783541e-01 2.849508673107088441e-01
3.700000000000000000e+01 4.834911056785402561e-01 6.353344214644608412e-01 3.191355210865710057e-01 3.790151408793306365e-01 2.046593345012032161e-01 3.202023645717369527e-01
3.800000000000000000e+01 5.359052170367938350e-01 6.524566987337911961e-01 3.159116037365335972e-01 3.670521563380416130e-01 2.531458351003468277e-01 3.005478510834198036e-01
3.900000000000000000e+01 4.780994431373996600e-01 6.418961821117463717e-01 3.134082728129612416e-01 3.824093905817743666e-01 1.628477869359711838e-01 3.268922291611425224e-01
4.000000000000000000e+01 5.012630160996274231e-01 6.532788007205078129e-01 3.094485814457613726e-01 3.644604971357238155e-01 1.955961224691609712e-01 2.961421386437273484e-01
4.100000000000000000e+01 5.306081228868917421e-01 6.552366851319704200e-01 3.165853257766206297e-01 3.622088356981892909e-01 1.925003983416400111e-01 2.567323489795584890e-01
4.200000000000000000e+01 4.906197635347394614e-01 6.581673195104019713e-01 3.021879819765230790e-01 3.507931140344864307e-01 1.653330914471584367e-01 2.624814875293106087e-01
4.300000000000000000e+01 5.164588687166725700e-01 6.255946684699973392e-01 3.212638582483116068e-01 3.648987888641036514e-01 1.875050897764675428e-01 2.518898877587537055e-01
4.400000000000000000e+01 5.184538011365182886e-01 6.292996290287945493e-01 2.969803148158799977e-01 3.554191232313131943e-01 1.886281073166923561e-01 2.353445909279877624e-01
4.500000000000000000e+01 5.346935373905098432e-01 6.384012705843992164e-01 3.064610847221280188e-01 3.539946485272515986e-01 1.967058839014524108e-01 2.449436378983294027e-01
4.600000000000000000e+01 5.059195923088901647e-01 6.203389667886350933e-01 2.962136905584458746e-01 3.388087073033308472e-01 2.060692821729554480e-01 2.653691223268224153e-01
4.700000000000000000e+01 5.181486500851261168e-01 6.239430622331679777e-01 3.062495928761646558e-01 3.487776695482935896e-01 1.622653234040505044e-01 2.635269187283416636e-01
4.800000000000000000e+01 5.008968873249749487e-01 6.098730863125256807e-01 3.057302831972715240e-01 3.418380530254785943e-01 1.609307329613330617e-01 2.344509520499843958e-01
4.900000000000000000e+01 5.101953791041494712e-01 6.181899879097529915e-01 2.920154374410559583e-01 3.327943593502123432e-01 1.743541871907866858e-01 2.218429266820502455e-01
5.000000000000000000e+01 5.357230170519123869e-01 6.299045472933293421e-01 2.602992791489461832e-01 3.465687967406763659e-01 1.456524079902612734e-01 2.479883919598742381e-01
5.100000000000000000e+01 4.956128754083003463e-01 6.201676190638641950e-01 2.957255465239352343e-01 3.390283340243427923e-01 1.948593837733773870e-01 2.315323215576099436e-01
5.200000000000000000e+01 4.466444946470301547e-01 6.108300564511041086e-01 2.669305882065054480e-01 3.297479631691523361e-01 1.825111242514858012e-01 2.640056396026672081e-01
5.300000000000000000e+01 4.851838331813596028e-01 6.067222626077934944e-01 3.029549459093677788e-01 3.429037469009966199e-01 1.864328147171740724e-01 2.328447373815060728e-01
5.400000000000000000e+01 5.295155373127697906e-01 6.174787312020197927e-01 2.804989745462436734e-01 3.405217524074304891e-01 1.918005524764459790e-01 2.603563987157895832e-01
5.500000000000000000e+01 4.965145843194230801e-01 6.077134196042649483e-01 2.821811388656815245e-01 3.290835510258753871e-01 1.832343469497471622e-01 2.250679501713582775e-01
5.600000000000000000e+01 4.781558348882819498e-01 6.191032331554937596e-01 2.303454824278628743e-01 3.273030021649934174e-01 1.389641286227715211e-01 2.744095469292176515e-01
5.700000000000000000e+01 4.491417131192667056e-01 6.179816624369887101e-01 2.836038858500982140e-01 3.391150638728748778e-01 1.777864446185392355e-01 2.380822023900006634e-01
5.800000000000000000e+01 4.641269143978789535e-01 6.060980396130837278e-01 2.821340672302801722e-01 3.251456582808343598e-01 1.816656599262614913e-01 2.266001668964157945e-01
5.900000000000000000e+01 4.882521885839644082e-01 6.033035171711134126e-01 2.696548696924849220e-01 3.248826989039045876e-01 1.418562307211092832e-01 2.543463331192549748e-01
6.000000000000000000e+01 5.049711059220707288e-01 6.036179143287415672e-01 2.881834158804763013e-01 3.289338515928221240e-01 1.792097267889375678e-01 2.177906122665651256e-01
6.100000000000000000e+01 5.217280148417048347e-01 6.265757233177510210e-01 2.806736775684798846e-01 3.209304031630431098e-01 1.514469931216338994e-01 2.125993799613567770e-01
6.200000000000000000e+01 5.312283203279899446e-01 6.196061365507786745e-01 2.910691724920246859e-01 3.256882999802214185e-01 1.753786264152404628e-01 2.116688531406790141e-01
6.300000000000000000e+01 5.192221061564080697e-01 6.068942923382542043e-01 2.836722363074334896e-01 3.266690475999059484e-01 1.396260867688403351e-01 2.444068234395634920e-01
6.400000000000000000e+01 4.994833694798417323e-01 6.014888336374772937e-01 2.792394664292175421e-01 3.256258423871561947e-01 1.161559956068011629e-01 2.238078049954611015e-01
6.500000000000000000e+01 5.147664236142615035e-01 6.019961568198811674e-01 2.836363104645188704e-01 3.127284624299306870e-01 1.630489469647506129e-01 2.159846630544544344e-01
6.600000000000000000e+01 5.268100120065811742e-01 6.108153533949111091e-01 2.756086370647324868e-01 3.094187572457796076e-01 1.807520037985054229e-01 2.131649610848834753e-01
6.700000000000000000e+01 5.325823949965983184e-01 6.120063202267848057e-01 2.789622233226270454e-01 3.068397538693835580e-01 8.298829191686249440e-02 2.061623797526069557e-01
6.800000000000000000e+01 5.178435978816552376e-01 6.167000275649409113e-01 2.622598715705944938e-01 3.017584814222615819e-01 1.725741913913364511e-01 2.137821491688997877e-01
6.900000000000000000e+01 5.123768580602009459e-01 5.993871890152016046e-01 2.729892891070697103e-01 3.030663428104525270e-01 1.605025669333799421e-01 2.346092217362194532e-01
7.000000000000000000e+01 4.195057081280362810e-01 6.001022366855439660e-01 2.565013037863585477e-01 3.090643186971158696e-01 1.615798289647840391e-01 2.168572374359963861e-01
7.100000000000000000e+01 4.790142736951966129e-01 6.118508876544723751e-01 2.639065577480626534e-01 2.994692529362604771e-01 1.894051260693062899e-01 2.423062638657526024e-01
7.200000000000000000e+01 5.008697323961051051e-01 5.949327279077966102e-01 2.666360457667130146e-01 2.970969126471283417e-01 1.666524959073920620e-01 2.178705589998281844e-01
7.300000000000000000e+01 5.195300854506187394e-01 5.900287603916798407e-01 2.721506096668616093e-01 3.029635723471119646e-01 1.800700026969341283e-01 2.025445449147199317e-01
7.400000000000000000e+01 5.058400945379235569e-01 5.961987103753509931e-01 2.599866610614035567e-01 2.974249833111919372e-01 1.498495260277419860e-01 1.958094615124564286e-01
7.500000000000000000e+01 5.179696417625391236e-01 6.055626158350986277e-01 2.664212439700259782e-01 3.022391690381807106e-01 1.418941511543279632e-01 2.229920140001548368e-01
7.600000000000000000e+01 5.087283759083878198e-01 6.024998211682101035e-01 2.694046463749429909e-01 3.024494254425036943e-01 1.848577357778685704e-01 2.106304364309648514e-01
7.700000000000000000e+01 5.323644467701912353e-01 6.055974624069594414e-01 2.618175296010548658e-01 2.933189562416714802e-01 1.794471584551361742e-01 2.100755790012578117e-01
7.800000000000000000e+01 4.953108907168651820e-01 6.028385749692898310e-01 2.585328474190806691e-01 2.903540444516012897e-01 1.675263225955645752e-01 2.046388184100786656e-01
7.900000000000000000e+01 5.123101864999566324e-01 6.061001047593334023e-01 2.455377227970495513e-01 2.868464190599410157e-01 1.417375822628419713e-01 2.040407791583711550e-01
8.000000000000000000e+01 4.677588424145566748e-01 6.062030385554486589e-01 2.451058430311419123e-01 2.923933821084310769e-01 1.243895707928883987e-01 2.277266656102169828e-01
8.100000000000000000e+01 5.020737776465601376e-01 6.032710186267746799e-01 2.389727591169587828e-01 2.990391202213314448e-01 1.101672613347166596e-01 2.055978366064089013e-01
8.200000000000000000e+01 5.231197674693229827e-01 5.878396789854786197e-01 2.648796064731862021e-01 2.865266935090955980e-01 1.727872517990019785e-01 1.987861881508075912e-01
8.300000000000000000e+01 5.290619390408909384e-01 6.099048199209116117e-01 2.439570245568246920e-01 2.740761108256269396e-01 1.679309006495677548e-01 1.941138069025299673e-01
8.400000000000000000e+01 4.948103937704081967e-01 5.996951288289965598e-01 2.535267580977079160e-01 2.939453453742523203e-01 1.054636332466845766e-01 2.038471111234675948e-01
8.500000000000000000e+01 5.271572834624737025e-01 5.950227145388807815e-01 2.582034640717054130e-01 2.836557688557427293e-01 9.189500408654875663e-02 2.172861821593804199e-01
8.600000000000000000e+01 5.154572601113539543e-01 5.890340923986074895e-01 2.555300992766729729e-01 2.830176478083167302e-01 1.565394277289733072e-01 2.151701577351583794e-01
8.700000000000000000e+01 5.065351370772466222e-01 5.950360331016483206e-01 2.534135261064568434e-01 2.819816929996310506e-01 1.617092121591263421e-01 2.104867759121973048e-01
8.800000000000000000e+01 5.234867677301853206e-01 5.994475974506012772e-01 2.524168126317484773e-01 2.811886750405310775e-01 1.693443939937178400e-01 1.915089680465437150e-01
8.900000000000000000e+01 5.297374037287773119e-01 6.057857835825951609e-01 2.596833823804226005e-01 2.819621590934913713e-01 1.682856075393756867e-01 1.939920857721813829e-01
9.000000000000000000e+01 4.998951074635200609e-01 5.886814415789046739e-01 2.511515729730658952e-01 2.773387180776236138e-01 1.454139164073590396e-01 2.080149791614393506e-01
9.100000000000000000e+01 5.031012941021176799e-01 5.828061987105248587e-01 2.541797910754992063e-01 2.798081166294712485e-01 1.080763736709589168e-01 2.069129342421397733e-01
9.200000000000000000e+01 4.988173495360954113e-01 5.837315508190631386e-01 2.380675772311205141e-01 2.667268471475475189e-01 1.606152461025449618e-01 2.029618486714495629e-01
9.300000000000000000e+01 5.200139843536660811e-01 5.885975215805561156e-01 2.428986552160856960e-01 2.696961805212899632e-01 1.642027620426273760e-01 1.982986920032833167e-01
9.400000000000000000e+01 4.910699247555376235e-01 5.804444605831892146e-01 2.383157090982138682e-01 2.691854484553178883e-01 8.804687735896991885e-02 2.109154806481325084e-01
9.500000000000000000e+01 5.054312022863276521e-01 5.882685751665630569e-01 2.472764067795767962e-01 2.734154216790112835e-01 1.012589111959291688e-01 2.153696734751862907e-01
9.600000000000000000e+01 5.129771069386100946e-01 5.830588191990504487e-01 2.479435621167472292e-01 2.671021825462183696e-01 1.622034581860677394e-01 1.939264682273592888e-01
9.700000000000000000e+01 5.057235338363303967e-01 5.906853804503334748e-01 2.420139533993008740e-01 2.661657241465398838e-01 1.464432027257491220e-01 1.732136813737928660e-01
9.800000000000000000e+01 4.945029262446634655e-01 5.842288422844263973e-01 2.417290117987212772e-01 2.657701208554332784e-01 1.838688131303263529e-01 2.604757604287752937e-01
9.900000000000000000e+01 5.111325116105656097e-01 5.836919820304425910e-01 2.437498225685441888e-01 2.664741380722263075e-01 1.590536557376567572e-01 1.866000848277954705e-01
1.000000000000000000e+02 5.250851651748960069e-01 5.774854271204509226e-01 2.339804142721381153e-01 2.581680027042392855e-01 1.190265554352499255e-01 2.043615045776151218e-01


==> Data/ResNet50V2_8bit_lower_w2.txt <==
0.000000000000000000e+00 3.029869100396009873e-01 1.489948004988808639e-01 1.393701490327582393e-01 1.221305572357491154e-01
1.000000000000000000e+00 5.767181719927459982e-01 4.617429274461645750e-01 2.316322854567193501e-01 1.763765207644603927e-01
2.000000000000000000e+00 5.203544671668590693e-01 3.776677453528978767e-01 1.713184334796208075e-01 1.825230607191710985e-01
3.000000000000000000e+00 5.610566599263783205e-01 4.330614376686408029e-01 2.560051730593717045e-01 2.183657807647387816e-01
4.000000000000000000e+00 4.853338110728703803e-01 3.316101492162443765e-01 1.131807230403622244e-01 1.293930358934862745e-01
5.000000000000000000e+00 5.705687159026422428e-01 4.614714876870734672e-01 2.101698997433636418e-01 8.607944367315895073e-02
6.000000000000000000e+00 5.058090421224666899e-01 3.629552698757828044e-01 2.686772333107628752e-01 1.612799477771304502e-01
7.000000000000000000e+00 4.237899151841932333e-01 2.779511505015430095e-01 1.702131436671132370e-01 1.290025008996613931e-01
8.000000000000000000e+00 4.915951294719496656e-01 3.222079007464347389e-01 2.021042721948122234e-01 1.463155987019923443e-01
9.000000000000000000e+00 5.906979296228097587e-01 4.107352933464107902e-01 3.047880915858616757e-01 2.051409370552314260e-01
1.000000000000000000e+01 4.693237943454620087e-01 3.285750509994273538e-01 2.135436921485625306e-01 1.086402445596101607e-01
1.100000000000000000e+01 5.436509501189547011e-01 4.100470552227120091e-01 2.946026304673409202e-01 1.549273961923195719e-01
1.200000000000000000e+01 5.071323543637977771e-01 3.753995300434820881e-01 2.317328825948280491e-01 8.862294976265808200e-02
1.300000000000000000e+01 4.430619926420499843e-01 2.956270060575769687e-01 1.402626576071110132e-01 8.047296122828589970e-02
1.400000000000000000e+01 4.907341433553292775e-01 3.433801470302132453e-01 2.122798666014139024e-01 1.633190958973278484e-01
1.500000000000000000e+01 4.921974846143702398e-01 3.752810733686796629e-01 2.410571113246690045e-01 1.108000569818495956e-01
1.600000000000000000e+01 4.045310875508973947e-01 2.800933584198402881e-01 1.374971965496444570e-01 9.338447676227461247e-02
1.700000000000000000e+01 4.115854336255811985e-01 2.580263645789051541e-01 1.414392840287119202e-01 6.569387767303634662e-02
1.800000000000000000e+01 3.756159484517630487e-01 2.070880774805996527e-01 9.933619054789298575e-02 5.256115293545200046e-02
1.900000000000000000e+01 3.491085743313518397e-01 2.018746451442430256e-01 1.133382086474985367e-01 9.483631873757358832e-02
2.000000000000000000e+01 3.381839708291758395e-01 1.919428520496651025e-01 8.436570103056577341e-02 4.667042758817582793e-02
2.100000000000000000e+01 4.141009582741131401e-01 2.718737243471793241e-01 1.391506773219310655e-01 8.063858078856495082e-02
2.200000000000000000e+01 4.339070947375575082e-01 2.913054901954155729e-01 1.682388197353207604e-01 7.771819648023428617e-02
2.300000000000000000e+01 4.007882617963582361e-01 2.245205221932597417e-01 9.301534395823125856e-02 6.681798878684108711e-02
2.400000000000000000e+01 4.680744038995942047e-01 3.382942420550605345e-01 1.827784703217702755e-01 8.893850508014967959e-02
2.500000000000000000e+01 4.419046501267451243e-01 2.719244687687521478e-01 1.318631984876280361e-01 9.608190860140504441e-02
2.600000000000000000e+01 4.154025848818018174e-01 2.649006697474746708e-01 1.843206660242057982e-01 1.575654172155995791e-01
2.700000000000000000e+01 3.484997329988991921e-01 2.113392546683117712e-01 1.373918254201728362e-01 9.817597449448141333e-02
2.800000000000000000e+01 4.184001800344194777e-01 2.815661939628186228e-01 2.073837087092407772e-01 1.229767199985484782e-01
2.900000000000000000e+01 3.506016337445614917e-01 1.911537691314052212e-01 1.332715881974503580e-01 1.144240279669104243e-01
3.000000000000000000e+01 3.349663415562175173e-01 1.691077145033376139e-01 9.579878668240662809e-02 5.965630379363954378e-02
3.100000000000000000e+01 3.973760461534797672e-01 2.447493587194002618e-01 1.688788134589477852e-01 1.106622345469065738e-01
3.200000000000000000e+01 4.752524491427236319e-01 3.264950399406882919e-01 2.348129630145867341e-01 1.530799702817821351e-01
3.300000000000000000e+01 4.322827999036010782e-01 2.616735081025527432e-01 1.888983110336175941e-01 1.177510256069236733e-01
3.400000000000000000e+01 3.968100964304776546e-01 2.526906480722704296e-01 1.593617570368557612e-01 1.065228883957669015e-01
3.500000000000000000e+01 7.301667977044361546e-01 6.197665604063975486e-01 5.623047174303547058e-01 4.692431968172210421e-01
3.600000000000000000e+01 4.322669337229217423e-01 2.747680232704634573e-01 2.016139602993256841e-01 1.102324318905936046e-01
3.700000000000000000e+01 2.877791631623108914e-01 1.509565131980908637e-01 1.129564724739788861e-01 8.920183509071928640e-02
3.800000000000000000e+01 2.642368066818314154e-01 1.027018111390006205e-01 7.565688985945305534e-02 7.497813991835740322e-02
3.900000000000000000e+01 3.697107564535759838e-01 2.268993009069600331e-01 1.748024303132076629e-01 1.209413244094630496e-01
4.000000000000000000e+01 5.014943343672103593e-01 3.688767555006501886e-01 3.329044345059701260e-01 2.718509082929669307e-01
4.100000000000000000e+01 4.284759059615436683e-01 2.765918760190129722e-01 2.322568448866673130e-01 1.625010105546199346e-01
4.200000000000000000e+01 3.176834201984305994e-01 1.603744463678760113e-01 1.173992515670882475e-01 8.213746210427649852e-02
4.300000000000000000e+01 2.969044973367963580e-01 1.440131690266373554e-01 1.112522169354752399e-01 7.883793647256885639e-02
4.400000000000000000e+01 3.121882338781671873e-01 1.487537862259018517e-01 8.382583038147360666e-02 5.292008437673822313e-02
4.500000000000000000e+01 3.254084005495783138e-01 1.630092919781897520e-01 8.787004812710254298e-02 5.571108404315960883e-02
4.600000000000000000e+01 3.143692297855237849e-01 1.467094485817659055e-01 5.356672779856474359e-02 3.664579347255060571e-02
4.700000000000000000e+01 3.091855589961749473e-01 1.465058041124932542e-01 1.034076080969402733e-01 5.643942092690602125e-02
4.800000000000000000e+01 2.787481410270752913e-01 1.065925270808737446e-01 7.437789639487836502e-02 6.189443668755101324e-02
4.900000000000000000e+01 3.007472164362574030e-01 1.353904940092571785e-01 7.668309959041139101e-02 5.995613665657503061e-02
5.000000000000000000e+01 3.431749217036457744e-01 2.085826611609509773e-01 1.414564427417804859e-01 9.086749236684263376e-02
5.100000000000000000e+01 3.306000048424803106e-01 1.691654152105613318e-01 1.231117720696821571e-01 7.876491106276230225e-02
5.200000000000000000e+01 3.967944591016095424e-01 2.685486940010383683e-01 2.191845647180371004e-01 1.551090117455183881e-01
5.300000000000000000e+01 4.006277428629079762e-01 2.451903472748506174e-01 1.651598226330911745e-01 8.626607995914532812e-02
5.400000000000000000e+01 3.763128388542960612e-01 2.123011495089429101e-01 1.442358004203357080e-01 8.644325680331604866e-02
5.500000000000000000e+01 3.921516563779424147e-01 2.376409662696831182e-01 1.544360523685970599e-01 6.125860201917084080e-02
5.600000000000000000e+01 4.617296521447663560e-01 3.071541628592466822e-01 2.482408115424618866e-01 1.893388490832914328e-01
5.700000000000000000e+01 5.181042986433304076e-01 3.586282347269817428e-01 2.773350594478976028e-01 1.919028493355574294e-01
5.800000000000000000e+01 4.996083230768101902e-01 3.841182698947682717e-01 2.862603002284074827e-01 1.486040027095693328e-01
5.900000000000000000e+01 3.536204374991481769e-01 1.862828370264379418e-01 1.372018333308210325e-01 9.241904883820178940e-02
6.000000000000000000e+01 3.064553695428129942e-01 1.175467229064643127e-01 6.445811006142396216e-02 4.295366904792594087e-02
6.100000000000000000e+01 4.306155410422509711e-01 3.020115918608303196e-01 2.292725152706454606e-01 1.394229492927496761e-01
6.200000000000000000e+01 4.152373769436791262e-01 2.701486688387180757e-01 1.921447667570010120e-01 1.287973453891478881e-01
6.300000000000000000e+01 3.995605401464056849e-01 2.316474940481543510e-01 1.649904794484455539e-01 1.320336455710324208e-01
6.400000000000000000e+01 4.874166576646302151e-01 3.579434402743870702e-01 2.631125805056711009e-01 1.826185257620276114e-01
6.500000000000000000e+01 4.293452371390827915e-01 2.908309270912987632e-01 2.090069714034258064e-01 1.394962063642999905e-01
6.600000000000000000e+01 4.250605735886262004e-01 2.829548649282385697e-01 1.744824837437800313e-01 9.267040034529079595e-02
6.700000000000000000e+01 4.077516982734522566e-01 2.699942959860904823e-01 1.862005092323640032e-01 1.044656822405499591e-01
6.800000000000000000e+01 3.698596531147225752e-01 2.144336246704895144e-01 1.409834851242220688e-01 8.019521475166607738e-02
6.900000000000000000e+01 3.776051201412992664e-01 2.485335001204620198e-01 1.594169786237936426e-01 1.294997194075669100e-01
7.000000000000000000e+01 4.304628506866068904e-01 2.755604410685953964e-01 1.963602980494894568e-01 1.328408626862080943e-01
7.100000000000000000e+01 3.162514331594878936e-01 1.658923807627138980e-01 5.537091469298580787e-02 5.255718713342675402e-02
7.200000000000000000e+01 3.434926958956319720e-01 1.763397769648650526e-01 8.101534858062274524e-02 6.453266703300153395e-02
7.300000000000000000e+01 3.700442266869102270e-01 1.874211811280453166e-01 8.993851080113136887e-02 4.904086966270920778e-02
7.400000000000000000e+01 3.699309224215362457e-01 2.197725733239316304e-01 1.217135106105526332e-01 7.171952772525677644e-02
7.500000000000000000e+01 3.555181998830109769e-01 2.012323298671643279e-01 1.010520639285386185e-01 7.122167219878644540e-02
7.600000000000000000e+01 4.502691275297957541e-01 3.174729584094893586e-01 2.386965282506846031e-01 1.624027339081968169e-01
7.700000000000000000e+01 3.542414320037550746e-01 2.027785361066308523e-01 1.088244183318177044e-01 9.153326302110573187e-02
7.800000000000000000e+01 4.057688081364965171e-01 2.623027114183177910e-01 1.903427041065550995e-01 1.468982307173104240e-01
7.900000000000000000e+01 3.073817239115341216e-01 1.451534774519566418e-01 5.194034876768963138e-02 4.478356939093033201e-02
8.000000000000000000e+01 4.366975101597452835e-01 3.072191054183168180e-01 2.551969062855595771e-01 2.245962422064335939e-01
8.100000000000000000e+01 4.347566687402554808e-01 3.220029647132754413e-01 2.283732067851044767e-01 1.609396370707892043e-01
8.200000000000000000e+01 3.340834327362765532e-01 1.993271955254522776e-01 1.007683503307977846e-01 6.301483254675789569e-02
8.300000000000000000e+01 3.420114337047249209e-01 1.996616607069265636e-01 8.972741896624235325e-02 4.954327173850400778e-02
8.400000000000000000e+01 3.460832867667580914e-01 1.935698543617171974e-01 8.836913672223008220e-02 5.521543821132987584e-02
8.500000000000000000e+01 3.883637145827605885e-01 2.649744613191619691e-01 1.722139422885193560e-01 1.069118047851063819e-01
8.600000000000000000e+01 4.627571219020400473e-01 3.420406471809780413e-01 2.882016925546443953e-01 2.190717378048465391e-01
8.700000000000000000e+01 3.241411976613484680e-01 1.852284543777026893e-01 1.174778464300957198e-01 8.708667052145253884e-02
8.800000000000000000e+01 3.483673702003564077e-01 1.868677307696091083e-01 1.252956062466953902e-01 8.430713100479728106e-02
8.900000000000000000e+01 3.046108543612601194e-01 1.563323501093464851e-01 8.943290886368279735e-02 7.405561423028060586e-02
9.000000000000000000e+01 2.880829522682786248e-01 1.101340334723410891e-01 6.621353029318553796e-02 5.006428633536081502e-02
9.100000000000000000e+01 3.146905657329108208e-01 1.967601420581281124e-01 1.470874550563540939e-01 1.318922768175537774e-01
9.200000000000000000e+01 2.657806962881729129e-01 8.089875328854412295e-02 5.270729074085259147e-02 4.030465052052736169e-02
9.300000000000000000e+01 2.701135874956848704e-01 8.139656630350425304e-02 7.643697485917845535e-02 5.426010879843904539e-02
9.400000000000000000e+01 3.008494615323316079e-01 1.341975846893787849e-01 9.739828651192604381e-02 9.119634139582719068e-02
9.500000000000000000e+01 3.791843561862059397e-01 2.481239962332138504e-01 1.879814895519217322e-01 1.394907271432133111e-01
9.600000000000000000e+01 4.876238533653482476e-01 3.015167885075533682e-01 2.523757633969257452e-01 2.179129417743277675e-01
9.700000000000000000e+01 3.244316286347257439e-01 1.730511328532402526e-01 1.140075133357205533e-01 7.886922155030864912e-02
9.800000000000000000e+01 3.110405355417182327e-01 1.364765991229530961e-01 6.625133822956415230e-02 4.781635907887236275e-02
9.900000000000000000e+01 3.505755867613125076e-01 2.256656009398876617e-01 1.485475950305662485e-01 8.605527718727082331e-02
1.000000000000000000e+02 3.658800667433783071e-01 2.283118772361414084e-01 1.483503541336387843e-01 8.610808908910082271e-02
1.010000000000000000e+02 3.587747779923234348e-01 1.926122196307791801e-01 1.105772296616877315e-01 5.160626672480724680e-02
1.020000000000000000e+02 3.412160471157089092e-01 1.523697260437024970e-01 9.174436408150066224e-02 5.357590151363932074e-02
1.030000000000000000e+02 4.414931383937730769e-01 3.003180385077626191e-01 2.203295395597905937e-01 1.321273887890373200e-01
1.040000000000000000e+02 4.275162516993256667e-01 2.750303404715542799e-01 1.812540375234340251e-01 1.032400411371680871e-01
1.050000000000000000e+02 3.484680262606780765e-01 1.648579105382677878e-01 1.004058663225663589e-01 6.809172400222654464e-02
1.060000000000000000e+02 4.163574663581932622e-01 2.613476855569715207e-01 1.963275392796341723e-01 1.208477894578984108e-01
1.070000000000000000e+02 3.671670557680248859e-01 1.973666553018426639e-01 1.215363107314603591e-01 8.177417829197529409e-02
1.080000000000000000e+02 4.293119778940008291e-01 2.803509179035530985e-01 1.837476241259690946e-01 7.713784841328953645e-02
1.090000000000000000e+02 3.914233850675077897e-01 2.533484593873859825e-01 1.550730561408154018e-01 7.328203037210428983e-02
1.100000000000000000e+02 5.281084364129499109e-01 4.073351439558136056e-01 3.065584824682030529e-01 1.322592739868290457e-01
1.110000000000000000e+02 4.301105786305309819e-01 2.760445052207833316e-01 1.992452906156069181e-01 1.367791756513079826e-01
1.120000000000000000e+02 4.821986395420650995e-01 3.616750135258089971e-01 2.965508961045256742e-01 2.254343059999402432e-01
1.130000000000000000e+02 4.055899372813118187e-01 2.644400786953401972e-01 1.935409143607783600e-01 1.225964414495673976e-01
1.140000000000000000e+02 4.383957665060436715e-01 2.789883184436299235e-01 2.011788655371066770e-01 1.062138801871103516e-01
1.150000000000000000e+02 4.665885925984878391e-01 3.148562033922051584e-01 2.221999496063427892e-01 1.412120079620643454e-01
1.160000000000000000e+02 5.260096269558969251e-01 4.109737127664884748e-01 3.003981950174317572e-01 1.509544009112136209e-01
1.170000000000000000e+02 4.117211356384882226e-01 2.385378306510146929e-01 1.676177759195859318e-01 1.070340127258078838e-01
1.180000000000000000e+02 5.436586145948838489e-01 4.040693280021180889e-01 2.804102027346492276e-01 9.710898001212939223e-02
1.190000000000000000e+02 4.800537351722904411e-01 3.479694114146731354e-01 2.413820424183926727e-01 1.245262231880524817e-01
1.200000000000000000e+02 4.489557351465761070e-01 2.894029627411283667e-01 1.859232753379767566e-01 1.008272877115300031e-01
1.210000000000000000e+02 4.752423838257108790e-01 3.464098373091184513e-01 2.408240462669874182e-01 1.579602625361655188e-01
1.220000000000000000e+02 5.183415895878958901e-01 3.698820325614355364e-01 2.552506225512357618e-01 1.284055097199525153e-01
1.230000000000000000e+02 4.048333823050634939e-01 2.428469159764751473e-01 1.445893910256764447e-01 7.759193024680907658e-02
1.240000000000000000e+02 4.729485524136792796e-01 3.276263031624191968e-01 2.227919345741094237e-01 1.294069040999656917e-01
1.250000000000000000e+02 4.189378639903447166e-01 2.760618473112338433e-01 1.537234476090836577e-01 7.851198239122038347e-02
1.260000000000000000e+02 4.654865258617272294e-01 3.227179291863437882e-01 2.087952333124523940e-01 1.220380484744227889e-01
1.270000000000000000e+02 4.971231151578678897e-01 3.835743660257865950e-01 2.661284912465504138e-01 1.458240377087207940e-01
1.280000000000000000e+02 4.836919398837229433e-01 3.482379913852878262e-01 2.296881616259536796e-01 1.331458571776580335e-01
1.290000000000000000e+02 4.335514494885347458e-01 3.026711336086344017e-01 1.762856034443329167e-01 1.162257230996667640e-01
1.300000000000000000e+02 4.374238032779357854e-01 2.905170441619312482e-01 1.668977307866312820e-01 7.893443731347289660e-02
1.310000000000000000e+02 5.008458420100738717e-01 4.046500352206928164e-01 2.898438239836310104e-01 1.798013974304246143e-01
1.320000000000000000e+02 4.709972756803023630e-01 3.279809047345204065e-01 1.737966986734189034e-01 9.720484059082677708e-02
1.330000000000000000e+02 3.850373026953534672e-01 2.009182288225282997e-01 6.828636940943863531e-02 5.915708088767053507e-02
1.340000000000000000e+02 4.344544775134071002e-01 2.631826132135157148e-01 1.491239545052207016e-01 7.814705920702977315e-02
1.350000000000000000e+02 4.133976748686248315e-01 2.485478568713743730e-01 9.930467871529868873e-02 5.011842965383975917e-02
1.360000000000000000e+02 4.508256122348567874e-01 3.014701472612666966e-01 1.948821714121337090e-01 9.286677618347946583e-02
1.370000000000000000e+02 4.109804018943897796e-01 2.771231814595678800e-01 1.629949425880062586e-01 9.166373436956908038e-02
1.380000000000000000e+02 3.581687863642222802e-01 1.984025667606882370e-01 1.126402828998999406e-01 9.105064499959635016e-02
1.390000000000000000e+02 3.240133415121900229e-01 1.768861965468939701e-01 8.983941625852023827e-02 6.130547991965189236e-02
1.400000000000000000e+02 3.600846605825188118e-01 1.886057415467759235e-01 9.489518608337574324e-02 6.755843861217644686e-02
1.410000000000000000e+02 3.623049728386162349e-01 2.443690894958999160e-01 1.141337631207243047e-01 8.742674883186472845e-02
1.420000000000000000e+02 3.838799682731386942e-01 2.341302862416834163e-01 1.446847546916405214e-01 6.779144236010210822e-02
1.430000000000000000e+02 4.253995025788898099e-01 2.965339626072847068e-01 1.734745235725428103e-01 1.053548137754039687e-01
1.440000000000000000e+02 4.752525889393268699e-01 3.868758387969349344e-01 2.817950082921111266e-01 1.722109433716667859e-01
1.450000000000000000e+02 3.850616217871431490e-01 2.307278845333048389e-01 1.002127166513271522e-01 6.554209419106234169e-02
1.460000000000000000e+02 4.089397764757257692e-01 2.608120257181937851e-01 1.280792613966381388e-01 1.043040839813587084e-01
1.470000000000000000e+02 4.169551353057965870e-01 2.785821003854970779e-01 1.704650875850706737e-01 9.771704573408887540e-02
1.480000000000000000e+02 4.323576906786430474e-01 2.907069559639441358e-01 1.915919352951834798e-01 8.950640588362844541e-02
1.490000000000000000e+02 4.067066387055354171e-01 2.421974032846505032e-01 1.084389253336624503e-01 7.366642037554335665e-02


==> Data/ResNet50V2_8bit_middle_w2.txt <==
0.000000000000000000e+00 1.374747363065473293e-01 1.813027586736232488e-01 1.068021815609219716e-01 1.139356623412547675e-01
1.000000000000000000e+00 7.894585547104381318e-01 6.912022952148908495e-01 5.516982331714549437e-01 4.878906654640638996e-01
2.000000000000000000e+00 7.225644815995705406e-01 5.852779278017878895e-01 4.565923188836687463e-01 3.995856985613312484e-01
3.000000000000000000e+00 6.510634270504127574e-01 4.612125957955152677e-01 3.201833818837849788e-01 2.558055402996490257e-01
4.000000000000000000e+00 7.858815930485764101e-01 6.889032232974811043e-01 5.442855264672997739e-01 4.807204505104756831e-01
5.000000000000000000e+00 7.226970510265229297e-01 5.738200208464931951e-01 4.565319025075855741e-01 3.878813740378487807e-01
6.000000000000000000e+00 4.095501692939179095e-01 2.656770597297491432e-01 1.819994452260123852e-01 1.402099842159994503e-01
7.000000000000000000e+00 3.910189346385468112e-01 2.153758412365963382e-01 1.195901495184469310e-01 9.229441867991197701e-02
8.000000000000000000e+00 4.494974858876022994e-01 3.270584003151534858e-01 2.253546044717684160e-01 1.764260774047503588e-01
9.000000000000000000e+00 4.072305299642309806e-01 2.817471544652256354e-01 2.095842033232847013e-01 1.393713128490751685e-01
1.000000000000000000e+01 4.191062824045417856e-01 2.959839241597724824e-01 2.108460461263748642e-01 1.763818249472100530e-01
1.100000000000000000e+01 3.706758861376847625e-01 2.121718449553980645e-01 1.130306274566062197e-01 7.867037515871050379e-02
1.200000000000000000e+01 3.628552604400534509e-01 2.118110872905102915e-01 1.048066136532738446e-01 8.206658422922200047e-02
1.300000000000000000e+01 3.190291498800820191e-01 1.550265495819320716e-01 8.049814480222501623e-02 5.463539271134257302e-02
1.400000000000000000e+01 3.928313283681258983e-01 2.521110420714650635e-01 1.719676879161601557e-01 1.299871947930855698e-01
1.500000000000000000e+01 3.451041909161962074e-01 1.979759387312641505e-01 1.473691971527311961e-01 1.328798830827501720e-01
1.600000000000000000e+01 2.812841966432549912e-01 1.199407285207290674e-01 6.756829318701322584e-02 6.685383594016565401e-02
1.700000000000000000e+01 3.129528588387124888e-01 2.000679492762878209e-01 1.598894304805597300e-01 1.568138780678166033e-01
1.800000000000000000e+01 3.216635989655139416e-01 1.873050344116144461e-01 1.131771174737510183e-01 7.453785602659654397e-02
1.900000000000000000e+01 3.330016303992685001e-01 2.408807954918695815e-01 2.133449504733832547e-01 2.022550078259847672e-01
2.000000000000000000e+01 3.067088896857814717e-01 2.062297692937983540e-01 1.507377284366507031e-01 1.391657020890548768e-01
2.100000000000000000e+01 2.768898484215275846e-01 1.251843976068140740e-01 7.757343882674093416e-02 7.358942697012277323e-02
2.200000000000000000e+01 2.811306761840873247e-01 1.071378799136694510e-01 5.401680912213170649e-02 4.302646014018698256e-02
2.300000000000000000e+01 2.739230477503395988e-01 1.258056136895724653e-01 9.002099551922597420e-02 7.960475329463199967e-02
2.400000000000000000e+01 2.669359666619534610e-01 1.276257738996163793e-01 8.373563202976880282e-02 6.777980617005473218e-02
2.500000000000000000e+01 3.339783946662105429e-01 1.880946738262360418e-01 1.421858884881677110e-01 1.056224284997052676e-01
2.600000000000000000e+01 2.264171004124463371e-01 5.590752075091105083e-02 4.817417128648533720e-02 4.941139583473948271e-02
2.700000000000000000e+01 2.404344525379067399e-01 9.409404524857013785e-02 6.709985991247065240e-02 6.689462330412927760e-02
2.800000000000000000e+01 2.869665376053401329e-01 1.332822887675222390e-01 8.929940976131882369e-02 6.705855904068767914e-02
2.900000000000000000e+01 3.430924114346240450e-01 2.025375003788155437e-01 1.708707840924780508e-01 1.465382184319077852e-01
3.000000000000000000e+01 2.547926756178855445e-01 8.749314838045645082e-02 6.666937666170087706e-02 6.190043042537644175e-02
3.100000000000000000e+01 2.591531013967025010e-01 8.426825066966463218e-02 6.194340410163528404e-02 5.929257882393892259e-02
3.200000000000000000e+01 2.600006903104146172e-01 1.057947942352700649e-01 4.381357468520898080e-02 3.563114266583154721e-02
3.300000000000000000e+01 2.941432475086416254e-01 1.307694749549096758e-01 8.411357875142916329e-02 5.365240160066551273e-02
3.400000000000000000e+01 2.437566543880919367e-01 8.336058294056333806e-02 4.840231450831628673e-02 4.469906866221944747e-02
3.500000000000000000e+01 2.402996452895192203e-01 8.308315561485359046e-02 4.997513546566020870e-02 4.699624232197002760e-02
3.600000000000000000e+01 2.974673208333133423e-01 1.602358022078704258e-01 1.025902728969405459e-01 8.583092880014520087e-02
3.700000000000000000e+01 2.713989393594634647e-01 1.121269918173976726e-01 6.636976595214588714e-02 5.636765423917719509e-02
3.800000000000000000e+01 3.187983306895280644e-01 1.668280747176456580e-01 8.770664993413399002e-02 6.958548464458809424e-02
3.900000000000000000e+01 2.921943177236716593e-01 1.479756674862010291e-01 8.816992759785793887e-02 7.394741709474590696e-02
4.000000000000000000e+01 3.069738929381038428e-01 1.634368409170471048e-01 1.103007264072384669e-01 1.000757443298220528e-01
4.100000000000000000e+01 3.139154287520589115e-01 1.688277044153397299e-01 1.146919171584003250e-01 8.212175390317494328e-02
4.200000000000000000e+01 3.095961486116147188e-01 1.516920956651096608e-01 8.954402973337413640e-02 7.609732902890353756e-02
4.300000000000000000e+01 4.172477083541679677e-01 2.936259104963214739e-01 1.705275090552060835e-01 1.207834021700774224e-01
4.400000000000000000e+01 5.002657829706429471e-01 3.856012851658437435e-01 3.011866884625229446e-01 2.186232666451081441e-01
4.500000000000000000e+01 2.497302727070946360e-01 9.481820562267918862e-02 6.752410904695087257e-02 6.656664639127589378e-02
4.600000000000000000e+01 2.512381180918042411e-01 1.005337024122785056e-01 7.113915036714194007e-02 6.978878739680102750e-02
4.700000000000000000e+01 3.250126112238593823e-01 1.879348579999786939e-01 1.207987516955305041e-01 7.851436731614171161e-02
4.800000000000000000e+01 3.364932382368100439e-01 1.980980950402453089e-01 5.982424146550258115e-02 7.116211083080363486e-02
4.900000000000000000e+01 2.904464130165642644e-01 1.494525203665456603e-01 8.413086281421472412e-02 7.040560742129459149e-02
5.000000000000000000e+01 3.179730067973288166e-01 1.530069138604325807e-01 6.269001629619784521e-02 5.090889825342349850e-02
5.100000000000000000e+01 3.141492731959747431e-01 1.486758188371367362e-01 8.191128318232979155e-02 7.698612663731702055e-02
5.200000000000000000e+01 3.175016005028742927e-01 1.920876721149066269e-01 8.030708088705004744e-02 6.727318336768307871e-02
5.300000000000000000e+01 4.132460517877385997e-01 2.827687947714945804e-01 8.758560969148022901e-02 6.091942863630841337e-02
5.400000000000000000e+01 3.131031991208471088e-01 1.447394683860257214e-01 7.668994330136764959e-02 4.494346469298528268e-02
5.500000000000000000e+01 4.156485171944745427e-01 2.827130202668154402e-01 1.095797304793930949e-01 1.194844628908618978e-01
5.600000000000000000e+01 3.138740547818462123e-01 1.721705889061369288e-01 7.095020188713151155e-02 6.729499833369154138e-02
5.700000000000000000e+01 3.608121067090046541e-01 2.174908109275433543e-01 7.594760472323176803e-02 5.736536429228947936e-02
5.800000000000000000e+01 3.451615279743580067e-01 1.941798374372740721e-01 5.903542874294628873e-02 5.629429630383087080e-02
5.900000000000000000e+01 2.911242059606605204e-01 1.355497927587803464e-01 6.960604218106795915e-02 6.931932205340991804e-02
6.000000000000000000e+01 3.643838587167133602e-01 2.577033000011041963e-01 1.068817368239364796e-01 8.266027185542196287e-02
6.100000000000000000e+01 2.789824973487072257e-01 1.035269894033390842e-01 6.104091568163757392e-02 4.901949539506712111e-02
6.200000000000000000e+01 2.869297906364267070e-01 1.405365163361589342e-01 7.121965309941935551e-02 5.812652909725459643e-02
6.300000000000000000e+01 3.420487627017984034e-01 2.008986064125762305e-01 7.042499229467893973e-02 6.421536056158742845e-02
6.400000000000000000e+01 3.083238492146723742e-01 1.493446634047211896e-01 6.251695778556240479e-02 6.732970681427487281e-02
6.500000000000000000e+01 3.973286824413380103e-01 2.597090135941934053e-01 9.558502314103525799e-02 8.409330429319501754e-02
6.600000000000000000e+01 2.721506236533763334e-01 1.167179591152858048e-01 1.027648916939570140e-01 7.137944895945114165e-02
6.700000000000000000e+01 3.331430644014919951e-01 2.050317588667146529e-01 1.169694239505111727e-01 1.076469643203797066e-01
6.800000000000000000e+01 2.867173694826801733e-01 1.695115316854300391e-01 1.347904366113392149e-01 1.346626292426900684e-01
6.900000000000000000e+01 2.461904968588516374e-01 9.093111341845556972e-02 1.037311323470417740e-01 7.912888124894439101e-02
7.000000000000000000e+01 2.815100089194518262e-01 1.774198189910297929e-01 1.502729600002234156e-01 1.137411055640513285e-01
7.100000000000000000e+01 2.689876129027448104e-01 1.116828008574231035e-01 6.972843198106223883e-02 5.062028921956666927e-02
7.200000000000000000e+01 2.654416454429615047e-01 1.116680772918365455e-01 5.920585446694687920e-02 5.115001386668833333e-02
7.300000000000000000e+01 3.141754885090199401e-01 1.685698561629322134e-01 8.057145441686654197e-02 5.151264299059511026e-02
7.400000000000000000e+01 2.919612952258353600e-01 1.740377697033134996e-01 1.118702730919219623e-01 8.904050401481980459e-02
7.500000000000000000e+01 2.826878387920961910e-01 1.534791749052916709e-01 5.981072879803130821e-02 5.701538053749993784e-02
7.600000000000000000e+01 3.427206030144364091e-01 2.076176679046689288e-01 1.056431921670633045e-01 8.481705352773652451e-02
7.700000000000000000e+01 2.975610483115177507e-01 1.400548148587975883e-01 8.223388439857423626e-02 6.577134994466636575e-02
7.800000000000000000e+01 3.004842952178201632e-01 1.711268388913741167e-01 8.236572376348648417e-02 8.305662915732302254e-02
7.900000000000000000e+01 2.852593474509644289e-01 1.532480596627750491e-01 7.801655961449086019e-02 7.648511805442503864e-02
8.000000000000000000e+01 2.396789835962512827e-01 8.458482460699535965e-02 7.540653523968311733e-02 5.913430484570071644e-02
8.100000000000000000e+01 2.674143611275954791e-01 1.175489439165693373e-01 6.416019113536196306e-02 4.074764748615336551e-02
8.200000000000000000e+01 2.984040964466188606e-01 1.422970517492107845e-01 5.585709910879172596e-02 5.554664872739055459e-02
8.300000000000000000e+01 2.879618896684849605e-01 1.539373997445896147e-01 6.440657081668516026e-02 6.315191528426290779e-02
8.400000000000000000e+01 2.800036341277237772e-01 1.214483157995274454e-01 1.166395934212648838e-01 7.736164137278757347e-02
8.500000000000000000e+01 2.846588781893198972e-01 1.249536622415697157e-01 6.023342716620182918e-02 6.138094126457189353e-02
8.600000000000000000e+01 2.539624432839682755e-01 2.353385451648805915e-01 1.477274457839841126e-01 1.463063745715428854e-01
8.700000000000000000e+01 2.912058925259609077e-01 2.967409436807961765e-01 2.139551440628601753e-01 2.092174746925747619e-01
8.800000000000000000e+01 3.101607258906748932e-01 3.533677047659994352e-01 2.643668886280561292e-01 2.595058600203470345e-01
8.900000000000000000e+01 3.366111684265141735e-01 3.722581355581138229e-01 2.859654574479821854e-01 2.725191779107375978e-01
9.000000000000000000e+01 2.790040345917846332e-01 3.494911368618507930e-01 2.414133270811136545e-01 2.381914437020565545e-01
9.100000000000000000e+01 2.871261919080123626e-01 3.189335682934915095e-01 2.328529094684376743e-01 2.279082562514461174e-01
9.200000000000000000e+01 2.408060058832965089e-01 2.383809432511762860e-01 1.624470220059969217e-01 1.551370219273745243e-01
9.300000000000000000e+01 2.388341842096800560e-01 2.150752323617514117e-01 1.355467656535078169e-01 1.293694496135978367e-01
9.400000000000000000e+01 2.201518007206336169e-01 1.700874439083832901e-01 1.014215074538355327e-01 9.916519056803639598e-02
9.500000000000000000e+01 2.282059243621614719e-01 1.080354383744514257e-01 8.582865108464864112e-02 8.232893769648494398e-02
9.600000000000000000e+01 2.301092559277874150e-01 1.352902853322854038e-01 9.548266036661727518e-02 9.490322108475954255e-02
9.700000000000000000e+01 2.240346087185896562e-01 8.079430733935791253e-02 5.265496061195943517e-02 5.354820028859690745e-02
9.800000000000000000e+01 2.280791109847550291e-01 1.255862319631866342e-01 6.700226517867968745e-02 6.725985734238129621e-02
9.900000000000000000e+01 2.140104417275379145e-01 9.807249382946689464e-02 5.561119684087208193e-02 5.476855710779432451e-02
1.000000000000000000e+02 2.327570631456766237e-01 7.073751143397086216e-02 7.903183877857215822e-02 6.119323976057056136e-02
1.010000000000000000e+02 2.530976442664703563e-01 1.381644670940382902e-01 7.947930680593455477e-02 8.106698136794690535e-02
1.020000000000000000e+02 3.458949114775595191e-01 2.059245786146790269e-01 1.148318639055521256e-01 1.010944234127635066e-01
1.030000000000000000e+02 2.248410047788428623e-01 1.073268762333701581e-01 8.136776224406558344e-02 8.116367764695670006e-02
1.040000000000000000e+02 2.107247190309146090e-01 6.555385798998512870e-02 7.267265306426667903e-02 5.290396943960668646e-02
1.050000000000000000e+02 2.594764811646830815e-01 1.246344340625890473e-01 6.531145654712704196e-02 6.244585390361161170e-02
1.060000000000000000e+02 2.388927502850968498e-01 7.861641588447762508e-02 4.786387428701364966e-02 5.154466008390964915e-02
1.070000000000000000e+02 2.190128311812287176e-01 5.787978106714057602e-02 1.479052325972594339e-01 5.802965041473790581e-02
1.080000000000000000e+02 2.046041441156851715e-01 7.321062851191104115e-02 9.281565909207768750e-02 5.437162410418686087e-02
1.090000000000000000e+02 2.167678077579456020e-01 9.545114239783640542e-02 6.010524985195721259e-02 5.963948290996084339e-02
1.100000000000000000e+02 2.319776981596606558e-01 1.264572488288173147e-01 7.843769710086820335e-02 7.898369771086731495e-02
1.110000000000000000e+02 2.175109255376018735e-01 7.505387723700707170e-02 6.913601741421891711e-02 6.564670953451084978e-02
1.120000000000000000e+02 2.663412890885429873e-01 1.450913390128433234e-01 8.555131614956114350e-02 8.073701496664752175e-02
1.130000000000000000e+02 2.129898965240128172e-01 1.359797521666572528e-01 9.184164631864440154e-02 9.016149861818976985e-02
1.140000000000000000e+02 2.282354686539523614e-01 1.110483661476555223e-01 6.338605900728093434e-02 6.352628078647500065e-02
1.150000000000000000e+02 2.436996199841435229e-01 9.793633414242246260e-02 5.219679720608173812e-02 5.375590269734699389e-02
1.160000000000000000e+02 2.381907455704611321e-01 1.368426874329115306e-01 8.421226275055558597e-02 8.536004027875694622e-02
1.170000000000000000e+02 2.339711098333092099e-01 1.053957305152438961e-01 6.651389671490033628e-02 6.657878022191857093e-02
1.180000000000000000e+02 2.409618140157631927e-01 1.046527544116521852e-01 6.371998855357860481e-02 6.024108990095594640e-02
1.190000000000000000e+02 2.258969032243799413e-01 5.994892292602210793e-02 9.828796279407095438e-02 5.783342787972848426e-02
1.200000000000000000e+02 2.425936076246643092e-01 6.347214048829101507e-02 1.678018752935692137e-01 5.485403331378718716e-02
1.210000000000000000e+02 2.448016323087957025e-01 8.182356958604694586e-02 9.749782411514890113e-02 6.001100429060847452e-02
1.220000000000000000e+02 2.301969004821875775e-01 7.703724082674549833e-02 1.021581619324495038e-01 5.510030895809676921e-02
1.230000000000000000e+02 2.744326619393206990e-01 9.834527444076082703e-02 9.513586405330753948e-02 3.559802139872970256e-02
1.240000000000000000e+02 2.287734463124734829e-01 6.768376313200526184e-02 9.690739236807714707e-02 5.956838613084392692e-02
1.250000000000000000e+02 2.342581130344947582e-01 8.293954215249378648e-02 8.267088960188390123e-02 4.769855187194429330e-02
1.260000000000000000e+02 2.288264517509611129e-01 7.146980691252656503e-02 8.013329426359099006e-02 5.483480366754205082e-02
1.270000000000000000e+02 2.380660132540634299e-01 9.206901111833878937e-02 7.623855692953095120e-02 6.209404910448391296e-02
1.280000000000000000e+02 2.390641357406650958e-01 6.244167417758091088e-02 8.412854827326358975e-02 3.797731669291134343e-02
1.290000000000000000e+02 2.347638204005991214e-01 8.376241329451603046e-02 1.266220932028534474e-01 8.012349598899329295e-02
1.300000000000000000e+02 2.613236501167003900e-01 1.051855117717312021e-01 9.602556082987849517e-02 6.056888711483083415e-02
1.310000000000000000e+02 2.548860031248606495e-01 1.031548498973617750e-01 7.379037281310113494e-02 4.719786451899681684e-02
1.320000000000000000e+02 2.307508906822798300e-01 8.260628458718158318e-02 5.748623548193102645e-02 4.642910276568480710e-02
1.330000000000000000e+02 2.064719842023733376e-01 6.005927214679238763e-02 1.111484515805074985e-01 6.402371087637628855e-02
1.340000000000000000e+02 2.110251428504208993e-01 6.937829331403352895e-02 6.161040574392036284e-02 4.976839667855399024e-02
1.350000000000000000e+02 2.089130318303310252e-01 5.190689016659651850e-02 8.685145841288557933e-02 5.278216657235431514e-02
1.360000000000000000e+02 2.529210974010767665e-01 8.660735851010549491e-02 5.813995551549328705e-02 5.339998957716193817e-02
1.370000000000000000e+02 2.231043975107777633e-01 5.841259817742993493e-02 6.789412411200616837e-02 4.990923588461394778e-02
1.380000000000000000e+02 2.790536718461957277e-01 1.332436106345312454e-01 6.314562384852082100e-02 6.025078412073234940e-02
1.390000000000000000e+02 2.169022848168152828e-01 7.260483555721848614e-02 6.873015345822025557e-02 5.691138492071286942e-02
1.400000000000000000e+02 2.392850126226104546e-01 7.412859049471796913e-02 5.356065707971029155e-02 5.195128752604510902e-02
1.410000000000000000e+02 1.929008714891072285e-01 3.571262841002918048e-02 1.256388993633842932e-01 3.322005586283614809e-02
1.420000000000000000e+02 1.938908570351645932e-01 7.465443964412700473e-02 1.002490479632999754e-01 6.496861029664743881e-02
1.430000000000000000e+02 2.019466938355919949e-01 3.441519607168760930e-02 7.670113569559133815e-02 3.420296450361032942e-02
1.440000000000000000e+02 2.118113469496252510e-01 5.351813116125461040e-02 5.560185088405261711e-02 4.155063469257424397e-02
1.450000000000000000e+02 1.895888952774893998e-01 4.354136363041099383e-02 1.420362025059472566e-01 4.410164094799957218e-02
1.460000000000000000e+02 2.043755812447608788e-01 4.633132559468865902e-02 7.975505303018505521e-02 4.717549455324041019e-02
1.470000000000000000e+02 2.050077542223374127e-01 4.809434708618167548e-02 5.632914451309694454e-02 3.182779895867492159e-02
1.480000000000000000e+02 2.073956757805239803e-01 4.543289447090628069e-02 8.427223344904209712e-02 3.585113536201012946e-02
1.490000000000000000e+02 1.824834649400181863e-01 7.288566884595205908e-02 1.182485757952026206e-01 5.923545271227280418e-02


==> Data/ResNet50V2_8bit_upper_w2.txt <==
0.000000000000000000e+00 1.309579400523765980e-01 1.738223722978757824e-01 9.162082955774696058e-02 9.387388816601692498e-02
1.000000000000000000e+00 7.496762255911892936e-01 6.434964172606614241e-01 4.197699670066902256e-01 3.296119588587455018e-01
2.000000000000000000e+00 7.363521543962737725e-01 6.313845716277619591e-01 4.133834014375100674e-01 3.356741552077798785e-01
3.000000000000000000e+00 7.385054386319276354e-01 6.239080513228648650e-01 4.250433801350261276e-01 3.181229774195574733e-01
4.000000000000000000e+00 7.420124451305697422e-01 6.090711286448693418e-01 4.078575685552319752e-01 2.816587022284315900e-01
5.000000000000000000e+00 7.906089954217414562e-01 6.814065702622909004e-01 4.870190546891930428e-01 3.682615636313505969e-01
6.000000000000000000e+00 7.431805332385066354e-01 6.126607976594337091e-01 4.403039413733728091e-01 2.890809551581660641e-01
7.000000000000000000e+00 8.263231838417253172e-01 7.261564297476623686e-01 4.645380201594122571e-01 2.942063866581068887e-01
8.000000000000000000e+00 7.548907521305693313e-01 6.125944799230512716e-01 3.018880816925566535e-01 2.303032317179520838e-01
9.000000000000000000e+00 8.320344033018871599e-01 6.719989294934104462e-01 4.866070006693155592e-01 3.691856718558625960e-01
1.000000000000000000e+01 6.441006402470088599e-01 4.636041041322365164e-01 1.380493381656004992e-01 1.859791161394268033e-01
1.100000000000000000e+01 7.237053518259755069e-01 6.134802808392247897e-01 4.414361607615578942e-01 2.247332385563862445e-01
1.200000000000000000e+01 6.751633665763903114e-01 5.147008996847696194e-01 2.702721472773528255e-01 1.703026463226338938e-01
1.300000000000000000e+01 7.104454371920012612e-01 5.531561207546944470e-01 4.137956842341633092e+03 2.188373230548085746e-01
1.400000000000000000e+01 6.634580077587691749e-01 5.560028713549800550e-01 3.460695706271891825e-01 2.359730414233931761e-01
1.500000000000000000e+01 8.353657016954414427e-01 7.258547882349315472e-01 4.864432832671120033e-01 1.882178070431667072e-01
1.600000000000000000e+01 7.591763025134584675e-01 6.598048243064091878e-01 4.976791726683419403e-01 3.436896617380043040e-01
1.700000000000000000e+01 7.013614005292210241e-01 6.241287369734535018e-01 3.975629592874883045e-01 2.360955838759249970e-01
1.800000000000000000e+01 6.247107318436950774e-01 4.479918216119817553e-01 2.314878104724802932e-01 1.629709393639983683e-01
1.900000000000000000e+01 7.399179384667383674e-01 5.493275176698914075e-01 3.810612274660792331e-01 2.243112314287299403e-01
2.000000000000000000e+01 7.508233257258923876e-01 6.465908692908252098e-01 4.698344380625320560e-01 3.223393077370715343e-01
2.100000000000000000e+01 7.775408776300276603e-01 6.411543665449213059e-01 5.048663532414164878e-01 3.371869160834706225e-01
2.200000000000000000e+01 6.648996560525591848e-01 5.585554266024307379e-01 4.357488097192416254e-01 3.150253229742975281e-01
2.300000000000000000e+01 7.758989022906257471e-01 7.027543465221132157e-01 4.650188061600269429e-01 3.317275825256605915e-01
2.400000000000000000e+01 8.233383055065952583e-01 6.274418516210443775e-01 5.370238479137301457e-01 3.622879557483871249e-01
2.500000000000000000e+01 7.300160316888651968e-01 6.233189264412953845e-01 5.093148430745774169e-01 3.852289015291477381e-01
2.600000000000000000e+01 6.832330789540519422e-01 5.451378494849775658e-01 3.996003376347311287e-01 2.524663253020986708e-01
2.700000000000000000e+01 6.652179653369917345e-01 5.468454209847339875e-01 1.864106016643749253e-01 2.484387297706238118e-01
2.800000000000000000e+01 7.513688385313449514e-01 5.905306723478318531e-01 4.357523866393491763e-01 2.048710805270601565e-01
2.900000000000000000e+01 6.420884524188048559e-01 4.986860274215008104e-01 2.639215880058412012e-01 1.890733499419018360e-01
3.000000000000000000e+01 6.652151728825208554e-01 4.893595194438017382e-01 3.343198660202724160e-01 2.501995139475641783e-01
3.100000000000000000e+01 6.158342499187380303e-01 4.657092919496186312e-01 2.222894097226996435e-01 1.600480619323437215e-01
3.200000000000000000e+01 7.552761236491721819e-01 6.806694380471072225e-01 1.759358902669763211e+03 2.832972916591966484e-01
3.300000000000000000e+01 6.607416691571406098e-01 6.065236776291342835e-01 3.497869459526089519e-01 3.250384108322304511e-01
3.400000000000000000e+01 6.313353593279896758e-01 4.933284937869644726e-01 1.953287940980985848e-01 1.997521967493453843e-01
3.500000000000000000e+01 7.050453497688355942e-01 5.929134433818987748e-01 4.126654244437213404e-01 2.587711552349557520e-01
3.600000000000000000e+01 6.804765947249885594e-01 5.575969556568931562e-01 3.472442704396684898e-01 1.700446149280033514e-01
3.700000000000000000e+01 6.406819096247847733e-01 4.714858069675704200e-01 2.554602270075841952e-01 1.705726279165710735e-01
3.800000000000000000e+01 6.767911332732098328e-01 5.978919652031940979e-01 2.178601758242263153e-01 2.118929508424725328e-01
3.900000000000000000e+01 7.247601538838949198e-01 6.570001470554990286e-01 4.557195556259617808e-01 2.429927136140189736e-01
4.000000000000000000e+01 8.413706846107533721e-01 7.293443335520300996e-01 5.417625614330991990e-01 3.159867067462567292e-01
4.100000000000000000e+01 6.379726653252033586e-01 5.285855819113337573e-01 3.191394680732403399e-01 2.207552347381430691e-01
4.200000000000000000e+01 6.410208819682877701e-01 5.289317312449219877e-01 2.706639651275254965e-01 2.247382097825376956e-01
4.300000000000000000e+01 8.875553364838485448e-01 7.909142531052991698e-01 6.408572238245210384e-01 3.124531244386549722e-01
4.400000000000000000e+01 6.034951340155729760e-01 4.967399497195211233e-01 2.935911865878388372e-01 2.326719482509956860e-01
4.500000000000000000e+01 5.973973347427264935e-01 4.497467118502639360e-01 2.454804414012722313e-01 2.074755287006789517e-01
4.600000000000000000e+01 6.144800617090888650e-01 4.500532976538156316e-01 2.391074283197597294e-01 1.171851394904919047e-01
4.700000000000000000e+01 6.726459227714329803e-01 5.776722600456766221e-01 2.572292353406087639e-01 1.773026238731861548e-01
4.800000000000000000e+01 6.320599899177604675e-01 4.933672089697515584e-01 1.524070604830551900e-01 1.374810700056553758e-01
4.900000000000000000e+01 6.612422473839660864e-01 5.278193901223035001e-01 3.399998251815916084e-01 2.026084590511774697e-01
5.000000000000000000e+01 6.751130893617329765e-01 5.603319710116997365e-01 2.785802674138023738e-01 2.156307103220099497e-01
5.100000000000000000e+01 6.611811665534039761e-01 5.147657932767430999e-01 1.783300849125520338e-01 1.419402510530451411e-01
5.200000000000000000e+01 6.517727808352925534e-01 4.871737375608770071e-01 3.267854748708100554e-01 1.852355403867600447e-01
5.300000000000000000e+01 6.128643162816632683e-01 5.242565578711140262e-01 2.668479945058959135e-01 2.274309119603759866e-01
5.400000000000000000e+01 6.244589098436860164e-01 5.080862545970038502e-01 1.116987469506217394e+03 2.372871549301922012e-01
5.500000000000000000e+01 7.610987356054552677e-01 6.568230596687308909e-01 4.113065284558862778e-01 2.288773094190380553e-01
5.600000000000000000e+01 6.777009004004486137e-01 5.877010298842645364e-01 2.345497574247084605e-01 2.180575349300135357e-01
5.700000000000000000e+01 5.997671346341962861e-01 4.687791910385287752e-01 1.423017341630290200e-01 1.355793157752389066e-01
5.800000000000000000e+01 6.648803380388789153e-01 5.562556176262627439e-01 2.976006549408403701e-01 2.128103338380547827e-01
5.900000000000000000e+01 6.761635502791065733e-01 5.720401246485777857e-01 5.664164381500941481e+00 1.831615019704428970e-01
6.000000000000000000e+01 6.239793633685191132e-01 4.587648377294853974e-01 1.934209227688336863e-01 1.467837804695376613e-01
6.100000000000000000e+01 6.362709534021621094e-01 5.215274152748522463e-01 2.882285565708469499e-01 1.309636144879048614e-01
6.200000000000000000e+01 5.986225361110038001e-01 4.925276979726118665e-01 2.395740601352812638e-01 2.046910662336952902e-01
6.300000000000000000e+01 6.409902910784233132e-01 5.420778355634229273e-01 3.092149326539340715e-01 2.265860750611501107e-01
6.400000000000000000e+01 6.445803291110411282e-01 5.433573987167017449e-01 4.092383660182868921e-01 1.883670893649621036e-01
6.500000000000000000e+01 6.888021522680464193e-01 5.805853526670683440e-01 8.578809813667219730e-01 2.168643246920484990e-01
6.600000000000000000e+01 6.339884379672710013e-01 5.445708657752053039e-01 2.868565448830866504e-01 2.436124742400635756e-01
6.700000000000000000e+01 6.386008886992300404e-01 5.544599406212187276e-01 2.923983675136401228e-01 2.144493284381095710e-01
6.800000000000000000e+01 5.720859375743766462e-01 4.877654756100554545e-01 2.833541704487941848e-01 2.537490779987407463e-01
6.900000000000000000e+01 5.813346024877509288e-01 4.768183778246316562e-01 1.591955978548536266e-01 1.712513924924031761e-01
7.000000000000000000e+01 6.057621925365845872e-01 5.014967933595766425e-01 4.935723662130919731e-01 2.109861397133999672e-01
7.100000000000000000e+01 5.933377974052863602e-01 4.690251126371094426e-01 1.885495619586269322e-01 1.960979911852015201e-01
7.200000000000000000e+01 5.976172871578687706e-01 4.833408604672087550e-01 3.576646262097203932e-01 1.966128961421077237e-01
7.300000000000000000e+01 6.243424443424423487e-01 5.289807466431475369e-01 3.500506215863806725e-01 2.495243743546742277e-01
7.400000000000000000e+01 6.107893717805538136e-01 5.094822835444461351e-01 2.521070710450921681e-01 2.320508426945510905e-01
7.500000000000000000e+01 5.982027021745387474e-01 5.137313141534922689e-01 2.122046892362204340e-01 2.084385505262314475e-01
7.600000000000000000e+01 6.743808914607680727e-01 6.290766227977677705e-01 2.854058325904965110e-01 2.281136735858132480e-01
7.700000000000000000e+01 6.355926639226247010e-01 4.962197090648210462e-01 9.254708427231966850e-01 1.487221940153191646e-01
7.800000000000000000e+01 6.383438750396887018e-01 5.443278682820724690e-01 1.753435317022931539e+00 2.262612333940327292e-01
7.900000000000000000e+01 6.022779422716720843e-01 5.435108199132068219e-01 1.278576612602786918e+04 2.317883164810265184e-01
8.000000000000000000e+01 6.072365116187142808e-01 4.945912332723269578e-01 2.384878404477987213e-01 2.267138704636648405e-01
8.100000000000000000e+01 5.605868152939714744e-01 4.754544408062519878e-01 2.531755125729650557e-01 2.612965642326641191e-01
8.200000000000000000e+01 6.019647822347675703e-01 5.008728847526650041e-01 3.027204144296664623e-01 2.590166220975588240e-01
8.300000000000000000e+01 5.542019615848049474e-01 4.346206316368508293e-01 2.073491557963670073e-01 1.744181601050779906e-01
8.400000000000000000e+01 5.734456236857538025e-01 4.406883613056485349e-01 2.098759946327494463e-01 1.936519821847533795e-01
8.500000000000000000e+01 5.770765320148049105e-01 4.341008588076126773e-01 6.311009643596022789e-01 1.609331513766528166e-01
8.600000000000000000e+01 5.491433574740282042e-01 4.278061371954388625e-01 1.554687676953508402e-01 1.609070609784455930e-01
8.700000000000000000e+01 6.131466164042433942e-01 5.345325005155447951e-01 2.868208489422999774e-01 2.082997185061077894e-01
8.800000000000000000e+01 5.907823732931224425e-01 4.690192525691017078e-01 2.707686949363601880e-01 2.186226105657261831e-01
8.900000000000000000e+01 5.837153855001779856e-01 4.785306764167689408e-01 1.972478810345716649e-01 1.802554502774626477e-01
9.000000000000000000e+01 6.010990639440555450e-01 4.867317124317129817e-01 6.531843737103144587e-01 2.110908804746865208e-01
9.100000000000000000e+01 5.458103947275959600e-01 4.309014388787283378e-01 2.304688169880816651e-01 1.943650770945402340e-01
9.200000000000000000e+01 5.315641817907720279e-01 3.923053404895385232e-01 1.617249971628374472e-01 1.789644807408375116e-01
9.300000000000000000e+01 5.878481130916889397e-01 4.894976214857639230e-01 2.567812786484648391e-01 2.239336112714377380e-01
9.400000000000000000e+01 5.480994903543280339e-01 4.537567810892665365e-01 1.527407654730670750e+00 1.886498093728577463e-01
9.500000000000000000e+01 5.567747489649762516e-01 4.806459774449384770e-01 1.997655135066979948e-01 2.263511657552662593e-01
9.600000000000000000e+01 5.823809065392895334e-01 4.928385068893306187e-01 2.571155658786446474e-01 2.113708021742875809e-01
9.700000000000000000e+01 6.936264697467997564e-01 6.104167033400459408e-01 3.103722238833988567e-01 1.644274479752750595e-01
9.800000000000000000e+01 5.909666018078463257e-01 5.071073112428838847e-01 9.645478585154995017e+03 2.238946143052057691e-01
9.900000000000000000e+01 5.990197843390965282e-01 4.979337767457887587e-01 1.658889982749179592e-01 1.735356486139354726e-01
1.000000000000000000e+02 6.244427155449416844e-01 5.318411213263661841e-01 2.199224349430603243e-01 2.106826339863401842e-01
1.010000000000000000e+02 5.468299076667150205e-01 4.072272287774920119e-01 1.811821625472418151e-01 1.873974710189168502e-01
1.020000000000000000e+02 5.757821336061813566e-01 4.378722317285603238e-01 2.005085630880897030e-01 1.749397827984679465e-01
1.030000000000000000e+02 5.304767111730517293e-01 4.363333943254570912e-01 2.238097917673148030e-01 2.427353006332036156e-01
1.040000000000000000e+02 5.901551917493232935e-01 4.942176912260130561e-01 2.462035059192887454e-01 1.787076454065733566e-01
1.050000000000000000e+02 5.866874205387209162e-01 4.917323725600432072e-01 2.129239256071533415e-01 1.872527049341171090e-01
1.060000000000000000e+02 5.577920726964195053e-01 4.413404042944259476e-01 3.004267521205369329e-01 1.891102739323041737e-01
1.070000000000000000e+02 5.562166095066480853e-01 4.630873524858286072e-01 2.096766336865041880e-01 1.727556295251824470e-01
1.080000000000000000e+02 5.404294487419668558e-01 4.587704148223908374e-01 2.016851715327973305e-01 2.011193291371552450e-01
1.090000000000000000e+02 5.531635079568945068e-01 4.214447327403084143e-01 3.495803801815274614e+00 1.833310766205226428e-01
1.100000000000000000e+02 6.090632501629081874e-01 5.360703269447603114e-01 2.480167954138390862e-01 1.835344911967177195e-01
1.110000000000000000e+02 5.642397201640743098e-01 4.649759134123008231e-01 1.924160703255312355e-01 1.864644050924954832e-01
1.120000000000000000e+02 5.958245523306016089e-01 5.175443107771229290e-01 2.663595894006829945e-01 2.122700829848704618e-01
1.130000000000000000e+02 6.115545111560619640e-01 5.125913510605811796e-01 3.181648716858296866e-01 2.143765096075144205e-01
1.140000000000000000e+02 5.913573308713102605e-01 5.041422755025734004e-01 3.456512087334233652e-01 2.739720938900274128e-01
1.150000000000000000e+02 6.031760356631625797e-01 5.362423027277479770e-01 3.845350105649747996e-01 2.912176825892519583e-01
1.160000000000000000e+02 6.013130783873480434e-01 5.060063076636606150e-01 3.101139663358764009e-01 2.019668910039047471e-01
1.170000000000000000e+02 5.810055718524947954e-01 4.926543880286283761e-01 2.698359553955243517e-01 1.760551349458213399e-01
1.180000000000000000e+02 5.515933214934143347e-01 4.590855982260999002e-01 2.441495516738553528e-01 2.086964610468466097e-01
1.190000000000000000e+02 5.994704644556301254e-01 5.131511870380520701e-01 1.841141283534724060e-01 2.073098670677765432e-01
1.200000000000000000e+02 5.841429506021784679e-01 4.959574069976754318e-01 2.928110006606987059e-01 2.355819755270861515e-01
1.210000000000000000e+02 5.729348363749088291e-01 4.369075567095803692e-01 2.145678366600343723e-01 1.499487648053131894e-01
1.220000000000000000e+02 5.428031831816974018e-01 4.321985570523744769e-01 2.680820121538474710e-01 2.189212375368815855e-01
1.230000000000000000e+02 6.648733972507610002e-01 6.063456874131825103e-01 2.060626970624860888e-01 1.905491198042271739e-01
1.240000000000000000e+02 5.536702807942088800e-01 4.481278902555126398e-01 4.668332288833276777e-01 2.212391055296387965e-01
1.250000000000000000e+02 5.598616818501772618e-01 4.465966268516440851e-01 1.729340405599433528e-01 1.859149357717120310e-01
1.260000000000000000e+02 5.491667085076099575e-01 4.459082531590695120e-01 6.798090290947702563e-01 1.899155648856281908e-01
1.270000000000000000e+02 5.344327645255965153e-01 4.260758255347134038e-01 1.976968423956346477e-01 2.207037679453779655e-01
1.280000000000000000e+02 5.672855510315765182e-01 4.655268890911400947e-01 2.070303731206162845e-01 1.450553824704550465e-01
1.290000000000000000e+02 5.881697971868661279e-01 4.853048807813919452e-01 1.776624043216838977e-01 1.563979250448193636e-01
1.300000000000000000e+02 5.921594334281268246e-01 4.887364584153253144e-01 1.883353134253429040e-01 1.799668475736551088e-01
1.310000000000000000e+02 5.238776437881031978e-01 4.058150431411419179e-01 1.833672968428159411e-01 1.778365603622459046e-01
1.320000000000000000e+02 5.691382345558113620e-01 4.586189551884312099e-01 1.698540630769459492e-01 1.821979432384351338e-01
1.330000000000000000e+02 5.461479180961983371e-01 4.219576963315337381e-01 1.754312769144188711e-01 1.717220502948311467e-01
1.340000000000000000e+02 5.844427586524213458e-01 4.697157106881429400e-01 3.745801715555009181e+00 2.132428277727233257e-01
1.350000000000000000e+02 5.979349993004194896e-01 5.127366176886418714e-01 2.792565179077585724e-01 2.250927127065955602e-01
1.360000000000000000e+02 6.128410280669420729e-01 5.002226532774193268e-01 2.831797703133379085e-01 1.623404773485332131e-01
1.370000000000000000e+02 5.882088541489656208e-01 4.818245036389367519e-01 1.712141882375935453e-01 1.869866470615360599e-01
1.380000000000000000e+02 5.726426734045466649e-01 4.656098412501194495e-01 1.874151903473966208e-01 1.856783850229015709e-01
1.390000000000000000e+02 5.238600417135805820e-01 4.373460273261824960e-01 2.079353793577764786e-01 1.975244630501706011e-01
1.400000000000000000e+02 5.786958873774254997e-01 4.641320795978375879e-01 1.626072753884590383e-01 1.744393854250299580e-01
1.410000000000000000e+02 5.604431749085257985e-01 4.730369969527674079e-01 2.316998196248509778e-01 1.837356876333514355e-01
1.420000000000000000e+02 5.668670373212026936e-01 4.120151825486115249e-01 1.738616096627803587e-01 1.447258413107238850e-01
1.430000000000000000e+02 5.731614262352597855e-01 4.498199138135884345e-01 1.653403780458276573e-01 1.803643124994942226e-01
1.440000000000000000e+02 6.020098014892133476e-01 4.605938269287435660e-01 4.780491940814914353e-01 1.885488772190846429e-01
1.450000000000000000e+02 5.547648456356760738e-01 4.273097489713689190e-01 1.868610501671241486e-01 1.974960163815452086e-01
1.460000000000000000e+02 5.803367569725575992e-01 4.563520535836962377e-01 1.792411402179756308e-01 1.617493763008143459e-01
1.470000000000000000e+02 5.442227280272635692e-01 3.924687838423990827e-01 1.467815105539275466e-01 1.433255439831812306e-01
1.480000000000000000e+02 5.765306592255886597e-01 4.959494302393044896e-01 2.545156650741174920e-01 2.359665304400307695e-01
1.490000000000000000e+02 5.543228860570257321e-01 4.761418510596233111e-01 2.375451333986087765e-01 2.200523406537803484e-01


==> Data/ResNet50V2_B1_C1_compression_rate.txt <==
1.000000000000000000e+00 1.215893554687500044e+00 5.836568196614583259e-01 5.862263997395833481e-01
2.000000000000000000e+00 1.041914876302083348e+00 6.065388997395833037e-01 7.999165852864583703e-01
3.000000000000000000e+00 1.037550862630208348e+00 6.112976074218750000e-01 8.038920084635416963e-01
4.000000000000000000e+00 1.038661702473958393e+00 6.171529134114582815e-01 8.048339843749999778e-01
5.000000000000000000e+00 1.029695638020833304e+00 6.041829427083332815e-01 8.166015625000000444e-01
6.000000000000000000e+00 1.004382324218749956e+00 6.073079427083333259e-01 8.070821126302083481e-01
7.000000000000000000e+00 1.003538004557291696e+00 6.050821940104166297e-01 8.203653971354166741e-01
8.000000000000000000e+00 9.836486816406250222e-01 5.948771158854166963e-01 8.237792968749999556e-01
9.000000000000000000e+00 9.687886555989583259e-01 5.952494303385417185e-01 8.266459147135416519e-01
1.000000000000000000e+01 9.637308756510416519e-01 5.771016438802083481e-01 7.927225748697916963e-01
1.100000000000000000e+01 9.567464192708333703e-01 5.861816406250000000e-01 8.054463704427082815e-01
1.200000000000000000e+01 9.560953776041666297e-01 5.815409342447916963e-01 8.109497070312500222e-01
1.300000000000000000e+01 9.469380696614583259e-01 5.768656412760416741e-01 8.067972819010417185e-01
1.400000000000000000e+01 9.475402832031250000e-01 5.793640136718749556e-01 8.260335286458333481e-01
1.500000000000000000e+01 9.270365397135417185e-01 5.693400065104167185e-01 8.050882975260417185e-01
1.600000000000000000e+01 9.257324218750000444e-01 5.607482910156249556e-01 7.981384277343750444e-01
1.700000000000000000e+01 9.221516927083333037e-01 5.570434570312500222e-01 7.924865722656250222e-01
1.800000000000000000e+01 9.256937662760417185e-01 5.737406412760416297e-01 8.000345865885416519e-01
1.900000000000000000e+01 9.177185058593749778e-01 5.847554524739583259e-01 8.154012044270833037e-01
2.000000000000000000e+01 9.098388671874999556e-01 5.601786295572916963e-01 7.857238769531249556e-01
2.100000000000000000e+01 9.089436848958333259e-01 5.688578287760416297e-01 7.942545572916667185e-01
2.200000000000000000e+01 9.109171549479166963e-01 5.630391438802083703e-01 7.955566406249999778e-01
2.300000000000000000e+01 9.123840332031250000e-01 5.713582356770833259e-01 8.043192545572916963e-01
2.400000000000000000e+01 9.125773111979166297e-01 5.705525716145832815e-01 8.153564453124999556e-01
2.500000000000000000e+01 9.100972493489583037e-01 5.701822916666666741e-01 8.042867024739582815e-01
2.600000000000000000e+01 9.067159016927083259e-01 5.620198567708333259e-01 7.890299479166666963e-01
2.700000000000000000e+01 9.076192220052082815e-01 5.568949381510416297e-01 7.926839192708333703e-01
2.800000000000000000e+01 9.051534016927083037e-01 5.721537272135416297e-01 7.965372721354166963e-01
2.900000000000000000e+01 9.068277994791666963e-01 5.604024251302083259e-01 8.186360677083333037e-01
3.000000000000000000e+01 8.947652180989583703e-01 5.778035481770833481e-01 7.963745117187499556e-01
3.100000000000000000e+01 9.025309244791667185e-01 5.760152180989582815e-01 8.144734700520833703e-01
3.200000000000000000e+01 8.858093261718750222e-01 5.491923014322916963e-01 8.050577799479167185e-01
3.300000000000000000e+01 8.836690266927083037e-01 5.593953450520833259e-01 7.992635091145833259e-01
3.400000000000000000e+01 8.879170735677083259e-01 5.590108235677083703e-01 8.250732421875000000e-01
3.500000000000000000e+01 8.851399739583333259e-01 5.423706054687500444e-01 7.917439778645832815e-01
3.600000000000000000e+01 8.846171061197917185e-01 5.453816731770833037e-01 8.068725585937499556e-01
3.700000000000000000e+01 8.848978678385416297e-01 5.628458658854166297e-01 8.182108561197917185e-01
3.800000000000000000e+01 8.839396158854166963e-01 5.642720540364583037e-01 8.151692708333333481e-01
3.900000000000000000e+01 8.789916992187499778e-01 5.507425944010416741e-01 8.028564453125000000e-01
4.000000000000000000e+01 8.749104817708333037e-01 5.452331542968750222e-01 8.029785156250000000e-01
4.100000000000000000e+01 8.739278157552082815e-01 5.490763346354167185e-01 7.925252278645833481e-01
4.200000000000000000e+01 8.787984212239583481e-01 5.475260416666666297e-01 8.121154785156250444e-01
4.300000000000000000e+01 8.704976399739583481e-01 5.565734863281249778e-01 7.720926920572916963e-01
4.400000000000000000e+01 8.724222819010416519e-01 5.359781901041666963e-01 7.677652994791667185e-01
4.500000000000000000e+01 8.709513346354166297e-01 5.408264160156249778e-01 7.712443033854167185e-01
4.600000000000000000e+01 8.703592936197916963e-01 5.608662923177083481e-01 7.896402994791666963e-01
4.700000000000000000e+01 8.722005208333333259e-01 5.429565429687499556e-01 7.832458496093750444e-01
4.800000000000000000e+01 8.709554036458333481e-01 5.341634114583333481e-01 7.792989095052083037e-01
4.900000000000000000e+01 8.731241861979166519e-01 5.548706054687500000e-01 7.714986165364583481e-01
5.000000000000000000e+01 8.715983072916666519e-01 5.405476888020833703e-01 7.739705403645833481e-01
5.100000000000000000e+01 8.717976888020833037e-01 5.440551757812499556e-01 7.835835774739583481e-01
5.200000000000000000e+01 8.736470540364583703e-01 5.567687988281250222e-01 7.906656901041666519e-01
5.300000000000000000e+01 8.731424967447917185e-01 5.615865071614583037e-01 7.919718424479166297e-01
5.400000000000000000e+01 8.770039876302083703e-01 5.613749186197917185e-01 7.983032226562499778e-01
5.500000000000000000e+01 8.746093750000000222e-01 5.686218261718749556e-01 7.880249023437500000e-01
5.600000000000000000e+01 8.730489095052083037e-01 5.521565755208333037e-01 8.026611328124999556e-01
5.700000000000000000e+01 8.723286946614583481e-01 5.428609212239583481e-01 7.873189290364582815e-01
5.800000000000000000e+01 8.697001139322916297e-01 5.595642089843749778e-01 7.838867187500000444e-01
5.900000000000000000e+01 8.736511230468749778e-01 5.621744791666666297e-01 7.902486165364582815e-01
6.000000000000000000e+01 8.754211425781249778e-01 5.515686035156249778e-01 7.787333170572916519e-01
6.100000000000000000e+01 8.721964518229167185e-01 5.556722005208333259e-01 7.865437825520833481e-01
6.200000000000000000e+01 8.703979492187500222e-01 5.397867838541666741e-01 7.675435384114582815e-01
6.300000000000000000e+01 8.725240071614582815e-01 5.552429199218750222e-01 7.768107096354166519e-01
6.400000000000000000e+01 8.719645182291666519e-01 5.430928548177083037e-01 7.820861816406250444e-01
6.500000000000000000e+01 8.724121093750000222e-01 5.555053710937499778e-01 7.729125976562499778e-01
6.600000000000000000e+01 8.704976399739583481e-01 5.424479166666666963e-01 7.694763183593750222e-01
6.700000000000000000e+01 8.712626139322916519e-01 5.579956054687500444e-01 7.731831868489583703e-01
6.800000000000000000e+01 8.733846028645833037e-01 5.612243652343750222e-01 7.867390950520832815e-01
6.900000000000000000e+01 8.731058756510416963e-01 5.443929036458333703e-01 7.786621093750000222e-01
7.000000000000000000e+01 8.780171712239582815e-01 5.463602701822917185e-01 7.934977213541666297e-01
7.100000000000000000e+01 8.765482584635416741e-01 5.683308919270833037e-01 7.920227050781250000e-01
7.200000000000000000e+01 8.720540364583333481e-01 5.532511393229166963e-01 7.734049479166666963e-01
7.300000000000000000e+01 8.726094563802083703e-01 5.518880208333333259e-01 7.778991699218750222e-01
7.400000000000000000e+01 8.760131835937500222e-01 5.427571614583333037e-01 7.810384114583333037e-01
7.500000000000000000e+01 8.751770019531249778e-01 5.574523925781249556e-01 7.845133463541666963e-01
7.600000000000000000e+01 8.705627441406249556e-01 5.481343587239583259e-01 7.860493977864583259e-01
7.700000000000000000e+01 8.740926106770833259e-01 5.492431640624999556e-01 7.835123697916667185e-01
7.800000000000000000e+01 8.708719889322916741e-01 5.417154947916666963e-01 7.779541015625000000e-01
7.900000000000000000e+01 8.735066731770833037e-01 5.474019368489583259e-01 7.801066080729166519e-01
8.000000000000000000e+01 8.742736816406250222e-01 5.471679687499999556e-01 7.796834309895833703e-01
8.100000000000000000e+01 8.700195312499999778e-01 5.563944498697916963e-01 7.893920898437499778e-01
8.200000000000000000e+01 8.681457519531250444e-01 5.519775390625000222e-01 7.707519531250000000e-01
8.300000000000000000e+01 8.659790039062500444e-01 5.588643391927082815e-01 7.795450846354167185e-01
8.400000000000000000e+01 8.698201497395833259e-01 5.358520507812499778e-01 7.930989583333333259e-01
8.500000000000000000e+01 8.726298014322916297e-01 5.591064453124999778e-01 7.737263997395833481e-01
8.600000000000000000e+01 8.669535319010416297e-01 5.580281575520833481e-01 7.691243489583333703e-01
8.700000000000000000e+01 8.700073242187500444e-01 5.497314453124999556e-01 7.784932454427083703e-01
8.800000000000000000e+01 8.666381835937500000e-01 5.404357910156250000e-01 7.821879069010416741e-01
8.900000000000000000e+01 8.678120930989583481e-01 5.433654785156250000e-01 7.781026204427082815e-01
9.000000000000000000e+01 8.702189127604166297e-01 5.296183268229166519e-01 7.823872884114583259e-01
9.100000000000000000e+01 8.699564615885416741e-01 5.640401204427083481e-01 7.846374511718750000e-01
9.200000000000000000e+01 8.693339029947916297e-01 5.596781412760416519e-01 7.766337076822916741e-01
9.300000000000000000e+01 8.652587890624999778e-01 5.375956217447916963e-01 7.693054199218749556e-01
9.400000000000000000e+01 8.676920572916666519e-01 5.678100585937500000e-01 7.765299479166666297e-01
9.500000000000000000e+01 8.690104166666666741e-01 5.562683105468749778e-01 7.743347167968750444e-01
9.600000000000000000e+01 8.671569824218750000e-01 5.325622558593750000e-01 7.836201985677083703e-01
9.700000000000000000e+01 8.687784830729167185e-01 5.457722981770832815e-01 7.746724446614583481e-01
9.800000000000000000e+01 8.675313313802083259e-01 5.567830403645833703e-01 7.698059082031250000e-01
9.900000000000000000e+01 8.680338541666666741e-01 5.449829101562500000e-01 7.740539550781250222e-01
1.000000000000000000e+02 8.662882486979166519e-01 5.452779134114583703e-01 7.654907226562499556e-01


==> Data/ResNet50V2_B2_C1_compression_rate.txt <==
1.000000000000000000e+00 1.158789062499999911e+00 5.776181538899739509e-01 5.803309122721354019e-01
2.000000000000000000e+00 1.118713378906250000e+00 5.879732767740885047e-01 6.225743611653645759e-01
3.000000000000000000e+00 1.122733561197916563e+00 5.910039265950520759e-01 6.311068216959635491e-01
4.000000000000000000e+00 1.113693491617838482e+00 5.876085917154948435e-01 6.262573242187500222e-01
5.000000000000000000e+00 1.113652801513671964e+00 5.863499959309895759e-01 6.197616577148437056e-01
6.000000000000000000e+00 1.120483398437500000e+00 5.881370544433593972e-01 6.200744628906249556e-01
7.000000000000000000e+00 1.127099609375000089e+00 5.929239908854166963e-01 6.247227986653646203e-01
8.000000000000000000e+00 1.129211425781250000e+00 5.961936950683593972e-01 6.330558776855468306e-01
9.000000000000000000e+00 1.131599934895833437e+00 5.976270039876302453e-01 6.354512532552083481e-01
1.000000000000000000e+01 1.127807617187500000e+00 5.960271199544270315e-01 6.276339213053385713e-01
1.100000000000000000e+01 1.130391438802083259e+00 5.975753784179687056e-01 6.304672241210937944e-01
1.200000000000000000e+01 1.132177734374999911e+00 6.004142761230468750e-01 6.424168904622395981e-01
1.300000000000000000e+01 1.132450358072916607e+00 5.994316101074218528e-01 6.393933614095052009e-01
1.400000000000000000e+01 1.139921061197916696e+00 6.046211242675780806e-01 6.462974548339843750e-01
1.500000000000000000e+01 1.134920247395833304e+00 6.028620402018228797e-01 6.387926737467447547e-01
1.600000000000000000e+01 1.133638509114583304e+00 6.016957600911457815e-01 6.382476806640624556e-01
1.700000000000000000e+01 1.134098307291666607e+00 6.021888732910156694e-01 6.404019673665364287e-01
1.800000000000000000e+01 1.139640299479166563e+00 6.055862426757812056e-01 6.424942016601562500e-01
1.900000000000000000e+01 1.136694335937499911e+00 6.027023315429687056e-01 6.343800862630207815e-01
2.000000000000000000e+01 1.132792154947916741e+00 5.991310119628906472e-01 6.360949198404948213e-01
2.100000000000000000e+01 1.133947753906249911e+00 6.004315694173176787e-01 6.368586222330728797e-01
2.200000000000000000e+01 1.137068684895833348e+00 6.038190205891926787e-01 6.407318115234375000e-01
2.300000000000000000e+01 1.138700358072916696e+00 6.043645222981770537e-01 6.388285319010417185e-01
2.400000000000000000e+01 1.136442057291666696e+00 6.032287597656249556e-01 6.372095743815103797e-01
2.500000000000000000e+01 1.139721679687500044e+00 6.056950887044271203e-01 6.406634012858073435e-01
2.600000000000000000e+01 1.134956868489583437e+00 6.022430419921874778e-01 6.371147155761718306e-01
2.700000000000000000e+01 1.137084960937500000e+00 6.036262512207031250e-01 6.358734130859374778e-01
2.800000000000000000e+01 1.135327148437500044e+00 6.029891967773437500e-01 6.430936177571614509e-01
2.900000000000000000e+01 1.138720703124999956e+00 6.055346171061197769e-01 6.423609415690104685e-01
3.000000000000000000e+01 1.129443359374999956e+00 6.039774576822917185e-01 6.461306254069010269e-01
3.100000000000000000e+01 1.133504231770833259e+00 6.075561523437500444e-01 6.493347167968750444e-01
3.200000000000000000e+01 1.123474121093750000e+00 6.048261006673176787e-01 6.467211405436198435e-01
3.300000000000000000e+01 1.124161783854166652e+00 6.046089172363281472e-01 6.475278218587239287e-01
3.400000000000000000e+01 1.128914388020833437e+00 6.077738444010416519e-01 6.538825988769531028e-01
3.500000000000000000e+01 1.119677734374999956e+00 6.014620463053385047e-01 6.495264689127604463e-01
3.600000000000000000e+01 1.122823079427083259e+00 6.068954467773437500e-01 6.517244974772135047e-01
3.700000000000000000e+01 1.123592122395833393e+00 6.048126220703125000e-01 6.488655090332031694e-01
3.800000000000000000e+01 1.120939127604166696e+00 6.024475097656250000e-01 6.446329752604166297e-01
3.900000000000000000e+01 1.125004069010416607e+00 6.047815958658854241e-01 6.507090250651041963e-01
4.000000000000000000e+01 1.122701009114583259e+00 6.061665852864582815e-01 6.484962463378906028e-01
4.100000000000000000e+01 1.119173177083333304e+00 6.011205037434895759e-01 6.441965738932291519e-01
4.200000000000000000e+01 1.123213704427083348e+00 6.025634765624999778e-01 6.401466369628906472e-01
4.300000000000000000e+01 1.115433756510416652e+00 6.002939860026041963e-01 6.386833190917968750e-01
4.400000000000000000e+01 1.115307617187500044e+00 5.994715372721354241e-01 6.387161254882812722e-01
4.500000000000000000e+01 1.114624023437500000e+00 5.986488342285156694e-01 6.429433186848958481e-01
4.600000000000000000e+01 1.119022623697916607e+00 6.010030110677083703e-01 6.435404459635416519e-01
4.700000000000000000e+01 1.117838541666666741e+00 6.017234802246094194e-01 6.411204020182291741e-01
4.800000000000000000e+01 1.118233235677083437e+00 6.012166341145833703e-01 6.387646993001302453e-01
4.900000000000000000e+01 1.118648274739583393e+00 6.001004536946614731e-01 6.408482869466145537e-01
5.000000000000000000e+01 1.119620768229166563e+00 6.028409322102864509e-01 6.405443827311197991e-01
5.100000000000000000e+01 1.119759114583333437e+00 6.016006469726562500e-01 6.430976867675781694e-01
5.200000000000000000e+01 1.120560709635416652e+00 6.021629333496093528e-01 6.396878560384114953e-01
5.300000000000000000e+01 1.119775390625000089e+00 6.022585550944010713e-01 6.405825297037760491e-01
5.400000000000000000e+01 1.121333821614583393e+00 6.038907368977864953e-01 6.428059895833333481e-01
5.500000000000000000e+01 1.120992024739583259e+00 6.051170349121093306e-01 6.421902974446614953e-01
5.600000000000000000e+01 1.120324707031250089e+00 6.039443969726562278e-01 6.407302856445312722e-01
5.700000000000000000e+01 1.120210774739583304e+00 6.037686665852864953e-01 6.429440816243489065e-01
5.800000000000000000e+01 1.119095865885416652e+00 6.025446573893229463e-01 6.412055969238281694e-01
5.900000000000000000e+01 1.119429524739583348e+00 6.018150329589844194e-01 6.410293579101562500e-01
6.000000000000000000e+01 1.120288085937499956e+00 6.025156656901041741e-01 6.403615315755207815e-01
6.100000000000000000e+01 1.118037923177083393e+00 6.020479838053385269e-01 6.437408447265624556e-01
6.200000000000000000e+01 1.117277018229166696e+00 6.023173014322916741e-01 6.377705891927083481e-01
6.300000000000000000e+01 1.118843587239583437e+00 6.019482930501302009e-01 6.395169576009114287e-01
6.400000000000000000e+01 1.117887369791666696e+00 6.018686930338541519e-01 6.404474894205729463e-01
6.500000000000000000e+01 1.116971842447916696e+00 5.998807271321614509e-01 6.396965026855468972e-01
6.600000000000000000e+01 1.117138671875000044e+00 6.008013407389323213e-01 6.387489318847656694e-01
6.700000000000000000e+01 1.115568033854166696e+00 6.001625061035156250e-01 6.355344136555989287e-01
6.800000000000000000e+01 1.119132486979166563e+00 6.045074462890625000e-01 6.351702372233073435e-01
6.900000000000000000e+01 1.118587239583333393e+00 6.007614135742187500e-01 6.373662312825520981e-01
7.000000000000000000e+01 1.121488444010416696e+00 6.030804951985676565e-01 6.437449137369791741e-01
7.100000000000000000e+01 1.122957356770833304e+00 6.038772583007812056e-01 6.417104085286458037e-01
7.200000000000000000e+01 1.119327799479166607e+00 6.048171997070312944e-01 6.405184427897135935e-01
7.300000000000000000e+01 1.117513020833333259e+00 6.022394816080729463e-01 6.357625325520833703e-01
7.400000000000000000e+01 1.119140625000000000e+00 6.035423278808593750e-01 6.384498596191405806e-01
7.500000000000000000e+01 1.120174153645833393e+00 6.010576883951822547e-01 6.383229573567708037e-01
7.600000000000000000e+01 1.117964680989583348e+00 6.010790506998697769e-01 6.373212178548176565e-01
7.700000000000000000e+01 1.118831380208333393e+00 6.030146280924478797e-01 6.345283508300780806e-01
7.800000000000000000e+01 1.119010416666666563e+00 6.046656290690104463e-01 6.389116923014322991e-01
7.900000000000000000e+01 1.121842447916666652e+00 6.044960021972656250e-01 6.406069437662760269e-01
8.000000000000000000e+01 1.121394856770833393e+00 6.020576477050780806e-01 6.378196716308593972e-01
8.100000000000000000e+01 1.119714355468750089e+00 6.035334269205728797e-01 6.378522237141927009e-01
8.200000000000000000e+01 1.116866048177083348e+00 6.005602518717447769e-01 6.355064392089844194e-01
8.300000000000000000e+01 1.116890462239583437e+00 6.011454264322916297e-01 6.336644490559896203e-01
8.400000000000000000e+01 1.121590169270833437e+00 6.050666809082031472e-01 6.381487528483072991e-01
8.500000000000000000e+01 1.118953450520833393e+00 6.043507893880207815e-01 6.356409708658854463e-01
8.600000000000000000e+01 1.117867024739583437e+00 6.010073343912760713e-01 6.325335184733072991e-01
8.700000000000000000e+01 1.118790690104166652e+00 6.009259541829427009e-01 6.354390462239583037e-01
8.800000000000000000e+01 1.118326822916666741e+00 6.020983378092448213e-01 6.376327514648437722e-01
8.900000000000000000e+01 1.118343098958333393e+00 6.021993001302082815e-01 6.310221354166666297e-01
9.000000000000000000e+01 1.119258626302083393e+00 6.027811686197916963e-01 6.360117594401041297e-01
9.100000000000000000e+01 1.117956542968749911e+00 6.022069295247395315e-01 6.313268025716145537e-01
9.200000000000000000e+01 1.119596354166666696e+00 6.045356750488281028e-01 6.338712056477864287e-01
9.300000000000000000e+01 1.118383789062499911e+00 6.031069437662760491e-01 6.320915222167968750e-01
9.400000000000000000e+01 1.117061360677083393e+00 5.994855244954426787e-01 6.317535400390624778e-01
9.500000000000000000e+01 1.116479492187500089e+00 6.014165242513020981e-01 6.323931376139323435e-01
9.600000000000000000e+01 1.117338053385416696e+00 6.006065368652343528e-01 6.313547770182291741e-01
9.700000000000000000e+01 1.116935221354166563e+00 5.995539347330729463e-01 6.294578552246093972e-01
9.800000000000000000e+01 1.116031901041666607e+00 5.985532124837239509e-01 6.294998168945312722e-01
9.900000000000000000e+01 1.115266927083333304e+00 5.984283447265624778e-01 6.284825642903645315e-01
1.000000000000000000e+02 1.115002441406250044e+00 6.006235758463541741e-01 6.277941385904948213e-01


==> Data/ResNet50V2_B4_C1_compression_rate.txt <==
1.000000000000000000e+00 1.033240000406901116e+00 5.897866408030192353e-01 6.079762458801269975e-01
2.000000000000000000e+00 8.227657000223795869e-01 4.569432576497395870e-01 4.740670680999755637e-01
3.000000000000000000e+00 7.875516573588053904e-01 4.304311275482177734e-01 4.379793008168538226e-01
4.000000000000000000e+00 7.822238286336262725e-01 4.247731367746989117e-01 4.347450574239095089e-01
5.000000000000000000e+00 7.967420260111490737e-01 4.324384053548177009e-01 4.471682707468668805e-01
6.000000000000000000e+00 7.782942454020181922e-01 4.204123338063557869e-01 4.365037123362223159e-01
7.000000000000000000e+00 7.987904707590739450e-01 4.331122080485025894e-01 4.478430271148681752e-01
8.000000000000000000e+00 7.669171174367268584e-01 4.124025026957193751e-01 4.280953407287597656e-01
9.000000000000000000e+00 7.973176320393879912e-01 4.343180497487386105e-01 4.475587050120035659e-01
1.000000000000000000e+01 8.071751117706298384e-01 4.420089085896810044e-01 4.553801854451497433e-01
1.100000000000000000e+01 8.070189793904621878e-01 4.389181137084960938e-01 4.483737945556640625e-01
1.200000000000000000e+01 8.178866386413574663e-01 4.463849544525146373e-01 4.590140501658121486e-01
1.300000000000000000e+01 8.052160580952961721e-01 4.378383477528889900e-01 4.508485794067382812e-01
1.400000000000000000e+01 8.195932229359944587e-01 4.484055519104003795e-01 4.600071271260579575e-01
1.500000000000000000e+01 8.226340293884277788e-01 4.491994380950927734e-01 4.659762064615885491e-01
1.600000000000000000e+01 8.050321420033772490e-01 4.374870777130127064e-01 4.496761798858642800e-01
1.700000000000000000e+01 8.080016771952310828e-01 4.392438252766927009e-01 4.474600474039713283e-01
1.800000000000000000e+01 8.289810975392659653e-01 4.526189486185709376e-01 4.614698410034179799e-01
1.900000000000000000e+01 8.353043079376221147e-01 4.594638824462890514e-01 4.700445016225179296e-01
2.000000000000000000e+01 8.340208212534586663e-01 4.590687274932861439e-01 4.714041233062744030e-01
2.100000000000000000e+01 8.372980912526448716e-01 4.594997882843017689e-01 4.718024094899495591e-01
2.200000000000000000e+01 8.548241774241129853e-01 4.729925473531087499e-01 4.801574071248372322e-01
2.300000000000000000e+01 8.397252400716145315e-01 4.592895507812500000e-01 4.670150756835937389e-01
2.400000000000000000e+01 8.590735753377278794e-01 4.750472068786620872e-01 4.842073122660319195e-01
2.500000000000000000e+01 8.392547289530436494e-01 4.576093514760335434e-01 4.640385150909424050e-01
2.600000000000000000e+01 8.623155117034911887e-01 4.785541375478108983e-01 4.919019063313802009e-01
2.700000000000000000e+01 8.729412714640299997e-01 4.831927776336669700e-01 4.923782030741373772e-01
2.800000000000000000e+01 8.431329727172851562e-01 4.619646231333414677e-01 4.685573577880859375e-01
2.900000000000000000e+01 8.665757815043131362e-01 4.775105158487955581e-01 4.887783686319986942e-01
3.000000000000000000e+01 8.366279602050781250e-01 4.583912054697672489e-01 4.717586676279703628e-01
3.100000000000000000e+01 8.377583344777425056e-01 4.584284464518229019e-01 4.725038051605224831e-01
3.200000000000000000e+01 8.271470705668131362e-01 4.496273994445800781e-01 4.557480494181315178e-01
3.300000000000000000e+01 8.342877864837646706e-01 4.553074518839518303e-01 4.616314252217610936e-01
3.400000000000000000e+01 8.451916853586832756e-01 4.665768941243489398e-01 4.694861729939778794e-01
3.500000000000000000e+01 8.223175366719563950e-01 4.477400620778401730e-01 4.495428244272867691e-01
3.600000000000000000e+01 8.366028944651285881e-01 4.584897041320800670e-01 4.583669821421305079e-01
3.700000000000000000e+01 8.561840693155924331e-01 4.704732894897460938e-01 4.837375005086262947e-01
3.800000000000000000e+01 8.455084800720215066e-01 4.640941937764485603e-01 4.675329526265462055e-01
3.900000000000000000e+01 8.571571032206217744e-01 4.722822666168212669e-01 4.817260424296060939e-01
4.000000000000000000e+01 8.647861480712890625e-01 4.768399079640706639e-01 4.851138273874918694e-01
4.100000000000000000e+01 8.534066041310628403e-01 4.695962905883789285e-01 4.708791255950927623e-01
4.200000000000000000e+01 8.649407704671223662e-01 4.752586364746093639e-01 4.860791206359863503e-01
4.300000000000000000e+01 8.472525119781494363e-01 4.639173825581868749e-01 4.648299853006998550e-01
4.400000000000000000e+01 8.513466835021972212e-01 4.664150238037109153e-01 4.701986630757649666e-01
4.500000000000000000e+01 8.484861691792805471e-01 4.623026529947916741e-01 4.656290213267008649e-01
4.600000000000000000e+01 8.640676975250244363e-01 4.747978687286377175e-01 4.800798257191976059e-01
4.700000000000000000e+01 8.632671038309732703e-01 4.735375404357909934e-01 4.800520420074462780e-01
4.800000000000000000e+01 8.626776059468587166e-01 4.725855509440103908e-01 4.754453182220458873e-01
4.900000000000000000e+01 8.609263261159261216e-01 4.711704730987548717e-01 4.753616491953531753e-01
5.000000000000000000e+01 8.702438354492187944e-01 4.790170669555663951e-01 4.826060930887858258e-01
5.100000000000000000e+01 8.757586002349853072e-01 4.817135492960611942e-01 4.854621569315592522e-01
5.200000000000000000e+01 8.757815519968669138e-01 4.812316735585530636e-01 4.872882048288981194e-01
5.300000000000000000e+01 8.725405216217041460e-01 4.785744190216064675e-01 4.858322461446126228e-01
5.400000000000000000e+01 9.008427619934081809e-01 5.018544514973958259e-01 5.097805976867675337e-01
5.500000000000000000e+01 8.787347793579101118e-01 4.836322307586670144e-01 4.881827195485433091e-01
5.600000000000000000e+01 8.921446482340494866e-01 4.951464335123698102e-01 5.053591092427571763e-01
5.700000000000000000e+01 8.795027573903401175e-01 4.843080520629882701e-01 4.899334589640299553e-01
5.800000000000000000e+01 8.705086867014567575e-01 4.791218916575114006e-01 4.826933066050211329e-01
5.900000000000000000e+01 8.829636414845783987e-01 4.892306645711262947e-01 4.938400109608968025e-01
6.000000000000000000e+01 8.708556811014811494e-01 4.786469936370849609e-01 4.787334124247232814e-01
6.100000000000000000e+01 8.686979134877522712e-01 4.771157264709472434e-01 4.784018993377685547e-01
6.200000000000000000e+01 8.694172700246175500e-01 4.771519025166829353e-01 4.787202199300130134e-01
6.300000000000000000e+01 8.843262513478596931e-01 4.908945401509602902e-01 4.937496821085611831e-01
6.400000000000000000e+01 8.851410388946533425e-01 4.891472657521565570e-01 4.919364929199218639e-01
6.500000000000000000e+01 8.853941122690837107e-01 4.886948108673095925e-01 4.892294883728027233e-01
6.600000000000000000e+01 8.799989382425944529e-01 4.840875466664631976e-01 4.836484591166178570e-01
6.700000000000000000e+01 8.896969636281331084e-01 4.926668485005696874e-01 4.933717727661132701e-01
6.800000000000000000e+01 8.933019002278645981e-01 4.956381162007649777e-01 4.965445836385091183e-01
6.900000000000000000e+01 8.973525842030842803e-01 4.999285221099853405e-01 5.009886900583903069e-01
7.000000000000000000e+01 8.995816230773925337e-01 4.994094053904215569e-01 5.036096731821696482e-01
7.100000000000000000e+01 8.999452273050944084e-01 5.000128587086994925e-01 5.030832608540852791e-01
7.200000000000000000e+01 8.864967028299967078e-01 4.882786115010579464e-01 4.913867155710855972e-01
7.300000000000000000e+01 8.833417415618896040e-01 4.867709000905354744e-01 4.882676442464192745e-01
7.400000000000000000e+01 8.897187074025472153e-01 4.913925170898437722e-01 4.923683643341064675e-01
7.500000000000000000e+01 8.973990917205810769e-01 4.985795815785725726e-01 5.017262617746989228e-01
7.600000000000000000e+01 8.943993568420409712e-01 4.958502133687337499e-01 4.986829598744710323e-01
7.700000000000000000e+01 8.987287839253743638e-01 4.979284127553303962e-01 4.994630177815755356e-01
7.800000000000000000e+01 8.907666365305583200e-01 4.919884522755940681e-01 4.955650488535562892e-01
7.900000000000000000e+01 8.992512385050456247e-01 4.963378906250000000e-01 5.024899800618489731e-01
8.000000000000000000e+01 9.014268239339192634e-01 5.004131952921549997e-01 5.066383679707845422e-01
8.100000000000000000e+01 9.052522182464599609e-01 5.022338390350341575e-01 5.081899960835775110e-01
8.200000000000000000e+01 8.962629795074462669e-01 4.956828594207763894e-01 5.005020777384440178e-01
8.300000000000000000e+01 9.022518793741861609e-01 4.997367223103841294e-01 5.026687781016031531e-01
8.400000000000000000e+01 9.138696988423665735e-01 5.108255227406819365e-01 5.134529749552408928e-01
8.500000000000000000e+01 9.152812321980794419e-01 5.106359004974365678e-01 5.186477184295654741e-01
8.600000000000000000e+01 9.004039605458576956e-01 4.992692788441975837e-01 5.035941918690999275e-01
8.700000000000000000e+01 9.080728689829508093e-01 5.032490253448486106e-01 5.090688705444336160e-01
8.800000000000000000e+01 9.045854091644287553e-01 5.013569831848144753e-01 5.077271143595377678e-01
8.900000000000000000e+01 9.040107091267903794e-01 5.001646518707275613e-01 5.039362112681070593e-01
9.000000000000000000e+01 9.106507142384846487e-01 5.058903853098551950e-01 5.114583651224772209e-01
9.100000000000000000e+01 9.126052379608153853e-01 5.066185951232909934e-01 5.168099721272786384e-01
9.200000000000000000e+01 9.239717960357666238e-01 5.149591763814290735e-01 5.232551256815592966e-01
9.300000000000000000e+01 9.207987149556478013e-01 5.126123587290446482e-01 5.170130093892415513e-01
9.400000000000000000e+01 9.208331425984700447e-01 5.140616734822590628e-01 5.219347159067789788e-01
9.500000000000000000e+01 9.265176296234131081e-01 5.194173018137614450e-01 5.259555339813232200e-01
9.600000000000000000e+01 9.156735261281331306e-01 5.097858111063638953e-01 5.184756278991698997e-01
9.700000000000000000e+01 9.121552626291911103e-01 5.068907896677653513e-01 5.107919534047444809e-01
9.800000000000000000e+01 9.399114926656086944e-01 5.303465366363525613e-01 5.423139572143554910e-01
9.900000000000000000e+01 9.205704053243001228e-01 5.134177525838216072e-01 5.185537020365397209e-01
1.000000000000000000e+02 9.209340095520019975e-01 5.141956011454263953e-01 5.234911759694417244e-01


==> Data/ResNet50V2_end_layer_e100_hist_without_quantization.txt <==
-2.686919411644339561e-03 8.798250408246437448e-01
-2.684751539005678610e-03 0.000000000000000000e+00
-2.682583666367017658e-03 0.000000000000000000e+00
-2.680415793728356706e-03 0.000000000000000000e+00
-2.678247921089695754e-03 0.000000000000000000e+00
-2.676080048451034803e-03 0.000000000000000000e+00
-2.673912175812373851e-03 0.000000000000000000e+00
-2.671744303173712899e-03 0.000000000000000000e+00
-2.669576430535051947e-03 0.000000000000000000e+00
-2.667408557896390996e-03 0.000000000000000000e+00
-2.665240685257730044e-03 0.000000000000000000e+00
-2.663072812619069092e-03 0.000000000000000000e+00
-2.660904939980408140e-03 0.000000000000000000e+00
-2.658737067341746755e-03 0.000000000000000000e+00
-2.656569194703085803e-03 0.000000000000000000e+00
-2.654401322064424851e-03 0.000000000000000000e+00
-2.652233449425763900e-03 0.000000000000000000e+00
-2.650065576787102948e-03 0.000000000000000000e+00
-2.647897704148441996e-03 0.000000000000000000e+00
-2.645729831509781044e-03 0.000000000000000000e+00
-2.643561958871120093e-03 0.000000000000000000e+00
-2.641394086232459141e-03 0.000000000000000000e+00
-2.639226213593798189e-03 0.000000000000000000e+00
-2.637058340955137237e-03 0.000000000000000000e+00
-2.634890468316476286e-03 0.000000000000000000e+00
-2.632722595677815334e-03 0.000000000000000000e+00
-2.630554723039154382e-03 0.000000000000000000e+00
-2.628386850400493430e-03 0.000000000000000000e+00
-2.626218977761832479e-03 0.000000000000000000e+00
-2.624051105123171527e-03 0.000000000000000000e+00
-2.621883232484510575e-03 0.000000000000000000e+00
-2.619715359845849623e-03 0.000000000000000000e+00
-2.617547487207188672e-03 0.000000000000000000e+00
-2.615379614568527720e-03 0.000000000000000000e+00
-2.613211741929866768e-03 0.000000000000000000e+00
-2.611043869291205816e-03 0.000000000000000000e+00
-2.608875996652544865e-03 0.000000000000000000e+00
-2.606708124013883913e-03 0.000000000000000000e+00
-2.604540251375222527e-03 0.000000000000000000e+00
-2.602372378736561576e-03 0.000000000000000000e+00
-2.600204506097900624e-03 0.000000000000000000e+00
-2.598036633459239672e-03 0.000000000000000000e+00
-2.595868760820578720e-03 0.000000000000000000e+00
-2.593700888181917769e-03 0.000000000000000000e+00
-2.591533015543256817e-03 0.000000000000000000e+00
-2.589365142904595865e-03 0.000000000000000000e+00
-2.587197270265934913e-03 0.000000000000000000e+00
-2.585029397627273962e-03 0.000000000000000000e+00
-2.582861524988613010e-03 0.000000000000000000e+00
-2.580693652349952058e-03 0.000000000000000000e+00
-2.578525779711291106e-03 0.000000000000000000e+00
-2.576357907072630155e-03 0.000000000000000000e+00
-2.574190034433969203e-03 0.000000000000000000e+00
-2.572022161795308251e-03 0.000000000000000000e+00
-2.569854289156647299e-03 0.000000000000000000e+00
-2.567686416517986348e-03 0.000000000000000000e+00
-2.565518543879325396e-03 0.000000000000000000e+00
-2.563350671240664444e-03 0.000000000000000000e+00
-2.561182798602003492e-03 0.000000000000000000e+00
-2.559014925963342540e-03 0.000000000000000000e+00
-2.556847053324681589e-03 8.798250408246437448e-01
-2.554679180686020637e-03 0.000000000000000000e+00
-2.552511308047359685e-03 0.000000000000000000e+00
-2.550343435408698733e-03 0.000000000000000000e+00
-2.548175562770037782e-03 0.000000000000000000e+00
-2.546007690131376396e-03 0.000000000000000000e+00
-2.543839817492715445e-03 0.000000000000000000e+00
-2.541671944854054493e-03 0.000000000000000000e+00
-2.539504072215393541e-03 0.000000000000000000e+00
-2.537336199576732589e-03 0.000000000000000000e+00
-2.535168326938071637e-03 0.000000000000000000e+00
-2.533000454299410686e-03 0.000000000000000000e+00
-2.530832581660749734e-03 0.000000000000000000e+00
-2.528664709022088782e-03 0.000000000000000000e+00
-2.526496836383427830e-03 0.000000000000000000e+00
-2.524328963744766879e-03 0.000000000000000000e+00
-2.522161091106105927e-03 0.000000000000000000e+00
-2.519993218467444975e-03 0.000000000000000000e+00
-2.517825345828784023e-03 0.000000000000000000e+00
-2.515657473190123072e-03 0.000000000000000000e+00
-2.513489600551462120e-03 0.000000000000000000e+00
-2.511321727912801168e-03 0.000000000000000000e+00
-2.509153855274140216e-03 0.000000000000000000e+00
-2.506985982635479265e-03 0.000000000000000000e+00
-2.504818109996818313e-03 0.000000000000000000e+00
-2.502650237358157361e-03 0.000000000000000000e+00
-2.500482364719496409e-03 0.000000000000000000e+00
-2.498314492080835458e-03 0.000000000000000000e+00
-2.496146619442174506e-03 0.000000000000000000e+00
-2.493978746803513120e-03 0.000000000000000000e+00
-2.491810874164852169e-03 0.000000000000000000e+00
-2.489643001526191217e-03 0.000000000000000000e+00
-2.487475128887530265e-03 0.000000000000000000e+00
-2.485307256248869313e-03 0.000000000000000000e+00
-2.483139383610208362e-03 0.000000000000000000e+00
-2.480971510971547410e-03 0.000000000000000000e+00
-2.478803638332886458e-03 0.000000000000000000e+00
-2.476635765694225506e-03 0.000000000000000000e+00
-2.474467893055564555e-03 0.000000000000000000e+00
-2.472300020416903603e-03 1.759650081649287490e+00
-2.470132147778242651e-03 0.000000000000000000e+00
-2.467964275139581699e-03 0.000000000000000000e+00
-2.465796402500920748e-03 0.000000000000000000e+00
-2.463628529862259796e-03 0.000000000000000000e+00
-2.461460657223598844e-03 0.000000000000000000e+00
-2.459292784584937892e-03 0.000000000000000000e+00
-2.457124911946276941e-03 0.000000000000000000e+00
-2.454957039307615989e-03 0.000000000000000000e+00
-2.452789166668955037e-03 0.000000000000000000e+00
-2.450621294030294085e-03 0.000000000000000000e+00
-2.448453421391633134e-03 0.000000000000000000e+00
-2.446285548752972182e-03 0.000000000000000000e+00
-2.444117676114311230e-03 0.000000000000000000e+00
-2.441949803475650278e-03 0.000000000000000000e+00
-2.439781930836989327e-03 0.000000000000000000e+00
-2.437614058198328375e-03 0.000000000000000000e+00
-2.435446185559667423e-03 0.000000000000000000e+00
-2.433278312921006038e-03 0.000000000000000000e+00
-2.431110440282345086e-03 0.000000000000000000e+00
-2.428942567643684134e-03 0.000000000000000000e+00
-2.426774695005023182e-03 0.000000000000000000e+00
-2.424606822366362231e-03 8.798250408246437448e-01
-2.422438949727701279e-03 0.000000000000000000e+00
-2.420271077089040327e-03 0.000000000000000000e+00
-2.418103204450379375e-03 0.000000000000000000e+00
-2.415935331811718424e-03 8.798250408246437448e-01
-2.413767459173057472e-03 0.000000000000000000e+00
-2.411599586534396520e-03 0.000000000000000000e+00
-2.409431713895735568e-03 8.798250408246437448e-01
-2.407263841257074617e-03 0.000000000000000000e+00
-2.405095968618413665e-03 0.000000000000000000e+00
-2.402928095979752713e-03 0.000000000000000000e+00
-2.400760223341091761e-03 0.000000000000000000e+00
-2.398592350702430809e-03 0.000000000000000000e+00
-2.396424478063769858e-03 0.000000000000000000e+00
-2.394256605425108906e-03 0.000000000000000000e+00
-2.392088732786447954e-03 0.000000000000000000e+00
-2.389920860147787002e-03 0.000000000000000000e+00
-2.387752987509126051e-03 0.000000000000000000e+00
-2.385585114870465099e-03 0.000000000000000000e+00
-2.383417242231803714e-03 0.000000000000000000e+00
-2.381249369593142762e-03 0.000000000000000000e+00
-2.379081496954481810e-03 0.000000000000000000e+00
-2.376913624315820858e-03 0.000000000000000000e+00
-2.374745751677159906e-03 0.000000000000000000e+00
-2.372577879038498955e-03 0.000000000000000000e+00
-2.370410006399838003e-03 0.000000000000000000e+00
-2.368242133761177051e-03 0.000000000000000000e+00
-2.366074261122516099e-03 0.000000000000000000e+00
-2.363906388483855148e-03 0.000000000000000000e+00
-2.361738515845194196e-03 0.000000000000000000e+00
-2.359570643206533244e-03 0.000000000000000000e+00
-2.357402770567872292e-03 0.000000000000000000e+00
-2.355234897929211341e-03 0.000000000000000000e+00
-2.353067025290550389e-03 0.000000000000000000e+00
-2.350899152651889437e-03 0.000000000000000000e+00
-2.348731280013228485e-03 0.000000000000000000e+00
-2.346563407374567534e-03 0.000000000000000000e+00
-2.344395534735906582e-03 0.000000000000000000e+00
-2.342227662097245630e-03 0.000000000000000000e+00
-2.340059789458584678e-03 0.000000000000000000e+00
-2.337891916819923727e-03 0.000000000000000000e+00
-2.335724044181262775e-03 0.000000000000000000e+00
-2.333556171542601823e-03 8.798250408246437448e-01
-2.331388298903940871e-03 0.000000000000000000e+00
-2.329220426265279920e-03 0.000000000000000000e+00
-2.327052553626618968e-03 0.000000000000000000e+00
-2.324884680987958016e-03 0.000000000000000000e+00
-2.322716808349297064e-03 0.000000000000000000e+00
-2.320548935710635679e-03 0.000000000000000000e+00
-2.318381063071974727e-03 0.000000000000000000e+00
-2.316213190433313775e-03 0.000000000000000000e+00
-2.314045317794652824e-03 0.000000000000000000e+00
-2.311877445155991872e-03 0.000000000000000000e+00
-2.309709572517330920e-03 0.000000000000000000e+00
-2.307541699878669968e-03 0.000000000000000000e+00
-2.305373827240009017e-03 0.000000000000000000e+00
-2.303205954601348065e-03 0.000000000000000000e+00
-2.301038081962687113e-03 0.000000000000000000e+00
-2.298870209324026161e-03 0.000000000000000000e+00
-2.296702336685365210e-03 0.000000000000000000e+00
-2.294534464046704258e-03 0.000000000000000000e+00
-2.292366591408043306e-03 0.000000000000000000e+00
-2.290198718769382354e-03 8.798250408246437448e-01
-2.288030846130721403e-03 0.000000000000000000e+00
-2.285862973492060451e-03 8.798250408246437448e-01
-2.283695100853399499e-03 0.000000000000000000e+00
-2.281527228214738547e-03 0.000000000000000000e+00
-2.279359355576077596e-03 0.000000000000000000e+00
-2.277191482937416644e-03 0.000000000000000000e+00
-2.275023610298755692e-03 0.000000000000000000e+00
-2.272855737660094307e-03 0.000000000000000000e+00
-2.270687865021433355e-03 0.000000000000000000e+00
-2.268519992382772403e-03 0.000000000000000000e+00
-2.266352119744111451e-03 0.000000000000000000e+00
-2.264184247105450500e-03 0.000000000000000000e+00
-2.262016374466789548e-03 0.000000000000000000e+00
-2.259848501828128596e-03 0.000000000000000000e+00
-2.257680629189467644e-03 0.000000000000000000e+00
-2.255512756550806693e-03 0.000000000000000000e+00
-2.253344883912145741e-03 0.000000000000000000e+00
-2.251177011273484789e-03 0.000000000000000000e+00
-2.249009138634823837e-03 0.000000000000000000e+00
-2.246841265996162885e-03 0.000000000000000000e+00
-2.244673393357501934e-03 8.798250408246437448e-01
-2.242505520718840982e-03 0.000000000000000000e+00
-2.240337648080180030e-03 0.000000000000000000e+00
-2.238169775441519078e-03 0.000000000000000000e+00
-2.236001902802858127e-03 0.000000000000000000e+00
-2.233834030164197175e-03 0.000000000000000000e+00
-2.231666157525536223e-03 0.000000000000000000e+00
-2.229498284886875271e-03 0.000000000000000000e+00
-2.227330412248214320e-03 0.000000000000000000e+00
-2.225162539609553368e-03 0.000000000000000000e+00
-2.222994666970892416e-03 0.000000000000000000e+00
-2.220826794332231464e-03 0.000000000000000000e+00
-2.218658921693570513e-03 0.000000000000000000e+00
-2.216491049054909561e-03 8.798250408246437448e-01
-2.214323176416248609e-03 0.000000000000000000e+00
-2.212155303777587657e-03 0.000000000000000000e+00
-2.209987431138926272e-03 0.000000000000000000e+00
-2.207819558500265320e-03 0.000000000000000000e+00
-2.205651685861604368e-03 0.000000000000000000e+00
-2.203483813222943417e-03 0.000000000000000000e+00
-2.201315940584282465e-03 0.000000000000000000e+00
-2.199148067945621513e-03 0.000000000000000000e+00
-2.196980195306960561e-03 0.000000000000000000e+00
-2.194812322668299610e-03 0.000000000000000000e+00
-2.192644450029638658e-03 0.000000000000000000e+00
-2.190476577390977706e-03 0.000000000000000000e+00
-2.188308704752316754e-03 0.000000000000000000e+00
-2.186140832113655803e-03 0.000000000000000000e+00
-2.183972959474994851e-03 0.000000000000000000e+00
-2.181805086836333899e-03 0.000000000000000000e+00
-2.179637214197672947e-03 0.000000000000000000e+00
-2.177469341559011996e-03 8.798250408246437448e-01
-2.175301468920351044e-03 0.000000000000000000e+00
-2.173133596281690092e-03 8.798250408246437448e-01
-2.170965723643029140e-03 0.000000000000000000e+00
-2.168797851004368189e-03 0.000000000000000000e+00
-2.166629978365706803e-03 0.000000000000000000e+00
-2.164462105727045851e-03 0.000000000000000000e+00
-2.162294233088384900e-03 0.000000000000000000e+00
-2.160126360449723948e-03 0.000000000000000000e+00
-2.157958487811062996e-03 0.000000000000000000e+00
-2.155790615172402044e-03 0.000000000000000000e+00
-2.153622742533741093e-03 0.000000000000000000e+00
-2.151454869895080141e-03 0.000000000000000000e+00
-2.149286997256419189e-03 0.000000000000000000e+00
-2.147119124617758237e-03 0.000000000000000000e+00
-2.144951251979097286e-03 8.798250408246437448e-01
-2.142783379340436334e-03 8.798250408246437448e-01
-2.140615506701775382e-03 0.000000000000000000e+00
-2.138447634063114430e-03 0.000000000000000000e+00
-2.136279761424453479e-03 0.000000000000000000e+00
-2.134111888785792527e-03 0.000000000000000000e+00
-2.131944016147131575e-03 0.000000000000000000e+00
-2.129776143508470623e-03 8.798250408246437448e-01
-2.127608270869809672e-03 0.000000000000000000e+00
-2.125440398231148720e-03 0.000000000000000000e+00
-2.123272525592487768e-03 0.000000000000000000e+00
-2.121104652953826816e-03 0.000000000000000000e+00
-2.118936780315165865e-03 0.000000000000000000e+00
-2.116768907676504913e-03 0.000000000000000000e+00
-2.114601035037843961e-03 0.000000000000000000e+00
-2.112433162399183009e-03 0.000000000000000000e+00
-2.110265289760522057e-03 0.000000000000000000e+00
-2.108097417121861106e-03 0.000000000000000000e+00
-2.105929544483200154e-03 8.798250408246437448e-01
-2.103761671844539202e-03 0.000000000000000000e+00
-2.101593799205878250e-03 0.000000000000000000e+00
-2.099425926567217299e-03 0.000000000000000000e+00
-2.097258053928556347e-03 0.000000000000000000e+00
-2.095090181289894962e-03 0.000000000000000000e+00
-2.092922308651234010e-03 0.000000000000000000e+00
-2.090754436012573058e-03 0.000000000000000000e+00
-2.088586563373912106e-03 0.000000000000000000e+00
-2.086418690735251154e-03 0.000000000000000000e+00
-2.084250818096590203e-03 0.000000000000000000e+00
-2.082082945457929251e-03 8.798250408246437448e-01
-2.079915072819268299e-03 0.000000000000000000e+00
-2.077747200180607347e-03 0.000000000000000000e+00
-2.075579327541946396e-03 0.000000000000000000e+00
-2.073411454903285444e-03 0.000000000000000000e+00
-2.071243582264624492e-03 0.000000000000000000e+00
-2.069075709625963540e-03 0.000000000000000000e+00
-2.066907836987302589e-03 0.000000000000000000e+00
-2.064739964348641637e-03 0.000000000000000000e+00
-2.062572091709980685e-03 8.798250408246437448e-01
-2.060404219071319733e-03 0.000000000000000000e+00
-2.058236346432658782e-03 8.798250408246437448e-01
-2.056068473793997830e-03 0.000000000000000000e+00
-2.053900601155336444e-03 0.000000000000000000e+00
-2.051732728516675493e-03 0.000000000000000000e+00
-2.049564855878014541e-03 0.000000000000000000e+00
-2.047396983239353589e-03 0.000000000000000000e+00
-2.045229110600692637e-03 0.000000000000000000e+00
-2.043061237962031686e-03 0.000000000000000000e+00
-2.040893365323370734e-03 0.000000000000000000e+00
-2.038725492684709782e-03 8.798250408246437448e-01
-2.036557620046048830e-03 8.798250408246437448e-01
-2.034389747407387879e-03 0.000000000000000000e+00
-2.032221874768726927e-03 0.000000000000000000e+00
-2.030054002130065975e-03 0.000000000000000000e+00
-2.027886129491405023e-03 0.000000000000000000e+00
-2.025718256852744072e-03 8.798250408246437448e-01
-2.023550384214083120e-03 0.000000000000000000e+00
-2.021382511575422168e-03 0.000000000000000000e+00
-2.019214638936761216e-03 0.000000000000000000e+00
-2.017046766298100265e-03 0.000000000000000000e+00
-2.014878893659439313e-03 0.000000000000000000e+00
-2.012711021020778361e-03 0.000000000000000000e+00
-2.010543148382117409e-03 0.000000000000000000e+00
-2.008375275743456458e-03 0.000000000000000000e+00
-2.006207403104795506e-03 0.000000000000000000e+00
-2.004039530466134554e-03 0.000000000000000000e+00
-2.001871657827473602e-03 8.798250408246437448e-01
-1.999703785188812651e-03 8.798250408246437448e-01
-1.997535912550151699e-03 0.000000000000000000e+00
-1.995368039911490747e-03 0.000000000000000000e+00
-1.993200167272829795e-03 0.000000000000000000e+00
-1.991032294634168844e-03 0.000000000000000000e+00
-1.988864421995507892e-03 0.000000000000000000e+00
-1.986696549356846940e-03 0.000000000000000000e+00
-1.984528676718185555e-03 0.000000000000000000e+00
-1.982360804079524603e-03 0.000000000000000000e+00
-1.980192931440863651e-03 0.000000000000000000e+00
-1.978025058802202699e-03 0.000000000000000000e+00
-1.975857186163541748e-03 0.000000000000000000e+00
-1.973689313524880796e-03 0.000000000000000000e+00
-1.971521440886219844e-03 0.000000000000000000e+00
-1.969353568247558892e-03 1.759650081649287490e+00
-1.967185695608897941e-03 0.000000000000000000e+00
-1.965017822970236989e-03 0.000000000000000000e+00
-1.962849950331576037e-03 0.000000000000000000e+00
-1.960682077692915085e-03 0.000000000000000000e+00
-1.958514205054254134e-03 0.000000000000000000e+00
-1.956346332415593182e-03 0.000000000000000000e+00
-1.954178459776932230e-03 0.000000000000000000e+00
-1.952010587138271278e-03 0.000000000000000000e+00
-1.949842714499610326e-03 1.759650081649287490e+00
-1.947674841860949375e-03 0.000000000000000000e+00
-1.945506969222288423e-03 0.000000000000000000e+00
-1.943339096583627254e-03 0.000000000000000000e+00
-1.941171223944966303e-03 0.000000000000000000e+00
-1.939003351306305351e-03 0.000000000000000000e+00
-1.936835478667644399e-03 8.798250408246437448e-01
-1.934667606028983447e-03 0.000000000000000000e+00
-1.932499733390322496e-03 0.000000000000000000e+00
-1.930331860751661327e-03 0.000000000000000000e+00
-1.928163988113000375e-03 0.000000000000000000e+00
-1.925996115474339423e-03 0.000000000000000000e+00
-1.923828242835678472e-03 0.000000000000000000e+00
-1.921660370197017520e-03 0.000000000000000000e+00
-1.919492497558356568e-03 0.000000000000000000e+00
-1.917324624919695616e-03 8.798250408246437448e-01
-1.915156752281034665e-03 0.000000000000000000e+00
-1.912988879642373713e-03 0.000000000000000000e+00
-1.910821007003712761e-03 0.000000000000000000e+00
-1.908653134365051809e-03 0.000000000000000000e+00
-1.906485261726390858e-03 0.000000000000000000e+00
-1.904317389087729906e-03 0.000000000000000000e+00
-1.902149516449068954e-03 0.000000000000000000e+00
-1.899981643810408002e-03 0.000000000000000000e+00
-1.897813771171747051e-03 0.000000000000000000e+00
-1.895645898533086099e-03 0.000000000000000000e+00
-1.893478025894425147e-03 0.000000000000000000e+00
-1.891310153255764195e-03 0.000000000000000000e+00
-1.889142280617103027e-03 0.000000000000000000e+00
-1.886974407978442075e-03 0.000000000000000000e+00
-1.884806535339781123e-03 0.000000000000000000e+00
-1.882638662701120172e-03 0.000000000000000000e+00
-1.880470790062459220e-03 0.000000000000000000e+00
-1.878302917423798268e-03 0.000000000000000000e+00
-1.876135044785137316e-03 0.000000000000000000e+00
-1.873967172146476148e-03 0.000000000000000000e+00
-1.871799299507815196e-03 0.000000000000000000e+00
-1.869631426869154244e-03 0.000000000000000000e+00
-1.867463554230493292e-03 0.000000000000000000e+00
-1.865295681591832341e-03 0.000000000000000000e+00
-1.863127808953171389e-03 0.000000000000000000e+00
-1.860959936314510437e-03 0.000000000000000000e+00
-1.858792063675849485e-03 0.000000000000000000e+00
-1.856624191037188534e-03 8.798250408246437448e-01
-1.854456318398527582e-03 0.000000000000000000e+00
-1.852288445759866630e-03 0.000000000000000000e+00
-1.850120573121205678e-03 0.000000000000000000e+00
-1.847952700482544727e-03 0.000000000000000000e+00
-1.845784827843883775e-03 0.000000000000000000e+00
-1.843616955205222823e-03 0.000000000000000000e+00
-1.841449082566561871e-03 0.000000000000000000e+00
-1.839281209927900920e-03 1.759650081649287490e+00
-1.837113337289239968e-03 0.000000000000000000e+00
-1.834945464650579016e-03 0.000000000000000000e+00
-1.832777592011917847e-03 8.798250408246437448e-01
-1.830609719373256896e-03 0.000000000000000000e+00
-1.828441846734595944e-03 0.000000000000000000e+00
-1.826273974095934992e-03 0.000000000000000000e+00
-1.824106101457274040e-03 0.000000000000000000e+00
-1.821938228818613089e-03 0.000000000000000000e+00
-1.819770356179952137e-03 0.000000000000000000e+00
-1.817602483541290968e-03 0.000000000000000000e+00
-1.815434610902630017e-03 0.000000000000000000e+00
-1.813266738263969065e-03 0.000000000000000000e+00
-1.811098865625308113e-03 0.000000000000000000e+00
-1.808930992986647161e-03 8.798250408246437448e-01
-1.806763120347986210e-03 0.000000000000000000e+00
-1.804595247709325258e-03 0.000000000000000000e+00
-1.802427375070664306e-03 0.000000000000000000e+00
-1.800259502432003354e-03 0.000000000000000000e+00
-1.798091629793342403e-03 8.798250408246437448e-01
-1.795923757154681451e-03 8.798250408246437448e-01
-1.793755884516020499e-03 8.798250408246437448e-01
-1.791588011877359547e-03 0.000000000000000000e+00
-1.789420139238698595e-03 0.000000000000000000e+00
-1.787252266600037644e-03 0.000000000000000000e+00
-1.785084393961376692e-03 0.000000000000000000e+00
-1.782916521322715740e-03 0.000000000000000000e+00
-1.780748648684054788e-03 0.000000000000000000e+00
-1.778580776045393837e-03 8.798250408245557042e-01
-1.776412903406732668e-03 0.000000000000000000e+00
-1.774245030768071716e-03 0.000000000000000000e+00
-1.772077158129410765e-03 0.000000000000000000e+00
-1.769909285490749813e-03 0.000000000000000000e+00
-1.767741412852088861e-03 8.798250408246437448e-01
-1.765573540213427909e-03 0.000000000000000000e+00
-1.763405667574766741e-03 0.000000000000000000e+00
-1.761237794936105789e-03 0.000000000000000000e+00
-1.759069922297444837e-03 0.000000000000000000e+00
-1.756902049658783885e-03 1.759650081649287490e+00
-1.754734177020122934e-03 0.000000000000000000e+00
-1.752566304381461982e-03 0.000000000000000000e+00
-1.750398431742801030e-03 0.000000000000000000e+00
-1.748230559104140078e-03 0.000000000000000000e+00
-1.746062686465479127e-03 0.000000000000000000e+00
-1.743894813826818175e-03 0.000000000000000000e+00
-1.741726941188157223e-03 0.000000000000000000e+00
-1.739559068549496271e-03 0.000000000000000000e+00
-1.737391195910835320e-03 0.000000000000000000e+00
-1.735223323272174368e-03 0.000000000000000000e+00
-1.733055450633513416e-03 8.798250408246437448e-01
-1.730887577994852464e-03 0.000000000000000000e+00
-1.728719705356191513e-03 0.000000000000000000e+00
-1.726551832717530561e-03 0.000000000000000000e+00
-1.724383960078869609e-03 0.000000000000000000e+00
-1.722216087440208441e-03 8.798250408246437448e-01
-1.720048214801547489e-03 0.000000000000000000e+00
-1.717880342162886537e-03 0.000000000000000000e+00
-1.715712469524225585e-03 8.798250408246437448e-01
-1.713544596885564633e-03 0.000000000000000000e+00
-1.711376724246903682e-03 0.000000000000000000e+00
-1.709208851608242730e-03 0.000000000000000000e+00
-1.707040978969581778e-03 0.000000000000000000e+00
-1.704873106330920826e-03 0.000000000000000000e+00
-1.702705233692259875e-03 0.000000000000000000e+00
-1.700537361053598706e-03 0.000000000000000000e+00
-1.698369488414937754e-03 0.000000000000000000e+00
-1.696201615776276803e-03 0.000000000000000000e+00
-1.694033743137615851e-03 0.000000000000000000e+00
-1.691865870498954899e-03 8.798250408246437448e-01
-1.689697997860293947e-03 0.000000000000000000e+00
-1.687530125221632996e-03 0.000000000000000000e+00
-1.685362252582972044e-03 8.798250408246437448e-01
-1.683194379944311092e-03 0.000000000000000000e+00
-1.681026507305650140e-03 0.000000000000000000e+00
-1.678858634666989189e-03 0.000000000000000000e+00
-1.676690762028328237e-03 0.000000000000000000e+00
-1.674522889389667285e-03 0.000000000000000000e+00
-1.672355016751006116e-03 0.000000000000000000e+00
-1.670187144112345165e-03 0.000000000000000000e+00
-1.668019271473684213e-03 0.000000000000000000e+00
-1.665851398835023261e-03 0.000000000000000000e+00
-1.663683526196362309e-03 0.000000000000000000e+00
-1.661515653557701358e-03 0.000000000000000000e+00
-1.659347780919040406e-03 0.000000000000000000e+00
-1.657179908280379454e-03 0.000000000000000000e+00
-1.655012035641718502e-03 0.000000000000000000e+00
-1.652844163003057551e-03 0.000000000000000000e+00
-1.650676290364396599e-03 8.798250408246437448e-01
-1.648508417725735647e-03 0.000000000000000000e+00
-1.646340545087074479e-03 0.000000000000000000e+00
-1.644172672448413527e-03 0.000000000000000000e+00
-1.642004799809752575e-03 0.000000000000000000e+00
-1.639836927171091623e-03 0.000000000000000000e+00
-1.637669054532430672e-03 8.798250408246437448e-01
-1.635501181893769720e-03 0.000000000000000000e+00
-1.633333309255108768e-03 0.000000000000000000e+00
-1.631165436616447816e-03 0.000000000000000000e+00
-1.628997563977786864e-03 0.000000000000000000e+00
-1.626829691339125913e-03 8.798250408246437448e-01
-1.624661818700464961e-03 0.000000000000000000e+00
-1.622493946061804009e-03 0.000000000000000000e+00
-1.620326073423143057e-03 0.000000000000000000e+00
-1.618158200784481889e-03 0.000000000000000000e+00
-1.615990328145820937e-03 8.798250408246437448e-01
-1.613822455507159985e-03 0.000000000000000000e+00
-1.611654582868499034e-03 8.798250408246437448e-01
-1.609486710229838082e-03 8.798250408246437448e-01
-1.607318837591177130e-03 8.798250408246437448e-01
-1.605150964952516178e-03 8.798250408246437448e-01
-1.602983092313855227e-03 0.000000000000000000e+00
-1.600815219675194275e-03 8.798250408246437448e-01
-1.598647347036533323e-03 0.000000000000000000e+00
-1.596479474397872371e-03 0.000000000000000000e+00
-1.594311601759211420e-03 0.000000000000000000e+00
-1.592143729120550468e-03 0.000000000000000000e+00
-1.589975856481889299e-03 0.000000000000000000e+00
-1.587807983843228347e-03 8.798250408246437448e-01
-1.585640111204567396e-03 8.798250408246437448e-01
-1.583472238565906444e-03 8.798250408246437448e-01
-1.581304365927245492e-03 8.798250408246437448e-01
-1.579136493288584540e-03 0.000000000000000000e+00
-1.576968620649923589e-03 0.000000000000000000e+00
-1.574800748011262637e-03 0.000000000000000000e+00
-1.572632875372601685e-03 0.000000000000000000e+00
-1.570465002733940733e-03 0.000000000000000000e+00
-1.568297130095279782e-03 0.000000000000000000e+00
-1.566129257456618830e-03 0.000000000000000000e+00
-1.563961384817957878e-03 0.000000000000000000e+00
-1.561793512179296710e-03 8.798250408246437448e-01
-1.559625639540635758e-03 8.798250408246437448e-01
-1.557457766901974806e-03 0.000000000000000000e+00
-1.555289894263313854e-03 8.798250408246437448e-01
-1.553122021624652902e-03 0.000000000000000000e+00
-1.550954148985991951e-03 8.798250408246437448e-01
-1.548786276347330999e-03 8.798250408246437448e-01
-1.546618403708670047e-03 0.000000000000000000e+00
-1.544450531070009095e-03 8.798250408246437448e-01
-1.542282658431348144e-03 8.798250408246437448e-01
-1.540114785792687192e-03 0.000000000000000000e+00
-1.537946913154026240e-03 0.000000000000000000e+00
-1.535779040515365288e-03 0.000000000000000000e+00
-1.533611167876704120e-03 0.000000000000000000e+00
-1.531443295238043168e-03 0.000000000000000000e+00
-1.529275422599382216e-03 0.000000000000000000e+00
-1.527107549960721265e-03 2.639475122473931012e+00
-1.524939677322060313e-03 0.000000000000000000e+00
-1.522771804683399361e-03 0.000000000000000000e+00
-1.520603932044738409e-03 0.000000000000000000e+00
-1.518436059406077458e-03 8.798250408246437448e-01
-1.516268186767416506e-03 0.000000000000000000e+00
-1.514100314128755554e-03 8.798250408246437448e-01
-1.511932441490094602e-03 8.798250408246437448e-01
-1.509764568851433651e-03 0.000000000000000000e+00
-1.507596696212772699e-03 8.798250408245557042e-01
-1.505428823574111530e-03 0.000000000000000000e+00
-1.503260950935450578e-03 8.798250408246437448e-01
-1.501093078296789627e-03 0.000000000000000000e+00
-1.498925205658128675e-03 0.000000000000000000e+00
-1.496757333019467723e-03 0.000000000000000000e+00
-1.494589460380806771e-03 8.798250408246437448e-01
-1.492421587742145820e-03 0.000000000000000000e+00
-1.490253715103484868e-03 8.798250408246437448e-01
-1.488085842464823916e-03 0.000000000000000000e+00
-1.485917969826162964e-03 0.000000000000000000e+00
-1.483750097187502013e-03 0.000000000000000000e+00
-1.481582224548841061e-03 0.000000000000000000e+00
-1.479414351910179892e-03 0.000000000000000000e+00
-1.477246479271518941e-03 0.000000000000000000e+00
-1.475078606632857989e-03 8.798250408246437448e-01
-1.472910733994197037e-03 2.639475122473931012e+00
-1.470742861355536085e-03 0.000000000000000000e+00
-1.468574988716875133e-03 0.000000000000000000e+00
-1.466407116078214182e-03 0.000000000000000000e+00
-1.464239243439553230e-03 8.798250408246437448e-01
-1.462071370800892278e-03 0.000000000000000000e+00
-1.459903498162231326e-03 8.798250408246437448e-01
-1.457735625523570375e-03 8.798250408246437448e-01
-1.455567752884909423e-03 8.798250408246437448e-01
-1.453399880246248471e-03 0.000000000000000000e+00
-1.451232007607587303e-03 0.000000000000000000e+00
-1.449064134968926351e-03 1.759650081649287490e+00
-1.446896262330265399e-03 0.000000000000000000e+00
-1.444728389691604447e-03 0.000000000000000000e+00
-1.442560517052943496e-03 0.000000000000000000e+00
-1.440392644414282544e-03 8.798250408246437448e-01
-1.438224771775621592e-03 8.798250408246437448e-01
-1.436056899136960640e-03 8.798250408246437448e-01
-1.433889026498299689e-03 8.798250408246437448e-01
-1.431721153859638737e-03 0.000000000000000000e+00
-1.429553281220977785e-03 1.759650081649287490e+00
-1.427385408582316833e-03 0.000000000000000000e+00
-1.425217535943655882e-03 0.000000000000000000e+00
-1.423049663304994713e-03 8.798250408246437448e-01
-1.420881790666333761e-03 8.798250408246437448e-01
-1.418713918027672809e-03 0.000000000000000000e+00
-1.416546045389011858e-03 8.798250408246437448e-01
-1.414378172750350906e-03 8.798250408246437448e-01
-1.412210300111689954e-03 8.798250408246437448e-01
-1.410042427473029002e-03 8.798250408246437448e-01
-1.407874554834368051e-03 0.000000000000000000e+00
-1.405706682195707099e-03 0.000000000000000000e+00
-1.403538809557046147e-03 2.639475122473931012e+00
-1.401370936918385195e-03 0.000000000000000000e+00
-1.399203064279724244e-03 8.798250408246437448e-01
-1.397035191641063292e-03 8.798250408245557042e-01
-1.394867319002402123e-03 8.798250408246437448e-01
-1.392699446363741171e-03 0.000000000000000000e+00
-1.390531573725080220e-03 1.759650081649287490e+00
-1.388363701086419268e-03 8.798250408246437448e-01
-1.386195828447758316e-03 0.000000000000000000e+00
-1.384027955809097364e-03 8.798250408246437448e-01
-1.381860083170436413e-03 0.000000000000000000e+00
-1.379692210531775461e-03 8.798250408246437448e-01
-1.377524337893114509e-03 0.000000000000000000e+00
-1.375356465254453557e-03 1.759650081649287490e+00
-1.373188592615792606e-03 0.000000000000000000e+00
-1.371020719977131654e-03 1.759650081649111408e+00
-1.368852847338470485e-03 0.000000000000000000e+00
-1.366684974699809534e-03 1.759650081649287490e+00
-1.364517102061148582e-03 1.759650081649287490e+00
-1.362349229422487630e-03 8.798250408246437448e-01
-1.360181356783826678e-03 0.000000000000000000e+00
-1.358013484145165727e-03 0.000000000000000000e+00
-1.355845611506504775e-03 8.798250408246437448e-01
-1.353677738867843823e-03 8.798250408246437448e-01
-1.351509866229182871e-03 8.798250408246437448e-01
-1.349341993590521920e-03 0.000000000000000000e+00
-1.347174120951860968e-03 0.000000000000000000e+00
-1.345006248313200016e-03 8.798250408246437448e-01
-1.342838375674539064e-03 8.798250408245557042e-01
-1.340670503035877896e-03 8.798250408246437448e-01
-1.338502630397216944e-03 0.000000000000000000e+00
-1.336334757758555992e-03 8.798250408246437448e-01
-1.334166885119895040e-03 1.759650081649287490e+00
-1.331999012481234089e-03 0.000000000000000000e+00
-1.329831139842573137e-03 8.798250408246437448e-01
-1.327663267203912185e-03 1.759650081649287490e+00
-1.325495394565251233e-03 0.000000000000000000e+00
-1.323327521926590282e-03 0.000000000000000000e+00
-1.321159649287929330e-03 8.798250408246437448e-01
-1.318991776649268378e-03 8.798250408246437448e-01
-1.316823904010607426e-03 8.798250408246437448e-01
-1.314656031371946475e-03 0.000000000000000000e+00
-1.312488158733285306e-03 0.000000000000000000e+00
-1.310320286094624354e-03 0.000000000000000000e+00
-1.308152413455963402e-03 8.798250408246437448e-01
-1.305984540817302451e-03 0.000000000000000000e+00
-1.303816668178641499e-03 2.639475122473931012e+00
-1.301648795539980547e-03 8.798250408246437448e-01
-1.299480922901319595e-03 0.000000000000000000e+00
-1.297313050262658644e-03 0.000000000000000000e+00
-1.295145177623997692e-03 1.759650081649287490e+00
-1.292977304985336740e-03 8.798250408246437448e-01
-1.290809432346675788e-03 0.000000000000000000e+00
-1.288641559708014837e-03 1.759650081649287490e+00
-1.286473687069353885e-03 8.798250408245557042e-01
-1.284305814430692716e-03 8.798250408246437448e-01
-1.282137941792031765e-03 0.000000000000000000e+00
-1.279970069153370813e-03 8.798250408246437448e-01
-1.277802196514709861e-03 0.000000000000000000e+00
-1.275634323876048909e-03 8.798250408246437448e-01
-1.273466451237387958e-03 8.798250408246437448e-01
-1.271298578598727006e-03 0.000000000000000000e+00
-1.269130705960066054e-03 0.000000000000000000e+00
-1.266962833321405102e-03 3.519300163298574979e+00
-1.264794960682744151e-03 0.000000000000000000e+00
-1.262627088044083199e-03 2.639475122473931012e+00
-1.260459215405422247e-03 0.000000000000000000e+00
-1.258291342766761295e-03 0.000000000000000000e+00
-1.256123470128100127e-03 0.000000000000000000e+00
-1.253955597489439175e-03 8.798250408246437448e-01
-1.251787724850778223e-03 0.000000000000000000e+00
-1.249619852212117271e-03 1.759650081649287490e+00
-1.247451979573456320e-03 8.798250408246437448e-01
-1.245284106934795368e-03 8.798250408246437448e-01
-1.243116234296134416e-03 8.798250408246437448e-01
-1.240948361657473464e-03 8.798250408246437448e-01
-1.238780489018812513e-03 8.798250408246437448e-01
-1.236612616380151561e-03 0.000000000000000000e+00
-1.234444743741490609e-03 8.798250408246437448e-01
-1.232276871102829657e-03 8.798250408246437448e-01
-1.230108998464168706e-03 0.000000000000000000e+00
-1.227941125825507537e-03 8.798250408246437448e-01
-1.225773253186846585e-03 0.000000000000000000e+00
-1.223605380548185633e-03 2.639475122473931012e+00
-1.221437507909524682e-03 8.798250408246437448e-01
-1.219269635270863730e-03 2.639475122473931012e+00
-1.217101762632202778e-03 1.759650081649287490e+00
-1.214933889993541826e-03 0.000000000000000000e+00
-1.212766017354880875e-03 1.759650081649287490e+00
-1.210598144716219923e-03 8.798250408246437448e-01
-1.208430272077558971e-03 0.000000000000000000e+00
-1.206262399438898019e-03 0.000000000000000000e+00
-1.204094526800237068e-03 8.798250408245557042e-01
-1.201926654161575899e-03 1.759650081649287490e+00
-1.199758781522914947e-03 2.639475122473931012e+00
-1.197590908884253996e-03 1.759650081649287490e+00
-1.195423036245593044e-03 1.759650081649287490e+00
-1.193255163606932092e-03 1.759650081649287490e+00
-1.191087290968271140e-03 0.000000000000000000e+00
-1.188919418329610189e-03 0.000000000000000000e+00
-1.186751545690949237e-03 8.798250408246437448e-01
-1.184583673052288285e-03 0.000000000000000000e+00
-1.182415800413627333e-03 0.000000000000000000e+00
-1.180247927774966381e-03 8.798250408246437448e-01
-1.178080055136305430e-03 8.798250408246437448e-01
-1.175912182497644478e-03 1.759650081649111408e+00
-1.173744309858983309e-03 8.798250408246437448e-01
-1.171576437220322358e-03 1.759650081649287490e+00
-1.169408564581661406e-03 2.639475122473931012e+00
-1.167240691943000454e-03 1.759650081649287490e+00
-1.165072819304339502e-03 0.000000000000000000e+00
-1.162904946665678551e-03 1.759650081649287490e+00
-1.160737074027017599e-03 0.000000000000000000e+00
-1.158569201388356647e-03 0.000000000000000000e+00
-1.156401328749695695e-03 8.798250408246437448e-01
-1.154233456111034744e-03 8.798250408246437448e-01
-1.152065583472373792e-03 0.000000000000000000e+00
-1.149897710833712840e-03 8.798250408246437448e-01
-1.147729838195051888e-03 8.798250408245557042e-01
-1.145561965556390720e-03 1.759650081649287490e+00
-1.143394092917729768e-03 8.798250408246437448e-01
-1.141226220279068816e-03 8.798250408246437448e-01
-1.139058347640407864e-03 1.759650081649287490e+00
-1.136890475001746913e-03 1.759650081649287490e+00
-1.134722602363085961e-03 8.798250408246437448e-01
-1.132554729724425009e-03 8.798250408246437448e-01
-1.130386857085764057e-03 8.798250408246437448e-01
-1.128218984447103106e-03 0.000000000000000000e+00
-1.126051111808442154e-03 0.000000000000000000e+00
-1.123883239169781202e-03 0.000000000000000000e+00
-1.121715366531120250e-03 0.000000000000000000e+00
-1.119547493892459299e-03 0.000000000000000000e+00
-1.117379621253798130e-03 8.798250408246437448e-01
-1.115211748615137178e-03 8.798250408246437448e-01
-1.113043875976476227e-03 1.759650081649287490e+00
-1.110876003337815275e-03 0.000000000000000000e+00
-1.108708130699154323e-03 2.639475122473931012e+00
-1.106540258060493371e-03 8.798250408246437448e-01
-1.104372385421832420e-03 4.399125204123218502e+00
-1.102204512783171468e-03 0.000000000000000000e+00
-1.100036640144510516e-03 0.000000000000000000e+00
-1.097868767505849564e-03 0.000000000000000000e+00
-1.095700894867188612e-03 0.000000000000000000e+00
-1.093533022228527661e-03 0.000000000000000000e+00
-1.091365149589866492e-03 0.000000000000000000e+00
-1.089197276951205540e-03 0.000000000000000000e+00
-1.087029404312544589e-03 1.759650081649287490e+00
-1.084861531673883637e-03 5.278950244947862025e+00
-1.082693659035222685e-03 0.000000000000000000e+00
-1.080525786396561733e-03 3.519300163298574979e+00
-1.078357913757900782e-03 8.798250408246437448e-01
-1.076190041119239830e-03 0.000000000000000000e+00
-1.074022168480578878e-03 2.639475122473931012e+00
-1.071854295841917926e-03 1.759650081649287490e+00
-1.069686423203256975e-03 2.639475122473931012e+00
-1.067518550564596023e-03 2.639475122473931012e+00
-1.065350677925935071e-03 8.798250408245557042e-01
-1.063182805287273902e-03 1.759650081649287490e+00
-1.061014932648612951e-03 1.759650081649287490e+00
-1.058847060009951999e-03 0.000000000000000000e+00
-1.056679187371291047e-03 0.000000000000000000e+00
-1.054511314732630095e-03 0.000000000000000000e+00
-1.052343442093969144e-03 0.000000000000000000e+00
-1.050175569455308192e-03 3.519300163298574979e+00
-1.048007696816647240e-03 2.639475122473931012e+00
-1.045839824177986288e-03 2.639475122473931012e+00
-1.043671951539325337e-03 2.639475122473931012e+00
-1.041504078900664385e-03 8.798250408246437448e-01
-1.039336206262003433e-03 1.759650081649287490e+00
-1.037168333623342481e-03 3.519300163298222817e+00
-1.035000460984681313e-03 8.798250408246437448e-01
-1.032832588346020361e-03 1.759650081649287490e+00
-1.030664715707359409e-03 1.759650081649287490e+00
-1.028496843068698458e-03 2.639475122473931012e+00
-1.026328970430037506e-03 0.000000000000000000e+00
-1.024161097791376554e-03 8.798250408246437448e-01
-1.021993225152715602e-03 3.519300163298574979e+00
-1.019825352514054650e-03 0.000000000000000000e+00
-1.017657479875393699e-03 8.798250408246437448e-01
-1.015489607236732747e-03 2.639475122473931012e+00
-1.013321734598071795e-03 4.399125204123218502e+00
-1.011153861959410843e-03 1.759650081649287490e+00
-1.008985989320749892e-03 8.798250408245557042e-01
-1.006818116682088723e-03 8.798250408246437448e-01
-1.004650244043427771e-03 3.519300163298574979e+00
-1.002482371404766820e-03 8.798250408246437448e-01
-1.000314498766105868e-03 0.000000000000000000e+00
-9.981466261274449161e-04 1.759650081649287490e+00
-9.959787534887839643e-04 8.798250408246437448e-01
-9.938108808501230126e-04 0.000000000000000000e+00
-9.916430082114620608e-04 0.000000000000000000e+00
-9.894751355728011091e-04 3.519300163298574979e+00
-9.873072629341401573e-04 8.798250408246437448e-01
-9.851393902954792055e-04 8.798250408246437448e-01
-9.829715176568182538e-04 8.798250408246437448e-01
-9.808036450181573020e-04 1.759650081649111408e+00
-9.786357723794961334e-04 8.798250408246437448e-01
-9.764678997408351817e-04 4.399125204123218502e+00
-9.743000271021742299e-04 2.639475122473931012e+00
-9.721321544635132782e-04 2.639475122473931012e+00
-9.699642818248523264e-04 2.639475122473931012e+00
-9.677964091861913747e-04 2.639475122473931012e+00
-9.656285365475304229e-04 3.519300163298574979e+00
-9.634606639088694711e-04 0.000000000000000000e+00
-9.612927912702085194e-04 1.759650081649287490e+00
-9.591249186315475676e-04 8.798250408246437448e-01
-9.569570459928866159e-04 2.639475122473931012e+00
-9.547891733542256641e-04 1.759650081649287490e+00
-9.526213007155647124e-04 2.639475122473667223e+00
-9.504534280769035438e-04 1.759650081649287490e+00
-9.482855554382425920e-04 3.519300163298574979e+00
-9.461176827995816403e-04 8.798250408246437448e-01
-9.439498101609206885e-04 0.000000000000000000e+00
-9.417819375222597367e-04 1.759650081649287490e+00
-9.396140648835987850e-04 0.000000000000000000e+00
-9.374461922449378332e-04 8.798250408246437448e-01
-9.352783196062768815e-04 8.798250408246437448e-01
-9.331104469676159297e-04 0.000000000000000000e+00
-9.309425743289549780e-04 1.759650081649287490e+00
-9.287747016902940262e-04 3.519300163298574979e+00
-9.266068290516330744e-04 1.759650081649111408e+00
-9.244389564129719059e-04 1.759650081649287490e+00
-9.222710837743109541e-04 7.038600326597149959e+00
-9.201032111356500023e-04 8.798250408246437448e-01
-9.179353384969890506e-04 2.639475122473931012e+00
-9.157674658583280988e-04 2.639475122473931012e+00
-9.135995932196671471e-04 2.639475122473931012e+00
-9.114317205810061953e-04 3.519300163298574979e+00
-9.092638479423452436e-04 3.519300163298574979e+00
-9.070959753036842918e-04 2.639475122473931012e+00
-9.049281026650233400e-04 2.639475122473931012e+00
-9.027602300263623883e-04 8.798250408246437448e-01
-9.005923573877014365e-04 1.759650081649287490e+00
-8.984244847490404848e-04 2.639475122473667223e+00
-8.962566121103793162e-04 3.519300163298574979e+00
-8.940887394717183644e-04 0.000000000000000000e+00
-8.919208668330574127e-04 5.278950244947862025e+00
-8.897529941943964609e-04 8.798250408246437448e-01
-8.875851215557355092e-04 8.798250408246437448e-01
-8.854172489170745574e-04 8.798250408246437448e-01
-8.832493762784136056e-04 2.639475122473931012e+00
-8.810815036397526539e-04 2.639475122473931012e+00
-8.789136310010917021e-04 8.798250408246437448e-01
-8.767457583624307504e-04 1.759650081649287490e+00
-8.745778857237697986e-04 2.639475122473931012e+00
-8.724100130851088469e-04 0.000000000000000000e+00
-8.702421404464478951e-04 1.759650081649111408e+00
-8.680742678077867265e-04 1.759650081649287490e+00
-8.659063951691257748e-04 3.519300163298574979e+00
-8.637385225304648230e-04 1.759650081649287490e+00
-8.615706498918038712e-04 8.798250408246437448e-01
-8.594027772531429195e-04 8.798250408246437448e-01
-8.572349046144819677e-04 2.639475122473931012e+00
-8.550670319758210160e-04 3.519300163298574979e+00
-8.528991593371600642e-04 1.759650081649287490e+00
-8.507312866984991125e-04 8.798250408246437448e-01
-8.485634140598381607e-04 1.759650081649287490e+00
-8.463955414211772089e-04 2.639475122473931012e+00
-8.442276687825162572e-04 8.798250408246437448e-01
-8.420597961438553054e-04 1.759650081649111408e+00
-8.398919235051941368e-04 1.759650081649287490e+00
-8.377240508665331851e-04 5.278950244947862025e+00
-8.355561782278722333e-04 2.639475122473931012e+00
-8.333883055892112816e-04 1.759650081649287490e+00
-8.312204329505503298e-04 4.399125204123218502e+00
-8.290525603118893781e-04 1.759650081649287490e+00
-8.268846876732284263e-04 6.158775285772506436e+00
-8.247168150345674745e-04 2.639475122473931012e+00
-8.225489423959065228e-04 8.798250408246437448e-01
-8.203810697572455710e-04 8.798250408246437448e-01
-8.182131971185846193e-04 2.639475122473931012e+00
-8.160453244799236675e-04 5.278950244947334447e+00
-8.138774518412624989e-04 3.519300163298574979e+00
-8.117095792026015472e-04 1.759650081649287490e+00
-8.095417065639405954e-04 1.759650081649287490e+00
-8.073738339252796437e-04 3.519300163298574979e+00
-8.052059612866186919e-04 6.158775285772506436e+00
-8.030380886479577401e-04 1.759650081649287490e+00
-8.008702160092967884e-04 6.158775285772506436e+00
-7.987023433706358366e-04 1.759650081649287490e+00
-7.965344707319748849e-04 7.918425367421793482e+00
-7.943665980933139331e-04 6.158775285772506436e+00
-7.921987254546529814e-04 1.759650081649287490e+00
-7.900308528159920296e-04 2.639475122473931012e+00
-7.878629801773310778e-04 7.038600326596445633e+00
-7.856951075386699093e-04 6.158775285772506436e+00
-7.835272349000089575e-04 3.519300163298574979e+00
-7.813593622613480057e-04 8.798250408246437448e-01
-7.791914896226870540e-04 2.639475122473931012e+00
-7.770236169840261022e-04 1.759650081649287490e+00
-7.748557443453651505e-04 2.639475122473931012e+00
-7.726878717067041987e-04 8.798250408246437448e-01
-7.705199990680432470e-04 8.798250408246437448e-01
-7.683521264293822952e-04 3.519300163298574979e+00
-7.661842537907213434e-04 2.639475122473931012e+00
-7.640163811520603917e-04 4.399125204123218502e+00
-7.618485085133994399e-04 1.759650081649287490e+00
-7.596806358747384882e-04 2.639475122473667223e+00
-7.575127632360773196e-04 5.278950244947862025e+00
-7.553448905974163678e-04 4.399125204123218502e+00
-7.531770179587554161e-04 1.759650081649287490e+00
-7.510091453200944643e-04 6.158775285772506436e+00
-7.488412726814335126e-04 2.639475122473931012e+00
-7.466734000427725608e-04 5.278950244947862025e+00
-7.445055274041116090e-04 1.759650081649287490e+00
-7.423376547654506573e-04 7.038600326597149959e+00
-7.401697821267897055e-04 5.278950244947862025e+00
-7.380019094881287538e-04 5.278950244947862025e+00
-7.358340368494678020e-04 2.639475122473931012e+00
-7.336661642108068503e-04 6.158775285772506436e+00
-7.314982915721458985e-04 2.639475122473931012e+00
-7.293304189334849467e-04 5.278950244947862025e+00
-7.271625462948239950e-04 2.639475122473931012e+00
-7.249946736561630432e-04 2.639475122473931012e+00
-7.228268010175020915e-04 1.759650081649287490e+00
-7.206589283788411397e-04 1.759650081649287490e+00
-7.184910557401801880e-04 3.519300163297871098e+00
-7.163231831015188025e-04 4.399125204123218502e+00
-7.141553104628578508e-04 5.278950244947862025e+00
-7.119874378241968990e-04 5.278950244947862025e+00
-7.098195651855359473e-04 6.158775285772506436e+00
-7.076516925468749955e-04 7.038600326597149959e+00
-7.054838199082140437e-04 5.278950244947862025e+00
-7.033159472695530920e-04 3.519300163298574979e+00
-7.011480746308921402e-04 5.278950244947862025e+00
-6.989802019922311885e-04 2.639475122473931012e+00
-6.968123293535702367e-04 6.158775285772506436e+00
-6.946444567149092850e-04 7.038600326597149959e+00
-6.924765840762483332e-04 1.759650081649287490e+00
-6.903087114375873815e-04 2.639475122473931012e+00
-6.881408387989264297e-04 5.278950244947862025e+00
-6.859729661602654779e-04 4.399125204123218502e+00
-6.838050935216045262e-04 8.798250408246437004e+00
-6.816372208829435744e-04 3.519300163298574979e+00
-6.794693482442826227e-04 5.278950244947862025e+00
-6.773014756056216709e-04 4.399125204123218502e+00
-6.751336029669607192e-04 8.798250408246437448e-01
-6.729657303282997674e-04 5.278950244947862025e+00
-6.707978576896388156e-04 5.278950244947862025e+00
-6.686299850509778639e-04 5.278950244947862025e+00
-6.664621124123169121e-04 4.399125204123218502e+00
-6.642942397736559604e-04 7.918425367421793482e+00
-6.621263671349950086e-04 5.278950244946805981e+00
-6.599584944963336232e-04 3.519300163298574979e+00
-6.577906218576726714e-04 1.759650081649287490e+00
-6.556227492190117197e-04 6.158775285772506436e+00
-6.534548765803507679e-04 1.055790048989572405e+01
-6.512870039416898162e-04 3.519300163298574979e+00
-6.491191313030288644e-04 6.158775285772506436e+00
-6.469512586643679126e-04 3.519300163298574979e+00
-6.447833860257069609e-04 2.639475122473931012e+00
-6.426155133870460091e-04 1.759650081649287490e+00
-6.404476407483850574e-04 7.038600326597149959e+00
-6.382797681097241056e-04 6.158775285772506436e+00
-6.361118954710631539e-04 4.399125204123218502e+00
-6.339440228324022021e-04 6.158775285772506436e+00
-6.317761501937412504e-04 5.278950244947862025e+00
-6.296082775550802986e-04 2.639475122473931012e+00
-6.274404049164193468e-04 4.399125204123218502e+00
-6.252725322777583951e-04 5.278950244947862025e+00
-6.231046596390974433e-04 3.519300163298574979e+00
-6.209367870004364916e-04 6.158775285772506436e+00
-6.187689143617755398e-04 4.399125204123218502e+00
-6.166010417231145881e-04 9.678075449071080527e+00
-6.144331690844536363e-04 4.399125204123218502e+00
-6.122652964457926845e-04 1.759650081649287490e+00
-6.100974238071317328e-04 4.399125204123218502e+00
-6.079295511684707810e-04 7.918425367420209859e+00
-6.057616785298093956e-04 4.399125204123218502e+00
-6.035938058911484438e-04 2.639475122473931012e+00
-6.014259332524874921e-04 7.918425367421793482e+00
-5.992580606138265403e-04 8.798250408246437004e+00
-5.970901879751655886e-04 8.798250408246437004e+00
-5.949223153365046368e-04 4.399125204123218502e+00
-5.927544426978436851e-04 7.038600326597149959e+00
-5.905865700591827333e-04 8.798250408246437448e-01
-5.884186974205217815e-04 3.519300163298574979e+00
-5.862508247818608298e-04 7.038600326597149959e+00
-5.840829521431998780e-04 8.798250408246437004e+00
-5.819150795045389263e-04 8.798250408246437004e+00
-5.797472068658779745e-04 7.038600326597149959e+00
-5.775793342272170228e-04 1.231755057154501287e+01
-5.754114615885560710e-04 7.918425367421793482e+00
-5.732435889498951193e-04 6.158775285772506436e+00
-5.710757163112341675e-04 4.399125204123218502e+00
-5.689078436725732157e-04 7.918425367421793482e+00
-5.667399710339122640e-04 6.158775285772506436e+00
-5.645720983952513122e-04 7.918425367421793482e+00
-5.624042257565903605e-04 7.918425367421793482e+00
-5.602363531179294087e-04 7.038600326597149959e+00
-5.580684804792684570e-04 4.399125204123218502e+00
-5.559006078406075052e-04 7.038600326597149959e+00
-5.537327352019465534e-04 1.143772553072036935e+01
-5.515648625632856017e-04 7.038600326595742196e+00
-5.493969899246242163e-04 8.798250408246437004e+00
-5.472291172859632645e-04 1.319737561236965639e+01
-5.450612446473023127e-04 1.055790048989572405e+01
-5.428933720086413610e-04 7.038600326597149959e+00
-5.407254993699804092e-04 6.158775285772506436e+00
-5.385576267313194575e-04 1.055790048989572405e+01
-5.363897540926585057e-04 7.038600326597149959e+00
-5.342218814539975540e-04 7.918425367421793482e+00
-5.320540088153366022e-04 7.038600326597149959e+00
-5.298861361766756504e-04 6.158775285772506436e+00
-5.277182635380146987e-04 1.143772553072036935e+01
-5.255503908993537469e-04 8.798250408246437004e+00
-5.233825182606927952e-04 1.495702569401894344e+01
-5.212146456220318434e-04 1.231755057154501287e+01
-5.190467729833708917e-04 1.055790048989572405e+01
-5.168789003447099399e-04 3.519300163298574979e+00
-5.147110277060489882e-04 1.319737561236965639e+01
-5.125431550673880364e-04 1.231755057154501287e+01
-5.103752824287270846e-04 1.143772553072036935e+01
-5.082074097900661329e-04 7.918425367421793482e+00
-5.060395371514051811e-04 7.918425367421793482e+00
-5.038716645127442294e-04 7.918425367421793482e+00
-5.017037918740832776e-04 1.671667577566823226e+01
-4.995359192354223259e-04 1.583685073484358696e+01
-4.973680465967613741e-04 1.759650081649287401e+01
-4.952001739581004224e-04 7.038600326595742196e+00
-4.930323013194390369e-04 1.055790048989572405e+01
-4.908644286807780852e-04 6.158775285772506436e+00
-4.886965560421171334e-04 1.319737561236965639e+01
-4.865286834034561816e-04 7.038600326597149959e+00
-4.843608107647952299e-04 3.519300163298574979e+00
-4.821929381261342781e-04 1.143772553072036935e+01
-4.800250654874733264e-04 1.143772553072036935e+01
-4.778571928488123746e-04 1.055790048989572405e+01
-4.756893202101514229e-04 9.678075449071080527e+00
-4.735214475714904711e-04 1.055790048989572405e+01
-4.713535749328295194e-04 1.583685073484358696e+01
-4.691857022941685676e-04 8.798250408246437004e+00
-4.670178296555076158e-04 8.798250408246437004e+00
-4.648499570168466641e-04 1.935615089814216105e+01
-4.626820843781857123e-04 1.319737561236965639e+01
-4.605142117395247606e-04 9.678075449071080527e+00
-4.583463391008638088e-04 1.231755057154501287e+01
-4.561784664622028571e-04 9.678075449071080527e+00
-4.540105938235419053e-04 8.798250408246437004e+00
-4.518427211848809535e-04 1.759650081649287401e+01
-4.496748485462200018e-04 1.407720065319429992e+01
-4.475069759075590500e-04 1.407720065319429992e+01
-4.453391032688980983e-04 1.231755057154501287e+01
-4.431712306302371465e-04 1.231755057154501287e+01
-4.410033579915761948e-04 1.847632585731382093e+01
-4.388354853529148093e-04 1.495702569401894344e+01
-4.366676127142538576e-04 1.847632585731751931e+01
-4.344997400755929058e-04 1.143772553072036935e+01
-4.323318674369319541e-04 2.375527610226538044e+01
-4.301639947982710023e-04 1.847632585731751931e+01
-4.279961221596100505e-04 2.463510114309002574e+01
-4.258282495209490988e-04 9.678075449071080527e+00
-4.236603768822881470e-04 2.375527610226538044e+01
-4.214925042436271953e-04 1.143772553072036935e+01
-4.193246316049662435e-04 1.143772553072036935e+01
-4.171567589663052918e-04 1.847632585731751931e+01
-4.149888863276443400e-04 1.847632585731751931e+01
-4.128210136889833883e-04 1.407720065319429992e+01
-4.106531410503224365e-04 2.023597593896680635e+01
-4.084852684116614847e-04 2.199562602061609340e+01
-4.063173957730005330e-04 2.023597593896680635e+01
-4.041495231343395812e-04 1.583685073484358696e+01
-4.019816504956786295e-04 1.319737561236965639e+01
-3.998137778570176777e-04 1.495702569401894344e+01
-3.976459052183567260e-04 1.759650081649287401e+01
-3.954780325796957742e-04 2.023597593896680635e+01
-3.933101599410348224e-04 1.143772553072036935e+01
-3.911422873023738707e-04 1.495702569401894344e+01
-3.889744146637129189e-04 2.287545106144073870e+01
-3.868065420250519672e-04 1.407720065319429992e+01
-3.846386693863910154e-04 1.935615089813828860e+01
-3.824707967477296300e-04 1.935615089814216105e+01
-3.803029241090686782e-04 1.671667577566823226e+01
-3.781350514704077265e-04 2.375527610226538044e+01
-3.759671788317467747e-04 3.343335155133646452e+01
-3.737993061930858230e-04 2.375527610226538044e+01
-3.716314335544248712e-04 2.551492618391466749e+01
-3.694635609157639194e-04 2.551492618391466749e+01
-3.672956882771029677e-04 2.815440130638859983e+01
-3.651278156384420159e-04 2.639475122473931279e+01
-3.629599429997810642e-04 2.287545106144073870e+01
-3.607920703611201124e-04 2.639475122473931279e+01
-3.586241977224591607e-04 2.199562602061609340e+01
-3.564563250837982089e-04 2.111580097979144810e+01
-3.542884524451372572e-04 3.431317659216110627e+01
-3.521205798064763054e-04 3.167370146968717393e+01
-3.499527071678153536e-04 2.991405138803788688e+01
-3.477848345291544019e-04 2.815440130638859983e+01
-3.456169618904934501e-04 2.991405138803788688e+01
-3.434490892518324984e-04 2.903422634721324158e+01
-3.412812166131715466e-04 2.375527610226538044e+01
-3.391133439745105949e-04 4.135177691875825445e+01
-3.369454713358496431e-04 3.167370146968717393e+01
-3.347775986971886913e-04 4.487107708205682854e+01
-3.326097260585277396e-04 2.199562602061609340e+01
-3.304418534198667878e-04 3.607282667381038976e+01
-3.282739807812058361e-04 3.167370146968083944e+01
-3.261061081425444506e-04 3.783247675545968036e+01
-3.239382355038834989e-04 3.167370146968717393e+01
-3.217703628652225471e-04 3.607282667381038976e+01
-3.196024902265615954e-04 2.815440130638859983e+01
-3.174346175879006436e-04 3.519300163298574802e+01
-3.152667449492396919e-04 4.487107708205682854e+01
-3.130988723105787401e-04 3.343335155133646452e+01
-3.109309996719177883e-04 3.871230179628432211e+01
-3.087631270332568366e-04 3.255352651051181567e+01
-3.065952543945958848e-04 3.959212683710897096e+01
-3.044273817559349331e-04 3.959212683710897096e+01
-3.022595091172739813e-04 3.783247675545968036e+01
-3.000916364786130296e-04 4.487107708205682854e+01
-2.979237638399520778e-04 4.399125204123218680e+01
-2.957558912012911261e-04 4.575090212288147740e+01
-2.935880185626301743e-04 4.135177691875825445e+01
-2.914201459239692225e-04 3.519300163298574802e+01
-2.892522732853082708e-04 4.399125204123218680e+01
-2.870844006466473190e-04 5.015002732700469323e+01
-2.849165280079863673e-04 4.663072716370611914e+01
-2.827486553693254155e-04 5.718862765360184142e+01
-2.805807827306644638e-04 5.366932749030326733e+01
-2.784129100920035120e-04 5.454915253112790907e+01
-2.762450374533425602e-04 5.102985236782933498e+01
-2.740771648146816085e-04 5.806845269441487289e+01
-2.719092921760202231e-04 6.158775285772506436e+01
-2.697414195373592713e-04 4.575090212288147740e+01
-2.675735468986983195e-04 5.982810277607577376e+01
-2.654056742600373678e-04 6.158775285772506436e+01
-2.632378016213764160e-04 4.663072716370611914e+01
-2.610699289827154643e-04 5.190967740865397673e+01
-2.589020563440545125e-04 6.510705302102363135e+01
-2.567341837053935608e-04 6.334740293937434785e+01
-2.545663110667326090e-04 6.598687806184827309e+01
-2.523984384280716572e-04 5.982810277607577376e+01
-2.502305657894107055e-04 5.982810277607577376e+01
-2.480626931507497537e-04 7.918425367421794192e+01
-2.458948205120888020e-04 7.566495351091936072e+01
-2.437269478734278502e-04 8.622285400081509010e+01
-2.415590752347668985e-04 7.302547838844543548e+01
-2.393912025961059467e-04 8.798250408246437360e+01
-2.372233299574449950e-04 9.502110440906152178e+01
-2.350554573187840432e-04 8.886232912328901534e+01
-2.328875846801230914e-04 8.710267904163973185e+01
-2.307197120414621397e-04 7.918425367421794192e+01
-2.285518394028011879e-04 8.094390375586722541e+01
-2.263839667641402362e-04 1.029395297764833117e+02
-2.242160941254792844e-04 1.178965554705022640e+02
-2.220482214868183327e-04 9.942022961318474472e+01
-2.198803488481573809e-04 1.064588299397818929e+02
-2.177124762094964291e-04 1.073386549805850620e+02
-2.155446035708350437e-04 1.170167304296776223e+02
-2.133767309321740920e-04 1.214158556338008310e+02
-2.112088582935131402e-04 1.143772553072036828e+02
-2.090409856548521884e-04 1.214158556338008310e+02
-2.068731130161912367e-04 1.346132312461704998e+02
-2.047052403775302849e-04 1.504500819810140797e+02
-2.025373677388693332e-04 1.354930562869951416e+02
-2.003694951002083814e-04 1.416518315727676338e+02
-1.982016224615474297e-04 1.566088572667865719e+02
-1.960337498228864779e-04 1.592483323892605256e+02
-1.938658771842255261e-04 1.742053580832794637e+02
-1.916980045455645744e-04 1.944413340222462523e+02
-1.895301319069036226e-04 2.067588845937912652e+02
-1.873622592682426709e-04 1.856430836139998348e+02
-1.851943866295817191e-04 1.856430836139998348e+02
-1.830265139909207674e-04 2.278746855735827239e+02
-1.808586413522598156e-04 2.331536358185305744e+02
-1.786907687135988639e-04 2.269948605327580822e+02
-1.765228960749379121e-04 2.674668124106917162e+02
-1.743550234362769603e-04 2.648273372882177341e+02
-1.721871507976160086e-04 2.525097867166727497e+02
-1.700192781589550568e-04 2.956212137170803089e+02
-1.678514055202941051e-04 3.026598140436774429e+02
-1.656835328816331533e-04 3.035396390845020846e+02
-1.635156602429722016e-04 3.220159649417551577e+02
-1.613477876043108161e-04 3.360931655950138861e+02
-1.591799149656498644e-04 3.880028430036678628e+02
-1.570120423269889126e-04 4.029598686976868294e+02
-1.548441696883279609e-04 4.047195187793361129e+02
-1.526762970496670091e-04 4.469511207389190304e+02
-1.505084244110060573e-04 4.619081464329379401e+02
-1.483405517723451056e-04 4.698265718003597726e+02
-1.461726791336841538e-04 4.751055220453076231e+02
-1.440048064950232021e-04 5.578090758828241178e+02
-1.418369338563622503e-04 5.454915253112791333e+02
-1.396690612177012986e-04 5.894827773525113344e+02
-1.375011885790403468e-04 6.317143793120942519e+02
-1.353333159403793950e-04 6.554696554143595222e+02
-1.331654433017184433e-04 6.906626570473453057e+02
-1.309975706630574915e-04 7.152977581904353883e+02
-1.288296980243965398e-04 7.636881354357907412e+02
-1.266618253857355880e-04 8.481513393549565762e+02
-1.244939527470746363e-04 8.226364131710419088e+02
-1.223260801084136845e-04 8.657478401714494112e+02
-1.201582074697527328e-04 9.590092944988616637e+02
-1.179903348310917810e-04 1.006519846703392432e+03
-1.158224621924308292e-04 1.080425150132662566e+03
-1.136545895537698775e-04 1.181605029827496537e+03
-1.114867169151089257e-04 1.212398906256359169e+03
-1.093188442764479740e-04 1.251991033093468104e+03
-1.071509716377870222e-04 1.333814761889893134e+03
-1.049830989991256368e-04 1.370767413604794910e+03
-1.028152263604646850e-04 1.485144668911998679e+03
-1.006473537218037333e-04 1.530895571034880049e+03
-9.847948108314278151e-05 1.636474575933837286e+03
-9.631160844448182975e-05 1.741173755791969825e+03
-9.414373580582087800e-05 1.853791361017524423e+03
-9.197586316715992624e-05 1.933855439732566992e+03
-8.980799052849897449e-05 1.960250190957306131e+03
-8.764011788983802273e-05 2.089584471958528866e+03
-8.547224525117707097e-05 2.079026571468632937e+03
-8.330437261251611922e-05 2.292824056389021735e+03
-8.113649997385516746e-05 2.352652159165097146e+03
-7.896862733519421571e-05 2.497823290901163546e+03
-7.680075469653326395e-05 2.608681246045068747e+03
-7.463288205787231219e-05 2.748573427536186955e+03
-7.246500941921136044e-05 2.943894586599257764e+03
-7.029713678055040868e-05 2.858551557639267685e+03
-6.812926414188945692e-05 3.089945543376148635e+03
-6.596139150322850517e-05 3.246554400642935434e+03
-6.379351886456755341e-05 3.318700053990556171e+03
-6.162564622590660166e-05 3.448034334991778906e+03
-5.945777358724564990e-05 3.587046691442072643e+03
-5.728990094858469814e-05 3.827238927587200124e+03
-5.512202830992374639e-05 3.913461781588015128e+03
-5.295415567126279463e-05 3.961852158832577970e+03
-5.078628303260140919e-05 4.143096117243247136e+03
-4.861841039394045744e-05 4.340176926387967796e+03
-4.645053775527950568e-05 4.281228648652716402e+03
-4.428266511661855392e-05 4.596206013267938943e+03
-4.211479247795760217e-05 4.574210387247322615e+03
-3.994691983929665041e-05 4.784488572004412163e+03
-3.777904720063569866e-05 5.013243082618820154e+03
-3.561117456197474690e-05 4.925260578536355752e+03
-3.344330192331379514e-05 5.160173864436535041e+03
-3.127542928465284339e-05 5.337898522683113697e+03
-2.910755664599189163e-05 5.365173098948677762e+03
-2.693968400733093987e-05 5.413563476194032773e+03
-2.477181136866998812e-05 5.802446144238525449e+03
-2.260393873000903636e-05 5.746137341625748377e+03
-2.043606609134808461e-05 5.830600545544913984e+03
-1.826819345268713285e-05 5.830600545544913984e+03
-1.610032081402618109e-05 5.988969052893349726e+03
-1.393244817536522934e-05 6.063754181363444332e+03
-1.176457553670427758e-05 6.033840129975406853e+03
-9.596702898043325825e-06 6.120062983976221403e+03
-7.428830259382374068e-06 6.138539309833538937e+03
-5.260957620721422312e-06 6.251156915059093990e+03
-3.093084982060470556e-06 6.273152541079709408e+03
-9.252123433995187995e-07 6.094548057792307191e+03
1.242660295261432957e-06 6.259075340426515140e+03
3.410532933922384713e-06 6.242358664649598722e+03
5.578405572583770150e-06 6.253796390181567403e+03
7.746278211244721906e-06 6.258195515385690669e+03
9.914150849905673663e-06 6.268753415875586143e+03
1.208202348856662542e-05 6.150856860405084262e+03
1.424989612722757718e-05 6.196607762527965860e+03
1.641776876588852893e-05 6.010964678913966054e+03
1.858564140454948069e-05 6.082230507220761865e+03
2.075351404321043244e-05 5.946737450933766922e+03
2.292138668187138420e-05 5.824441770259141776e+03
2.508925932053233596e-05 5.719742590401008783e+03
2.725713195919328771e-05 5.680150463563900303e+03
2.942500459785423947e-05 5.639678511685966441e+03
3.159287723651519122e-05 5.525301256378762446e+03
3.376074987517614298e-05 5.309744121376725161e+03
3.592862251383709474e-05 5.261353744131369240e+03
3.809649515249804649e-05 5.200645816314468902e+03
4.026436779115899825e-05 5.126740512885198768e+03
4.243224042981995001e-05 4.977170255945009558e+03
4.460011306848090176e-05 4.988607981475729503e+03
4.676798570714185352e-05 4.698265718003597613e+03
4.893585834580280527e-05 4.425519955347957875e+03
5.110373098446375703e-05 4.482708583001559418e+03
5.327160362312470879e-05 4.325219900693948148e+03
5.543947626178566054e-05 4.200284744896849588e+03
5.760734890044661230e-05 4.080628539344697401e+03
5.977522153910756406e-05 3.904663531178987796e+03
6.194309417776894949e-05 3.821080152301427916e+03
6.411096681642990125e-05 3.670630070320413779e+03
6.627883945509085301e-05 3.549214214686612650e+03
6.844671209375180476e-05 3.494665062155484975e+03
7.061458473241275652e-05 3.324858829276328834e+03
7.278245737107370827e-05 3.156812246478821635e+03
7.495033000973466003e-05 3.042434991171618094e+03
7.711820264839561179e-05 3.025718315395949958e+03
7.928607528705656354e-05 2.844474356986072962e+03
8.145394792571751530e-05 2.704582175494954754e+03
8.362182056437846706e-05 2.481986440166319881e+03
8.578969320303941881e-05 2.470548714635599481e+03
8.795756584170037057e-05 2.368489009899940811e+03
9.012543848036132232e-05 2.284025805980775203e+03
9.229331111902227408e-05 2.225077528245523808e+03
9.446118375768322584e-05 2.020078293733381997e+03
9.662905639634417759e-05 1.984885292100396327e+03
9.879692903500512935e-05 1.839714160364329928e+03
1.009648016736660811e-04 1.768448332057533889e+03
1.031326743123270329e-04 1.631195625688889550e+03
1.053005469509879846e-04 1.545852596728899016e+03
1.074684195896489364e-04 1.541453471524775750e+03
1.096362922283098881e-04 1.470187643217979712e+03
1.118041648669708399e-04 1.336454237012633712e+03
1.139720375056317916e-04 1.306540185624334526e+03
1.161399101442931771e-04 1.207999781052235903e+03
1.183077827829541288e-04 1.183364679909145707e+03
1.204756554216150806e-04 1.076026024928539300e+03
1.226435280602760323e-04 1.025875997601534664e+03
1.248114006989369841e-04 9.519706941722645297e+02
1.269792733375979359e-04 9.616487696213356458e+02
1.291471459762588876e-04 8.490311643957811611e+02
1.313150186149198394e-04 8.305548385384636276e+02
1.334828912535807911e-04 7.707267357623878752e+02
1.356507638922417429e-04 7.619284853541414577e+02
1.378186365309026946e-04 7.284951338028049577e+02
1.399865091695636464e-04 6.528301802918856538e+02
1.421543818082245982e-04 6.501907051694116717e+02
1.443222544468855499e-04 6.713065061492031873e+02
1.464901270855465017e-04 5.428520501888051513e+02
1.486579997242074534e-04 5.182169490457151824e+02
1.508258723628684052e-04 4.979809731067483654e+02
1.529937450015293569e-04 4.671870966778858474e+02
1.551616176401903087e-04 4.592686713104640148e+02
1.573294902788512604e-04 4.284747948816014969e+02
1.594973629175122122e-04 3.985607434935636206e+02
1.616652355561731640e-04 3.792045925954214454e+02
1.638331081948341157e-04 3.959212683710896954e+02
1.660009808334950675e-04 3.308142153500660356e+02
1.681688534721560192e-04 3.308142153500660356e+02
1.703367261108169710e-04 3.096984143702126175e+02
1.725045987494783564e-04 2.973808637987295924e+02
1.746724713881393082e-04 2.850633132271845511e+02
1.768403440268002599e-04 2.542694367983220332e+02
1.790082166654612117e-04 2.269948605327580822e+02
1.811760893041221634e-04 2.305141606960566492e+02
1.833439619427831152e-04 2.551492618391466749e+02
1.855118345814440670e-04 2.181966101245116363e+02
1.876797072201050187e-04 2.120378348387391441e+02
1.898475798587659705e-04 1.988404592263694894e+02
1.920154524974269222e-04 1.706860579199808967e+02
1.941833251360878740e-04 1.882825587364737601e+02
1.963511977747488257e-04 1.777246582465780307e+02
1.985190704134097775e-04 1.601281574300851673e+02
2.006869430520707293e-04 1.469307818177155127e+02
2.028548156907316810e-04 1.372527063686444251e+02
2.050226883293926328e-04 1.328535811645212164e+02
2.071905609680535845e-04 1.205360305929761893e+02
2.093584336067145363e-04 1.275746309195733375e+02
2.115263062453754880e-04 1.310939310828719044e+02
2.136941788840364398e-04 1.029395297764833117e+02
2.158620515226973915e-04 1.170167304296776223e+02
2.180299241613583433e-04 1.029395297764833117e+02
2.201977968000192951e-04 8.622285400081509010e+01
2.223656694386802468e-04 1.082184800214311764e+02
2.245335420773411986e-04 9.238162928658759654e+01
2.267014147160021503e-04 9.678075449069145009e+01
2.288692873546635358e-04 7.214565334762077953e+01
2.310371599933244875e-04 7.038600326597149603e+01
2.332050326319854393e-04 7.302547838844543548e+01
2.353729052706463910e-04 6.246757789854970611e+01
2.375407779093073428e-04 7.742460359256864422e+01
2.397086505479682945e-04 7.038600326597149603e+01
2.418765231866292463e-04 7.566495351091936072e+01
2.440443958252901981e-04 6.158775285772506436e+01
2.462122684639511498e-04 5.542897757195255792e+01
2.483801411026121016e-04 4.927020228618005149e+01
2.505480137412730533e-04 5.894827773525113201e+01
2.527158863799340051e-04 5.278950244947862558e+01
2.548837590185949568e-04 4.311142700040754505e+01
2.570516316572559086e-04 5.015002732700469323e+01
2.592195042959168604e-04 5.366932749030326733e+01
2.613873769345778121e-04 5.278950244947862558e+01
2.635552495732387639e-04 5.190967740865397673e+01
2.657231222118997156e-04 4.751055220453076089e+01
2.678909948505606674e-04 4.575090212288147740e+01
2.700588674892216191e-04 5.278950244947862558e+01
2.722267401278825709e-04 4.223160195958289620e+01
2.743946127665435226e-04 5.190967740865397673e+01
2.765624854052044744e-04 3.343335155133646452e+01
2.787303580438654262e-04 4.047195187793361271e+01
2.808982306825263779e-04 2.727457626555849757e+01
2.830661033211877634e-04 3.519300163298574802e+01
2.852339759598487151e-04 3.783247675545968036e+01
2.874018485985096669e-04 4.311142700040754505e+01
2.895697212371706186e-04 3.871230179628432211e+01
2.917375938758315704e-04 3.079387642886253218e+01
2.939054665144925221e-04 2.639475122473931279e+01
2.960733391531534739e-04 2.815440130638859983e+01
2.982412117918144256e-04 3.079387642886253218e+01
3.004090844304753774e-04 2.111580097979144810e+01
3.025769570691363292e-04 2.199562602061609340e+01
3.047448297077972809e-04 2.815440130638859983e+01
3.069127023464582327e-04 2.903422634721324158e+01
3.090805749851191844e-04 1.935615089814216105e+01
3.112484476237801362e-04 2.903422634721324158e+01
3.134163202624410879e-04 2.199562602061609340e+01
3.155841929011020397e-04 2.991405138803788688e+01
3.177520655397629915e-04 1.671667577566823226e+01
3.199199381784239432e-04 1.671667577566823226e+01
3.220878108170848950e-04 2.727457626556395454e+01
3.242556834557458467e-04 1.759650081649287401e+01
3.264235560944067985e-04 1.935615089814216105e+01
3.285914287330677502e-04 1.407720065319429992e+01
3.307593013717287020e-04 2.375527610226538044e+01
3.329271740103896537e-04 1.759650081649287401e+01
3.350950466490506055e-04 2.287545106144073870e+01
3.372629192877115573e-04 2.199562602061169159e+01
3.394307919263729427e-04 2.287545106144073870e+01
3.415986645650338945e-04 1.847632585731751931e+01
3.437665372036948462e-04 1.407720065319429992e+01
3.459344098423557980e-04 1.935615089814216105e+01
3.481022824810167497e-04 2.023597593896680635e+01
3.502701551196777015e-04 2.199562602061609340e+01
3.524380277583386532e-04 1.583685073484358696e+01
3.546059003969996050e-04 1.407720065319429992e+01
3.567737730356605567e-04 1.407720065319429992e+01
3.589416456743215085e-04 1.847632585731751931e+01
3.611095183129824603e-04 1.671667577566823226e+01
3.632773909516434120e-04 2.023597593896680635e+01
3.654452635903043638e-04 1.583685073484358696e+01
3.676131362289653155e-04 1.231755057154501287e+01
3.697810088676262673e-04 1.407720065319429992e+01
3.719488815062872190e-04 1.583685073484358696e+01
3.741167541449481708e-04 1.583685073484358696e+01
3.762846267836091226e-04 1.671667577566823226e+01
3.784524994222700743e-04 2.463510114309002574e+01
3.806203720609310261e-04 1.935615089814216105e+01
3.827882446995919778e-04 1.231755057154501287e+01
3.849561173382529296e-04 1.407720065319429992e+01
3.871239899769138813e-04 1.759650081649287401e+01
3.892918626155748331e-04 1.671667577566823226e+01
3.914597352542357848e-04 9.678075449069144298e+00
3.936276078928971703e-04 1.143772553072036935e+01
3.957954805315581220e-04 1.143772553072036935e+01
3.979633531702190738e-04 1.231755057154501287e+01
4.001312258088800256e-04 1.231755057154501287e+01
4.022990984475409773e-04 1.143772553072036935e+01
4.044669710862019291e-04 8.798250408246437004e+00
4.066348437248628808e-04 1.407720065319429992e+01
4.088027163635238326e-04 7.038600326597149959e+00
4.109705890021847843e-04 9.678075449071080527e+00
4.131384616408457361e-04 1.231755057154501287e+01
4.153063342795066878e-04 1.319737561236965639e+01
4.174742069181676396e-04 6.158775285772506436e+00
4.196420795568285914e-04 1.143772553072036935e+01
4.218099521954895431e-04 7.918425367421793482e+00
4.239778248341504949e-04 7.918425367421793482e+00
4.261456974728114466e-04 1.143772553072036935e+01
4.283135701114723984e-04 6.158775285772506436e+00
4.304814427501333501e-04 6.158775285772506436e+00
4.326493153887943019e-04 7.918425367421793482e+00
4.348171880274552537e-04 4.399125204123218502e+00
4.369850606661162054e-04 8.798250408246437004e+00
4.391529333047771572e-04 7.038600326597149959e+00
4.413208059434381089e-04 9.678075449071080527e+00
4.434886785820990607e-04 1.143772553072036935e+01
4.456565512207600124e-04 1.231755057154501287e+01
4.478244238594209642e-04 2.639475122473402990e+00
4.499922964980823496e-04 5.278950244947862025e+00
4.521601691367433014e-04 5.278950244947862025e+00
4.543280417754042531e-04 9.678075449071080527e+00
4.564959144140652049e-04 6.158775285772506436e+00
4.586637870527261567e-04 3.519300163298574979e+00
4.608316596913871084e-04 6.158775285772506436e+00
4.629995323300480602e-04 8.798250408246437004e+00
4.651674049687090119e-04 7.038600326597149959e+00
4.673352776073699637e-04 6.158775285772506436e+00
4.695031502460309154e-04 7.038600326597149959e+00
4.716710228846918672e-04 6.158775285772506436e+00
4.738388955233528189e-04 1.759650081649287490e+00
4.760067681620137707e-04 6.158775285772506436e+00
4.781746408006747225e-04 7.038600326597149959e+00
4.803425134393356742e-04 6.158775285772506436e+00
4.825103860779966260e-04 5.278950244947862025e+00
4.846782587166575777e-04 4.399125204123218502e+00
4.868461313553185295e-04 8.798250408246437004e+00
4.890140039939794812e-04 8.798250408246437004e+00
4.911818766326404330e-04 3.519300163298574979e+00
4.933497492713013848e-04 6.158775285772506436e+00
4.955176219099623365e-04 6.158775285772506436e+00
4.976854945486232883e-04 6.158775285772506436e+00
4.998533671872842400e-04 4.399125204123218502e+00
5.020212398259451918e-04 4.399125204122338317e+00
5.041891124646065772e-04 9.678075449071080527e+00
5.063569851032675290e-04 7.038600326597149959e+00
5.085248577419284807e-04 2.639475122473931012e+00
5.106927303805894325e-04 1.759650081649287490e+00
5.128606030192503842e-04 7.038600326597149959e+00
5.150284756579113360e-04 6.158775285772506436e+00
5.171963482965722878e-04 3.519300163298574979e+00
5.193642209352332395e-04 3.519300163298574979e+00
5.215320935738941913e-04 2.639475122473931012e+00
5.236999662125551430e-04 2.639475122473931012e+00
5.258678388512160948e-04 2.639475122473931012e+00
5.280357114898770465e-04 7.038600326597149959e+00
5.302035841285379983e-04 1.759650081649287490e+00
5.323714567671989500e-04 7.038600326597149959e+00
5.345393294058599018e-04 4.399125204123218502e+00
5.367072020445208536e-04 1.759650081649287490e+00
5.388750746831818053e-04 1.759650081649287490e+00
5.410429473218427571e-04 3.519300163298574979e+00
5.432108199605037088e-04 1.759650081649287490e+00
5.453786925991646606e-04 3.519300163298574979e+00
5.475465652378256123e-04 6.158775285772506436e+00
5.497144378764865641e-04 4.399125204123218502e+00
5.518823105151475159e-04 1.759650081649287490e+00
5.540501831538084676e-04 8.798250408246437448e-01
5.562180557924694194e-04 2.639475122473931012e+00
5.583859284311303711e-04 8.798250408244677745e-01
5.605538010697917566e-04 4.399125204123218502e+00
5.627216737084527083e-04 3.519300163298574979e+00
5.648895463471136601e-04 7.038600326597149959e+00
5.670574189857746118e-04 5.278950244947862025e+00
5.692252916244355636e-04 3.519300163298574979e+00
5.713931642630965153e-04 2.639475122473931012e+00
5.735610369017574671e-04 8.798250408246437448e-01
5.757289095404184188e-04 1.759650081649287490e+00
5.778967821790793706e-04 2.639475122473931012e+00
5.800646548177403224e-04 7.038600326597149959e+00
5.822325274564012741e-04 2.639475122473931012e+00
5.844004000950622259e-04 2.639475122473931012e+00
5.865682727337231776e-04 8.798250408246437448e-01
5.887361453723841294e-04 1.759650081649287490e+00
5.909040180110450811e-04 2.639475122473931012e+00
5.930718906497060329e-04 3.519300163298574979e+00
5.952397632883669847e-04 3.519300163298574979e+00
5.974076359270279364e-04 4.399125204123218502e+00
5.995755085656888882e-04 2.639475122473931012e+00
6.017433812043498399e-04 8.798250408246437448e-01
6.039112538430107917e-04 1.759650081649287490e+00
6.060791264816717434e-04 1.759650081649287490e+00
6.082469991203326952e-04 0.000000000000000000e+00
6.104148717589936469e-04 8.798250408246437448e-01
6.125827443976545987e-04 2.639475122473931012e+00
6.147506170363155505e-04 1.759650081648935549e+00
6.169184896749769359e-04 1.759650081649287490e+00
6.190863623136378877e-04 3.519300163298574979e+00
6.212542349522988394e-04 1.759650081649287490e+00
6.234221075909597912e-04 7.918425367421793482e+00
6.255899802296207429e-04 2.639475122473931012e+00
6.277578528682816947e-04 4.399125204123218502e+00
6.299257255069426464e-04 3.519300163298574979e+00
6.320935981456035982e-04 1.759650081649287490e+00
6.342614707842645499e-04 1.759650081649287490e+00
6.364293434229255017e-04 3.519300163298574979e+00
6.385972160615864535e-04 2.639475122473931012e+00
6.407650887002474052e-04 1.759650081649287490e+00
6.429329613389083570e-04 1.759650081649287490e+00
6.451008339775693087e-04 0.000000000000000000e+00
6.472687066162302605e-04 1.759650081649287490e+00
6.494365792548912122e-04 3.519300163298574979e+00
6.516044518935521640e-04 1.759650081649287490e+00
6.537723245322131158e-04 8.798250408246437448e-01
6.559401971708740675e-04 2.639475122473931012e+00
6.581080698095350193e-04 2.639475122473931012e+00
6.602759424481959710e-04 8.798250408246437448e-01
6.624438150868569228e-04 8.798250408246437448e-01
6.646116877255178745e-04 2.639475122473931012e+00
6.667795603641788263e-04 0.000000000000000000e+00
6.689474330028397780e-04 2.639475122473402990e+00
6.711153056415011635e-04 2.639475122473931012e+00
6.732831782801621152e-04 1.759650081649287490e+00
6.754510509188230670e-04 0.000000000000000000e+00
6.776189235574840188e-04 8.798250408246437448e-01
6.797867961961449705e-04 8.798250408246437448e-01
6.819546688348059223e-04 8.798250408246437448e-01
6.841225414734668740e-04 0.000000000000000000e+00
6.862904141121278258e-04 0.000000000000000000e+00
6.884582867507887775e-04 1.759650081649287490e+00
6.906261593894497293e-04 0.000000000000000000e+00
6.927940320281106810e-04 1.759650081649287490e+00
6.949619046667716328e-04 0.000000000000000000e+00
6.971297773054325846e-04 0.000000000000000000e+00
6.992976499440935363e-04 2.639475122473931012e+00
7.014655225827544881e-04 1.759650081649287490e+00
7.036333952214154398e-04 0.000000000000000000e+00
7.058012678600763916e-04 8.798250408246437448e-01
7.079691404987373433e-04 0.000000000000000000e+00
7.101370131373982951e-04 8.798250408246437448e-01
7.123048857760592469e-04 8.798250408246437448e-01
7.144727584147201986e-04 1.759650081649287490e+00
7.166406310533811504e-04 1.759650081649287490e+00
7.188085036920421021e-04 1.759650081649287490e+00
7.209763763307030539e-04 0.000000000000000000e+00
7.231442489693640056e-04 0.000000000000000000e+00
7.253121216080249574e-04 8.798250408244677745e-01
7.274799942466863428e-04 0.000000000000000000e+00
7.296478668853472946e-04 0.000000000000000000e+00
7.318157395240082463e-04 0.000000000000000000e+00
7.339836121626691981e-04 0.000000000000000000e+00
7.361514848013301499e-04 1.759650081649287490e+00
7.383193574399911016e-04 0.000000000000000000e+00
7.404872300786520534e-04 1.759650081649287490e+00
7.426551027173130051e-04 8.798250408246437448e-01
7.448229753559739569e-04 8.798250408246437448e-01
7.469908479946349086e-04 0.000000000000000000e+00
7.491587206332958604e-04 1.759650081649287490e+00
7.513265932719568121e-04 0.000000000000000000e+00
7.534944659106177639e-04 0.000000000000000000e+00
7.556623385492787157e-04 0.000000000000000000e+00
7.578302111879396674e-04 0.000000000000000000e+00
7.599980838266006192e-04 0.000000000000000000e+00
7.621659564652615709e-04 0.000000000000000000e+00
7.643338291039225227e-04 0.000000000000000000e+00
7.665017017425834744e-04 2.639475122473931012e+00
7.686695743812444262e-04 0.000000000000000000e+00
7.708374470199053780e-04 0.000000000000000000e+00
7.730053196585663297e-04 1.759650081649287490e+00
7.751731922972272815e-04 0.000000000000000000e+00
7.773410649358882332e-04 0.000000000000000000e+00
7.795089375745491850e-04 0.000000000000000000e+00
7.816768102132101367e-04 8.798250408244677745e-01
7.838446828518715222e-04 8.798250408246437448e-01
7.860125554905324739e-04 8.798250408246437448e-01
7.881804281291934257e-04 0.000000000000000000e+00
7.903483007678543774e-04 0.000000000000000000e+00
7.925161734065153292e-04 0.000000000000000000e+00
7.946840460451762810e-04 0.000000000000000000e+00
7.968519186838372327e-04 8.798250408246437448e-01
7.990197913224981845e-04 1.759650081649287490e+00
8.011876639611591362e-04 0.000000000000000000e+00
8.033555365998200880e-04 0.000000000000000000e+00
8.055234092384810397e-04 0.000000000000000000e+00
8.076912818771419915e-04 8.798250408246437448e-01
8.098591545158029432e-04 8.798250408246437448e-01
8.120270271544638950e-04 0.000000000000000000e+00
8.141948997931248468e-04 0.000000000000000000e+00
8.163627724317857985e-04 0.000000000000000000e+00
8.185306450704467503e-04 8.798250408246437448e-01
8.206985177091077020e-04 0.000000000000000000e+00
8.228663903477686538e-04 8.798250408246437448e-01
8.250342629864296055e-04 0.000000000000000000e+00
8.272021356250905573e-04 0.000000000000000000e+00
8.293700082637515091e-04 0.000000000000000000e+00
8.315378809024124608e-04 0.000000000000000000e+00
8.337057535410734126e-04 0.000000000000000000e+00
8.358736261797343643e-04 0.000000000000000000e+00
8.380414988183957498e-04 8.798250408246437448e-01
8.402093714570567015e-04 0.000000000000000000e+00
8.423772440957176533e-04 8.798250408246437448e-01
8.445451167343786050e-04 0.000000000000000000e+00
8.467129893730395568e-04 0.000000000000000000e+00
8.488808620117005085e-04 8.798250408246437448e-01
8.510487346503614603e-04 0.000000000000000000e+00
8.532166072890224121e-04 1.759650081649287490e+00
8.553844799276833638e-04 0.000000000000000000e+00
8.575523525663443156e-04 0.000000000000000000e+00
8.597202252050052673e-04 0.000000000000000000e+00
8.618880978436662191e-04 0.000000000000000000e+00
8.640559704823271708e-04 0.000000000000000000e+00
8.662238431209881226e-04 0.000000000000000000e+00
8.683917157596490743e-04 8.798250408246437448e-01
8.705595883983100261e-04 0.000000000000000000e+00
8.727274610369709779e-04 0.000000000000000000e+00
8.748953336756319296e-04 8.798250408246437448e-01
8.770632063142928814e-04 0.000000000000000000e+00
8.792310789529538331e-04 0.000000000000000000e+00
8.813989515916147849e-04 0.000000000000000000e+00
8.835668242302757366e-04 0.000000000000000000e+00
8.857346968689366884e-04 0.000000000000000000e+00
8.879025695075976402e-04 0.000000000000000000e+00
8.900704421462585919e-04 0.000000000000000000e+00
8.922383147849195437e-04 0.000000000000000000e+00
8.944061874235809291e-04 8.798250408246437448e-01
8.965740600622418809e-04 0.000000000000000000e+00
8.987419327009028326e-04 0.000000000000000000e+00
9.009098053395637844e-04 0.000000000000000000e+00
9.030776779782247361e-04 8.798250408246437448e-01
9.052455506168856879e-04 0.000000000000000000e+00
9.074134232555466396e-04 0.000000000000000000e+00
9.095812958942075914e-04 0.000000000000000000e+00
9.117491685328685432e-04 0.000000000000000000e+00
9.139170411715294949e-04 0.000000000000000000e+00
9.160849138101904467e-04 0.000000000000000000e+00
9.182527864488513984e-04 0.000000000000000000e+00
9.204206590875123502e-04 0.000000000000000000e+00
9.225885317261733019e-04 8.798250408246437448e-01
9.247564043648342537e-04 0.000000000000000000e+00
9.269242770034952054e-04 8.798250408246437448e-01
9.290921496421561572e-04 8.798250408246437448e-01
9.312600222808171090e-04 0.000000000000000000e+00
9.334278949194780607e-04 0.000000000000000000e+00
9.355957675581390125e-04 0.000000000000000000e+00
9.377636401967999642e-04 0.000000000000000000e+00
9.399315128354609160e-04 0.000000000000000000e+00
9.420993854741218677e-04 0.000000000000000000e+00
9.442672581127828195e-04 0.000000000000000000e+00
9.464351307514437713e-04 0.000000000000000000e+00
9.486030033901051567e-04 0.000000000000000000e+00
9.507708760287661084e-04 0.000000000000000000e+00
9.529387486674270602e-04 0.000000000000000000e+00
9.551066213060880120e-04 0.000000000000000000e+00
9.572744939447489637e-04 0.000000000000000000e+00
9.594423665834099155e-04 8.798250408246437448e-01
9.616102392220708672e-04 8.798250408246437448e-01
9.637781118607318190e-04 0.000000000000000000e+00
9.659459844993927707e-04 0.000000000000000000e+00
9.681138571380537225e-04 8.798250408246437448e-01
9.702817297767146743e-04 0.000000000000000000e+00
9.724496024153756260e-04 0.000000000000000000e+00
9.746174750540365778e-04 0.000000000000000000e+00
9.767853476926975295e-04 0.000000000000000000e+00
9.789532203313584813e-04 0.000000000000000000e+00
9.811210929700194330e-04 0.000000000000000000e+00
9.832889656086803848e-04 0.000000000000000000e+00
9.854568382473413365e-04 0.000000000000000000e+00
9.876247108860022883e-04 0.000000000000000000e+00
9.897925835246632401e-04 0.000000000000000000e+00
9.919604561633241918e-04 0.000000000000000000e+00
9.941283288019851436e-04 0.000000000000000000e+00
9.962962014406460953e-04 0.000000000000000000e+00
9.984640740793070471e-04 0.000000000000000000e+00
1.000631946717967999e-03 0.000000000000000000e+00
1.002799819356628951e-03 0.000000000000000000e+00
1.004967691995290336e-03 0.000000000000000000e+00
1.007135564633951288e-03 0.000000000000000000e+00
1.009303437272612240e-03 0.000000000000000000e+00
1.011471309911273191e-03 0.000000000000000000e+00
1.013639182549934143e-03 0.000000000000000000e+00
1.015807055188595095e-03 0.000000000000000000e+00
1.017974927827256047e-03 8.798250408246437448e-01
1.020142800465916998e-03 0.000000000000000000e+00
1.022310673104577950e-03 0.000000000000000000e+00
1.024478545743238902e-03 0.000000000000000000e+00
1.026646418381899854e-03 0.000000000000000000e+00
1.028814291020560805e-03 0.000000000000000000e+00
1.030982163659221757e-03 0.000000000000000000e+00
1.033150036297882709e-03 0.000000000000000000e+00
1.035317908936543661e-03 0.000000000000000000e+00
1.037485781575204612e-03 0.000000000000000000e+00
1.039653654213865564e-03 0.000000000000000000e+00
1.041821526852526516e-03 0.000000000000000000e+00
1.043989399491187468e-03 0.000000000000000000e+00
1.046157272129848419e-03 0.000000000000000000e+00
1.048325144768509371e-03 0.000000000000000000e+00
1.050493017407170323e-03 0.000000000000000000e+00
1.052660890045831275e-03 8.798250408246437448e-01
1.054828762684492226e-03 0.000000000000000000e+00
1.056996635323153178e-03 0.000000000000000000e+00
1.059164507961814564e-03 0.000000000000000000e+00
1.061332380600475515e-03 0.000000000000000000e+00
1.063500253239136467e-03 0.000000000000000000e+00
1.065668125877797419e-03 0.000000000000000000e+00
1.067835998516458371e-03 0.000000000000000000e+00
1.070003871155119322e-03 0.000000000000000000e+00
1.072171743793780274e-03 0.000000000000000000e+00
1.074339616432441226e-03 0.000000000000000000e+00
1.076507489071102178e-03 0.000000000000000000e+00
1.078675361709763129e-03 0.000000000000000000e+00
1.080843234348424081e-03 0.000000000000000000e+00
1.083011106987085033e-03 0.000000000000000000e+00
1.085178979625745985e-03 0.000000000000000000e+00
1.087346852264406936e-03 0.000000000000000000e+00
1.089514724903067888e-03 0.000000000000000000e+00
1.091682597541728840e-03 0.000000000000000000e+00
1.093850470180389792e-03 0.000000000000000000e+00
1.096018342819050743e-03 0.000000000000000000e+00
1.098186215457711695e-03 0.000000000000000000e+00
1.100354088096372647e-03 0.000000000000000000e+00
1.102521960735033599e-03 0.000000000000000000e+00
1.104689833373694551e-03 0.000000000000000000e+00
1.106857706012355502e-03 0.000000000000000000e+00
1.109025578651016454e-03 0.000000000000000000e+00
1.111193451289677406e-03 0.000000000000000000e+00
1.113361323928338358e-03 0.000000000000000000e+00
1.115529196566999743e-03 0.000000000000000000e+00
1.117697069205660695e-03 0.000000000000000000e+00
1.119864941844321646e-03 0.000000000000000000e+00
1.122032814482982598e-03 0.000000000000000000e+00
1.124200687121643550e-03 0.000000000000000000e+00
1.126368559760304502e-03 8.798250408246437448e-01
1.128536432398965453e-03 0.000000000000000000e+00
1.130704305037626405e-03 0.000000000000000000e+00
1.132872177676287357e-03 0.000000000000000000e+00
1.135040050314948309e-03 0.000000000000000000e+00
1.137207922953609261e-03 0.000000000000000000e+00
1.139375795592270212e-03 0.000000000000000000e+00
1.141543668230931164e-03 0.000000000000000000e+00
1.143711540869592116e-03 0.000000000000000000e+00
1.145879413508253068e-03 0.000000000000000000e+00
1.148047286146914019e-03 0.000000000000000000e+00
1.150215158785574971e-03 8.798250408246437448e-01
1.152383031424235923e-03 0.000000000000000000e+00
1.154550904062896875e-03 0.000000000000000000e+00
1.156718776701557826e-03 0.000000000000000000e+00
1.158886649340218778e-03 0.000000000000000000e+00
1.161054521978879730e-03 0.000000000000000000e+00
1.163222394617540682e-03 0.000000000000000000e+00
1.165390267256201633e-03 0.000000000000000000e+00
1.167558139894862585e-03 0.000000000000000000e+00
1.169726012533523537e-03 0.000000000000000000e+00
1.171893885172184922e-03 0.000000000000000000e+00
1.174061757810845874e-03 0.000000000000000000e+00
1.176229630449506826e-03 0.000000000000000000e+00
1.178397503088167778e-03 0.000000000000000000e+00
1.180565375726828729e-03 0.000000000000000000e+00
1.182733248365489681e-03 0.000000000000000000e+00
1.184901121004150633e-03 0.000000000000000000e+00
1.187068993642811585e-03 0.000000000000000000e+00
1.189236866281472536e-03 0.000000000000000000e+00
1.191404738920133488e-03 0.000000000000000000e+00
1.193572611558794440e-03 0.000000000000000000e+00
1.195740484197455392e-03 0.000000000000000000e+00
1.197908356836116343e-03 0.000000000000000000e+00
1.200076229474777295e-03 0.000000000000000000e+00
1.202244102113438247e-03 0.000000000000000000e+00
1.204411974752099199e-03 0.000000000000000000e+00
1.206579847390760150e-03 0.000000000000000000e+00
1.208747720029421102e-03 0.000000000000000000e+00
1.210915592668082054e-03 0.000000000000000000e+00
1.213083465306743006e-03 0.000000000000000000e+00
1.215251337945403957e-03 0.000000000000000000e+00
1.217419210584064909e-03 0.000000000000000000e+00
1.219587083222725861e-03 0.000000000000000000e+00
1.221754955861386813e-03 0.000000000000000000e+00
1.223922828500047764e-03 0.000000000000000000e+00
1.226090701138708716e-03 0.000000000000000000e+00
1.228258573777369668e-03 0.000000000000000000e+00
1.230426446416030620e-03 0.000000000000000000e+00
1.232594319054691571e-03 0.000000000000000000e+00
1.234762191693352523e-03 0.000000000000000000e+00
1.236930064332013475e-03 0.000000000000000000e+00
1.239097936970674427e-03 0.000000000000000000e+00
1.241265809609335379e-03 8.798250408246437448e-01


==> Data/ResNet50V2_end_layer_e100_pdf_without_quantization.txt <==
-2.685835475325009086e-03 2.400353781618794400e-16 1.445210826096172858e-181
-2.683667602686348134e-03 2.488668829881691751e-16 2.867605848742375095e-181
-2.681499730047687182e-03 2.580233530102265439e-16 5.686793882622820824e-181
-2.679331857409026230e-03 2.675167468913037338e-16 1.127133340671373297e-180
-2.677163984770365279e-03 2.773594634166641941e-16 2.232764323346488089e-180
-2.674996112131704327e-03 2.875643576933420051e-16 4.420488351749847280e-180
-2.672828239493043375e-03 2.981447579462840848e-16 8.746965140834910452e-180
-2.670660366854382423e-03 3.091144829327566575e-16 1.729833565096593922e-179
-2.668492494215721472e-03 3.204878599978112049e-16 3.419093855805232561e-179
-2.666324621577060520e-03 3.322797437944108419e-16 6.754255796185603666e-179
-2.664156748938399568e-03 3.445055356926827533e-16 1.333532991369019697e-178
-2.661988876299738616e-03 3.571812039036627069e-16 2.631417773235634519e-178
-2.659821003661077231e-03 3.703233043438436103e-16 5.189620753074602216e-178
-2.657653131022416279e-03 3.839490022678049448e-16 1.022918936400517699e-177
-2.655485258383755327e-03 3.980760946971769221e-16 2.015146357749682372e-177
-2.653317385745094376e-03 4.127230336753032788e-16 3.967635324948741633e-177
-2.651149513106433424e-03 4.279089503779725236e-16 7.807584286892051046e-177
-2.648981640467772472e-03 4.436536801116923986e-16 1.535540916428022275e-176
-2.646813767829111520e-03 4.599777882323064176e-16 3.018324187291299034e-176
-2.644645895190450569e-03 4.769025970177002486e-16 5.929664932987932242e-176
-2.642478022551789617e-03 4.944502135298174226e-16 1.164271326051065503e-175
-2.640310149913128665e-03 5.126435585023531267e-16 2.284746542257462887e-175
-2.638142277274467713e-03 5.315063962919447112e-16 4.481069034027298454e-175
-2.635974404635806762e-03 5.510633659319624531e-16 8.783852192340275767e-175
-2.633806531997145810e-03 5.713400133295086680e-16 1.720870471711301449e-174
-2.631638659358484858e-03 5.923628246477463996e-16 3.369543945720616063e-174
-2.629470786719823906e-03 6.141592609171587182e-16 6.594074444136312733e-174
-2.627302914081162954e-03 6.367577939210195418e-16 1.289722705416437048e-173
-2.625135041442502003e-03 6.601879434019792803e-16 2.521149643928903209e-173
-2.622967168803841051e-03 6.844803156383503603e-16 4.925617476945230689e-173
-2.620799296165180099e-03 7.096666434406861257e-16 9.617950059171902960e-173
-2.618631423526519147e-03 7.357798276206978171e-16 1.876999394935063154e-172
-2.616463550887858196e-03 7.628539799869984227e-16 3.661048871603740485e-172
-2.614295678249197244e-03 7.909244679236513650e-16 7.136852134177266434e-172
-2.612127805610536292e-03 8.200279606099322710e-16 1.390489296493322735e-171
-2.609959932971875340e-03 8.502024769417538417e-16 2.707624157651092832e-171
-2.607792060333214389e-03 8.814874352172443260e-16 5.269493694064946523e-171
-2.605624187694553437e-03 9.139237046517096193e-16 1.024965333312480882e-170
-2.603456315055892051e-03 9.475536587889935094e-16 1.992550069255581302e-170
-2.601288442417231100e-03 9.824212308793819768e-16 3.871409295572055929e-170
-2.599120569778570148e-03 1.018571971296324420e-15 7.517764423240747519e-170
-2.596952697139909196e-03 1.056053107066907972e-15 1.459043080691176032e-169
-2.594784824501248244e-03 1.094913603594243772e-15 2.830135942998155015e-169
-2.592616951862587293e-03 1.135204228652077527e-15 5.486637372222273853e-169
-2.590449079223926341e-03 1.176977618735677128e-15 1.063077671665639171e-168
-2.588281206585265389e-03 1.220288347855421534e-15 2.058654730341143011e-168
-2.586113333946604437e-03 1.265192998863282997e-15 3.984389723388108839e-168
-2.583945461307943486e-03 1.311750237405358210e-15 7.707257815937468082e-168
-2.581777588669282534e-03 1.360020888597062153e-15 1.490039361884850017e-167
-2.579609716030621582e-03 1.410068016521540928e-15 2.879090883202311561e-167
-2.577441843391960630e-03 1.461957006654752443e-15 5.559974326739619674e-167
-2.575273970753299679e-03 1.515755651325572279e-15 1.073124170810853170e-166
-2.573106098114638727e-03 1.571534238322237753e-15 2.070079127558168946e-166
-2.570938225475977775e-03 1.629365642761106731e-15 3.991018075320325844e-166
-2.568770352837316823e-03 1.689325422338034645e-15 7.690245810433071640e-166
-2.566602480198655872e-03 1.751491916086589671e-15 1.481005009887665763e-165
-2.564434607559994920e-03 1.815946346772665632e-15 2.850575920881240729e-165
-2.562266734921333968e-03 1.882772927058893722e-15 5.483634192116844443e-165
-2.560098862282673016e-03 1.952058969578159589e-15 1.054299784985475421e-164
-2.557930989644012065e-03 2.023895001059862753e-15 2.025907158257809929e-164
-2.555763117005351113e-03 2.098374880658170048e-15 3.890762655543437425e-164
-2.553595244366690161e-03 2.175595922637237773e-15 7.468092996258700109e-164
-2.551427371728029209e-03 2.255659023573451778e-15 1.432664417837213468e-163
-2.549259499089368258e-03 2.338668794241497240e-15 2.746875721955254761e-163
-2.547091626450706872e-03 2.424733696356236474e-15 5.263726625284587762e-163
-2.544923753812045920e-03 2.513966184349584185e-15 1.008108832006432562e-162
-2.542755881173384969e-03 2.606482852367685132e-15 1.929662211379319932e-162
-2.540588008534724017e-03 2.702404586680456995e-15 3.691602602229196190e-162
-2.538420135896063065e-03 2.801856723703175715e-15 7.058434249799003986e-162
-2.536252263257402113e-03 2.904969213836237773e-15 1.348843559073380222e-161
-2.534084390618741162e-03 3.011876791337991843e-15 2.576170306464391567e-161
-2.531916517980080210e-03 3.122719150452262380e-15 4.917533606982722120e-161
-2.529748645341419258e-03 3.237641128021127512e-15 9.381664152310000043e-161
-2.527580772702758306e-03 3.356792892821913757e-15 1.788842917958099568e-160
-2.525412900064097355e-03 3.480330141875655906e-15 3.408978865606532655e-160
-2.523245027425436403e-03 3.608414303984179681e-15 6.492862268718247799e-160
-2.521077154786775451e-03 3.741212750761636726e-15 1.235969776089975470e-159
-2.518909282148114499e-03 3.878899015436749842e-15 2.351469174978354245e-159
-2.516741409509453548e-03 4.021653019711924988e-15 4.471266008001153096e-159
-2.514573536870792596e-03 4.169661308975482436e-15 8.497310827030300939e-159
-2.512405664232131644e-03 4.323117296175594069e-15 1.613958191298355643e-158
-2.510237791593470692e-03 4.482221514673634254e-15 3.063817092777007392e-158
-2.508069918954809741e-03 4.647181880408773885e-15 5.812904230587805712e-158
-2.505902046316148789e-03 4.818213963716243980e-15 1.102258051444515137e-157
-2.503734173677487837e-03 4.995541271154324863e-15 2.088974653611358920e-157
-2.501566301038826885e-03 5.179395537709914433e-15 3.956788529746460914e-157
-2.499398428400165934e-03 5.370017029763163625e-15 7.490525526368563851e-157
-2.497230555761504982e-03 5.567654859209326658e-15 1.417233845847073663e-156
-2.495062683122844030e-03 5.772567309146948235e-15 2.679973633558434488e-156
-2.492894810484182645e-03 5.985022171559646619e-15 5.064998323988691806e-156
-2.490726937845521693e-03 6.205297097432515519e-15 9.567266453014361589e-156
-2.488559065206860741e-03 6.433679959761333346e-15 1.806159965531293476e-155
-2.486391192568199789e-03 6.670469229929536420e-15 3.407880305659247710e-155
-2.484223319929538838e-03 6.915974367944605011e-15 6.426466271441160342e-155
-2.482055447290877886e-03 7.170516227045261031e-15 1.211211292251396390e-154
-2.479887574652216934e-03 7.434427473208261856e-15 2.281536224418079923e-154
-2.477719702013555982e-03 7.708053020102890870e-15 4.295310906394109866e-154
-2.475551829374895031e-03 7.991750480063880040e-15 8.082051615443593613e-154
-2.473383956736234079e-03 8.285890631670097533e-15 1.519876896805058724e-153
-2.471216084097573127e-03 8.590857904543527721e-15 2.856636533092548608e-153
-2.469048211458912175e-03 8.907050882000099324e-15 5.366131824574573667e-153
-2.466880338820251223e-03 9.234882822211339797e-15 1.007459200790907770e-152
-2.464712466181590272e-03 9.574782198559271135e-15 1.890398553911925917e-152
-2.462544593542929320e-03 9.927193259888524980e-15 3.545186314362111105e-152
-2.460376720904268368e-03 1.029257661139251100e-14 6.644840038298679237e-152
-2.458208848265607416e-03 1.067140981689002989e-14 1.244771900210496280e-151
-2.456040975626946465e-03 1.106418802328238001e-14 2.330530548150865548e-151
-2.453873102988285513e-03 1.147142460800726448e-14 4.360934892335739814e-151
-2.451705230349624561e-03 1.189365185033596873e-14 8.155755252117172654e-151
-2.449537357710963609e-03 1.233142162739264828e-14 1.524433713793574431e-150
-2.447369485072302658e-03 1.278530613580605037e-14 2.847820973183681126e-150
-2.445201612433641706e-03 1.325589863993828125e-14 5.317121717551352331e-150
-2.443033739794980754e-03 1.374381424766785540e-14 9.922024587960482186e-150
-2.440865867156319802e-03 1.424969071474377373e-14 1.850477353673926256e-149
-2.438697994517658851e-03 1.477418927876295221e-14 3.449268711352386071e-149
-2.436530121878997899e-03 1.531799552385960851e-14 6.425842284813774289e-149
-2.434362249240336513e-03 1.588182027724125375e-14 1.196445371703185700e-148
-2.432194376601675562e-03 1.646640053874128349e-14 2.226462910131007744e-148
-2.430026503963014610e-03 1.707250044460699616e-14 4.140929477764906877e-148
-2.427858631324353658e-03 1.770091226678127505e-14 7.697327812599346202e-148
-2.425690758685692706e-03 1.835245744898747148e-14 1.430019335710938368e-147
-2.423522886047031755e-03 1.902798768097207366e-14 2.655238983399735885e-147
-2.421355013408370803e-03 1.972838601231018568e-14 4.927482610704588279e-147
-2.419187140769709851e-03 2.045456800723315887e-14 9.139161750064284605e-147
-2.417019268131048899e-03 2.120748294198610000e-14 1.694132625086527338e-146
-2.414851395492387948e-03 2.198811504628426923e-14 3.138688579021360043e-146
-2.412683522853726996e-03 2.279748479049374937e-14 5.811775461446290738e-146
-2.410515650215066044e-03 2.363665022021553058e-14 1.075546535215705939e-145
-2.408347777576405092e-03 2.450670834002543337e-14 1.989341593271937951e-145
-2.406179904937744141e-03 2.540879654817625107e-14 3.677471360350819751e-145
-2.404012032299083189e-03 2.634409412414064188e-14 6.794367194780602795e-145
-2.401844159660422237e-03 2.731382377094141426e-14 1.254609315794914055e-144
-2.399676287021761285e-03 2.831925321428662897e-14 2.315409338379958285e-144
-2.397508414383100334e-03 2.936169686060293704e-14 4.270776377490860373e-144
-2.395340541744439382e-03 3.044251751613507574e-14 7.873098085231149410e-144
-2.393172669105778430e-03 3.156312816936377749e-14 1.450588636408201956e-143
-2.391004796467117478e-03 3.272499383906972650e-14 2.671176951399687571e-143
-2.388836923828456527e-03 3.392963349046710825e-14 4.916101321889690359e-143
-2.386669051189795575e-03 3.517862202191187710e-14 9.042713483083971374e-143
-2.384501178551134623e-03 3.647359232478159980e-14 1.662403691493044156e-142
-2.382333305912473238e-03 3.781623741922859719e-14 3.054456872492164359e-142
-2.380165433273812286e-03 3.920831266859198447e-14 5.609075414065674043e-142
-2.377997560635151334e-03 4.065163807538110341e-14 1.029457304757174136e-141
-2.375829687996490382e-03 4.214810066181535844e-14 1.888361680035284189e-141
-2.373661815357829431e-03 4.369965693805295990e-14 3.461958016743891422e-141
-2.371493942719168479e-03 4.530833546132944339e-14 6.343342975143565380e-141
-2.369326070080507527e-03 4.697623948935583431e-14 1.161647519234679955e-140
-2.367158197441846575e-03 4.870554973145420476e-14 2.126132488010090955e-140
-2.364990324803185624e-03 5.049852720101988936e-14 3.889251759700301776e-140
-2.362822452164524672e-03 5.235751617305708956e-14 7.110523381583828906e-140
-2.360654579525863720e-03 5.428494725064743469e-14 1.299262367837208713e-139
-2.358486706887202768e-03 5.628334054436991303e-14 2.372749710974587157e-139
-2.356318834248541817e-03 5.835530896883131895e-14 4.330786531782831089e-139
-2.354150961609880865e-03 6.050356166062014591e-14 7.900260370052007290e-139
-2.351983088971219913e-03 6.273090752216454796e-14 1.440375781576886129e-138
-2.349815216332558961e-03 6.504025889611700625e-14 2.624641522848190594e-138
-2.347647343693898010e-03 6.743463537509418568e-14 4.779956658649287749e-138
-2.345479471055237058e-03 6.991716775174217773e-14 8.700369575439184148e-138
-2.343311598416576106e-03 7.249110211430076328e-14 1.582745990799273615e-137
-2.341143725777915154e-03 7.515980409303718461e-14 2.877693408060585243e-137
-2.338975853139254203e-03 7.792676326308895958e-14 5.229228272735332842e-137
-2.336807980500593251e-03 8.079559770949373360e-14 9.497087909110123924e-137
-2.334640107861932299e-03 8.377005876037575151e-14 1.723864373173066665e-136
-2.332472235223271347e-03 8.685403589447804890e-14 3.127342949369003319e-136
-2.330304362584610395e-03 9.005156182947722814e-14 5.670321755116139355e-136
-2.328136489945949444e-03 9.336681779772275030e-14 1.027542220734742853e-135
-2.325968617307288492e-03 9.680413901632478326e-14 1.861021656688192046e-135
-2.323800744668627540e-03 1.003680203587330032e-13 3.368704814228199002e-135
-2.321632872029966155e-03 1.040631222352449925e-13 6.094446460827199212e-135
-2.319464999391305203e-03 1.078942766901290638e-13 1.101958791047487779e-134
-2.317297126752644251e-03 1.118664937233506907e-13 1.991389534575444591e-134
-2.315129254113983300e-03 1.159849678451716113e-13 3.596721953524562448e-134
-2.312961381475322348e-03 1.202550848722050934e-13 6.492579704829718992e-134
-2.310793508836661396e-03 1.246824289738190223e-13 1.171352187035960228e-133
-2.308625636198000444e-03 1.292727899781182137e-13 2.112114579621676275e-133
-2.306457763559339492e-03 1.340321709470520898e-13 3.806336985292399813e-133
-2.304289890920678541e-03 1.389667960305956194e-13 6.855778443878169326e-133
-2.302122018282017589e-03 1.440831186102352904e-13 1.234144727671813523e-132
-2.299954145643356637e-03 1.493878297424806433e-13 2.220420299435698371e-132
-2.297786273004695685e-03 1.548878669133980884e-13 3.992675958188747054e-132
-2.295618400366034734e-03 1.605904231156574153e-13 7.175509092744544969e-132
-2.293450527727373782e-03 1.665029562599844925e-13 1.288846368853367710e-131
-2.291282655088712830e-03 1.726331989332893814e-13 2.313712347692546237e-131
-2.289114782450051878e-03 1.789891685163141083e-13 4.151235341722849225e-131
-2.286946909811390927e-03 1.855791776739767499e-13 7.443978749278865059e-131
-2.284779037172729975e-03 1.924118452322047287e-13 1.334113174880848820e-130
-2.282611164534069023e-03 1.994961074554425287e-13 2.389681382881364435e-130
-2.280443291895408071e-03 2.068412297396428558e-13 4.278062313082849208e-130
-2.278275419256747120e-03 2.144568187360182377e-13 7.654450005248775806e-130
-2.276107546618086168e-03 2.223528349214367568e-13 1.368802073234517456e-129
-2.273939673979425216e-03 2.305396056319237902e-13 2.446397907678120093e-129
-2.271771801340763831e-03 2.390278385763206135e-13 4.369918302451257890e-129
-2.269603928702102879e-03 2.478286358477866841e-13 7.801521641986785825e-129
-2.267436056063441927e-03 2.569535084515398222e-13 1.392018785754727900e-128
-2.265268183424780975e-03 2.664143913677583420e-13 2.482393661833019731e-128
-2.263100310786120024e-03 2.762236591694779804e-13 4.424416364350221225e-128
-2.260932438147459072e-03 2.863941422158227293e-13 7.881358903697743053e-128
-2.258764565508798120e-03 2.969391434418735612e-13 1.403156132879503765e-127
-2.256596692870137168e-03 3.078724557670622155e-13 2.496724778594420888e-127
-2.254428820231476217e-03 3.192083801449544397e-13 4.440124244572586870e-127
-2.252260947592815265e-03 3.309617442780311098e-13 7.891859648279081562e-127
-2.250093074954154313e-03 3.431479220219324687e-13 1.401920421168216036e-126
-2.247925202315493361e-03 3.557828535046517237e-13 2.489012912982639622e-126
-2.245757329676832410e-03 3.688830659869345754e-13 4.416626930864213594e-126
-2.243589457038171458e-03 3.824656954912618124e-13 7.832746327062785216e-126
-2.241421584399510506e-03 3.965485092277090510e-13 1.388344313348209605e-125
-2.239253711760849554e-03 4.111499288460325785e-13 2.459461840277902884e-125
-2.237085839122188603e-03 4.262890545444621288e-13 4.354544874092145350e-125
-2.234917966483527651e-03 4.419856900667379596e-13 7.705578175537805751e-125
-2.232750093844866699e-03 4.582603686201438711e-13 1.362785393621987319e-124
-2.230582221206205747e-03 4.751343797484414308e-13 2.408848508240556058e-124
-2.228414348567544796e-03 4.926297971949512557e-13 4.255506763167232658e-124
-2.226246475928883844e-03 5.107695077922058246e-13 7.513682867635730852e-124
-2.224078603290222892e-03 5.295772414160299054e-13 1.325910516199281703e-123
-2.221910730651561940e-03 5.490776020432863089e-13 2.338489091502640125e-123
-2.219742858012900989e-03 5.692960999539018242e-13 4.122078521304784521e-123
-2.217574985374240037e-03 5.902591851194534483e-13 7.262011815376226339e-123
-2.215407112735579085e-03 6.119942818218697292e-13 1.278666893340220640e-122
-2.213239240096918133e-03 6.345298245477490200e-13 2.250182118421039481e-122
-2.211071367458256748e-03 6.578952952052081658e-13 3.957652844539260200e-122
-2.208903494819595796e-03 6.821212617119578413e-13 6.956927896962215395e-122
-2.206735622180934844e-03 7.072394180052941930e-13 1.222241672607564852e-121
-2.204567749542273893e-03 7.332826255262167045e-13 2.146132100646124732e-121
-2.202399876903612941e-03 7.602849562321242363e-13 3.766305919690499774e-121
-2.200232004264951989e-03 7.882817371943805359e-13 6.605938314198765249e-121
-2.198064131626291037e-03 8.173095968391188675e-13 1.158012410705908436e-120
-2.195896258987630086e-03 8.474065128919126885e-13 2.028858190438218574e-120
-2.193728386348969134e-03 8.786118620890500620e-13 3.552629764053874436e-120
-2.191560513710308182e-03 9.109664717205365291e-13 6.217388223939934438e-120
-2.189392641071647230e-03 9.445126730722839668e-13 1.087491325212795722e-119
-2.187224768432986279e-03 9.792943568375937368e-13 1.901093141952961449e-119
-2.185056895794325327e-03 1.015357030570362004e-12 3.321549796836032353e-119
-2.182889023155664375e-03 1.052747878255325597e-12 5.800132558405244311e-119
-2.180721150517003423e-03 1.091515822073406913e-12 1.012266464773066904e-118
-2.178553277878342471e-03 1.131711586442936221e-12 1.765678213752985777e-118
-2.176385405239681520e-03 1.173387764420762084e-12 3.078137715284128204e-118
-2.174217532601020568e-03 1.216598886550110546e-12 5.363203953427614179e-118
-2.172049659962359616e-03 1.261401492245430471e-12 9.339429714815767772e-118
-2.169881787323698664e-03 1.307854203807702925e-12 1.625459609216059186e-117
-2.167713914685037713e-03 1.356017803167112657e-12 2.827429501868160306e-117
-2.165546042046376327e-03 1.405955311453761240e-12 4.915493961335583527e-117
-2.163378169407715376e-03 1.457732071500306341e-12 8.540874245321548368e-117
-2.161210296769054424e-03 1.511415833385090135e-12 1.483191632522699914e-116
-2.159042424130393472e-03 1.567076843127288518e-12 2.574257488689770436e-116
-2.156874551491732520e-03 1.624787934650608366e-12 4.465462860683124989e-116
-2.154706678853071568e-03 1.684624625135859760e-12 7.741778781408718021e-116
-2.152538806214410617e-03 1.746665213887282186e-12 1.341450994577098835e-115
-2.150370933575749665e-03 1.810990884842172209e-12 2.323103959601914368e-115
-2.148203060937088713e-03 1.877685812858183196e-12 4.020890600485618705e-115
-2.146035188298427761e-03 1.946837273917219624e-12 6.955616802033708323e-115
-2.143867315659766810e-03 2.018535759390676522e-12 1.202565713604071907e-114
-2.141699443021105858e-03 2.092875094515438587e-12 2.077981926436327581e-114
-2.139531570382444906e-03 2.169952561235869229e-12 3.588678006447372512e-114
-2.137363697743783954e-03 2.249869025572813110e-12 6.194225318965022574e-114
-2.135195825105123003e-03 2.332729069686378111e-12 1.068560912453350299e-113
-2.133027952466462051e-03 2.418641128805546316e-12 1.842346643060825964e-113
-2.130860079827801099e-03 2.507717633203867843e-12 3.174703638266847889e-113
-2.128692207189140147e-03 2.600075155407467871e-12 5.467575777489636312e-113
-2.126524334550479196e-03 2.695834562827900820e-12 9.411226175629131550e-113
-2.124356461911818244e-03 2.795121176020087957e-12 1.619039294960556378e-112
-2.122188589273157292e-03 2.898064932772625535e-12 2.783737929647215242e-112
-2.120020716634496340e-03 3.004800558245093396e-12 4.783646548127271050e-112
-2.117852843995835389e-03 3.115467741375825198e-12 8.215795076573794337e-112
-2.115684971357174437e-03 3.230211317790720481e-12 1.410262286702089611e-111
-2.113517098718513485e-03 3.349181459453060937e-12 2.419412748833348455e-111
-2.111349226079852533e-03 3.472533871302686599e-12 4.148392268865569143e-111
-2.109181353441191582e-03 3.600429995142141370e-12 7.109015259493833201e-111
-2.107013480802530630e-03 3.733037221036921168e-12 1.217583783999085870e-110
-2.104845608163869678e-03 3.870529106506746034e-12 2.084241520293072250e-110
-2.102677735525208726e-03 4.013085603795320435e-12 3.565800239727668514e-110
-2.100509862886547775e-03 4.160893295515632100e-12 6.097134215707786821e-110
-2.098341990247886823e-03 4.314145638980609732e-12 1.041967754991077592e-109
-2.096174117609225437e-03 4.473043219538262060e-12 1.779682714654311062e-109
-2.094006244970564486e-03 4.637794013243538906e-12 3.038020248161169604e-109
-2.091838372331903534e-03 4.808613659211733043e-12 5.183206655623499457e-109
-2.089670499693242582e-03 4.985725742009101636e-12 8.838247598740589493e-109
-2.087502627054581630e-03 5.169362084451574175e-12 1.506237937791664533e-108
-2.085334754415920679e-03 5.359763051195084859e-12 2.565551747916582346e-108
-2.083166881777259727e-03 5.557177863514799083e-12 4.367448118143567299e-108
-2.080999009138598775e-03 5.761864925686572291e-12 7.430781806125070924e-108
-2.078831136499937823e-03 5.974092163397304848e-12 1.263575051197614763e-107
-2.076663263861276872e-03 6.194137374628600548e-12 2.147471230775472961e-107
-2.074495391222615920e-03 6.422288593472503813e-12 3.647652394373748103e-107
-2.072327518583954968e-03 6.658844467357214331e-12 6.192404461283089801e-107
-2.070159645945294016e-03 6.904114648175933070e-12 1.050666688849704237e-106
-2.067991773306633065e-03 7.158420197831963068e-12 1.781682812483469196e-106
-2.065823900667972113e-03 7.422094008731749867e-12 3.019642967484921724e-106
-2.063656028029311161e-03 7.695481239776119276e-12 5.114940442673242035e-106
-2.061488155390650209e-03 7.978939768421935641e-12 8.659351020393560849e-106
-2.059320282751989258e-03 8.272840659405558219e-12 1.465176306945863701e-105
-2.057152410113328306e-03 8.577568650743470379e-12 2.477731306891537732e-105
-2.054984537474667354e-03 8.893522657646130193e-12 4.187726481105192484e-105
-2.052816664836005969e-03 9.221116295005646309e-12 7.073953276424684063e-105
-2.050648792197345017e-03 9.560778419142044105e-12 1.194279133829031276e-104
-2.048480919558684065e-03 9.912953689518510315e-12 2.015158824880625355e-104
-2.046313046920023113e-03 1.027810315116072605e-11 3.398384356064505702e-104
-2.044145174281362162e-03 1.065670483854452715e-11 5.727900823803115237e-104
-2.041977301642701210e-03 1.104925440174289955e-11 9.648910152274365923e-104
-2.039809429004040258e-03 1.145626575565317807e-11 1.624504107780020195e-103
-2.037641556365379306e-03 1.187827175315480489e-11 2.733525591170182433e-103
-2.035473683726718355e-03 1.231582488308046599e-11 4.597113783371943792e-103
-2.033305811088057403e-03 1.276949799391513433e-11 7.726932901015978082e-103
-2.031137938449396451e-03 1.323988504417114339e-11 1.298042187225176017e-102
-2.028970065810735499e-03 1.372760188042386211e-11 2.179366409993787820e-102
-2.026802193172074548e-03 1.423328704402614336e-11 3.657054875394414083e-102
-2.024634320533413596e-03 1.475760260756038388e-11 6.133275598055706429e-102
-2.022466447894752644e-03 1.530123504212332641e-11 1.028047690689094210e-101
-2.020298575256091692e-03 1.586489611658142320e-11 1.722240597463432567e-101
-2.018130702617430740e-03 1.644932382997409089e-11 2.883594322332843785e-101
-2.015962829978769789e-03 1.705528337828828117e-11 4.825410666431683965e-101
-2.013794957340108837e-03 1.768356815687190037e-11 8.070383577087370129e-101
-2.011627084701447885e-03 1.833500079979651133e-11 1.349005910516637319e-100
-2.009459212062786933e-03 1.901043425753792349e-11 2.253685481767422539e-100
-2.007291339424125982e-03 1.971075291437976659e-11 3.762985460250692065e-100
-2.005123466785465030e-03 2.043687374701194502e-11 6.279593804750698354e-100
-2.002955594146804078e-03 2.118974752583754828e-11 1.047346397389830298e-99
-2.000787721508143126e-03 2.197036006056476586e-11 1.745857981998607148e-99
-1.998619848869482175e-03 2.277973349171712621e-11 2.908621843167541264e-99
-1.996451976230821223e-03 2.361892762975430019e-11 4.843121768737280799e-99
-1.994284103592160271e-03 2.448904134355884635e-11 8.059781986493914503e-99
-1.992116230953499319e-03 2.539121400010889249e-11 1.340543710184669770e-98
-1.989948358314838368e-03 2.632662695722453805e-11 2.228427159437526682e-98
-1.987780485676177416e-03 2.729650511134583302e-11 3.702334766418095172e-98
-1.985612613037516030e-03 2.830211850236752027e-11 6.147700567562457117e-98
-1.983444740398855079e-03 2.934478397763998445e-11 1.020256819607482156e-97
-1.981276867760194127e-03 3.042586691731174690e-11 1.692256087748566318e-97
-1.979108995121533175e-03 3.154678302328119980e-11 2.805320224087693721e-97
-1.976941122482872223e-03 3.270900017409972838e-11 4.647919299933027854e-97
-1.974773249844211272e-03 3.391404034825516282e-11 7.696521626916626955e-97
-1.972605377205550320e-03 3.516348161836535279e-11 1.273767571064017885e-96
-1.970437504566889368e-03 3.645896021888698594e-11 2.106908429200783475e-96
-1.968269631928228416e-03 3.780217269005737811e-11 3.483059649777434128e-96
-1.966101759289567465e-03 3.919487810087474109e-11 5.754875629296339694e-96
-1.963933886650906513e-03 4.063890035403668161e-11 9.503219301983667554e-96
-1.961766014012245561e-03 4.213613057585549462e-11 1.568430717310974533e-95
-1.959598141373584609e-03 4.368852959428310680e-11 2.587138660847930623e-95
-1.957430268734923658e-03 4.529813050829709779e-11 4.265145501346356870e-95
-1.955262396096262706e-03 4.696704135201514783e-11 7.027611996012520702e-95
-1.953094523457601754e-03 4.869744785703256904e-11 1.157288076137196571e-94
-1.950926650818940802e-03 5.049161631660018119e-11 1.904736746109330089e-94
-1.948758778180279851e-03 5.235189655540369623e-11 3.133200742833191966e-94
-1.946590905541618899e-03 5.428072500883731718e-11 5.151115171549145631e-94
-1.944423032902957947e-03 5.628062791580472254e-11 8.463969278332661005e-94
-1.942255160264296779e-03 5.835422462923739664e-11 1.389973995468183270e-93
-1.940087287625635827e-03 6.050423104867359889e-11 2.281387464931076806e-93
-1.937919414986974875e-03 6.273346317939340116e-11 3.742408626116118619e-93
-1.935751542348313923e-03 6.504484082278059789e-11 6.135686180155168316e-93
-1.933583669709652971e-03 6.744139140274796878e-11 1.005390670498083603e-92
-1.931415797070991803e-03 6.992625393324775921e-11 1.646517465085703979e-92
-1.929247924432330851e-03 7.250268313206372700e-11 2.694992813458220964e-92
-1.927080051793669899e-03 7.517405368628394440e-11 4.408680840244933943e-92
-1.924912179155008948e-03 7.794386467504694908e-11 7.208078158246068545e-92
-1.922744306516347996e-03 8.081574415536298581e-11 1.177850289841234783e-91
-1.920576433877687044e-03 8.379345391701380868e-11 1.923625289248444904e-91
-1.918408561239026092e-03 8.688089441278346961e-11 3.139862583740656741e-91
-1.916240688600365141e-03 9.008210987046921965e-11 5.122247792572484673e-91
-1.914072815961704189e-03 9.340129359338950112e-11 8.351611913701187026e-91
-1.911904943323043237e-03 9.684279345632870106e-11 1.360942589383180645e-90
-1.909737070684382285e-03 1.004111176041356747e-10 2.216506880992894640e-90
-1.907569198045721334e-03 1.041109403604444587e-10 3.607930320051644755e-90
-1.905401325407060382e-03 1.079471083542689942e-10 5.869579344573606689e-90
-1.903233452768399430e-03 1.119246468725008882e-10 9.543673932455588740e-90
-1.901065580129738478e-03 1.160487664466517470e-10 1.550900681434751605e-89
-1.898897707491077527e-03 1.203248696824692328e-10 2.518907151927262615e-89
-1.896729834852416575e-03 1.247585583413903364e-10 4.088839947633419108e-89
-1.894561962213755623e-03 1.293556406831095280e-10 6.633578017912650444e-89
-1.892394089575094671e-03 1.341221390789128738e-10 1.075611285666946901e-88
-1.890226216936433720e-03 1.390642979057346480e-10 1.743101345782253762e-88
-1.888058344297772551e-03 1.441885917313214328e-10 2.823252392432810358e-88
-1.885890471659111599e-03 1.495017338012054218e-10 4.570214146362054695e-88
-1.883722599020450647e-03 1.550106848386574821e-10 7.394063474928107178e-88
-1.881554726381789696e-03 1.607226621691167019e-10 1.195610106558656892e-87
-1.879386853743128744e-03 1.666451491811230588e-10 1.932216379365122444e-87
-1.877218981104467792e-03 1.727859051360891631e-10 3.120913414211368848e-87
-1.875051108465806624e-03 1.791529753398506845e-10 5.038107839794824804e-87
-1.872883235827145672e-03 1.857547016892920839e-10 8.128548052152002744e-87
-1.870715363188484720e-03 1.925997336078945994e-10 1.310745195130633500e-86
-1.868547490549823768e-03 1.996970393845478618e-10 2.112434978613058472e-86
-1.866379617911162817e-03 2.070559179305172835e-10 3.402578900786441469e-86
-1.864211745272501865e-03 2.146860109699493702e-10 5.477631823024447666e-86
-1.862043872633840913e-03 2.225973156799609911e-10 8.813273548406847718e-86
-1.859875999995179961e-03 2.308001977968367562e-10 1.417233602777269187e-85
-1.857708127356519009e-03 2.393054052055711607e-10 2.277746618890164663e-85
-1.855540254717858058e-03 2.481240820305589819e-10 3.658719871020351283e-85
-1.853372382079197106e-03 2.572677832459259146e-10 5.873712513925887749e-85
-1.851204509440536154e-03 2.667484898246692243e-10 9.424449516584042126e-85
-1.849036636801875202e-03 2.765786244464749460e-10 1.511329213685129956e-84
-1.846868764163214251e-03 2.867710677848189462e-10 2.422266600181060161e-84
-1.844700891524553299e-03 2.973391753947329402e-10 3.880114872751006019e-84
-1.842533018885892347e-03 3.082967952233638416e-10 6.211936455405243099e-84
-1.840365146247231395e-03 3.196582857663290415e-10 9.939606799110195358e-84
-1.838197273608570444e-03 3.314385348936659668e-10 1.589538982738081756e-83
-1.836029400969909492e-03 3.436529793700859225e-10 2.540580385639607023e-83
-1.833861528331248540e-03 3.563176250951365070e-10 4.058396522550415363e-83
-1.831693655692587372e-03 3.694490680898307865e-10 6.479414930874185801e-83
-1.829525783053926420e-03 3.830645162572794489e-10 1.033896074167430220e-82
-1.827357910415265468e-03 3.971818119458663582e-10 1.648837131001789068e-82
-1.825190037776604516e-03 4.118194553445946364e-10 2.628078966848168665e-82
-1.823022165137943565e-03 4.269966287412689789e-10 4.186574663035297839e-82
-1.820854292499282613e-03 4.427332216753628271e-10 6.665596955005124626e-82
-1.818686419860621444e-03 4.590498570185660128e-10 1.060666952793323537e-81
-1.816518547221960492e-03 4.759679180172402136e-10 1.686859084710041539e-81
-1.814350674583299541e-03 4.935095763322534279e-10 2.681256422816372538e-81
-1.812182801944638589e-03 5.116978211130068854e-10 4.259490697453339210e-81
-1.810014929305977637e-03 5.305564891437604849e-10 6.762959351586391322e-81
-1.807847056667316685e-03 5.501102961018768991e-10 1.073187631909786330e-80
-1.805679184028655734e-03 5.703848689689443168e-10 1.702057860321687653e-80
-1.803511311389994782e-03 5.914067796373335742e-10 2.697942931298191308e-80
-1.801343438751333830e-03 6.132035797562951543e-10 4.274161983117352178e-80
-1.799175566112672878e-03 6.358038368633003672e-10 6.767511058371010212e-80
-1.797007693474011927e-03 6.592371718480655190e-10 1.070943969979236405e-79
-1.794839820835350975e-03 6.835342977983940127e-10 1.693808486182496687e-79
-1.792671948196690023e-03 7.087270602788381649e-10 2.677451654610291479e-79
-1.790504075558029071e-03 7.348484790950259999e-10 4.229984245570009679e-79
-1.788336202919368120e-03 7.619327915984630419e-10 6.679064550618620190e-79
-1.786168330280707168e-03 7.900154975886296930e-10 1.054028394432135261e-78
-1.784000457642046216e-03 8.191334058713290131e-10 1.662450638025707514e-78
-1.781832585003385264e-03 8.493246825343601966e-10 2.620625642627136099e-78
-1.779664712364724313e-03 8.806289010038714049e-10 4.128772869730616797e-78
-1.777496839726063361e-03 9.130870939471032863e-10 6.501248658470103915e-78
-1.775328967087402192e-03 9.467418070896599111e-10 1.023133584816021474e-77
-1.773161094448741240e-03 9.816371550178451566e-10 1.609265434844125711e-77
-1.770993221810080289e-03 1.017818879039459345e-09 2.529780289305104256e-77
-1.768825349171419337e-03 1.055334407178836946e-09 3.974639135964616433e-77
-1.766657476532758385e-03 1.094232916384961024e-09 6.241261557246610257e-77
-1.764489603894097217e-03 1.134565397034278252e-09 9.795054141115525542e-77
-1.762321731255436265e-03 1.176384719812882192e-09 1.536388604198678381e-76
-1.760153858616775313e-03 1.219745705065824394e-09 2.408546816455545310e-76
-1.757985985978114361e-03 1.264705194704616355e-09 3.773713159902918403e-76
-1.755818113339453410e-03 1.311322126767279476e-09 5.909387362585069116e-76
-1.753650240700792458e-03 1.359657612728799089e-09 9.248596036900066172e-76
-1.751482368062131506e-03 1.409775017663491472e-09 1.446668219388505591e-75
-1.749314495423470554e-03 1.461740043364489036e-09 2.261631529441520635e-75
-1.747146622784809603e-03 1.515620814529442587e-09 3.533739555879394683e-75
-1.744978750146148651e-03 1.571487968125576651e-09 5.518321570196059323e-75
-1.742810877507487699e-03 1.629414746051421009e-09 8.612698613059154999e-75
-1.740643004868826747e-03 1.689477091216824562e-09 1.343480212625181914e-74
-1.738475132230165796e-03 1.751753747167402329e-09 2.094513082675027688e-74
-1.736307259591504844e-03 1.816326361384160187e-09 3.263582977399619624e-74
-1.734139386952843892e-03 1.883279592393920423e-09 5.082366969507213732e-74
-1.731971514314182940e-03 1.952701220831231465e-09 7.910376585755123009e-74
-1.729803641675521989e-03 2.024682264597367500e-09 1.230518301795951526e-73
-1.727635769036861037e-03 2.099317098267823052e-09 1.913104857641430719e-73
-1.725467896398200085e-03 2.176703576904885739e-09 2.972687453949872257e-73
-1.723300023759539133e-03 2.256943164437942561e-09 4.616570847554191966e-73
-1.721132151120877965e-03 2.340141066780009376e-09 7.165550121405922810e-73
-1.718964278482217013e-03 2.426406369855160117e-09 1.111576483529326273e-72
-1.716796405843556061e-03 2.515852182718371862e-09 1.723411319965193748e-72
-1.714628533204895109e-03 2.608595785955284015e-09 2.670535225891084922e-72
-1.712460660566234158e-03 2.704758785556920792e-09 4.135875523726601941e-72
-1.710292787927573206e-03 2.804467272471499837e-09 6.401715751738329994e-72
-1.708124915288912254e-03 2.907851988042532933e-09 9.903417608707130170e-72
-1.705957042650251302e-03 3.015048495550648200e-09 1.531205843071043837e-71
-1.703789170011590351e-03 3.126197358084368035e-09 2.366147648974278170e-71
-1.701621297372929182e-03 3.241444322973213587e-09 3.654347843385163423e-71
-1.699453424734268230e-03 3.360940513025365708e-09 5.640761078818866727e-71
-1.697285552095607278e-03 3.484842624821212089e-09 8.702124754329852220e-71
-1.695117679456946327e-03 3.613313134322706801e-09 1.341753336463747062e-70
-1.692949806818285375e-03 3.746520510068922757e-09 2.067663405663921876e-70
-1.690781934179624423e-03 3.884639434237552892e-09 3.184540510371132061e-70
-1.688614061540963471e-03 4.027851031862569762e-09 4.902002101230435449e-70
-1.686446188902302520e-03 4.176343108509255589e-09 7.541539100084389412e-70
-1.684278316263641568e-03 4.330310396718433304e-09 1.159594801692143554e-69
-1.682110443624980616e-03 4.489954811543783217e-09 1.782018922650557903e-69
-1.679942570986319664e-03 4.655485715517461917e-09 2.737021076290274367e-69
-1.677774698347658713e-03 4.827120193392483166e-09 4.201494030274502206e-69
-1.675606825708997761e-03 5.005083337022045816e-09 6.445982746323934189e-69
-1.673438953070336809e-03 5.189608540750425635e-09 9.884035701525722379e-69
-1.671271080431675641e-03 5.380937807702985816e-09 1.514744034904414703e-68
-1.669103207793014689e-03 5.579322067377820543e-09 2.320085421698682594e-68
-1.666935335154353737e-03 5.785021504955930639e-09 3.551636235777923834e-68
-1.664767462515692785e-03 5.998305902762475613e-09 5.433913991822785848e-68
-1.662599589877031834e-03 6.219454994327523341e-09 8.309154240896457580e-68
-1.660431717238370882e-03 6.448758831511341625e-09 1.269874084351204664e-67
-1.658263844599709930e-03 6.686518165176291812e-09 1.939654053704138323e-67
-1.656095971961048978e-03 6.933044839905430436e-09 2.961063189618155824e-67
-1.653928099322388027e-03 7.188662203285989612e-09 4.517840051556339763e-67
-1.651760226683727075e-03 7.453705530295723729e-09 6.889279519564668035e-67
-1.649592354045066123e-03 7.728522463348888586e-09 1.049969150648474319e-66
-1.647424481406404954e-03 8.013473468580570877e-09 1.599333563182972988e-66
-1.645256608767744003e-03 8.308932308967657007e-09 2.434789063168563557e-66
-1.643088736129083051e-03 8.615286534909308234e-09 3.704617824877685845e-66
-1.640920863490422099e-03 8.932937992909649069e-09 5.633590307674531941e-66
-1.638752990851761147e-03 9.262303353032386625e-09 8.562229962859105496e-66
-1.636585118213100196e-03 9.603814655818869002e-09 1.300613609053145114e-65
-1.634417245574439244e-03 9.957919879388877476e-09 1.974556107605477848e-65
-1.632249372935778292e-03 1.032508352746872754e-08 2.996059559247413833e-65
-1.630081500297117340e-03 1.070578723911910167e-08 4.543506827563601912e-65
-1.627913627658456389e-03 1.110053042096340416e-08 6.886391452554890205e-65
-1.625745755019795437e-03 1.150983090274766158e-08 1.043162595658365143e-64
-1.623577882381134485e-03 1.193422561709250149e-08 1.579327091132131461e-64
-1.621410009742473533e-03 1.237427130433029311e-08 2.389747097326166211e-64
-1.619242137103812582e-03 1.283054524335416693e-08 3.614028550960773595e-64
-1.617074264465151413e-03 1.330364600943757578e-08 5.462494269561154200e-64
-1.614906391826490461e-03 1.379419426002084067e-08 8.251828405674717359e-64
-1.612738519187829509e-03 1.430283354949791110e-08 1.245859766770261234e-63
-1.610570646549168558e-03 1.483023117407107611e-08 1.879956986554246414e-63
-1.608402773910507606e-03 1.537707904778658598e-08 2.835217906238350064e-63
-1.606234901271846654e-03 1.594409461089999128e-08 4.273510272228081476e-63
-1.604067028633185702e-03 1.653202177176542302e-08 6.437879448906814503e-63
-1.601899155994524751e-03 1.714163188348630756e-08 9.693055666365365057e-63
-1.599731283355863799e-03 1.777372475661077615e-08 1.458607197862922347e-62
-1.597563410717202847e-03 1.842912970920154632e-08 2.193692632441533295e-62
-1.595395538078541895e-03 1.910870665566076672e-08 3.297410220688452660e-62
-1.593227665439880944e-03 1.981334723574007376e-08 4.953702963286470801e-62
-1.591059792801219775e-03 2.054397598521957698e-08 7.437838125328757597e-62
-1.588891920162558823e-03 2.130155154979248975e-08 1.116151794242046386e-61
-1.586724047523897872e-03 2.208706794375384554e-08 1.674015905067419540e-61
-1.584556174885236920e-03 2.290155585514240028e-08 2.509317855971138005e-61
-1.582388302246575968e-03 2.374608399905479063e-08 3.759339542257784489e-61
-1.580220429607915016e-03 2.462176052090818953e-08 5.628947620684532658e-61
-1.578052556969254065e-03 2.552973445149513213e-08 8.423695136106649211e-61
-1.575884684330593113e-03 2.647119721574411498e-08 1.259905155301291697e-60
-1.573716811691932161e-03 2.744738419716666578e-08 1.883357838647597792e-60
-1.571548939053271209e-03 2.845957636004836296e-08 2.813763642709369251e-60
-1.569381066414610258e-03 2.950910193151445385e-08 4.201478662243992823e-60
-1.567213193775949306e-03 3.059733814568012573e-08 6.270129196555615835e-60
-1.565045321137288354e-03 3.172571305217951274e-08 9.352131304574439483e-60
-1.562877448498627402e-03 3.289570739144779446e-08 1.394133877293183298e-59
-1.560709575859966234e-03 3.410885653922173504e-08 2.077103532506435290e-59
-1.558541703221305282e-03 3.536675252281438625e-08 3.092940652515608127e-59
-1.556373830582644330e-03 3.667104611181431736e-08 4.603040627537358651e-59
-1.554205957943983378e-03 3.802344898595502569e-08 6.846644968048892825e-59
-1.552038085305322427e-03 3.942573598300532982e-08 1.017819077971423227e-58
-1.549870212666661475e-03 4.087974742963503750e-08 1.512248438214777032e-58
-1.547702340028000523e-03 4.238739155831790578e-08 2.245615933331988007e-58
-1.545534467389339571e-03 4.395064701345109257e-08 3.332787289523631118e-58
-1.543366594750678620e-03 4.557156544998184900e-08 4.943556366088008476e-58
-1.541198722112017668e-03 4.725227422795831089e-08 7.328771193754658976e-58
-1.539030849473356716e-03 4.899497920654812350e-08 1.085881951349155795e-57
-1.536862976834695764e-03 5.080196764119267814e-08 1.608028882634456480e-57
-1.534695104196034596e-03 5.267561118770910506e-08 2.379933675591815637e-57
-1.532527231557373644e-03 5.461836901728754701e-08 3.520429423845366790e-57
-1.530359358918712692e-03 5.663279104647660303e-08 5.204586236722654809e-57
-1.528191486280051740e-03 5.872152128640553406e-08 7.690180871590058413e-57
-1.526023613641390789e-03 6.088730131564186590e-08 1.135655683619138986e-56
-1.523855741002729837e-03 6.313297388125487323e-08 1.676164281946534558e-56
-1.521687868364068885e-03 6.546148663281153440e-08 2.472556724190381535e-56
-1.519519995725407933e-03 6.787589599422122199e-08 3.645320554768271446e-56
-1.517352123086746982e-03 7.037937117851282253e-08 5.371368697340624371e-56
-1.515184250448086030e-03 7.297519835082501291e-08 7.910318717441174449e-56
-1.513016377809425078e-03 7.566678494508088458e-08 1.164294321193582709e-55
-1.510848505170764126e-03 7.845766414002443159e-08 1.712739662867581869e-55
-1.508680632532103175e-03 8.135149950049929656e-08 2.518139060276175853e-55
-1.506512759893442223e-03 8.435208979007382476e-08 3.700222529283624453e-55
-1.504344887254781054e-03 8.746337396134218442e-08 5.434201716109731238e-55
-1.502177014616120103e-03 9.068943633045400166e-08 7.976336111877612245e-55
-1.500009141977459151e-03 9.403451194268614883e-08 1.170121383670793399e-54
-1.497841269338798199e-03 9.750299213610378886e-08 1.715608402491133528e-54
-1.495673396700137247e-03 1.010994303106252681e-07 2.513999528849632546e-54
-1.493505524061476296e-03 1.048285479100843226e-07 3.681900077679812652e-54
-1.491337651422815344e-03 1.086952406251422032e-07 5.389377228570872420e-54
-1.489169778784154392e-03 1.127045848252171526e-07 7.884332782890646676e-54
-1.487001906145493440e-03 1.168618442278798093e-07 1.152792359145839073e-53
-1.484834033506832488e-03 1.211724768144896511e-07 1.684600830854919800e-53
-1.482666160868171537e-03 1.256421420011625461e-07 2.460382960507320147e-53
-1.480498288229510368e-03 1.302767080744979725e-07 3.591436478577098895e-53
-1.478330415590849416e-03 1.350822599018472068e-07 5.239543461876596569e-53
-1.476162542952188465e-03 1.400651069262583389e-07 7.639738327962237448e-53
-1.473994670313527513e-03 1.452317914566101792e-07 1.113328428680794335e-52
-1.471826797674866561e-03 1.505890972638375882e-07 1.621540846085603698e-52
-1.469658925036205609e-03 1.561440584945572828e-07 2.360436196061513313e-52
-1.467491052397544658e-03 1.619039689138010421e-07 3.434127515661197941e-52
-1.465323179758883706e-03 1.678763914890356660e-07 4.993445884927356423e-52
-1.463155307120222754e-03 1.740691683280450566e-07 7.256781668769192150e-52
-1.460987434481561802e-03 1.804904309837656328e-07 1.054016828345321115e-51
-1.458819561842900851e-03 1.871486111396175745e-07 1.530068279146540154e-51
-1.456651689204239899e-03 1.940524516893826897e-07 2.219902279470988183e-51
-1.454483816565578947e-03 2.012110182262069514e-07 3.218968163986295296e-51
-1.452315943926917995e-03 2.086337109558373411e-07 4.665082028831180143e-51
-1.450148071288256827e-03 2.163302770497505111e-07 6.757120542417297236e-51
-1.447980198649595875e-03 2.243108234544367455e-07 9.781913705176878810e-51
-1.445812326010934923e-03 2.325858301736751402e-07 1.415291070875892666e-50
-1.443644453372273971e-03 2.411661640412710349e-07 2.046574153125081970e-50
-1.441476580733613020e-03 2.500630930023755573e-07 2.957801208423350559e-50
-1.439308708094952068e-03 2.592883009221684905e-07 4.272383782783111875e-50
-1.437140835456291116e-03 2.688539029413801307e-07 6.167814626544556943e-50
-1.434972962817630164e-03 2.787724613988534495e-07 8.899224154593950818e-50
-1.432805090178969213e-03 2.890570023420949546e-07 1.283313486018988478e-49
-1.430637217540308261e-03 2.997210326475185431e-07 1.849580121650523748e-49
-1.428469344901647309e-03 3.107785577729145873e-07 2.664239844296383078e-49
-1.426301472262986357e-03 3.222441001654970582e-07 3.835599625637375081e-49
-1.424133599624325189e-03 3.341327183497352463e-07 5.518905972958672308e-49
-1.421965726985664237e-03 3.464600267200770899e-07 7.936563604769055535e-49
-1.419797854347003285e-03 3.592422160646258323e-07 1.140700904856013095e-48
-1.417629981708342334e-03 3.724960748467337126e-07 1.638592073907870269e-48
-1.415462109069681382e-03 3.862390112725333888e-07 2.352500326168233870e-48
-1.413294236431020430e-03 4.004890761734415283e-07 3.375579289291634296e-48
-1.411126363792359478e-03 4.152649867337117530e-07 4.840906714207287069e-48
-1.408958491153698526e-03 4.305861510942869501e-07 6.938488816404862420e-48
-1.406790618515037575e-03 4.464726938652933647e-07 9.939461373369711641e-48
-1.404622745876376623e-03 4.629454825807605918e-07 1.423051399586248908e-47
-1.402454873237715671e-03 4.800261551303527255e-07 2.036282842820442488e-47
-1.400287000599054719e-03 4.977371482042321237e-07 2.912161098038772225e-47
-1.398119127960393768e-03 5.161017267884538792e-07 4.162482962521599217e-47
-1.395951255321732816e-03 5.351440147497122120e-07 5.946334288349477660e-47
-1.393783382683071647e-03 5.548890265496731124e-07 8.489965998463075191e-47
-1.391615510044410696e-03 5.753627001306342242e-07 1.211497047686455473e-46
-1.389447637405749744e-03 5.965919310157736467e-07 1.727820204278127411e-46
-1.387279764767088792e-03 6.186046076688656846e-07 2.462830452308855233e-46
-1.385111892128427840e-03 6.414296481599798413e-07 3.508570927762320903e-46
-1.382944019489766889e-03 6.650970381854106901e-07 4.995578465464819599e-46
-1.380776146851105937e-03 6.896378704918963608e-07 7.108878439848784309e-46
-1.378608274212444985e-03 7.150843857569700975e-07 1.011058232796845931e-45
-1.376440401573784033e-03 7.414700149792418526e-07 1.437179555684929674e-45
-1.374272528935123082e-03 7.688294234344333066e-07 2.041764601603030330e-45
-1.372104656296462130e-03 7.971985562549709142e-07 2.899079256013325592e-45
-1.369936783657800961e-03 8.266146856931332707e-07 4.114094711746353724e-45
-1.367768911019140009e-03 8.571164601299459826e-07 5.835099437352815569e-45
-1.365601038380479058e-03 8.887439548943591654e-07 8.271456993514539677e-45
-1.363433165741818106e-03 9.215387249595186667e-07 1.171859511792322332e-44
-1.361265293103157154e-03 9.555438595855663317e-07 1.659315086098313277e-44
-1.359097420464496202e-03 9.908040389808126310e-07 2.348237140599766282e-44
-1.356929547825835251e-03 1.027365593055910655e-06 3.321351369636499995e-44
-1.354761675187174299e-03 1.065276562348324608e-06 4.695128373196118698e-44
-1.352593802548513347e-03 1.104586761197321960e-06 6.633456698824105269e-44
-1.350425929909852395e-03 1.145347843252580440e-06 9.366818493429694106e-44
-1.348258057271191444e-03 1.187613369402673716e-06 1.321916701685828100e-43
-1.346090184632530492e-03 1.231438878212898317e-06 1.864557811643657606e-43
-1.343922311993869540e-03 1.276881958965022087e-06 2.628496457180440454e-43
-1.341754439355208588e-03 1.324002327395243805e-06 3.703383756125668041e-43
-1.339586566716547420e-03 1.372861904229953878e-06 5.214946020601575560e-43
-1.337418694077886468e-03 1.423524896622711839e-06 7.339402345704561740e-43
-1.335250821439225516e-03 1.476057882599694923e-06 1.032360440015819988e-42
-1.333082948800564565e-03 1.530529898624702503e-06 1.451315356320337585e-42
-1.330915076161903613e-03 1.587012530399008568e-06 2.039163297813913283e-42
-1.328747203523242661e-03 1.645580007015627938e-06 2.863531730716414040e-42
-1.326579330884581709e-03 1.706309298591922855e-06 4.018942315432085364e-42
-1.324411458245920757e-03 1.769280217509092706e-06 5.637432104062228242e-42
-1.322243585607259806e-03 1.834575523391787486e-06 7.903339803583702555e-42
-1.320075712968598854e-03 1.902281031966166536e-06 1.107387874980400140e-41
-1.317907840329937902e-03 1.972485727939566811e-06 1.550774503250321293e-41
-1.315739967691276950e-03 2.045281882050545691e-06 2.170487648807128435e-41
-1.313572095052615782e-03 2.120765172443268819e-06 3.036167760496072497e-41
-1.311404222413954830e-03 2.199034810526183110e-06 4.244768294576635495e-41
-1.309236349775293878e-03 2.280193671480594014e-06 5.931192123299108597e-41
-1.307068477136632927e-03 2.364348429591011083e-06 8.283040290865582355e-41
-1.304900604497971975e-03 2.451609698575497673e-06 1.156105146854069431e-40
-1.302732731859311023e-03 2.542092177100685195e-06 1.612741175208841520e-40
-1.300564859220650071e-03 2.635914799673230721e-06 2.248494307795479020e-40
-1.298396986581989120e-03 2.733200893106240907e-06 3.133131980600337702e-40
-1.296229113943328168e-03 2.834078338766792759e-06 4.363403397516135749e-40
-1.294061241304667216e-03 2.938679740818204721e-06 6.073399091208037150e-40
-1.291893368666006264e-03 3.047142600678599138e-06 8.448858829098659089e-40
-1.289725496027345313e-03 3.159609497925416777e-06 1.174692148139902519e-39
-1.287557623388684361e-03 3.276228277884251627e-06 1.632337120501736647e-39
-1.285389750750023409e-03 3.397152246148966888e-06 2.267020392432159248e-39
-1.283221878111362240e-03 3.522540370289214167e-06 3.146739381411161842e-39
-1.281054005472701289e-03 3.652557489011215810e-06 4.365418682713479610e-39
-1.278886132834040337e-03 3.787374529046963083e-06 6.052723137671189877e-39
-1.276718260195379385e-03 3.927168730057761856e-06 8.387557181423606419e-39
-1.274550387556718433e-03 4.072123877848124401e-06 1.161662467213008015e-38
-1.272382514918057482e-03 4.222430546197346885e-06 1.607993172045986788e-38
-1.270214642279396530e-03 4.378286347627072674e-06 2.224580989863677193e-38
-1.268046769640735578e-03 4.539896193435454975e-06 3.075898652118160701e-38
-1.265878897002074626e-03 4.707472563340072643e-06 4.250652488282159287e-38
-1.263711024363413675e-03 4.881235785084957890e-06 5.870822613916866152e-38
-1.261543151724752723e-03 5.061414324380051209e-06 8.104049684342041002e-38
-1.259375279086091771e-03 5.248245085554915808e-06 1.118059742320338424e-37
-1.257207406447430603e-03 5.441973723322781622e-06 1.541656805147760645e-37
-1.255039533808769651e-03 5.642854966065543531e-06 2.124565755972727792e-37
-1.252871661170108699e-03 5.851152951065869614e-06 2.926256752354456419e-37
-1.250703788531447747e-03 6.067141572127444083e-06 4.028231852964375244e-37
-1.248535915892786795e-03 6.291104840041882795e-06 5.542124383185675571e-37
-1.246368043254125844e-03 6.523337256376988443e-06 7.620752488166128802e-37
-1.244200170615464892e-03 6.764144201078373309e-06 1.047319581137175227e-36
-1.242032297976803940e-03 7.013842334395912643e-06 1.438534788322727696e-36
-1.239864425338142988e-03 7.272760013663899087e-06 1.974791700617928040e-36
-1.237696552699482037e-03 7.541237725483926283e-06 2.709455337588175800e-36
-1.235528680060821085e-03 7.819628533880667475e-06 3.715373494427114007e-36
-1.233360807422160133e-03 8.108298545020069660e-06 5.091933688437313643e-36
-1.231192934783499181e-03 8.407627389102911874e-06 6.974655780864298265e-36
-1.229025062144838230e-03 8.718008720068346750e-06 9.548223960315652526e-36
-1.226857189506177061e-03 9.039850733766200121e-06 1.306418116479556838e-35
-1.224689316867516109e-03 9.373576705279976592e-06 1.786494033810610364e-35
-1.222521444228855158e-03 9.719625546109919676e-06 2.441634904895955145e-35
-1.220353571590194206e-03 1.007845238194874222e-05 3.335182922449242945e-35
-1.218185698951533254e-03 1.045052915181280743e-05 4.553217230164184021e-35
-1.216017826312872302e-03 1.083634522931712784e-05 6.212649629381361827e-35
-1.213849953674211351e-03 1.123640806691396797e-05 8.472179167416101654e-35
-1.211682081035550399e-03 1.165124386394270015e-05 1.154710673430789959e-34
-1.209514208396889447e-03 1.208139825937273748e-05 1.572935838129717232e-34
-1.207346335758228495e-03 1.252743705015121237e-05 2.141453329196736281e-34
-1.205178463119567544e-03 1.298994693610309993e-05 2.913841999463209414e-34
-1.203010590480906375e-03 1.346953629236452179e-05 3.962626710588435699e-34
-1.200842717842245423e-03 1.396683597036821759e-05 5.385922565864978402e-34
-1.198674845203584471e-03 1.448250012843629934e-05 7.316389647943167384e-34
-1.196506972564923520e-03 1.501720709307488044e-05 9.933294848027406792e-34
-1.194339099926262568e-03 1.557166025210617277e-05 1.347874961113728292e-33
-1.192171227287601616e-03 1.614658898081487869e-05 1.827955686975169381e-33
-1.190003354648940664e-03 1.674274960232999975e-05 2.477658804370758615e-33
-1.187835482010279713e-03 1.736092638350753597e-05 3.356426298624073825e-33
-1.185667609371618761e-03 1.800193256762689718e-05 4.544357707288329759e-33
-1.183499736732957809e-03 1.866661144526262685e-05 6.149328335405259152e-33
-1.181331864094296857e-03 1.935583746474211583e-05 8.316539104724157720e-33
-1.179163991455635906e-03 2.007051738365439182e-05 1.124132138754545093e-32
-1.176996118816974954e-03 2.081159146292672571e-05 1.518629645755218691e-32
-1.174828246178314002e-03 2.158003470504413980e-05 2.050435732974496307e-32
-1.172660373539652834e-03 2.237685813804334901e-05 2.766943101409692949e-32
-1.170492500900991882e-03 2.320311014697423865e-05 3.731763169682453306e-32
-1.168324628262330930e-03 2.405987785458437497e-05 5.030228327056193347e-32
-1.166156755623669978e-03 2.494828855304653763e-05 6.776744340591456704e-32
-1.163988882985009026e-03 2.586951118861636529e-05 9.124609425160936521e-32
-1.161821010346348075e-03 2.682475790117899657e-05 1.227912002571103528e-31
-1.159653137707687123e-03 2.781528562071300802e-05 1.651505346840242329e-31
-1.157485265069026171e-03 2.884239772277672601e-05 2.219997587173682844e-31
-1.155317392430365219e-03 2.990744574520113260e-05 2.982529854585708416e-31
-1.153149519791704268e-03 3.101183116825134315e-05 4.004763513307303443e-31
-1.150981647153043316e-03 3.215700726060347905e-05 5.374384453554284634e-31
-1.148813774514382364e-03 3.334448099357442197e-05 7.208424660103499319e-31
-1.146645901875721196e-03 3.457581502612341385e-05 9.662995471667284270e-31
-1.144478029237060244e-03 3.585262976324713380e-05 1.294621952975670035e-30
-1.142310156598399292e-03 3.717660549048183401e-05 1.733540278921864679e-30
-1.140142283959738340e-03 3.854948458732567661e-05 2.319982375420589588e-30
-1.137974411321077389e-03 3.997307382250098049e-05 3.103096011316622755e-30
-1.135806538682416437e-03 4.144924673408515120e-05 4.148255706685059327e-30
-1.133638666043755485e-03 4.297994609764621982e-05 5.542371137063733526e-30
-1.131470793405094533e-03 4.456718648564034755e-05 7.400915882957041982e-30
-1.129302920766433582e-03 4.621305692144474361e-05 9.877228724915613865e-30
-1.127135048127772630e-03 4.791972363152867425e-05 1.317481519876216765e-29
-1.124967175489111678e-03 4.968943289939092671e-05 1.756360786831008831e-29
-1.122799302850450726e-03 5.152451402502735301e-05 2.340144694475034772e-29
-1.120631430211789775e-03 5.342738239383413543e-05 3.116244098422927341e-29
-1.118463557573128823e-03 5.540054265899219620e-05 4.147438984611314171e-29
-1.116295684934467654e-03 5.744659204153289647e-05 5.516813733224325321e-29
-1.114127812295806702e-03 5.956822375243417275e-05 7.334261914590166688e-29
-1.111959939657145751e-03 6.176823054126772577e-05 9.745054851360816099e-29
-1.109792067018484799e-03 6.404950837606910230e-05 1.294112224398697383e-28
-1.107624194379823847e-03 6.641506025929553951e-05 1.717589474806140390e-28
-1.105456321741162895e-03 6.886800018489602207e-05 2.278382202021306090e-28
-1.103288449102501944e-03 7.141155724171895243e-05 3.020602430191628453e-28
-1.101120576463840992e-03 7.404907986867204181e-05 4.002398566394873739e-28
-1.098952703825180040e-03 7.678404026724204394e-05 5.300378454620679377e-28
-1.096784831186519088e-03 7.962003897720148484e-05 7.015412373050252356e-28
-1.094616958547858137e-03 8.256080962153869766e-05 9.280242132015872413e-28
-1.092449085909196968e-03 8.561022382686776799e-05 1.226945266886125805e-27
-1.090281213270536016e-03 8.877229632581155471e-05 1.621253215319907783e-27
-1.088113340631875064e-03 9.205119024809593992e-05 2.141096738787052820e-27
-1.085945467993214113e-03 9.545122260732781245e-05 2.826060847549988976e-27
-1.083777595354553161e-03 9.897686999069944499e-05 3.728091007598774711e-27
-1.081609722715892209e-03 1.026327744591321354e-04 4.915314167626854769e-27
-1.079441850077231257e-03 1.064237496656372735e-04 6.477028920081136500e-27
-1.077273977438570306e-03 1.103547871999730476e-04 8.530218775622194099e-27
-1.075106104799909354e-03 1.144310631679655306e-04 1.122804855457322362e-26
-1.072938232161248402e-03 1.186579450141830627e-04 1.477094132995832692e-26
-1.070770359522587450e-03 1.230409985969579327e-04 1.942101139271682960e-26
-1.068602486883926499e-03 1.275859955251032094e-04 2.552085921136560907e-26
-1.066434614245265547e-03 1.322989207659971251e-04 3.351803261063512072e-26
-1.064266741606604595e-03 1.371859805350830416e-04 4.399684408191969372e-26
-1.062098868967943427e-03 1.422536104771938699e-04 5.771973260073047924e-26
-1.059930996329282475e-03 1.475084841505002061e-04 7.568100215639538975e-26
-1.057763123690621523e-03 1.529575218242797022e-04 9.917660029885832342e-26
-1.055595251051960571e-03 1.586078996021194492e-04 1.298946722121693649e-25
-1.053427378413299620e-03 1.644670588825953423e-04 1.700330082608101978e-25
-1.051259505774638668e-03 1.705427161699090831e-04 2.224512843298492795e-25
-1.049091633135977716e-03 1.768428732474441076e-04 2.908682883572643273e-25
-1.046923760497316764e-03 1.833758277276607168e-04 3.801172790480794565e-25
-1.044755887858655813e-03 1.901501839922566659e-04 4.964764206379494678e-25
-1.042588015219994861e-03 1.971748645370443502e-04 6.480961198355572412e-25
-1.040420142581333909e-03 2.044591217365131653e-04 8.455513636123864377e-25
-1.038252269942672957e-03 2.120125500436034944e-04 1.102555210438113582e-24
-1.036084397304011789e-03 2.198450986408140566e-04 1.436879922654187212e-24
-1.033916524665350837e-03 2.279670845593296526e-04 1.871545482166927155e-24
-1.031748652026689885e-03 2.363892062834934500e-04 2.436352220081719662e-24
-1.029580779388028933e-03 2.451225578585965181e-04 3.169856052245907118e-24
-1.027412906749367982e-03 2.541786435205937783e-04 4.121912671305295697e-24
-1.025245034110707030e-03 2.635693928670761752e-04 5.356952688978494471e-24
-1.023077161472046078e-03 2.733071765895200562e-04 6.958195297891783243e-24
-1.020909288833385126e-03 2.834048227876009764e-04 9.033066263662511782e-24
-1.018741416194724175e-03 2.938756338870980589e-04 1.172016044053392544e-23
-1.016573543556063223e-03 3.047334041837399280e-04 1.519818394464089518e-23
-1.014405670917402271e-03 3.159924380361571168e-04 1.969743222765796812e-23
-1.012237798278741319e-03 3.276675687319612843e-04 2.551451469055709177e-23
-1.010069925640080368e-03 3.397741780518642035e-04 3.303123319487719459e-23
-1.007902053001419416e-03 3.523282165576881284e-04 4.273877231795224056e-23
-1.005734180362758247e-03 3.653462246310435380e-04 5.526867796676399222e-23
-1.003566307724097295e-03 3.788453542904571562e-04 7.143250638199411524e-23
-1.001398435085436344e-03 3.928433918157976136e-04 9.227254087483168607e-23
-9.992305624467753920e-04 4.073587812098320923e-04 1.191266282410475600e-22
-9.970626898081144402e-04 4.224106485279367188e-04 1.537110178441438585e-22
-9.948948171694534885e-04 4.380188271080840963e-04 1.982261407809889111e-22
-9.927269445307925367e-04 4.542038837344403103e-04 2.554916035796100089e-22
-9.905590718921315849e-04 4.709871457691006970e-04 3.291183652635867660e-22
-9.883911992534706332e-04 4.883907292878654537e-04 4.237282125739761636e-22
-9.862233266148096814e-04 5.064375682571443460e-04 5.452333643892619436e-22
-9.840554539761487297e-04 5.251514447906033972e-04 7.011924724232794416e-22
-9.818875813374877779e-04 5.445570205254719309e-04 9.012636292456051693e-22
-9.797197086988266093e-04 5.646798691599874773e-04 1.157780483173304834e-21
-9.775518360601656576e-04 5.855465101949514388e-04 1.486484490026811186e-21
-9.753839634215047058e-04 6.071844439239978009e-04 1.907455077705054830e-21
-9.732160907828437540e-04 6.296221877187617964e-04 2.446290529983137117e-21
-9.710482181441828023e-04 6.528893136569128642e-04 3.135606299239315107e-21
-9.688803455055218505e-04 6.770164875427797050e-04 4.016934971670335592e-21
-9.667124728668608988e-04 7.020355093721044422e-04 5.143134157324625384e-21
-9.645446002281999470e-04 7.279793552943872445e-04 6.581436318509645268e-21
-9.623767275895389953e-04 7.548822211282977613e-04 8.417309432483620103e-21
-9.602088549508780435e-04 7.827795674876324552e-04 1.075934121966952877e-20
-9.580409823122170918e-04 8.117081665774373515e-04 1.374541472165970579e-20
-9.558731096735561400e-04 8.417061507221845242e-04 1.755051211303273857e-20
-9.537052370348951882e-04 8.728130626900645721e-04 2.239657030920377844e-20
-9.515373643962341281e-04 9.050699078799549074e-04 2.856492059543620161e-20
-9.493694917575730679e-04 9.385192084400036105e-04 3.641198064371196036e-20
-9.472016191189121161e-04 9.732050593893794722e-04 4.638903775019958103e-20
-9.450337464802511644e-04 1.009173186817316535e-03 5.906717544172660344e-20
-9.428658738415902126e-04 1.046471008236430408e-03 7.516866237468276897e-20
-9.406980012029292609e-04 1.085147695170027727e-03 9.560645588002409115e-20
-9.385301285642683091e-04 1.125254238056166587e-03 1.215338889956420407e-19
-9.363622559256073574e-04 1.166843513554240456e-03 1.544071297472708803e-19
-9.341943832869464056e-04 1.209970354343066056e-03 1.960636500849669337e-19
-9.320265106482854538e-04 1.254691621502717833e-03 2.488207506353322293e-19
-9.298586380096245021e-04 1.301066279575839721e-03 3.155991951984882700e-19
-9.276907653709635503e-04 1.349155474407584716e-03 4.000782639153713312e-19
-9.255228927323024901e-04 1.399022613867171704e-03 5.068900959579834894e-19
-9.233550200936414300e-04 1.450733451557710552e-03 6.418631353371935541e-19
-9.211871474549804782e-04 1.504356173624986880e-03 8.123269083607542314e-19
-9.190192748163195265e-04 1.559961488780002700e-03 1.027493361352906329e-18
-9.168514021776585747e-04 1.617622721654265842e-03 1.298933711983420915e-18
-9.146835295389976229e-04 1.677415909611216236e-03 1.641174389171170458e-18
-9.125156569003366712e-04 1.739419903141943037e-03 2.072441367499942566e-18
-9.103477842616757194e-04 1.803716469977761265e-03 2.615589304367238969e-18
-9.081799116230147677e-04 1.870390403057440708e-03 3.299260684448775835e-18
-9.060120389843538159e-04 1.939529632491799986e-03 4.159331063946335487e-18
-9.038441663456928642e-04 2.011225341673777978e-03 5.240709975572650032e-18
-9.016762937070319124e-04 2.085572087687415001e-03 6.599583705802526034e-18
-8.995084210683709607e-04 2.162667926175162233e-03 8.306206727813759210e-18
-8.973405484297099005e-04 2.242614540828470962e-03 1.044837397472718247e-17
-8.951726757910488403e-04 2.325517377673008788e-03 1.313573748275441548e-17
-8.930048031523878885e-04 2.411485784326151873e-03 1.650516958983994426e-17
-8.908369305137269368e-04 2.500633154410823039e-03 2.072742251841374393e-17
-8.886690578750659850e-04 2.593077077316767627e-03 2.601539285436790123e-17
-8.865011852364050333e-04 2.688939493507343063e-03 3.263437167249856892e-17
-8.843333125977440815e-04 2.788346855577233767e-03 4.091474992770388425e-17
-8.821654399590831298e-04 2.891430295274146235e-03 5.126775799301879642e-17
-8.799975673204221780e-04 2.998325796705439937e-03 6.420495247706061138e-17
-8.778296946817612263e-04 3.109174375958797653e-03 8.036232830894548952e-17
-8.756618220431002745e-04 3.224122267374566336e-03 1.005301363901854430e-16
-8.734939494044393227e-04 3.343321116716208973e-03 1.256897352380321227e-16
-8.713260767657783710e-04 3.466928181494446405e-03 1.570591091704255591e-16
-8.691582041271173108e-04 3.595106538710011318e-03 1.961490581186542198e-16
-8.669903314884562506e-04 3.728025300290092100e-03 2.448325202071001627e-16
-8.648224588497952989e-04 3.865859836503259157e-03 3.054300461892823688e-16
-8.626545862111343471e-04 4.008792007648703457e-03 3.808151270214947076e-16
-8.604867135724733954e-04 4.157010404326241804e-03 4.745439094400341881e-16
-8.583188409338124436e-04 4.310710596605030719e-03 5.910148523542306602e-16
-8.561509682951514918e-04 4.470095392420749859e-03 7.356651191799362657e-16
-8.539830956564905401e-04 4.635375105543172898e-03 9.152120164323497021e-16
-8.518152230178295883e-04 4.806767833468793966e-03 1.137949635769425886e-15
-8.496473503791686366e-04 4.984499745606217266e-03 1.414113106435512721e-15
-8.474794777405076848e-04 5.168805382135673206e-03 1.756325603891061235e-15
-8.453116051018467331e-04 5.359927963938401763e-03 2.180146592576734826e-15
-8.431437324631857813e-04 5.558119714005873777e-03 2.704743832269252611e-15
-8.409758598245247211e-04 5.763642190754371744e-03 3.353716600572341675e-15
-8.388079871858636610e-04 5.976766633686155308e-03 4.156103562524978075e-15
-8.366401145472027092e-04 6.197774321854689246e-03 5.147615973817784401e-15
-8.344722419085417574e-04 6.426956945608458018e-03 6.372145703999905810e-15
-8.323043692698808057e-04 6.664616992105540892e-03 7.883608232413787215e-15
-8.301364966312198539e-04 6.911068145109139360e-03 9.748193690221896782e-15
-8.279686239925589022e-04 7.166635699593476225e-03 1.204711466345499795e-14
-8.258007513538979504e-04 7.431656991708966709e-03 1.487995839566866454e-14
-8.236328787152369987e-04 7.706481844675839091e-03 1.836877390892278813e-14
-8.214650060765760469e-04 7.991473031196476631e-03 2.266305220829483547e-14
-8.192971334379150952e-04 8.287006752999082765e-03 2.794579111996883117e-14
-8.171292607992541434e-04 8.593473138147211463e-03 3.444087660194865947e-14
-8.149613881605930832e-04 8.911276756773877164e-03 4.242206095688252143e-14
-8.127935155219320230e-04 9.240837155923243076e-03 5.222387694208293659e-14
-8.106256428832710713e-04 9.582589414207944717e-03 6.425489731603974095e-14
-8.084577702446101195e-04 9.936984717016704091e-03 7.901383428006459185e-14
-8.062898976059491678e-04 1.030449095303398802e-02 9.710907543316018928e-14
-8.041220249672882160e-04 1.068559333286166375e-02 1.192823756804201022e-13
-8.019541523286272643e-04 1.108079503056186126e-02 1.464375721061988663e-13
-7.997862796899663125e-04 1.149061784897111547e-02 1.796753660180484171e-13
-7.976184070513053607e-04 1.191560290966667962e-02 2.203354289983065183e-13
-7.954505344126444090e-04 1.235631136849870033e-02 2.700473447924541416e-13
-7.932826617739834572e-04 1.281332515763689353e-02 3.307922044627845600e-13
-7.911147891353225055e-04 1.328724775511358654e-02 4.049770382545766451e-13
-7.889469164966615537e-04 1.377870498288338852e-02 4.955247057263838513e-13
-7.867790438580004935e-04 1.428834583445642153e-02 6.059823897513797145e-13
-7.846111712193394334e-04 1.481684333320131344e-02 7.406524664658874447e-13
-7.824432985806784816e-04 1.536489542245545598e-02 9.047502716633108421e-13
-7.802754259420175299e-04 1.593322588862194564e-02 1.104594177676666624e-12
-7.781075533033565781e-04 1.652258531847548492e-02 1.347834460921490868e-12
-7.759396806646956263e-04 1.713375209194656704e-02 1.643728711504399446e-12
-7.737718080260346746e-04 1.776753341169894085e-02 2.003473051132425494e-12
-7.716039353873737228e-04 1.842476637086489996e-02 2.440600229507652540e-12
-7.694360627487127711e-04 1.910631906035275759e-02 2.971457816266715444e-12
-7.672681901100518193e-04 1.981309171719492640e-02 3.615782258879318035e-12
-7.651003174713908676e-04 2.054601791545737632e-02 4.397387611764034974e-12
-7.629324448327299158e-04 2.130606580128923191e-02 5.344991346692666348e-12
-7.607645721940689641e-04 2.209423937374983132e-02 6.493203933633104403e-12
-7.585966995554079039e-04 2.291157981311003206e-02 7.883713957362459575e-12
-7.564288269167468437e-04 2.375916685838872638e-02 9.566706553087992216e-12
-7.542609542780858919e-04 2.463812023595077574e-02 1.160256007402658556e-11
-7.520930816394249402e-04 2.554960114105994662e-02 1.406387434538704639e-11
-7.499252090007639884e-04 2.649481377434982285e-02 1.703789384733520940e-11
-7.477573363621030367e-04 2.747500693525166751e-02 2.062940098005616238e-11
-7.455894637234420849e-04 2.849147567448930690e-02 2.496416852037423012e-11
-7.434215910847811332e-04 2.954556300783324138e-02 3.019307686075474890e-11
-7.412537184461201814e-04 3.063866169338618287e-02 3.649702107203642203e-11
-7.390858458074592297e-04 3.177221607475565895e-02 4.409275577091491524e-11
-7.369179731687982779e-04 3.294772399255816581e-02 5.323985281031611917e-11
-7.347501005301373261e-04 3.416673876678943955e-02 6.424897865636210577e-11
-7.325822278914763744e-04 3.543087125268933740e-02 7.749173580047157933e-11
-7.304143552528154226e-04 3.674179197282802234e-02 9.341235664876978099e-11
-7.282464826141544709e-04 3.810123332824017633e-02 1.125415901648681403e-10
-7.260786099754935191e-04 3.951099189154041319e-02 1.355131824347299609e-10
-7.239107373368325674e-04 4.097293078506076408e-02 1.630834238101379898e-10
-7.217428646981716156e-04 4.248898214716407412e-02 1.961543191584100581e-10
-7.195749920595106638e-04 4.406114969000574089e-02 2.358010360808238754e-10
-7.174071194208494952e-04 4.569151135213503356e-02 2.833044011788553647e-10
-7.152392467821883267e-04 4.738222204945446298e-02 3.401893493549191052e-10
-7.130713741435273749e-04 4.913551652818910070e-02 4.082703889936016167e-10
-7.109035015048664231e-04 5.095371232364771796e-02 4.897053304625919044e-10
-7.087356288662054714e-04 5.283921282870095160e-02 5.870587410840026244e-10
-7.065677562275445196e-04 5.479451047605021080e-02 7.033768416349224711e-10
-7.043998835888835679e-04 5.682219003850661615e-02 8.422758534186708129e-10
-7.022320109502226161e-04 5.892493205165999504e-02 1.008046147803952376e-09
-7.000641383115616644e-04 6.110551636348000165e-02 1.205774949716212520e-09
-6.978962656729007126e-04 6.336682581555820593e-02 1.441490811959076202e-09
-6.957283930342397608e-04 6.571185006087693070e-02 1.722333618918446235e-09
-6.935605203955788091e-04 6.814368952317093053e-02 2.056754508237389770e-09
-6.913926477569178573e-04 7.066555950313760381e-02 2.454750831367326453e-09
-6.892247751182569056e-04 7.328079443694199280e-02 2.928142124532108634e-09
-6.870569024795959538e-04 7.599285231267426111e-02 3.490894049034129092e-09
-6.848890298409350021e-04 7.880531925061565190e-02 4.159498405199674148e-09
-6.827211572022740503e-04 8.172191425339614401e-02 4.953418651978151177e-09
-6.805532845636130986e-04 8.474649413234928985e-02 5.895611902265656651e-09
-6.783854119249521468e-04 8.788305861660151985e-02 7.013140144527012919e-09
-6.762175392862911950e-04 9.113575565168025028e-02 8.337885501057030792e-09
-6.740496666476302433e-04 9.450888689467597248e-02 9.907386714425133045e-09
-6.718817940089692915e-04 9.800691341325162842e-02 1.176581680457082845e-08
-6.697139213703083398e-04 1.016344615960669967e-01 1.396512501488411072e-08
-6.675460487316473880e-04 1.053963292824680043e-01 1.656636982954719224e-08
-6.653781760929864363e-04 1.092974921195776911e-01 1.964127406852280647e-08
-6.632103034543254845e-04 1.133431101552290904e-01 2.327403793315185807e-08
-6.610424308156643159e-04 1.175385346755021543e-01 2.756345147819393422e-08
-6.588745581770031473e-04 1.218893152959357046e-01 3.262535443225630152e-08
-6.567066855383421956e-04 1.264012073158399252e-01 3.859549869967535575e-08
-6.545388128996812438e-04 1.310801793454760278e-01 4.563287739156527869e-08
-6.523709402610202920e-04 1.359324212162282275e-01 5.392359400944553895e-08
-6.502030676223593403e-04 1.409643521842816882e-01 6.368535662054579862e-08
-6.480351949836983885e-04 1.461826294387027769e-01 7.517269472261840135e-08
-6.458673223450374368e-04 1.515941569252194365e-01 8.868301122828950185e-08
-6.436994497063764850e-04 1.572060944974295882e-01 1.045635988656627024e-07
-6.415315770677155333e-04 1.630258674075932279e-01 1.232197695887624605e-07
-6.393637044290545815e-04 1.690611761496194909e-01 1.451242676529446238e-07
-6.371958317903936297e-04 1.753200066673209767e-01 1.708281622148775198e-07
-6.350279591517326780e-04 1.818106409415117253e-01 2.009734440913795604e-07
-6.328600865130717262e-04 1.885416679700054887e-01 2.363075841386018546e-07
-6.306922138744107745e-04 1.955219951551104007e-01 2.777003481367439901e-07
-6.285243412357498227e-04 2.027608601137581845e-01 3.261632056987795064e-07
-6.263564685970888710e-04 2.102678429259557669e-01 3.828717192548236967e-07
-6.241885959584279192e-04 2.180528788378455762e-01 4.491913543734732930e-07
-6.220207233197669675e-04 2.261262714362538839e-01 5.267072154407821733e-07
-6.198528506811060157e-04 2.344987063122485060e-01 6.172582820072189157e-07
-6.176849780424450639e-04 2.431812652318565970e-01 7.229768020335899641e-07
-6.155171054037841122e-04 2.521854408327919295e-01 8.463335900525704994e-07
-6.133492327651231604e-04 2.615231518667267552e-01 9.901900822961444046e-07
-6.111813601264622087e-04 2.712067590073712342e-01 1.157858118668208909e-06
-6.090134874878012569e-04 2.812490812453821709e-01 1.353168554797961664e-06
-6.068456148491400883e-04 2.916634128919036173e-01 1.580549958226960475e-06
-6.046777422104789197e-04 3.024635412133416801e-01 1.845118813222027959e-06
-6.025098695718179680e-04 3.136637647208314617e-01 2.152782851176483235e-06
-6.003419969331570162e-04 3.252789121387279492e-01 2.510359340748951219e-06
-5.981741242944960645e-04 3.373243620773223594e-01 2.925710416783986470e-06
-5.960062516558351127e-04 3.498160634359850363e-01 3.407897802987620389e-06
-5.938383790171741609e-04 3.627705565638414398e-01 3.967359593993967518e-06
-5.916705063785132092e-04 3.762049952061541358e-01 4.616112111962226187e-06
-5.895026337398522574e-04 3.901371692655905554e-01 5.367980245744791323e-06
-5.873347611011913057e-04 4.045855284086685155e-01 6.238860122018348079e-06
-5.851668884625303539e-04 4.195692065487758304e-01 7.247018453165974569e-06
-5.829990158238694022e-04 4.351080472383478948e-01 8.413433462328649879e-06
-5.808311431852084504e-04 4.512226300039929860e-01 9.762182908753741311e-06
-5.786632705465474986e-04 4.679342976595932124e-01 1.132088543390928594e-05
-5.764953979078865469e-04 4.852651846337484587e-01 1.312120222914777525e-05
-5.743275252692255951e-04 5.032382463492520719e-01 1.519940689817482500e-05
-5.721596526305646434e-04 5.218772896937016181e-01 1.759703236233139964e-05
-5.699917799919036916e-04 5.412070046217986041e-01 2.036160474485182150e-05
-5.678239073532427399e-04 5.612529969314168365e-01 2.354747538406014350e-05
-5.656560347145817881e-04 5.820418222570529210e-01 2.721676347832200117e-05
-5.634881620759208364e-04 6.036010213259190849e-01 3.144042337221671698e-05
-5.613202894372598846e-04 6.259591565236259925e-01 3.629945216996066659e-05
-5.591524167985989328e-04 6.491458498181257308e-01 4.188625522624002281e-05
-5.569845441599379811e-04 6.731918220924185681e-01 4.830618913561828085e-05
-5.548166715212770293e-04 6.981289339384082471e-01 5.567930414061522632e-05
-5.526487988826160776e-04 7.239902279662064899e-01 6.414231042842739937e-05
-5.504809262439549090e-04 7.508099726852585087e-01 7.385079561208761118e-05
-5.483130536052937404e-04 7.786237080157174528e-01 8.498172382092536177e-05
-5.461451809666327886e-04 8.074682924906996240e-01 9.773625028713251860e-05
-5.439773083279718369e-04 8.373819522122786241e-01 1.123428891421984695e-04
-5.418094356893108851e-04 8.684043316264603574e-01 1.290610763638898241e-04
-5.396415630506499334e-04 9.005765461847430320e-01 1.481851744791333762e-04
-5.374736904119889816e-04 9.339412369624648935e-01 1.700489707714646071e-04
-5.353058177733280298e-04 9.685426273066940484e-01 1.950307264078918266e-04
-5.331379451346670781e-04 1.004426581589143330e+00 2.235588401367667179e-04
-5.309700724960061263e-04 1.041640666142399807e+00 2.561181970669618190e-04
-5.288021998573451746e-04 1.080234212460692511e+00 2.932572805747697990e-04
-5.266343272186842228e-04 1.120258382749423021e+00 3.355961336577371846e-04
-5.244664545800232711e-04 1.161766237910815347e+00 3.838352651283434471e-04
-5.222985819413623193e-04 1.204812808056332285e+00 4.387656059831246597e-04
-5.201307093027013675e-04 1.249455165639841381e+00 5.012796321681139543e-04
-5.179628366640404158e-04 1.295752501309018312e+00 5.723837818675172207e-04
-5.157949640253794640e-04 1.343766202576145874e+00 6.532123084529474488e-04
-5.136270913867185123e-04 1.393559935413190898e+00 7.450427244345122829e-04
-5.114592187480575605e-04 1.445199728879927648e+00 8.493130072472053092e-04
-5.092913461093966088e-04 1.498754062898048245e+00 9.676407545872351161e-04
-5.071234734707356570e-04 1.554293959288219673e+00 1.101844495389505720e-03
-5.049556008320747053e-04 1.611893076191602381e+00 1.253967382522901304e-03
-5.027877281934137535e-04 1.671627806001682037e+00 1.426303514993069749e-03
-5.006198555547528017e-04 1.733577376937170511e+00 1.621427161009349888e-03
-4.984519829160918500e-04 1.797823958391336463e+00 1.842225178825192353e-03
-4.962841102774308982e-04 1.864452770198454346e+00 2.091932959939526212e-03
-4.941162376387697296e-04 1.933552195963091247e+00 2.374174249195035429e-03
-4.919483650001085610e-04 2.005213900603442845e+00 2.693005228680917570e-03
-4.897804923614476093e-04 2.079532952265638723e+00 3.052963287301157808e-03
-4.876126197227866575e-04 2.156607948771722683e+00 3.459120935569689852e-03
-4.854447470841257058e-04 2.236541148769961573e+00 3.917145365812357317e-03
-4.832768744454647540e-04 2.319438607762730253e+00 4.433364201670240805e-03
-4.811090018068038023e-04 2.405410319193407087e+00 5.014838027791928242e-03
-4.789411291681428505e-04 2.494570360780717699e+00 5.669440341061727888e-03
-4.767732565294818987e-04 2.587037046295857845e+00 6.405945618829757097e-03
-4.746053838908209470e-04 2.682933082985161199e+00 7.234126257584804626e-03
-4.724375112521599952e-04 2.782385734848356940e+00 8.164859197540372954e-03
-4.702696386134990435e-04 2.885526991990646106e+00 9.210243114893122696e-03
-4.681017659748380917e-04 2.992493746274707878e+00 1.038372713426142201e-02
-4.659338933361771400e-04 3.103427973507265403e+00 1.170025208922667419e-02
-4.637660206975161882e-04 3.218476922403579632e+00 1.317640543918031752e-02
-4.615981480588552364e-04 3.337793310582374051e+00 1.483059103602996955e-02
-4.594302754201942847e-04 3.461535527852974692e+00 1.668321502492908781e-02
-4.572624027815333329e-04 3.589867847066437356e+00 1.875688925926242284e-02
-4.550945301428723812e-04 3.722960642812239040e+00 2.107665371181783459e-02
-4.529266575042114294e-04 3.860990618253032025e+00 2.367021947158630402e-02
-4.507587848655504777e-04 4.004141040400457818e+00 2.656823402910419088e-02
-4.485909122268895259e-04 4.152601984146663483e+00 2.980457067284053574e-02
-4.464230395882285742e-04 4.306570585377685667e+00 3.341664394495215407e-02
-4.442551669495676224e-04 4.466251303507110748e+00 3.744575323689724317e-02
-4.420872943109066706e-04 4.631856193781063169e+00 4.193745674398762641e-02
-4.399194216722455020e-04 4.803605189718714641e+00 4.694197814302639160e-02
-4.377515490335843334e-04 4.981726396065888629e+00 5.251464850874489054e-02
-4.355836763949233817e-04 5.166456392653784313e+00 5.871638614281043944e-02
-4.334158037562624299e-04 5.358040549569251354e+00 6.561421715365628460e-02
-4.312479311176014782e-04 5.556733354058036589e+00 7.328183979621825939e-02
-4.290800584789405264e-04 5.762798749598626813e+00 8.180023575767246535e-02
-4.269121858402795747e-04 5.976510487600283028e+00 9.125833175828405863e-02
-4.247443132016186229e-04 6.198152492195966978e+00 1.017537150252169204e-01
-4.225764405629576712e-04 6.428019238618288611e+00 1.133934063913210472e-01
-4.204085679242967194e-04 6.666416145665016835e+00 1.262946949700920751e-01
-4.182406952856357676e-04 6.913659982779582158e+00 1.405860385617475894e-01
-4.160728226469748159e-04 7.170079292291354101e+00 1.564080341531242369e-01
-4.139049500083138641e-04 7.436014827381334236e+00 1.739144630852440809e-01
-4.117370773696529124e-04 7.711820006359566548e+00 1.932734156761968525e-01
-4.095692047309919606e-04 7.997861383862655771e+00 2.146685003026362337e-01
-4.074013320923310089e-04 8.294519139602639868e+00 2.383001421597377434e-01
-4.052334594536700571e-04 8.602187585321839691e+00 2.643869771359245724e-01
-4.030655868150091053e-04 8.921275690632851862e+00 2.931673464538069873e-01
-4.008977141763481536e-04 9.252207628448401167e+00 3.249008979414516607e-01
-3.987298415376872018e-04 9.595423340731679573e+00 3.598703000067829394e-01
-3.965619688990262501e-04 9.951379125325747310e+00 3.983830745911530191e-01
-3.943940962603652983e-04 1.032054824464825948e+01 4.407735555742952060e-01
-3.922262236217043466e-04 1.070342155706772047e+01 4.874049792900169153e-01
-3.900583509830433948e-04 1.110050817180761129e+01 5.386717139884017458e-01
-3.878904783443824431e-04 1.151233612825672914e+01 5.950016352436532374e-01
-3.857226057057214913e-04 1.193945310059651099e+01 6.568586544549749329e-01
-3.835547330670603227e-04 1.238242712869066331e+01 7.247454077184787291e-01
-3.813868604283991541e-04 1.284184737621719385e+01 7.992061124586503640e-01
-3.792189877897382023e-04 1.331832491706044230e+01 8.808295992957617671e-01
-3.770511151510772506e-04 1.381249355101786236e+01 9.702525266875801080e-01
-3.748832425124162988e-04 1.432501064991641648e+01 1.068162785917312618e+00
-3.727153698737553471e-04 1.485655803527402519e+01 1.175303104001514498e+00
-3.705474972350943953e-04 1.540784288868443674e+01 1.292474852058519641e+00
-3.683796245964334436e-04 1.597959869614769524e+01 1.420542066606237830e+00
-3.662117519577724918e-04 1.657258622761396438e+01 1.560435691144851811e+00
-3.640438793191115401e-04 1.718759455305649908e+01 1.713158045220898984e+00
-3.618760066804505883e-04 1.782544209643834421e+01 1.879787527961024551e+00
-3.597081340417896365e-04 1.848697772898842118e+01 2.061483562802561842e+00
-3.575402614031286848e-04 1.917308190325627137e+01 2.259491789829830122e+00
-3.553723887644677330e-04 1.988466782946901645e+01 2.475149511746243647e+00
-3.532045161258067813e-04 2.062268269577159074e+01 2.709891399068570905e+00
-3.510366434871458295e-04 2.138810893399061897e+01 2.965255459617087475e+00
-3.488687708484848778e-04 2.218196553262347237e+01 3.242889276790431818e+00
-3.467008982098239260e-04 2.300530939881800663e+01 3.544556520451890513e+00
-3.445330255711629742e-04 2.385923677117483166e+01 3.872143733511979491e+00
-3.423651529325020225e-04 2.474488468527205498e+01 4.227667396465331073e+00
-3.401972802938410707e-04 2.566343249388442160e+01 4.613281271226179925e+00
-3.380294076551801190e-04 2.661610344394244265e+01 5.031284024600767069e+00
-3.358615350165191672e-04 2.760416631235312224e+01 5.484127130635701342e+00
-3.336936623778582155e-04 2.862893710288500770e+01 5.974423049883283987e+00
-3.315257897391972637e-04 2.969178080640143236e+01 6.504953682328201481e+00
-3.293579171005363120e-04 3.079411322681226082e+01 7.078679089319186879e+00
-3.271900444618751434e-04 3.193740287520356347e+01 7.698746478345831257e+00
-3.250221718232139748e-04 3.312317293469585877e+01 8.368499442889159923e+00
-3.228542991845530230e-04 3.435300329867947511e+01 9.091487447858712656e+00
-3.206864265458920712e-04 3.562853268517256566e+01 9.871475549302545005e+00
-3.185185539072311195e-04 3.695146083015200844e+01 1.071245433514364009e+01
-3.163506812685701677e-04 3.832355076281378103e+01 1.161865007165812358e+01
-3.141828086299092160e-04 3.974663116583115396e+01 1.259453503826348175e+01
-3.120149359912482642e-04 4.122259882379367468e+01 1.364483803093684955e+01
-3.098470633525873125e-04 4.275342116312967988e+01 1.477455501223370504e+01
-3.076791907139263607e-04 4.434113888693949690e+01 1.598895988342907870e+01
-3.055113180752654090e-04 4.598786870829530926e+01 1.729361535176506948e+01
-3.033434454366044572e-04 4.769580618569671771e+01 1.869438386315941614e+01
-3.011755727979435054e-04 4.946722866451120382e+01 2.019743856802331550e+01
-2.990077001592825537e-04 5.130449832837110336e+01 2.180927428505308541e+01
-2.968398275206216019e-04 5.321006536464928871e+01 2.353671842501473677e+01
-2.946719548819606502e-04 5.518647124829065120e+01 2.538694183363523038e+01
-2.925040822432996984e-04 5.723635214843720576e+01 2.736746950976833048e+01
-2.903362096046387467e-04 5.936244246245205147e+01 2.948619115201751129e+01
-2.881683369659777949e-04 6.156757848212083672e+01 3.175137148399852194e+01
-2.860004643273168431e-04 6.385470219698913752e+01 3.417166030541002897e+01
-2.838325916886558914e-04 6.622686523998153518e+01 3.675610221308155445e+01
-2.816647190499949396e-04 6.868723298064161042e+01 3.951414593318601476e+01
-2.794968464113339879e-04 7.123908877153358787e+01 4.245565320286945621e+01
-2.773289737726730361e-04 7.388583835355535712e+01 4.559090713666952865e+01
-2.751611011340120844e-04 7.663101442613006498e+01 4.893062001029708341e+01
-2.729932284953509158e-04 7.947828138846669788e+01 5.248594039165519121e+01
-2.708253558566897472e-04 8.243144025831594490e+01 5.626845954638642411e+01
-2.686574832180287954e-04 8.549443377489052409e+01 6.029021704280956584e+01
-2.664896105793678437e-04 8.867135169286808605e+01 6.456370547883049937e+01
-2.643217379407068919e-04 9.196643627465866189e+01 6.910187425132859573e+01
-2.621538653020459401e-04 9.538408798838993619e+01 7.391813228666110547e+01
-2.599859926633849884e-04 9.892887141934453155e+01 7.902634964929153227e+01
-2.578181200247240366e-04 1.026055214028767182e+02 8.444085794418872126e+01
-2.556502473860630849e-04 1.064189493871391932e+02 9.017644942756736270e+01
-2.534823747474021331e-04 1.103742500342654438e+02 9.624837473978533353e+01
-2.513145021087411814e-04 1.144767080689827736e+02 1.026723391737932616e+02
-2.491466294700802296e-04 1.187318053839677674e+02 1.094644973924886102e+02
-2.469787568314192779e-04 1.231452284116110150e+02 1.166414465086646004e+02
-2.448108841927583261e-04 1.277228757722244268e+02 1.242202174420116449e+02
-2.426430115540973743e-04 1.324708662091042868e+02 1.322182644688257938e+02
-2.404751389154364226e-04 1.373955468212566871e+02 1.406534528817537364e+02
-2.383072662767754708e-04 1.425035016050078127e+02 1.495440446790514386e+02
-2.361393936381145191e-04 1.478015603161388754e+02 1.589086822054988772e+02
-2.339715209994535673e-04 1.532968076646380382e+02 1.687663696703035328e+02
-2.318036483607926156e-04 1.589965928546131124e+02 1.791364524710505464e+02
-2.296357757221316638e-04 1.649085394823881927e+02 1.900385942570602822e+02
-2.274679030834707121e-04 1.710405558063083049e+02 2.014927516703641004e+02
-2.253000304448097603e-04 1.774008454022824139e+02 2.135191467079710321e+02
-2.231321578061488085e-04 1.839979182196362615e+02 2.261382366551238476e+02
-2.209642851674878568e-04 1.908406020524003281e+02 2.393706815458849633e+02
-2.187964125288269050e-04 1.979380544417336694e+02 2.532373091146283173e+02
-2.166285398901657364e-04 2.052997750257878522e+02 2.677590772098335492e+02
-2.144606672515045678e-04 2.129356183539300957e+02 2.829570336500112830e+02
-2.122927946128436161e-04 2.208558071829039022e+02 2.988522735106022310e+02
-2.101249219741826643e-04 2.290709462731693691e+02 3.154658938402561716e+02
-2.079570493355217126e-04 2.375920367043598844e+02 3.328189458150457085e+02
-2.057891766968607608e-04 2.464304907295315559e+02 3.509323843498410724e+02
-2.036213040581998091e-04 2.555981471886237273e+02 3.698270151972604367e+02
-2.014534314195388573e-04 2.651072875023402275e+02 3.895234395762691975e+02
-1.992855587808779055e-04 2.749706522684718379e+02 4.100419963846330234e+02
-1.971176861422169538e-04 2.852014584835320647e+02 4.314027020619487303e+02
-1.949498135035560020e-04 2.958134174134503382e+02 4.536251881828966361e+02
-1.927819408648950503e-04 3.068207531379962347e+02 4.767286368735692008e+02
-1.906140682262340985e-04 3.182382217945462344e+02 5.007317141572542027e+02
-1.884461955875731468e-04 3.300811315478019310e+02 5.256525013497582677e+02
-1.862783229489121950e-04 3.423653633130994649e+02 5.515084246382648416e+02
-1.841104503102512432e-04 3.551073922620109897e+02 5.783161829916781471e+02
-1.819425776715902915e-04 3.683243101400673822e+02 6.060916745644697130e+02
-1.797747050329293397e-04 3.820338484275745259e+02 6.348499217699741166e+02
-1.776068323942683880e-04 3.962544023757116634e+02 6.646049952130075553e+02
-1.754389597556074362e-04 4.110050559513514941e+02 6.953699366853355741e+02
-1.732710871169464845e-04 4.263056077253424974e+02 7.271566814409598010e+02
-1.711032144782855327e-04 4.421765977403624106e+02 7.599759799812668462e+02
-1.689353418396245810e-04 4.586393353958526404e+02 7.938373195927400729e+02
-1.667674692009636292e-04 4.757159283890337065e+02 8.287488458920672656e+02
-1.645995965623026774e-04 4.934293127525179443e+02 8.647172846450279167e+02
-1.624317239236415088e-04 5.118032840306458979e+02 9.017478641364001533e+02
-1.602638512849803402e-04 5.308625296383286241e+02 9.398442383781981562e+02
-1.580959786463193885e-04 5.506326624479265774e+02 9.790084114528344799e+02
-1.559281060076584367e-04 5.711402556514952948e+02 1.019240663296053299e+03
-1.537602333689974850e-04 5.924128789475953454e+02 1.060539477231745195e+03
-1.515923607303365332e-04 6.144791361038760442e+02 1.102901469576984482e+03
-1.494244880916755815e-04 6.373687039486513868e+02 1.146321321640572705e+03
-1.472566154530146297e-04 6.611123728468505760e+02 1.190791714442133525e+03
-1.450887428143536780e-04 6.857420887179546298e+02 1.236303266481210130e+03
-1.429208701756927262e-04 7.112909966558657970e+02 1.282844474886856688e+03
-1.407529975370317744e-04 7.377934862131052114e+02 1.330401660277775363e+03
-1.385851248983708227e-04 7.652852384142668143e+02 1.378958915661143692e+03
-1.364172522597098709e-04 7.938032745663434753e+02 1.428498059694786207e+03
-1.342493796210489192e-04 8.233860069363257708e+02 1.478998594632270624e+03
-1.320815069823879674e-04 8.540732913693917681e+02 1.530437669263824091e+03
-1.299136343437270157e-04 8.859064819240750239e+02 1.582790047157599020e+03
-1.277457617050660639e-04 9.189284876040157997e+02 1.636028080495808581e+03
-1.255778890664051121e-04 9.531838312692570980e+02 1.690121689788538561e+03
-1.234100164277441604e-04 9.887187108135956350e+02 1.745038349734671556e+03
-1.212421437890832086e-04 1.025581062698214510e+03 1.800743081484308050e+03
-1.190742711504222569e-04 1.063820627935742095e+03 1.857198451540369888e+03
-1.169063985117613051e-04 1.103489020622993621e+03 1.914364577518751048e+03
-1.147385258731003534e-04 1.144639799125007130e+03 1.972199140966480172e+03
-1.125706532344394016e-04 1.187328540017575051e+03 2.030657407415942089e+03
-1.104027805957784499e-04 1.231612914900317264e+03 2.089692253830278787e+03
-1.082349079571174981e-04 1.277552770197479049e+03 2.149254203570815207e+03
-1.060670353184563295e-04 1.325210210069100867e+03 2.209291468991719285e+03
-1.038991626797951609e-04 1.374649682560958581e+03 2.269750001740218067e+03
-1.017312900411342091e-04 1.425938069127906147e+03 2.330573550812799567e+03
-9.956341740247325739e-05 1.479144777671760494e+03 2.391703728388718446e+03
-9.739554476381230563e-05 1.534341839241920752e+03 2.453080083432225365e+03
-9.522767212515135388e-05 1.591604008554501661e+03 2.514640183024310318e+03
-9.305979948649040212e-05 1.651008868493821410e+03 2.576319701353340861e+03
-9.089192684782945036e-05 1.712636938768880782e+03 2.638052516262157496e+03
-8.872405420916849861e-05 1.776571788906913298e+03 2.699770813216966417e+03
-8.655618157050754685e-05 1.842900155776414522e+03 2.761405196530979538e+03
-8.438830893184659510e-05 1.911712065843276150e+03 2.822884807643271870e+03
-8.222043629318564334e-05 1.983100962375961444e+03 2.884137450220999199e+03
-8.005256365452469158e-05 2.057163837829236400e+03 2.945089721821053899e+03
-7.788469101586373983e-05 2.134001371650928377e+03 3.005667151815609031e+03
-7.571681837720278807e-05 2.213718073772925436e+03 3.065794345255027565e+03
-7.354894573854183631e-05 2.296422434066254937e+03 3.125395132311388352e+03
-7.138107309988088456e-05 2.382227078061202974e+03 3.184392722916636103e+03
-6.921320046121993280e-05 2.471248929257222244e+03 3.242709866181218786e+03
-6.704532782255898105e-05 2.563609378374695098e+03 3.300269014152253021e+03
-6.487745518389802929e-05 2.659434459931998390e+03 3.356992489444848161e+03
-6.270958254523707753e-05 2.758855036567720163e+03 3.412802656256417322e+03
-6.054170990657612578e-05 2.862006991570502578e+03 3.467622094251788894e+03
-5.837383726791517402e-05 2.969031430129322416e+03 3.521373774786748982e+03
-5.620596462925422226e-05 3.080074889877002079e+03 3.573981238919551743e+03
-5.403809199059327051e-05 3.195289561371925629e+03 3.625368776643940237e+03
-5.187021935193210191e-05 3.314833519250788413e+03 3.675461606763560667e+03
-4.970234671327093331e-05 3.438870964893042583e+03 3.724186056816251948e+03
-4.753447407460998156e-05 3.567572481572052311e+03 3.771469742447938188e+03
-4.536660143594902980e-05 3.701115303236658292e+03 3.817241745629441994e+03
-4.319872879728807805e-05 3.839683598281766535e+03 3.861432791105846718e+03
-4.103085615862712629e-05 3.983468769944313408e+03 3.903975420467066215e+03
-3.886298351996617453e-05 4.132669775323801332e+03 3.944804163229881397e+03
-3.669511088130522278e-05 4.287493465508990994e+03 3.983855704326144860e+03
-3.452723824264427102e-05 4.448154949942962958e+03 4.021069047398986186e+03
-3.235936560398331927e-05 4.614877989052009980e+03 4.056385673318754471e+03
-3.019149296532236751e-05 4.787895420412819476e+03 4.089749693343010676e+03
-2.802362032666141575e-05 4.967449625514886975e+03 4.121107996360205107e+03
-2.585574768800046400e-05 5.153793046776600931e+03 4.150410389674555518e+03
-2.368787504933951224e-05 5.347188768366131626e+03 4.177609732810164132e+03
-2.152000241067856048e-05 5.547911180369078465e+03 4.202662063835347908e+03
-1.935212977201760873e-05 5.756246755362834847e+03 4.225526717733541773e+03
-1.718425713335665697e-05 5.972494982144012283e+03 4.246166436374776822e+03
-1.501638449469570522e-05 6.196969528334278039e+03 4.264547469671515501e+03
-1.284851185603475346e-05 6.429999752392918708e+03 4.280639667534488581e+03
-1.068063921737380170e-05 6.671932779381891123e+03 4.294416562277865523e+03
-8.512766578712849946e-06 6.923136549234453923e+03 4.305855441158494614e+03
-6.344893940051898190e-06 7.184004689434127613e+03 4.314937408770971160e+03
-4.177021301390946434e-06 7.454965210264153029e+03 4.321647439058589953e+03
-2.009148662729994678e-06 7.736498563299008310e+03 4.325974416739792105e+03
1.587239759309570786e-07 8.029185070158694543e+03 4.327911167990264403e+03
2.326596614591908835e-06 8.333905083591800576e+03 4.327454480262100333e+03
4.494469253253077431e-06 8.331769806836500720e+03 4.324605111163415131e+03
6.662341891914246028e-06 8.027137440576606423e+03 4.319367786364053245e+03
8.830214530575197784e-06 7.734529849951540200e+03 4.311751186535474517e+03
1.099808716923614954e-05 7.453070847055064405e+03 4.301767923375365172e+03
1.316595980789710130e-05 7.182181126111899175e+03 4.289434504809640202e+03
1.533383244655805305e-05 6.921380700371525563e+03 4.274771289506252288e+03
1.750170508521900481e-05 6.670241840653133295e+03 4.257802430876217841e+03
1.966957772387995657e-05 6.428371119103108867e+03 4.238555810777495935e+03
2.183745036254090832e-05 6.195400752361753803e+03 4.217062963176380435e+03
2.400532300120186008e-05 5.970983746189238445e+03 4.193358988058999785e+03
2.617319563986281183e-05 5.754790856029793758e+03 4.167482455921849578e+03
2.834106827852376359e-05 5.546508516194426193e+03 4.139475303205100317e+03
3.050894091718471535e-05 5.345837330829753228e+03 4.109382719065441051e+03
3.267681355584566710e-05 5.152490913219091453e+03 4.077253023916256552e+03
3.484468619450661886e-05 4.966194953337568222e+03 4.043137540191979042e+03
3.701255883316757062e-05 4.786686442178596735e+03 4.007090455820183251e+03
3.918043147182852237e-05 4.613713008243430522e+03 3.969168680909514023e+03
4.134830411048947413e-05 4.447032337216142878e+03 3.929431698183519529e+03
4.351617674915042588e-05 4.286411655333076851e+03 3.887941407710022304e+03
4.568404938781137764e-05 4.131627262928253913e+03 3.844761966492534611e+03
4.785192202647232940e-05 3.982464108517909153e+03 3.799959623504532374e+03
5.001979466513328115e-05 3.838715396381788651e+03 3.753602550758954294e+03
5.218766730379423291e-05 3.700182222376891787e+03 3.705760671014134005e+03
5.435553994245518467e-05 3.566673233965401323e+03 3.656505482723473961e+03
5.652341258111613642e-05 3.438004311329724260e+03 3.605909882839552665e+03
5.869128521977708818e-05 3.313998267096951167e+03 3.554047988083944801e+03
6.085915785843825677e-05 3.194484562676253063e+03 3.500994955292024770e+03
6.302703049709942537e-05 3.079299039575251300e+03 3.446826801437313861e+03
6.519490313576037713e-05 2.968283664338203380e+03 3.391620223932565295e+03
6.736277577442132888e-05 2.861286285963619775e+03 3.335452421795060673e+03
6.953064841308228064e-05 2.758160404827509865e+03 3.278400918251325947e+03
7.169852105174323240e-05 2.658764952272209939e+03 3.220543385341833982e+03
7.386639369040418415e-05 2.562964080128739170e+03 3.161957471069527401e+03
7.603426632906513591e-05 2.470626959528228781e+03 3.102720629617052964e+03
7.820213896772608766e-05 2.381627588430058950e+03 3.042909955136723511e+03
8.037001160638703942e-05 2.295844607354313666e+03 2.982602019594472949e+03
8.253788424504799118e-05 2.213161122856353359e+03 2.921872715124682600e+03
8.470575688370894293e-05 2.133464538323937632e+03 2.860797101326748816e+03
8.687362952236989469e-05 2.056646391713698449e+03 2.799449257906942876e+03
8.904150216103084645e-05 1.982602199875084580e+03 2.737902143040514147e+03
9.120937479969179820e-05 1.911231309137187964e+03 2.676227457799359399e+03
9.337724743835274996e-05 1.842436751857683021e+03 2.614495516960044824e+03
9.554512007701370171e-05 1.776125108654134010e+03 2.552775126475733941e+03
9.771299271567465347e-05 1.712206376056609997e+03 2.491133467863727219e+03
9.988086535433560523e-05 1.650593839337230747e+03 2.429635989728207733e+03
1.020487379929965570e-04 1.591203950287221005e+03 2.368346306605275913e+03
1.042166106316575087e-04 1.533956209725638018e+03 2.307326105284997993e+03
1.063844832703184605e-04 1.478773054536217842e+03 2.246635058732778361e+03
1.085523559089794123e-04 1.425579749040011848e+03 2.186330747700294069e+03
1.107202285476403640e-04 1.374304280521800365e+03 2.126468590084579318e+03
1.128881011863013158e-04 1.324877258737700231e+03 2.067101778062697576e+03
1.150559738249624844e-04 1.277231819240190362e+03 2.008281222999055899e+03
1.172238464636236530e-04 1.231303530364847575e+03 1.950055508092842274e+03
1.193917191022846047e-04 1.187030303730625064e+03 1.892470848704359923e+03
1.215595917409455565e-04 1.144352308112558376e+03 1.835571060271558281e+03
1.237274643796065082e-04 1.103211886552384613e+03 1.779397533701637940e+03
1.258953370182674600e-04 1.063553476578649679e+03 1.723989218097420917e+03
1.280632096569284117e-04 1.025323533413716859e+03 1.669382610654469318e+03
1.302310822955893635e-04 9.884704560505431346e+02 1.615611753542558745e+03
1.323989549342503153e-04 9.529445160871883900e+02 1.562708237564255342e+03
1.345668275729112670e-04 9.186977892119014086e+02 1.510701212364062258e+03
1.367347002115722188e-04 8.856840892362066597e+02 1.459617402943874140e+03
1.389025728502331705e-04 8.538589045777520141e+02 1.409481132224426574e+03
1.410704454888941223e-04 8.231793370988048082e+02 1.360314349378001225e+03
1.432383181275550740e-04 7.936040432101998476e+02 1.312136663644909731e+03
1.454061907662160258e-04 7.650931771542542492e+02 1.264965383335220622e+03
1.475740634048769775e-04 7.376083363836996796e+02 1.218815559707813009e+03
1.497419360435379293e-04 7.111125089570640512e+02 1.173700035411116460e+03
1.519098086821988811e-04 6.855700228741313822e+02 1.129629497163831047e+03
1.540776813208598328e-04 6.609464972781790948e+02 1.086612532349448429e+03
1.562455539595207846e-04 6.372087954546118453e+02 1.044655689195536070e+03
1.584134265981817363e-04 6.143249795584048343e+02 1.003763540207376536e+03
1.605812992368426881e-04 5.922642670054320888e+02 9.639387485257047956e+02
1.627491718755036398e-04 5.709969884653097552e+02 9.251821368798539424e+02
1.649170445141645916e-04 5.504945473958230195e+02 8.874927588105363157e+02
1.670849171528255434e-04 5.307293810613405185e+02 8.508679718407245218e+02
1.692527897914864951e-04 5.116749229798505212e+02 8.153035122785472595e+02
1.714206624301476637e-04 4.933055667454008812e+02 7.807935713427084465e+02
1.735885350688088323e-04 4.755966311747806117e+02 7.473308723086383907e+02
1.757564077074697841e-04 4.585243267292210021e+02 7.149067483822047961e+02
1.779242803461307358e-04 4.420657231638144822e+02 6.835112210174162328e+02
1.800921529847916876e-04 4.261987183591425605e+02 6.531330784049648628e+02
1.822600256234526393e-04 4.109020082913250462e+02 6.237599538695178580e+02
1.844278982621135911e-04 3.961550580983888494e+02 5.953784039255069729e+02
1.865957709007745428e-04 3.819380742024409301e+02 5.679739857534868861e+02
1.887636435394354946e-04 3.682319774486613824e+02 5.415313338719637386e+02
1.909315161780964464e-04 3.550183772236150048e+02 5.160342357928077490e+02
1.930993888167573981e-04 3.422795465167828866e+02 4.914657064619197513e+02
1.952672614554183499e-04 3.299983978905818276e+02 4.678080613005636792e+02
1.974351340940793016e-04 3.181584603254387389e+02 4.450429876767299220e+02
1.996030067327402534e-04 3.067438569077456805e+02 4.231516146498754551e+02
2.017708793714012051e-04 2.957392833297237189e+02 4.021145808464302718e+02
2.039387520100621569e-04 2.851299871713816856e+02 3.819121003373852545e+02
2.061066246487231086e-04 2.749017479358707305e+02 3.625240264031416473e+02
2.082744972873840604e-04 2.650408578106037680e+02 3.439299130844260048e+02
2.104423699260450122e-04 2.555341031275432613e+02 3.261090744314900576e+02
2.126102425647059639e-04 2.463687464970383871e+02 3.090406413769312621e+02
2.147781152033669157e-04 2.375325095905628814e+02 2.927036161702210961e+02
2.169459878420278674e-04 2.290135565486027645e+02 2.770769243244291715e+02
2.191138604806888192e-04 2.208004779908289663e+02 2.621394640375594918e+02
2.212817331193497709e-04 2.128822756065463011e+02 2.478701530624249756e+02
2.234496057580107227e-04 2.052483473042090054e+02 2.342479730099589119e+02
2.256174783966716745e-04 1.978884728995900844e+02 2.212520110813521228e+02
2.277853510353328430e-04 1.907928003229362446e+02 2.088614992343136976e+02
2.299532236739940116e-04 1.839518323261794421e+02 1.970558507981384651e+02
2.321210963126549634e-04 1.773564136719540159e+02 1.858146945610213550e+02
2.342889689513159152e-04 1.709977187868595365e+02 1.751179063612828202e+02
2.364568415899768669e-04 1.648672398620510933e+02 1.649456382217713895e+02
2.386247142286378187e-04 1.589567753848540406e+02 1.552783450736897350e+02
2.407925868672987704e-04 1.532584190857083115e+02 1.460968091225288674e+02
2.429604595059597222e-04 1.477645492853201290e+02 1.373821619145828379e+02
2.451283321446206739e-04 1.424678186274558698e+02 1.291159041677585151e+02
2.472962047832816257e-04 1.373611441833472782e+02 1.212799234350220985e+02
2.494640774219425775e-04 1.324376979141906929e+02 1.138565096729178237e+02
2.516319500606035292e-04 1.276908974787198900e+02 1.068283687910998907e+02
2.537998226992644810e-04 1.231143973733097852e+02 1.001786342618193544e+02
2.559676953379254327e-04 1.187020803925259287e+02 9.389087687076157351e+01
2.581355679765863845e-04 1.144480493984768685e+02 8.794911269260570919e+01
2.603034406152473362e-04 1.103466193877571584e+02 8.233780937615634343e+01
2.624713132539082880e-04 1.063923098451713116e+02 7.704189082493850549e+01
2.646391858925692397e-04 1.025798373738295766e+02 7.204674035973788193e+01
2.668070585312301915e-04 9.890410859158757262e+01 6.733820244976631386e+01
2.689749311698911433e-04 9.536021328416157417e+01 6.290258309893620492e+01
2.711428038085520950e-04 9.194341780561201460e+01 5.872664897318109922e+01
2.733106764472130468e-04 8.864915871722291740e+01 5.479762535387514077e+01
2.754785490858739985e-04 8.547303665613242174e+01 5.110319300122051800e+01
2.776464217245349503e-04 8.241081042538681345e+01 4.763148401000105281e+01
2.798142943631959020e-04 7.945839129739320583e+01 4.437107673837842725e+01
2.819821670018570706e-04 7.661183752303583105e+01 4.131098988845735676e+01
2.841500396405182392e-04 7.386734903901013638e+01 3.844067581518818599e+01
2.863179122791791910e-04 7.122126236618845496e+01 3.575001313783575085e+01
2.884857849178401427e-04 6.867004569210394038e+01 3.322929872575498678e+01
2.906536575565010945e-04 6.621029413088515980e+01 3.086923912758184585e+01
2.928215301951620463e-04 6.383872515421718674e+01 2.866094151020731573e+01
2.949894028338229980e-04 6.155217418713835542e+01 2.659590417107226656e+01
2.971572754724839498e-04 5.934759036270889254e+01 2.466600668441723698e+01
2.993251481111449015e-04 5.722203242980222626e+01 2.286349973916529876e+01
3.014930207498058533e-04 5.517266480848007859e+01 2.118099472312710319e+01
3.036608933884668050e-04 5.319675378761328233e+01 1.961145310520861074e+01
3.058287660271277568e-04 5.129166385960372310e+01 1.814817566429392670e+01
3.079966386657887085e-04 4.945485418725038329e+01 1.678479161047706825e+01
3.101645113044496603e-04 4.768387519798233143e+01 1.551524764134748402e+01
3.123323839431106121e-04 4.597636530085421214e+01 1.433379697309962886e+01
3.145002565817715638e-04 4.433004772186731657e+01 1.323498838335603267e+01
3.166681292204325156e-04 4.274272745334100421e+01 1.221365529976767306e+01
3.188360018590934673e-04 4.121228831321285924e+01 1.126490496570275823e+01
3.210038744977544191e-04 3.973669011029654996e+01 1.038410771165524338e+01
3.231717471364153708e-04 3.831396591167007415e+01 9.566886358410622293e+00
3.253396197750763226e-04 3.694221940850581376e+01 8.809105775501365088e+00
3.275074924137372744e-04 3.561962237678680054e+01 8.106862616073319927e+00
3.296753650523982261e-04 3.434441222948414207e+01 7.456475246973452542e+00
3.318432376910591779e-04 3.311488965689257213e+01 6.854473890658489665e+00
3.340111103297201296e-04 3.192941635194244299e+01 6.297590993419731831e+00
3.361789829683810814e-04 3.078641281742057600e+01 5.782751832419447346e+00
3.383468556070422500e-04 2.968435625214373985e+01 5.307065372143306092e+00
3.405147282457034186e-04 2.862177851323693289e+01 4.867815379088805017e+00
3.426826008843643703e-04 2.759726415176836056e+01 4.462451801833275056e+00
3.448504735230253221e-04 2.660944851909625797e+01 4.088582422055314858e+00
3.470183461616862738e-04 2.565701594137640740e+01 3.743964780619521537e+00
3.491862188003472256e-04 2.473869795977144648e+01 3.426498381473191301e+00
3.513540914390081774e-04 2.385327163399259476e+01 3.134217174845151277e+00
3.535219640776691291e-04 2.299955790688975199e+01 2.865282320077133349e+00
3.556898367163300809e-04 2.217642002788919697e+01 2.617975227354273571e+00
3.578577093549910326e-04 2.138276203315633595e+01 2.390690876631484940e+00
3.600255819936519844e-04 2.061752728043936145e+01 2.181931411171790902e+00
3.621934546323129361e-04 1.987969703662204424e+01 1.990300002319152162e+00
3.643613272709738879e-04 1.916828911608621766e+01 1.814494981417027253e+00
3.665291999096348396e-04 1.848235656805272953e+01 1.653304234151877994e+00
3.686970725482957914e-04 1.782098641113557136e+01 1.505599852043934872e+00
3.708649451869567432e-04 1.718329841340817055e+01 1.370333035321636084e+00
3.730328178256176949e-04 1.656844391634203006e+01 1.246529240997718668e+00
3.752006904642786467e-04 1.597560470103691976e+01 1.133283569609678354e+00
3.773685631029395984e-04 1.540399189521927248e+01 1.029756383791217589e+00
3.795364357416005502e-04 1.485284491954033825e+01 9.351691516010222083e-01
3.817043083802615019e-04 1.432143047175843797e+01 8.488005073460149763e-01
3.838721810189224537e-04 1.380904154744097490e+01 7.699825224951946101e-01
3.860400536575834055e-04 1.331499649587131273e+01 6.980971791830291595e-01
3.882079262962443572e-04 1.283863810989245380e+01 6.325730387449406411e-01
3.903757989349053090e-04 1.237933274846591303e+01 5.728820977078362686e-01
3.925436715735664776e-04 1.193646949076779151e+01 5.185368236730076852e-01
3.947115442122276462e-04 1.150945932068682076e+01 4.690873635734471025e-01
3.968794168508885979e-04 1.109773434062986830e+01 4.241189168598995529e-01
3.990472894895495497e-04 1.070074701357997071e+01 3.832492662667234540e-01
4.012151621282105014e-04 1.031796943239040409e+01 3.461264589271806358e-01
4.033830347668714532e-04 9.948892615334065326e+00 3.124266307453975045e-01
4.055509074055324049e-04 9.593025826963765823e+00 2.818519670865157756e-01
4.077187800441933567e-04 9.249895923372426054e+00 2.541287930151786001e-01
4.098866526828543085e-04 8.919046720975240206e+00 2.290057864932243392e-01
4.120545253215152602e-04 8.600038387967744669e+00 2.062523081382696133e-01
4.142223979601762120e-04 8.292446857643682279e+00 1.856568413439632914e-01
4.163902705988371637e-04 7.995863262786581771e+00 1.670255367681572067e-01
4.185581432374981155e-04 7.709893390376817202e+00 1.501808554056632827e-01
4.207260158761590672e-04 7.434157155883483803e+00 1.349603046759818570e-01
4.228938885148200190e-04 7.168288096436798540e+00 1.212152621722334123e-01
4.250617611534809707e-04 6.911932882201823780e+00 1.088098819341009743e-01
4.272296337921419225e-04 6.664750845299105997e+00 9.762007832393754247e-02
4.293975064308028743e-04 6.426413525641274660e+00 8.753258280022448157e-02
4.315653790694638260e-04 6.196604233077228407e+00 7.844406909546472462e-02
4.337332517081247778e-04 5.975017625257663667e+00 7.026034251550655751e-02
4.359011243467857295e-04 5.761359300656776483e+00 6.289558928360827750e-02
4.380689969854466813e-04 5.555345406205143277e+00 5.627168205460583023e-02
4.402368696241076330e-04 5.356702259008633504e+00 5.031753792187735469e-02
4.424047422627685848e-04 5.165165981647014348e+00 4.496852543192324247e-02
4.445726149014295366e-04 4.980482150564066401e+00 4.016591730797856863e-02
4.467404875400904883e-04 4.802405457078847917e+00 3.585638576482245293e-02
4.489083601787516569e-04 4.630699380564228029e+00 3.199153747162220701e-02
4.510762328174128255e-04 4.465135873355845497e+00 2.852748538807681547e-02
4.532441054560737773e-04 4.305495056969485645e+00 2.542445486115634673e-02
4.554119780947347290e-04 4.151564929220887379e+00 2.264642152532553993e-02
4.575798507333956808e-04 4.003141081856059103e+00 2.016077869822438876e-02
4.597477233720566325e-04 3.860026428314556224e+00 1.793803210636501014e-02
4.619155960107175843e-04 3.722030941261661674e+00 1.595151991154120097e-02
4.640834686493785360e-04 3.588971399538379181e+00 1.417715613837755920e-02
4.662513412880394878e-04 3.460671144191145299e+00 1.259319572687721787e-02
4.684192139267004396e-04 3.336959843254961644e+00 1.118001955106333843e-02
4.705870865653613913e-04 3.217673264975480674e+00 9.919937855991494899e-03
4.727549592040223431e-04 3.102653059167138849e+00 8.797010670681415859e-03
4.749228318426832948e-04 2.991746546414864483e+00 7.796883854048588039e-03
4.770907044813442466e-04 2.884806514837875646e+00 6.906639524877363802e-03
4.792585771200051983e-04 2.781691024143891688e+00 6.114659715459934940e-03
4.814264497586661501e-04 2.682263216711946452e+00 5.410502171916535021e-03
4.835943223973271018e-04 2.586391135451519219e+00 4.784787302614066165e-03
4.857621950359880536e-04 2.493947548194502151e+00 4.229095349709136205e-03
4.879300676746490054e-04 2.404809778385578412e+00 3.735872927865438887e-03
4.900979403133099571e-04 2.318859541844848327e+00 3.298348138834264389e-03
4.922658129519709089e-04 2.235982789384630021e+00 2.910453531046025642e-03
4.944336855906318606e-04 2.156069555070329713e+00 2.566756229841045834e-03
4.966015582292928124e-04 2.079013809922781508e+00 2.262394616667075514e-03
4.987694308679537641e-04 2.004713320866665427e+00 1.993020984685532626e-03
5.009373035066147159e-04 1.933069514736727168e+00 1.754749643948576212e-03
5.031051761452758845e-04 1.863987347160279695e+00 1.544109991821161982e-03
5.052730487839370531e-04 1.797375176140931341e+00 1.358004103806694689e-03
5.074409214225980048e-04 1.733144640174812956e+00 1.193668436567075835e-03
5.096087940612589566e-04 1.671210540736648431e+00 1.048639268877336710e-03
5.117766666999199084e-04 1.611490728978878018e+00 9.207215376837094012e-04
5.139445393385808601e-04 1.553905996492568109e+00 8.079607554983184560e-04
5.161124119772418119e-04 1.498379969984451998e+00 7.086177222141985289e-04
5.182802846159027636e-04 1.444839009729479207e+00 6.211457692033286668e-04
5.204481572545637154e-04 1.393212111663487685e+00 5.441702964045730482e-04
5.226160298932246671e-04 1.343430812985355827e+00 4.764703841478652073e-04
5.247839025318856189e-04 1.295429101142708372e+00 4.169622808187070976e-04
5.269517751705465707e-04 1.249143326079800387e+00 3.646845852601950100e-04
5.291196478092075224e-04 1.204512115630587576e+00 3.187849591485958497e-04
5.312875204478684742e-04 1.161476293944056826e+00 2.785082195676301473e-04
5.334553930865294259e-04 1.119978802833138998e+00 2.431856757442729124e-04
5.356232657251903777e-04 1.079964625942296363e+00 2.122255864877220977e-04
5.377911383638513294e-04 1.041380715632652443e+00 1.851046263801620485e-04
5.399590110025122812e-04 1.004175922487232642e+00 1.613602592845816118e-04
5.421268836411732329e-04 9.683009273423350827e-01 1.405839273376785221e-04
5.442947562798341847e-04 9.337081757544046789e-01 1.224149723560999858e-04
5.464626289184951365e-04 9.003518148150839728e-01 1.065352145687664909e-04
5.486305015571560882e-04 8.681876322302398696e-01 9.266412085879766644e-05
5.507983741958170400e-04 8.371729975817497893e-01 8.055450131368669059e-05
5.529662468344779917e-04 8.072668056937868375e-01 6.998867889552099874e-05
5.551341194731389435e-04 7.784294220281522403e-01 6.077508250430729370e-05
5.573019921117998952e-04 7.506226300358846970e-01 5.274521866309115080e-05
5.594698647504610638e-04 7.238095803949933238e-01 4.575098154656265025e-05
5.616377373891222324e-04 6.979547420667147062e-01 3.966226514483595832e-05
5.638056100277831842e-04 6.730238551050812257e-01 3.436484503782163703e-05
5.659734826664441359e-04 6.489838851569134093e-01 2.975850058686790213e-05
5.681413553051050877e-04 6.258029795916943971e-01 2.575535136035814299e-05
5.703092279437660395e-04 6.034504252028378701e-01 2.227838432738246208e-05
5.724771005824269912e-04 5.818966074240495834e-01 1.926015080488759535e-05
5.746449732210879430e-04 5.611129710064544085e-01 1.664161435307200110e-05
5.768128458597488947e-04 5.410719821041488631e-01 1.437113280346874128e-05
5.789807184984098465e-04 5.217470917176595391e-01 1.240355939454069841e-05
5.811485911370707982e-04 5.031127004466758867e-01 1.069944959934361716e-05
5.833164637757317500e-04 4.851441245050987505e-01 9.224361675955023861e-06
5.854843364143927018e-04 4.678175629531791113e-01 7.948240269499607822e-06
5.876522090530536535e-04 4.511100661031149373e-01 6.844873558940749841e-06
5.898200816917146053e-04 4.349995050560708232e-01 5.891415485313965669e-06
5.919879543303755570e-04 4.194645423300436549e-01 5.067965532545874111e-06
5.941558269690365088e-04 4.044846035395126549e-01 4.357199368169504644e-06
5.963236996076974605e-04 3.900398500891643083e-01 3.744044398865188225e-06
5.984915722463584123e-04 3.761111528453532915e-01 3.215394963682269156e-06
6.006594448850193640e-04 3.626800667502816378e-01 2.759862484058041982e-06
6.028273175236803158e-04 3.497288063450992301e-01 2.367556421628601143e-06
6.049951901623412676e-04 3.372402221693595603e-01 2.029892368902510311e-06
6.071630628010022193e-04 3.251977780054490230e-01 1.739424020104559989e-06
6.093309354396631711e-04 3.135855289376937582e-01 1.489696145269973326e-06
6.114988080783241228e-04 3.023881001969687676e-01 1.275116024840806172e-06
6.136666807169850746e-04 2.915906667626670390e-01 1.090841098964321393e-06
6.158345533556462432e-04 2.811789336948920526e-01 9.326808493651322599e-07
6.180024259943074118e-04 2.711391171707197567e-01 7.970111656121184232e-07
6.201702986329683635e-04 2.614579261993026926e-01 6.806996550210208364e-07
6.223381712716293153e-04 2.521225449914997752e-01 5.810405391967790051e-07
6.245060439102902670e-04 2.431206159605912298e-01 4.956979429015811519e-07
6.266739165489512188e-04 2.344402233314694106e-01 4.226565248472323619e-07
6.288417891876121706e-04 2.260698773365109049e-01 3.601785272255134068e-07
6.310096618262731223e-04 2.179984989771160953e-01 3.067664331614063810e-07
6.331775344649340741e-04 2.102154053306551362e-01 2.611305204611579726e-07
6.353454071035950258e-04 2.027102953832938537e-01 2.221606875123070492e-07
6.375132797422559776e-04 1.954732363698528930e-01 1.889020043005883234e-07
6.396811523809169293e-04 1.884946506025513280e-01 1.605335094204232870e-07
6.418490250195778811e-04 1.817653027711233771e-01 1.363498337247329071e-07
6.440168976582388329e-04 1.752762876974268968e-01 1.157452838244686010e-07
6.461847702968997846e-04 1.690190185282684221e-01 9.820006484348139080e-08
6.483526429355607364e-04 1.629852153507553858e-01 8.326836240279183179e-08
6.505205155742216881e-04 1.571668942150384884e-01 7.056803940978449082e-08
6.526883882128826399e-04 1.515563565498659893e-01 5.977173444805149966e-08
6.548562608515435916e-04 1.461461789568763159e-01 5.059917592226834744e-08
6.570241334902045434e-04 1.409292033700736690e-01 4.281055007010709806e-08
6.591920061288654951e-04 1.358985275674065296e-01 3.620078191768905490e-08
6.613598787675264469e-04 1.310474960218483420e-01 3.059460658743625874e-08
6.635277514061873987e-04 1.263696910798209061e-01 2.584232438649617549e-08
6.656956240448483504e-04 1.218589244552406303e-01 2.181614709222031721e-08
6.678634966835093022e-04 1.175092290278920704e-01 1.840705505735486235e-08
6.700313693221704708e-04 1.133148509352311373e-01 1.552209540125580800e-08
6.721992419608316394e-04 1.092702419471126007e-01 1.308206082807694402e-08
6.743671145994925911e-04 1.053700521133166812e-01 1.101949668896241833e-08
6.765349872381535429e-04 1.016091226741055870e-01 9.276990932793495677e-09
6.787028598768144946e-04 9.798247922439866364e-02 7.805707700881159126e-09
6.808707325154754464e-04 9.448532512248519755e-02 6.564130631052984242e-09
6.830386051541363981e-04 9.111303513452279068e-02 5.516986547606177076e-09
6.852064777927973499e-04 8.786114930637912990e-02 4.634324214843061543e-09
6.873743504314583017e-04 8.472536705468487750e-02 3.890726301619301510e-09
6.895422230701192534e-04 8.170154146924782368e-02 3.264635711064043912e-09
6.917100957087802052e-04 7.878567381926410151e-02 2.737780033362147523e-09
6.938779683474411569e-04 7.597390825603428377e-02 2.294680132698355120e-09
6.960458409861021087e-04 7.326252670514973864e-02 1.922230828002143821e-09
6.982137136247630604e-04 7.064794394136898747e-02 1.609343311053087988e-09
7.003815862634240122e-04 6.812670283964743223e-02 1.346640399751607317e-09
7.025494589020849640e-04 6.569546979601442738e-02 1.126196979404747687e-09
7.047173315407459157e-04 6.335103031222037717e-02 9.413190672720381684e-10
7.068852041794068675e-04 6.109028473829451744e-02 7.863558684812325665e-10
7.090530768180678192e-04 5.891024416736163200e-02 6.565399948726698836e-10
7.112209494567287710e-04 5.680802647726833354e-02 5.478517098507230498e-10
7.133888220953897227e-04 5.478085251376871301e-02 4.569036571042998543e-10
7.155566947340506745e-04 5.282604241020153607e-02 3.808430422936547898e-10
7.177245673727116262e-04 5.094101203877567097e-02 3.172686759295881810e-10
7.198924400113725780e-04 4.912326958875637417e-02 2.641606626104902884e-10
7.220603126500335298e-04 4.737041226701025481e-02 2.198208451241567725e-10
7.242281852886944815e-04 4.568012311653178031e-02 1.828223891003704553e-10
7.263960579273556501e-04 4.405016794873086589e-02 1.519671313495825772e-10
7.285639305660168187e-04 4.247839238541118584e-02 1.262495183015750553e-10
7.307318032046777705e-04 4.096271900651365233e-02 1.048261348679112243e-10
7.328996758433387222e-04 3.950114459984349624e-02 8.698997273738015163e-11
7.350675484819996740e-04 3.809173750913188994e-02 7.214871414920554494e-11
7.372354211206606257e-04 3.673263507691272578e-02 5.980641565495167303e-11
7.394032937593215775e-04 3.542204117882534475e-02 4.954806893021841946e-11
7.415711663979825292e-04 3.415822384607109657e-02 4.102659461467133882e-11
7.437390390366434810e-04 3.293951297287021907e-02 3.395189240755561313e-11
7.459069116753044328e-04 3.176429810587992619e-02 2.808162791327540324e-11
7.480747843139653845e-04 3.063102631264101594e-02 2.321348546732529841e-11
7.502426569526263363e-04 2.953820012622580468e-02 1.917865762064109909e-11
7.524105295912872880e-04 2.848437556336336565e-02 1.583637718715067614e-11
7.545784022299482398e-04 2.746816021341247360e-02 1.306932767902596426e-11
7.567462748686091915e-04 2.648821139564911525e-02 1.077979334984225646e-11
7.589141475072701433e-04 2.554323438242499592e-02 8.886431607528110418e-12
7.610820201459310951e-04 2.463198068584144737e-02 7.321568819612917195e-12
7.632498927845920468e-04 2.375324640566651296e-02 6.028936002527189111e-12
7.654177654232529986e-04 2.290587063630585354e-02 4.961773982784458252e-12
7.675856380619139503e-04 2.208873393071453251e-02 4.081248697630923080e-12
7.697535107005749021e-04 2.130075681921473479e-02 3.355126670577432166e-12
7.719213833392358538e-04 2.054089838125416553e-02 2.756668612496248822e-12
7.740892559778968056e-04 1.980815486821347823e-02 2.263705782587249382e-12
7.762571286165577573e-04 1.910155837543661000e-02 1.857869383501578241e-12
7.784250012552187091e-04 1.842017556172355353e-02 1.523948021144613204e-12
7.805928738938796609e-04 1.776310641458904438e-02 1.249352268060546191e-12
7.827607465325408295e-04 1.712948305965029255e-02 1.023668745247058676e-12
7.849286191712019981e-04 1.651846861256591262e-02 8.382889787124849072e-13
7.870964918098629498e-04 1.592925607200458213e-02 6.861006771579567596e-13
7.892643644485239016e-04 1.536106725217631190e-02 5.612310862608182579e-13
7.914322370871848533e-04 1.481315175351204279e-02 4.588337627986055629e-13
7.936001097258458051e-04 1.428478597012748999e-02 3.749115287712821484e-13
7.957679823645067568e-04 1.377527213275581142e-02 3.061695544574884987e-13
7.979358550031677086e-04 1.328393738588131562e-02 2.498935160735560228e-13
8.001037276418286603e-04 1.281013289785150680e-02 2.038486088842381347e-13
8.022716002804896121e-04 1.235323300278809780e-02 1.661958959803909832e-13
8.044394729191505639e-04 1.191263437316041410e-02 1.354230582037916098e-13
8.066073455578115156e-04 1.148775522192502230e-02 1.102871001670810373e-13
8.087752181964724674e-04 1.107803453317467678e-02 8.976697640790077069e-14
8.109430908351334191e-04 1.068293132027684986e-02 7.302444341215956746e-14
8.131109634737943709e-04 1.030192391052019152e-02 5.937172846433689058e-14
8.152788361124553226e-04 9.934509255320361429e-03 4.824484421523621421e-14
8.174467087511162744e-04 9.580202265071963846e-03 3.918157621488065900e-14
8.196145813897772262e-04 9.238535167765803829e-03 3.180333591840049906e-14
8.217824540284381779e-04 8.909056890521656683e-03 2.580020927117013606e-14
8.239503266670991297e-04 8.591332463217330948e-03 2.091864547395074484e-14
8.261181993057600814e-04 8.284942443424789943e-03 1.695132573872147820e-14
8.282860719444210332e-04 7.989482361891149867e-03 1.372883096939759672e-14
8.304539445830819849e-04 7.704562187830448113e-03 1.111279301537468755e-14
8.326218172217429367e-04 7.429805813318315737e-03 8.990268688097302489e-15
8.347896898604038884e-04 7.164850556106427786e-03 7.269120972381100022e-15
8.369575624990650570e-04 6.909346680198617287e-03 5.874229367470817390e-15
8.391254351377262256e-04 6.662956933553872488e-03 4.744382361848268327e-15
8.412933077763871774e-04 6.425356102303990923e-03 3.829730768393751274e-15
8.434611804150481291e-04 6.196230580895637635e-03 3.089701929332412794e-15
8.456290530537090809e-04 5.975277957587994335e-03 2.491292398761123394e-15
8.477969256923700327e-04 5.762206614756938683e-03 2.007671253207912647e-15
8.499647983310309844e-04 5.556735343476641373e-03 1.617038190694583816e-15
8.521326709696919362e-04 5.358592971868548875e-03 1.301690491034943468e-15
8.543005436083528879e-04 5.167518006725576110e-03 1.047261085905301689e-15
8.564684162470138397e-04 4.983258287937209624e-03 8.420967265739551128e-16
8.586362888856747914e-04 4.805570655258016577e-03 6.767507889863995824e-16
8.608041615243357432e-04 4.634220626978691714e-03 5.435698265861372872e-16
8.629720341629966950e-04 4.468982090073983678e-03 4.363567418545711645e-16
8.651399068016576467e-04 4.309637001417683522e-03 3.500965397276392062e-16
8.673077794403185985e-04 4.155975099669216577e-03 2.807331670240908653e-16
8.694756520789795502e-04 4.007793627450275710e-03 2.249880287593719076e-16
8.716435247176405020e-04 3.864897063444124037e-03 1.802124848588818510e-16
8.738113973563014537e-04 3.727096864062913722e-03 1.442680355214299676e-16
8.759792699949624055e-04 3.594211214341069566e-03 1.154290549600458288e-16
8.781471426336233572e-04 3.466064787725231001e-03 9.230387653936326007e-17
8.803150152722843090e-04 3.342488514442883921e-03 7.377080459869530663e-17
8.824828879109452608e-04 3.223319358143049602e-03 5.892626011344426102e-17
8.846507605496062125e-04 3.108400100513704443e-03 4.704278401320612847e-17
8.868186331882671643e-04 2.997579133590744151e-03 3.753504418427469605e-17
8.889865058269281160e-04 2.890710259483870916e-03 2.993233699292750553e-17
8.911543784655890678e-04 2.787652497254315253e-03 2.385635558987166714e-17
8.933222511042502364e-04 2.688269896688931949e-03 1.900322680573508405e-17
8.954901237429114050e-04 2.592431358724384041e-03 1.512900556930992289e-17
8.976579963815723567e-04 2.500010462283677910e-03 1.203796822254488324e-17
8.998258690202333085e-04 2.410885297296128452e-03 9.573170219898302293e-18
9.019937416588942602e-04 2.324938303679817755e-03 7.608834686952799221e-18
9.041616142975552120e-04 2.242056116073546258e-03 6.044220432888420942e-18
9.063294869362161638e-04 2.162129414112926723e-03 4.798684747634628948e-18
9.084973595748771155e-04 2.085052778052527353e-03 3.807710515799552387e-18
9.106652322135380673e-04 2.010724549543139918e-03 3.019711173261679299e-18
9.128331048521990190e-04 1.939046697380059341e-03 2.393462719088202412e-18
9.150009774908599708e-04 1.869924688044754006e-03 1.896040926034721131e-18
9.171688501295209225e-04 1.803267360868753173e-03 1.501165332035492279e-18
9.193367227681818743e-04 1.738986807654620140e-03 1.187870573546228469e-18
9.215045954068428261e-04 1.676998256594909673e-03 9.394409788897364714e-19
9.236724680455037778e-04 1.617219960335473071e-03 7.425567592252399929e-19
9.258403406841647296e-04 1.559573088035122674e-03 5.866101722831518761e-19
9.280082133228256813e-04 1.503981621279058519e-03 4.631581414742488380e-19
9.301760859614866331e-04 1.450372253708172212e-03 3.654843575207321799e-19
9.323439586001475848e-04 1.398674294231768214e-03 2.882491694457446659e-19
9.345118312388085366e-04 1.348819573695530551e-03 2.272098284605514761e-19
9.366797038774694883e-04 1.300742354881469611e-03 1.789970781285552688e-19
9.388475765161304401e-04 1.254379245720754635e-03 1.409368461006061435e-19
9.410154491547913919e-04 1.209669115604776858e-03 1.109080154263633022e-19
9.431833217934523436e-04 1.166553014683712223e-03 8.722904113314572572e-20
9.453511944321132954e-04 1.124974096046001603e-03 6.856761469624281789e-20
9.475190670707744640e-04 1.084877540675722660e-03 5.386873332181174243e-20
9.496869397094356326e-04 1.046210485088876511e-03 4.229745765570137131e-20
9.518548123480965843e-04 1.008921951552621066e-03 3.319338504710968354e-20
9.540226849867575361e-04 9.729627807955085021e-04 2.603446168151919625e-20
9.561905576254184878e-04 9.382855671196144729e-04 2.040823465732319359e-20
9.583584302640794396e-04 9.048445958288088434e-04 1.598902770714243824e-20
9.605263029027403913e-04 8.725957828905110897e-04 1.251983051605604222e-20
9.626941755414013431e-04 8.414966167511426240e-04 9.797936561697844824e-21
9.648620481800622949e-04 8.115061022283721762e-04 7.663560238367666885e-21
9.670299208187232466e-04 7.825847064060222329e-04 5.990820489812670479e-21
9.691977934573841984e-04 7.546943064601222342e-04 4.680603104244227364e-21
9.713656660960451501e-04 7.277981393471406922e-04 3.654913515624153979e-21
9.735335387347061019e-04 7.018607532879346392e-04 2.852411458011061128e-21
9.757014113733670536e-04 6.768479609832683905e-04 2.224882184668324081e-21
9.778692840120280054e-04 6.527267944991230241e-04 1.734449436014370587e-21
9.800371566506889572e-04 6.294654617621291354e-04 1.351375519294574558e-21
9.822050292893499089e-04 6.070333046076744656e-04 1.052325828141306190e-21
9.843729019280108607e-04 5.854007583252487587e-04 8.190005457037103118e-22
9.865407745666718124e-04 5.645393126475432410e-04 6.370564706746217486e-22
9.887086472053327642e-04 5.444214741317914561e-04 4.952579437398766596e-22
9.908765198439937159e-04 5.250207298836483778e-04 3.848085809129237357e-22
9.930443924826546677e-04 5.063115125756482244e-04 2.988256166475742788e-22
9.952122651213156194e-04 4.882691667140568901e-04 2.319266631725116170e-22
9.973801377599765712e-04 4.708699161095433218e-04 1.799050331838820445e-22
9.995480103986375230e-04 4.540908325086793281e-04 1.394747933387393989e-22
1.001715883037298475e-03 4.379098053448521105e-04 1.080706884845728685e-22
1.003883755675959643e-03 4.223055125686095619e-04 8.369121804967432912e-23
1.006051628314620812e-03 4.072573925189305606e-04 6.477562885387289182e-23
1.008219500953281764e-03 3.927456167982211217e-04 5.010754969936520358e-23
1.010387373591942715e-03 3.787510641152551307e-04 3.873954117540302536e-23
1.012555246230603667e-03 3.652552950614696000e-04 2.993405541409440242e-23
1.014723118869264619e-03 3.522405277873198997e-04 2.311726346666823136e-23
1.016890991507925571e-03 3.396896145465670160e-04 1.784296673562192944e-23
1.019058864146586522e-03 3.275860190775018300e-04 1.376440642918999421e-23
1.021226736785247474e-03 3.159137947912411988e-04 1.061225528129849205e-23
1.023394609423908426e-03 3.046575637383032789e-04 8.177445682422148311e-24
1.025562482062569378e-03 2.938024963256478071e-04 6.297779144482378060e-24
1.027730354701230329e-03 2.833342917574384616e-04 4.847490464962496997e-24
1.029898227339891281e-03 2.732391591736569930e-04 3.729119317923832954e-24
1.032066099978552233e-03 2.635037994616934616e-04 2.867182743104557114e-24
1.034233972617213185e-03 2.541153877168693680e-04 2.203252378067562030e-24
1.036401845255874136e-03 2.450615563287489415e-04 1.692126784054492731e-24
1.038569717894535088e-03 2.363303786708908767e-04 1.298856974842331099e-24
1.040737590533196040e-03 2.279103533725209199e-04 9.964363006296812758e-25
1.042905463171856992e-03 2.197903891513403106e-04 7.640073371157275364e-25
1.045073335810517944e-03 2.119597901874517207e-04 5.854708767968111895e-25
1.047241208449178895e-03 2.044082420190895279e-04 4.484074742032784611e-25
1.049409081087839847e-03 1.971257979415403240e-04 3.432417977417985291e-25
1.051576953726500799e-03 1.901028658912763138e-04 2.625954953102846117e-25
1.053744826365161751e-03 1.833301957980078202e-04 2.007863358199224164e-25
1.055912699003822702e-03 1.767988673879455777e-04 1.534407864040410949e-25
1.058080571642483871e-03 1.705002784221676968e-04 1.171945068284439722e-25
1.060248444281145039e-03 1.644261333545764194e-04 8.946094361974440353e-26
1.062416316919805991e-03 1.585684323944598270e-04 6.825264282599052116e-26
1.064584189558466943e-03 1.529194609592220773e-04 5.204335058644699564e-26
1.066752062197127895e-03 1.474717795033687927e-04 3.966165242415850939e-26
1.068919934835788847e-03 1.422182137103093498e-04 3.020898533495378836e-26
1.071087807474449798e-03 1.371518450340368739e-04 2.299647397616746290e-26
1.073255680113110750e-03 1.322660015781995907e-04 1.749629702606668471e-26
1.075423552751771702e-03 1.275542493005234136e-04 1.330426275118904707e-26
1.077591425390432654e-03 1.230103835309762409e-04 1.011102682502198343e-26
1.079759298029093605e-03 1.186284207924837058e-04 7.679969417482563468e-27
1.081927170667754557e-03 1.144025909133933105e-04 5.830200595117426382e-27
1.084095043306415509e-03 1.103273294212871533e-04 4.423512746587844036e-27
1.086262915945076461e-03 1.063972702080913125e-04 3.354369089937226327e-27
1.088430788583737412e-03 1.026072384568175669e-04 2.542226202445857296e-27
1.090598661222398364e-03 9.895224382059045090e-05 1.925649816542468961e-27
1.092766533861059316e-03 9.542747384496336812e-05 1.457807611274483544e-27
1.094934406499720268e-03 9.202828762484212299e-05 1.103018744738580584e-27
1.097102279138381219e-03 8.875020968764946205e-05 8.341138860730056519e-28
1.099270151777042171e-03 8.558892409465148872e-05 6.304165245161292391e-28
1.101438024415703123e-03 8.254026875266998609e-05 4.762002338055204363e-28
1.103605897054364075e-03 7.960022992867086698e-05 3.595103509374243328e-28
1.105773769693025026e-03 7.676493695998931664e-05 2.712645065695527425e-28
1.107941642331685978e-03 7.403065715321755186e-05 2.045664105253957231e-28
1.110109514970346930e-03 7.139379086501969872e-05 1.541826322670433628e-28
1.112277387609007882e-03 6.885086675838398543e-05 1.161438894558055012e-28
1.114445260247669050e-03 6.639853722805732507e-05 8.744139033243022997e-29
1.116613132886330219e-03 6.403357398912363466e-05 6.579570152172904434e-29
1.118781005524991171e-03 6.175286382290333170e-05 4.948092024236372801e-29
1.120948878163652122e-03 5.955340447456941501e-05 3.719099461312362162e-29
1.123116750802313074e-03 5.743230069706067056e-05 2.793814691667428748e-29
1.125284623440974026e-03 5.538676043607779632e-05 2.097573460151627339e-29
1.127452496079634978e-03 5.341409115112606953e-05 1.573970327525703573e-29
1.129620368718295929e-03 5.151169626775599749e-05 1.180417612917990918e-29
1.131788241356956881e-03 4.967707175631632147e-05 8.847785796842535858e-30
1.133956113995617833e-03 4.790780283271220977e-05 6.628164794546563940e-30
1.136123986634278785e-03 4.620156077681279667e-05 4.962628601014556276e-30
1.138291859272939736e-03 4.455609986431247608e-05 3.713556445356114917e-30
1.140459731911600688e-03 4.296925440800049994e-05 2.777333698153933209e-30
1.142627604550261640e-03 4.143893590453437826e-05 2.075992960370624132e-30
1.144795477188922592e-03 3.996313028295446533e-05 1.550898829424881737e-30
1.146963349827583543e-03 3.853989525131193080e-05 1.157979413666350137e-30
1.149131222466244495e-03 3.716735773790845427e-05 8.641278214847632950e-31
1.151299095104905447e-03 3.584371142377568652e-05 6.444881194902724837e-31
1.153466967743566399e-03 3.456721436313716142e-05 4.804095397183270684e-31
1.155634840382227350e-03 3.333618668871836551e-05 3.579052825248079237e-31
1.157802713020888302e-03 3.214900839887383410e-05 2.664921206770902273e-31
1.159970585659549254e-03 3.100411722361838199e-05 1.983172155093608059e-31
1.162138458298210206e-03 2.990000656674399003e-05 1.475014324800441900e-31
1.164306330936871157e-03 2.883522352131217796e-05 1.096457591536913607e-31
1.166474203575532109e-03 2.780836695590195636e-05 8.146052756528103000e-32
1.168642076214193061e-03 2.681808566909188988e-05 6.048704618430133986e-32
1.170809948852854230e-03 2.586307660974201773e-05 4.488872953062048223e-32
1.172977821491515398e-03 2.494208316072899417e-05 3.329446416516394271e-32
1.175145694130176350e-03 2.405389348387160068e-05 2.468121439409184468e-32
1.177313566768837302e-03 2.319733892386403594e-05 1.828608768963499438e-32
1.179481439407498253e-03 2.237129246911371259e-05 1.354050464085235883e-32
1.181649312046159205e-03 2.157466726745236243e-05 1.002094506789342586e-32
1.183817184684820157e-03 2.080641519476534532e-05 7.412117431896122270e-33
1.185985057323481109e-03 2.006552547465123055e-05 5.479433745010601985e-33
1.188152929962142060e-03 1.935102334729166477e-05 4.048450629375982610e-33
1.190320802600803012e-03 1.866196878577685030e-05 2.989522274886583555e-33
1.192488675239463964e-03 1.799745525819500071e-05 2.206350567464848593e-33
1.194656547878124916e-03 1.735660853385263979e-05 1.627447631248156672e-33
1.196824420516785868e-03 1.673858553205262759e-05 1.199773610280897113e-33
1.198992293155446819e-03 1.614257321191309787e-05 8.839981711777719517e-34
1.201160165794107771e-03 1.556778750176204815e-05 6.509733458689674702e-34
1.203328038432768723e-03 1.501347226669859582e-05 4.791095478431133652e-34
1.205495911071429675e-03 1.447889831295771750e-05 3.524246064651433533e-34
1.207663783710090626e-03 1.396336242776788976e-05 2.590940263292765940e-34
1.209831656348751578e-03 1.346618645343536796e-05 1.903743157311661266e-34
1.211999528987412530e-03 1.298671639443412521e-05 1.398038364941869477e-34
1.214167401626073482e-03 1.252432155632597167e-05 1.026099798649535070e-34
1.216335274264734433e-03 1.207839371537444067e-05 7.526964956674877697e-35
1.218503146903395385e-03 1.164834631775890014e-05 5.518359181015096748e-35
1.220671019542056337e-03 1.123361370733345757e-05 4.043522032596995718e-35
1.222838892180717289e-03 1.083365038091241301e-05 2.961211599664753876e-35
1.225006764819378240e-03 1.044793027010124020e-05 2.167398900856504109e-35
1.227174637458039192e-03 1.007594604872635163e-05 1.585506527816316441e-35
1.229342510096700144e-03 9.717208464951357870e-06 1.159196333669288043e-35
1.231510382735361096e-03 9.371245697199031795e-06 8.470435545209297455e-36
1.233678255374022047e-03 9.037602733030788109e-06 6.186061938521241547e-36
1.235846128012682999e-03 8.715840770165084953e-06 4.515257939014578082e-36
1.238014000651343951e-03 8.405536638844936917e-06 3.293901776794507990e-36
1.240181873290004903e-03 8.106282244794115588e-06 2.401587988930595986e-36
1.242349745928665854e-03 7.817684032027446636e-06 1.750032604570714933e-36


==> Data/ResNet50V2_end_layer_e2_hist_without_quantization.txt <==
-2.462996053509414196e-04 2.445660924236746414e+00
-2.455197144781264343e-04 0.000000000000000000e+00
-2.447398236053113948e-04 0.000000000000000000e+00
-2.439599327324963823e-04 0.000000000000000000e+00
-2.431800418596813699e-04 0.000000000000000000e+00
-2.424001509868663575e-04 0.000000000000000000e+00
-2.416202601140513451e-04 0.000000000000000000e+00
-2.408403692412363327e-04 0.000000000000000000e+00
-2.400604783684213202e-04 0.000000000000000000e+00
-2.392805874956063078e-04 0.000000000000000000e+00
-2.385006966227912954e-04 0.000000000000000000e+00
-2.377208057499763101e-04 0.000000000000000000e+00
-2.369409148771612706e-04 0.000000000000000000e+00
-2.361610240043462853e-04 0.000000000000000000e+00
-2.353811331315312728e-04 0.000000000000000000e+00
-2.346012422587162604e-04 0.000000000000000000e+00
-2.338213513859012480e-04 0.000000000000000000e+00
-2.330414605130862356e-04 0.000000000000000000e+00
-2.322615696402712232e-04 0.000000000000000000e+00
-2.314816787674562107e-04 0.000000000000000000e+00
-2.307017878946411983e-04 0.000000000000000000e+00
-2.299218970218261859e-04 0.000000000000000000e+00
-2.291420061490111735e-04 0.000000000000000000e+00
-2.283621152761961611e-04 0.000000000000000000e+00
-2.275822244033811486e-04 0.000000000000000000e+00
-2.268023335305661362e-04 0.000000000000000000e+00
-2.260224426577511238e-04 0.000000000000000000e+00
-2.252425517849361114e-04 0.000000000000000000e+00
-2.244626609121210990e-04 0.000000000000000000e+00
-2.236827700393060865e-04 0.000000000000000000e+00
-2.229028791664910741e-04 0.000000000000000000e+00
-2.221229882936760617e-04 0.000000000000000000e+00
-2.213430974208610493e-04 0.000000000000000000e+00
-2.205632065480460369e-04 0.000000000000000000e+00
-2.197833156752310516e-04 0.000000000000000000e+00
-2.190034248024160120e-04 0.000000000000000000e+00
-2.182235339296010267e-04 0.000000000000000000e+00
-2.174436430567860143e-04 0.000000000000000000e+00
-2.166637521839710019e-04 0.000000000000000000e+00
-2.158838613111559895e-04 0.000000000000000000e+00
-2.151039704383409770e-04 0.000000000000000000e+00
-2.143240795655259646e-04 0.000000000000000000e+00
-2.135441886927109522e-04 0.000000000000000000e+00
-2.127642978198959398e-04 0.000000000000000000e+00
-2.119844069470809274e-04 2.445660924236661593e+00
-2.112045160742659149e-04 0.000000000000000000e+00
-2.104246252014509025e-04 0.000000000000000000e+00
-2.096447343286358901e-04 0.000000000000000000e+00
-2.088648434558208777e-04 0.000000000000000000e+00
-2.080849525830058653e-04 0.000000000000000000e+00
-2.073050617101908528e-04 0.000000000000000000e+00
-2.065251708373758404e-04 2.445660924236661593e+00
-2.057452799645608280e-04 0.000000000000000000e+00
-2.049653890917458156e-04 0.000000000000000000e+00
-2.041854982189308032e-04 0.000000000000000000e+00
-2.034056073461157908e-04 0.000000000000000000e+00
-2.026257164733007783e-04 2.445660924236746414e+00
-2.018458256004857930e-04 0.000000000000000000e+00
-2.010659347276707535e-04 2.445660924236746414e+00
-2.002860438548557682e-04 0.000000000000000000e+00
-1.995061529820407287e-04 0.000000000000000000e+00
-1.987262621092257433e-04 0.000000000000000000e+00
-1.979463712364107309e-04 0.000000000000000000e+00
-1.971664803635957185e-04 0.000000000000000000e+00
-1.963865894907807061e-04 0.000000000000000000e+00
-1.956066986179656937e-04 2.445660924236661593e+00
-1.948268077451506812e-04 0.000000000000000000e+00
-1.940469168723356688e-04 2.445660924236661593e+00
-1.932670259995206564e-04 0.000000000000000000e+00
-1.924871351267056440e-04 0.000000000000000000e+00
-1.917072442538906316e-04 4.891321848473323186e+00
-1.909273533810756191e-04 2.445660924236661593e+00
-1.901474625082606067e-04 0.000000000000000000e+00
-1.893675716354455943e-04 0.000000000000000000e+00
-1.885876807626305819e-04 0.000000000000000000e+00
-1.878077898898155695e-04 0.000000000000000000e+00
-1.870278990170005571e-04 2.445660924236661593e+00
-1.862480081441855446e-04 0.000000000000000000e+00
-1.854681172713705322e-04 0.000000000000000000e+00
-1.846882263985555198e-04 2.445660924236746414e+00
-1.839083355257405345e-04 0.000000000000000000e+00
-1.831284446529254950e-04 2.445660924236746414e+00
-1.823485537801105096e-04 2.445660924236576772e+00
-1.815686629072954701e-04 0.000000000000000000e+00
-1.807887720344804848e-04 0.000000000000000000e+00
-1.800088811616654453e-04 0.000000000000000000e+00
-1.792289902888504600e-04 0.000000000000000000e+00
-1.784490994160354204e-04 0.000000000000000000e+00
-1.776692085432204351e-04 0.000000000000000000e+00
-1.768893176704054227e-04 7.336982772709984779e+00
-1.761094267975904103e-04 2.445660924236661593e+00
-1.753295359247753979e-04 0.000000000000000000e+00
-1.745496450519603854e-04 0.000000000000000000e+00
-1.737697541791453730e-04 2.445660924236661593e+00
-1.729898633063303606e-04 0.000000000000000000e+00
-1.722099724335153482e-04 0.000000000000000000e+00
-1.714300815607003358e-04 2.445660924236661593e+00
-1.706501906878853234e-04 0.000000000000000000e+00
-1.698702998150703109e-04 0.000000000000000000e+00
-1.690904089422553256e-04 2.445660924236576772e+00
-1.683105180694402861e-04 2.445660924236746414e+00
-1.675306271966253008e-04 0.000000000000000000e+00
-1.667507363238102613e-04 4.891321848473492828e+00
-1.659708454509952759e-04 2.445660924236576772e+00
-1.651909545781802364e-04 0.000000000000000000e+00
-1.644110637053652511e-04 0.000000000000000000e+00
-1.636311728325502116e-04 2.445660924236746414e+00
-1.628512819597352263e-04 4.891321848473153544e+00
-1.620713910869201867e-04 2.445660924236746414e+00
-1.612915002141052014e-04 2.445660924236576772e+00
-1.605116093412901619e-04 0.000000000000000000e+00
-1.597317184684751766e-04 0.000000000000000000e+00
-1.589518275956601642e-04 0.000000000000000000e+00
-1.581719367228451517e-04 2.445660924236661593e+00
-1.573920458500301393e-04 0.000000000000000000e+00
-1.566121549772151269e-04 4.891321848473323186e+00
-1.558322641044001145e-04 0.000000000000000000e+00
-1.550523732315851021e-04 0.000000000000000000e+00
-1.542724823587700897e-04 2.445660924236661593e+00
-1.534925914859550772e-04 0.000000000000000000e+00
-1.527127006131400648e-04 2.445660924236661593e+00
-1.519328097403250524e-04 2.445660924236661593e+00
-1.511529188675100400e-04 2.445660924236661593e+00
-1.503730279946950276e-04 0.000000000000000000e+00
-1.495931371218800422e-04 0.000000000000000000e+00
-1.488132462490650027e-04 4.891321848473492828e+00
-1.480333553762500174e-04 0.000000000000000000e+00
-1.472534645034349779e-04 7.336982772710239686e+00
-1.464735736306199926e-04 7.336982772709729872e+00
-1.456936827578049530e-04 4.891321848473492828e+00
-1.449137918849899677e-04 9.782643696946307088e+00
-1.441339010121749282e-04 2.445660924236746414e+00
-1.433540101393599429e-04 7.336982772709729872e+00
-1.425741192665449034e-04 2.445660924236746414e+00
-1.417942283937299180e-04 2.445660924236661593e+00
-1.410143375209149056e-04 2.445660924236661593e+00
-1.402344466480998932e-04 4.891321848473323186e+00
-1.394545557752848808e-04 1.467396554541996956e+01
-1.386746649024698684e-04 7.336982772709984779e+00
-1.378947740296548560e-04 4.891321848473323186e+00
-1.371148831568398435e-04 7.336982772709984779e+00
-1.363349922840248311e-04 0.000000000000000000e+00
-1.355551014112098187e-04 1.956528739389329274e+01
-1.347752105383948063e-04 2.445660924236661593e+00
-1.339953196655797939e-04 2.445660924236661593e+00
-1.332154287927647814e-04 7.336982772709984779e+00
-1.324355379199497690e-04 1.222830462118373340e+01
-1.316556470471347837e-04 2.445660924236576772e+00
-1.308757561743197442e-04 7.336982772710239686e+00
-1.300958653015047589e-04 2.445660924236576772e+00
-1.293159744286897193e-04 1.222830462118373340e+01
-1.285360835558747340e-04 4.891321848473153544e+00
-1.277561926830596945e-04 4.891321848473492828e+00
-1.269763018102447092e-04 1.222830462118288253e+01
-1.261964109374296697e-04 7.336982772710239686e+00
-1.254165200646146843e-04 1.222830462118288253e+01
-1.246366291917996448e-04 7.336982772710239686e+00
-1.238567383189846595e-04 1.222830462118330885e+01
-1.230768474461696471e-04 1.711962646965663026e+01
-1.222969565733546347e-04 4.891321848473323186e+00
-1.215170657005396223e-04 1.467396554541996956e+01
-1.207371748277246098e-04 2.690227016660327664e+01
-1.199572839549095974e-04 1.222830462118330885e+01
-1.191773930820945850e-04 7.336982772709984779e+00
-1.183975022092795726e-04 1.467396554541996956e+01
-1.176176113364645602e-04 1.467396554541996956e+01
-1.168377204636495477e-04 7.336982772709984779e+00
-1.160578295908345353e-04 2.690227016660327664e+01
-1.152779387180195229e-04 1.956528739389329274e+01
-1.144980478452045105e-04 1.467396554541996956e+01
-1.137181569723894981e-04 2.201094831812995523e+01
-1.129382660995744856e-04 2.201094831812995523e+01
-1.121583752267594732e-04 1.711962646965663026e+01
-1.113784843539444608e-04 3.668491386354992301e+01
-1.105985934811294484e-04 3.668491386355120198e+01
-1.098187026083144631e-04 3.913057478778658549e+01
-1.090388117354994506e-04 1.711962646965663026e+01
-1.082589208626844382e-04 3.668491386354992301e+01
-1.074790299898694258e-04 2.934793109083993912e+01
-1.066991391170544134e-04 2.934793109083993912e+01
-1.059192482442394010e-04 4.157623571202324797e+01
-1.051393573714243886e-04 5.135887940896989079e+01
-1.043594664986093761e-04 4.402189663625991045e+01
-1.035795756257943637e-04 4.402189663625991045e+01
-1.027996847529793513e-04 2.445660924236661771e+01
-1.020197938801643389e-04 3.668491386354992301e+01
-1.012399030073493265e-04 4.891321848473323541e+01
-1.004600121345343140e-04 4.646755756049657293e+01
-9.968012126171930162e-05 5.869586218167987823e+01
-9.890023038890428920e-05 5.380454033320655327e+01
-9.812033951608927678e-05 7.581548865133650850e+01
-9.734044864327426436e-05 5.135887940896989079e+01
-9.656055777045925194e-05 7.092416680286318353e+01
-9.578066689764423952e-05 7.336982772709984602e+01
-9.500077602482922710e-05 6.603284495438985857e+01
-9.422088515201421468e-05 8.070681049980983346e+01
-9.344099427919920226e-05 7.826114957557317098e+01
-9.266110340638418984e-05 9.293511512099637173e+01
-9.188121253356920453e-05 6.603284495438985857e+01
-9.110132166075419211e-05 1.149460634391230940e+02
-9.032143078793917969e-05 9.048945419675648338e+01
-8.954153991512416727e-05 1.149460634391230940e+02
-8.876164904230915485e-05 7.826114957557317098e+01
-8.798175816949414243e-05 9.782643696946647083e+01
-8.720186729667913001e-05 1.198373852875964189e+02
-8.642197642386411759e-05 1.173917243633597565e+02
-8.564208555104910517e-05 1.320656899087797171e+02
-8.486219467823409275e-05 1.149460634391230940e+02
-8.408230380541908034e-05 1.907615520904596167e+02
-8.330241293260406792e-05 1.027177588179397816e+02
-8.252252205978905550e-05 1.516309773026730170e+02
-8.174263118697404308e-05 1.418483336057263671e+02
-8.096274031415903066e-05 1.418483336057263671e+02
-8.018284944134401824e-05 1.760875865450396418e+02
-7.940295856852900582e-05 1.614136209996196669e+02
-7.862306769571399340e-05 2.103268394843528881e+02
-7.784317682289898098e-05 2.176638222570628898e+02
-7.706328595008396856e-05 2.347834487267195129e+02
-7.628339507726895614e-05 2.201094831812995380e+02
-7.550350420445394372e-05 2.616857188933228144e+02
-7.472361333163893130e-05 2.347834487267195129e+02
-7.394372245882391888e-05 2.885879890599360920e+02
-7.316383158600893357e-05 3.546208340143159603e+02
-7.238394071319392115e-05 3.350555466204226605e+02
-7.160404984037890873e-05 3.252729029234760105e+02
-7.082415896756389631e-05 3.032619546053460340e+02
-7.004426809474888389e-05 3.423925293931326337e+02
-6.926437722193387147e-05 4.475559491353091062e+02
-6.848448634911885905e-05 4.793495411503856758e+02
-6.770459547630384664e-05 4.377733054383624562e+02
-6.692470460348883422e-05 4.402189663625990761e+02
-6.614481373067382180e-05 4.500016100595457260e+02
-6.536492285785880938e-05 5.038061503927522722e+02
-6.458503198504379696e-05 5.551650298017221985e+02
-6.380514111222878454e-05 5.991869264379821516e+02
-6.302525023941377212e-05 5.796216390440888517e+02
-6.224535936659875970e-05 5.625020125744322286e+02
-6.146546849378374728e-05 6.432088230742419910e+02
-6.068557762096873486e-05 7.019046852559218905e+02
-5.990568674815372244e-05 7.972854613011517131e+02
-5.912579587533871002e-05 7.679375302103117065e+02
-5.834590500252369760e-05 8.217420705435182526e+02
-5.756601412970868518e-05 8.657639671797782057e+02
-5.678612325689367277e-05 9.171228465887480752e+02
-5.600623238407866035e-05 1.039405892800617266e+03
-5.522634151126367503e-05 9.611447432250080283e+02
-5.444645063844866261e-05 1.073645145739894360e+03
-5.366655976563365019e-05 1.129895346997337583e+03
-5.288666889281863777e-05 1.159243278088177703e+03
-5.210677802000362535e-05 1.222830462118330843e+03
-5.132688714718861294e-05 1.259515375981880652e+03
-5.054699627437360052e-05 1.232613105815277549e+03
-4.976710540155858810e-05 1.416037675133027051e+03
-4.898721452874357568e-05 1.408700692360317134e+03
-4.820732365592856326e-05 1.645929802011273296e+03
-4.742743278311355084e-05 1.675277733102113189e+03
-4.664754191029853842e-05 1.802452101162419694e+03
-4.586765103748352600e-05 1.912506842753069350e+03
-4.508776016466851358e-05 1.990767992328642549e+03
-4.430786929185350116e-05 1.993213653252879340e+03
-4.352797841903848874e-05 2.186420866267575548e+03
-4.274808754622347632e-05 2.303812590630935119e+03
-4.196819667340846390e-05 2.448106585160898248e+03
-4.118830580059345148e-05 2.492128481797158202e+03
-4.040841492777843907e-05 2.778270809932847442e+03
-3.962852405496342665e-05 2.756259861614717465e+03
-3.884863318214841423e-05 2.868760264129603911e+03
-3.806874230933340181e-05 3.008162936811198506e+03
-3.728885143651841649e-05 3.189141845204606852e+03
-3.650896056370340407e-05 3.487512477961479362e+03
-3.572906969088839165e-05 3.538871357370449459e+03
-3.494917881807337924e-05 3.511969087203845902e+03
-3.416928794525836682e-05 3.771209145172932040e+03
-3.338939707244335440e-05 4.028003542217781614e+03
-3.260950619962834198e-05 4.098927709020645125e+03
-3.182961532681332956e-05 4.414417968247174031e+03
-3.104972445399831714e-05 4.703005957307100289e+03
-3.026983358118330472e-05 4.910887135867216784e+03
-2.948994270836829230e-05 5.091866044260729723e+03
-2.871005183555327988e-05 5.502737079532488679e+03
-2.793016096273826746e-05 5.546758976168748632e+03
-2.715027008992325504e-05 6.021217195470660954e+03
-2.637037921710824262e-05 6.351381420242610147e+03
-2.559048834429323020e-05 6.517686363090702798e+03
-2.481059747147821778e-05 6.835622283241469631e+03
-2.403070659866320537e-05 7.234265013892045317e+03
-2.325081572584819295e-05 7.434809209679451669e+03
-2.247092485303318053e-05 7.672038319330407830e+03
-2.169103398021816811e-05 7.679375302103117974e+03
-2.091114310740315569e-05 8.344595073495489487e+03
-2.013125223458814327e-05 8.831281597418892488e+03
-1.935136136177315795e-05 8.941336339009234507e+03
-1.857147048895814554e-05 9.151663178493587111e+03
-1.779157961614313312e-05 9.985633553658290111e+03
-1.701168874332812070e-05 9.929383352400845979e+03
-1.623179787051310828e-05 1.036715665783920849e+04
-1.545190699769809586e-05 1.055547254900543157e+04
-1.467201612488308344e-05 1.107150700401936774e+04
-1.389212525206807102e-05 1.142368217710944737e+04
-1.311223437925305860e-05 1.186390114347204508e+04
-1.233234350643804618e-05 1.211824987959265854e+04
-1.155245263362303376e-05 1.269542585771251106e+04
-1.077256176080802134e-05 1.259026243797033385e+04
-9.992670887993008923e-06 1.323102560012033973e+04
-9.212780015177996504e-06 1.375439703790698513e+04
-8.432889142362984085e-06 1.397206086016404879e+04
-7.652998269547971666e-06 1.428265979754210457e+04
-6.873107396732959246e-06 1.461037836138981584e+04
-6.093216523917946827e-06 1.490385767229821613e+04
-5.313325651102934408e-06 1.532451135126692134e+04
-4.533434778287921988e-06 1.550793592058467220e+04
-3.753543905472909569e-06 1.581364353611425395e+04
-2.973653032657897150e-06 1.599217678358353078e+04
-2.193762159842884731e-06 1.631500402558333735e+04
-1.413871287027899416e-06 1.643728707179403136e+04
-6.339804142128598920e-07 1.640793914070433311e+04
1.459104586021254223e-07 1.690929963017169212e+04
9.258013314171649466e-07 1.687261471630931555e+04
1.705692204232150261e-06 1.694598454403524011e+04
2.485583077047189785e-06 1.700712606714233698e+04
3.265473949862175099e-06 1.731527934359496430e+04
4.045364822677214624e-06 1.708538721671791063e+04
4.825255695492199938e-06 1.730305103897377921e+04
5.605146568307239462e-06 1.753049750492900057e+04
6.385037441122224777e-06 1.748892126921575982e+04
7.164928313937264301e-06 1.704136532008165159e+04
7.944819186752249615e-06 1.707071325117249216e+04
8.724710059567234929e-06 1.747669296459457837e+04
9.504600932382274454e-06 1.675033167009747922e+04
1.028449180519725977e-05 1.710250684318638014e+04
1.106438267801229929e-05 1.664516825035529837e+04
1.184427355082728461e-05 1.644462405456674242e+04
1.262416442364232413e-05 1.652533086506769541e+04
1.340405529645730945e-05 1.607532925500701822e+04
1.418394616927234897e-05 1.569625181175143916e+04
1.496383704208733428e-05 1.599706810543144820e+04
1.574372791490237381e-05 1.536119626513100593e+04
1.652361878771735912e-05 1.525603284538776461e+04
1.730350966053239865e-05 1.497478183910159896e+04
1.808340053334738396e-05 1.518021735673643161e+04
1.886329140616242349e-05 1.416771373410347405e+04
1.964318227897740880e-05 1.369325551480059221e+04
2.042307315179244832e-05 1.369814683665001758e+04
2.120296402460743364e-05 1.329950410599850329e+04
2.198285489742247316e-05 1.303048140433338631e+04
2.276274577023745848e-05 1.215248913253154933e+04
2.354263664305249800e-05 1.229433746613812582e+04
2.432252751586748332e-05 1.182477056868384716e+04
2.510241838868252284e-05 1.148726936113999909e+04
2.588230926149750815e-05 1.142123651618560689e+04
2.666220013431249347e-05 1.080737562420143149e+04
2.744209100712753299e-05 1.041117855447582951e+04
2.822198187994251831e-05 9.970959588112522397e+03
2.900187275275755783e-05 9.320413782266241469e+03
2.978176362557254315e-05 8.960901626402815964e+03
3.056165449838758267e-05 8.823944614646181435e+03
3.134154537120256798e-05 8.547584930206834542e+03
3.212143624401760751e-05 8.087800676450920946e+03
3.290132711683259282e-05 7.892147802511432928e+03
3.368121798964763235e-05 7.596222830679334947e+03
3.446110886246261766e-05 7.361439381952095573e+03
3.524099973527765719e-05 7.107090645831985967e+03
3.602089060809264250e-05 6.591056190817574134e+03
3.680078148090768202e-05 6.517686363090930172e+03
3.758067235372266734e-05 6.116597971515678182e+03
3.836056322653770686e-05 6.011434551773922976e+03
3.914045409935269218e-05 5.698389953471223635e+03
3.992034497216773170e-05 5.451378200123708666e+03
4.070023584498271702e-05 5.082083400563606119e+03
4.148012671779775654e-05 4.695668974534553854e+03
4.226001759061274185e-05 4.592951215716290790e+03
4.303990846342778138e-05 4.460885525807825616e+03
4.381979933624276669e-05 4.123384318263154455e+03
4.459969020905775201e-05 3.979090323732910292e+03
4.537958108187279153e-05 3.761426501476116300e+03
4.615947195468777684e-05 3.463055868718992315e+03
4.693936282750281637e-05 3.460610207794996313e+03
4.771925370031780168e-05 3.037510867901828078e+03
4.849914457313284121e-05 3.184250523356244230e+03
4.927903544594782652e-05 3.010608597735225885e+03
5.005892631876286605e-05 2.697563999433131357e+03
5.083881719157785136e-05 2.594846240615007900e+03
5.161870806439289089e-05 2.467671872554877154e+03
5.239859893720787620e-05 2.291584286009672269e+03
5.317848981002291572e-05 2.306258251555252173e+03
5.395838068283790104e-05 2.149735952403950705e+03
5.473827155565294056e-05 2.073920463752760952e+03
5.551816242846792588e-05 1.726636612511023031e+03
5.629805330128296540e-05 1.902724199056188809e+03
5.707794417409795071e-05 1.721745290662549905e+03
5.785783504691299024e-05 1.592125261678122115e+03
5.863772591972797555e-05 1.631255836465796619e+03
5.941761679254301508e-05 1.401363709587655876e+03
6.019750766535800039e-05 1.411146353284504812e+03
6.097739853817303992e-05 1.288863307072765565e+03
6.175728941098802523e-05 1.298645950769712499e+03
6.253718028380301054e-05 1.249732732284890744e+03
6.331707115661805007e-05 1.076090806664168440e+03
6.409696202943303538e-05 1.029623249103598710e+03
6.487685290224807491e-05 9.904926743158823683e+02
6.565674377506306022e-05 8.804379327251675704e+02
6.643663464787809975e-05 8.877749154979389914e+02
6.721652552069308506e-05 8.144050877707800282e+02
6.799641639350812459e-05 8.168507486950733210e+02
6.877630726632310990e-05 6.994590243316608849e+02
6.955619813913814942e-05 6.456544839985010640e+02
7.033608901195313474e-05 7.239156335740266286e+02
7.111597988476817426e-05 5.894042827410559084e+02
7.189587075758315958e-05 5.894042827410149812e+02
7.267576163039819910e-05 5.258170987109004955e+02
7.345565250321318441e-05 5.184801159381541993e+02
7.423554337602822394e-05 4.891321848473493219e+02
7.501543424884320925e-05 4.377733054383472222e+02
7.579532512165824878e-05 3.913057478778794689e+02
7.657521599447323409e-05 3.864144260293791149e+02
7.735510686728827362e-05 3.937514088021162024e+02
7.813499774010325893e-05 3.277185638477012617e+02
7.891488861291829846e-05 3.423925293931445140e+02
7.969477948573328377e-05 3.057076155295933404e+02
8.047467035854826908e-05 3.717404604839596232e+02
8.125456123136330861e-05 2.885879890599360920e+02
8.203445210417829392e-05 2.250008050297650470e+02
8.281434297699333345e-05 3.130445983023035410e+02
8.359423384980831876e-05 2.225551441055284840e+02
8.437412472262335828e-05 2.201094831813071835e+02
8.515401559543834360e-05 2.372291096509479473e+02
8.593390646825338312e-05 2.274464659540174409e+02
8.671379734106836844e-05 1.760875865450335311e+02
8.749368821388340796e-05 2.005441957874132299e+02
8.827357908669839328e-05 2.103268394843455837e+02
8.905346995951343280e-05 1.711962646965722570e+02
8.983336083232841811e-05 1.785332474692700941e+02
9.061325170514345764e-05 1.711962646965722570e+02
9.139314257795844295e-05 1.271743680603019868e+02
9.217303345077348248e-05 1.320656899087843215e+02
9.295292432358846779e-05 1.100547415906459463e+02
9.373281519640350732e-05 1.149460634391270872e+02
9.451270606921849263e-05 1.002720978936996374e+02
9.529259694203353215e-05 1.173917243633638350e+02
9.607248781484851747e-05 1.051634197421727919e+02
9.685237868766355699e-05 8.804379327252287624e+01
9.763226956047854231e-05 1.027177588179362147e+02
9.841216043329358183e-05 6.358718403015541298e+01
9.919205130610856715e-05 5.625020125744516974e+01
9.997194217892355246e-05 7.581548865133387949e+01
1.007518330517385920e-04 8.315247142404938074e+01
1.015317239245535773e-04 4.157623571202180557e+01
1.023116147973686168e-04 5.135887940897168136e+01
1.030915056701836021e-04 5.625020125744126176e+01
1.038713965429986417e-04 5.135887940897168136e+01
1.046512874158136270e-04 4.402189663625838278e+01
1.054311782886286665e-04 5.625020125744516974e+01
1.062110691614436518e-04 5.625020125744126176e+01
1.069909600342586913e-04 3.668491386355120198e+01
1.077708509070736767e-04 3.423925293931207392e+01
1.085507417798887162e-04 3.423925293931445424e+01
1.093306326527037015e-04 4.157623571202180557e+01
1.101105235255187410e-04 4.646755756049818586e+01
1.108904143983337263e-04 3.668491386354865114e+01
1.116703052711487659e-04 4.402189663626143812e+01
1.124501961439637512e-04 2.445660924236576506e+01
1.132300870167787907e-04 3.179359201507770649e+01
1.140099778895937760e-04 1.956528739389261418e+01
1.147898687624088155e-04 2.690227016660421455e+01
1.155697596352238008e-04 1.711962646965603696e+01
1.163496505080388404e-04 3.668491386355120198e+01
1.171295413808538257e-04 1.711962646965722712e+01
1.179094322536688110e-04 1.467396554541945974e+01
1.186893231264838505e-04 3.423925293931445424e+01
1.194692139992988358e-04 2.201094831812919139e+01
1.202491048721138754e-04 2.690227016660421455e+01
1.210289957449288607e-04 9.782643696946307088e+00
1.218088866177439002e-04 1.711962646965722712e+01
1.225887774905588855e-04 1.222830462118288253e+01
1.233686683633739250e-04 1.711962646965722712e+01
1.241485592361889104e-04 9.782643696946307088e+00
1.249284501090039499e-04 1.711962646965722712e+01
1.257083409818189352e-04 9.782643696946307088e+00
1.264882318546339747e-04 2.445660924236746414e+00
1.272681227274489600e-04 1.467396554541945974e+01
1.280480136002639996e-04 1.711962646965722712e+01
1.288279044730789849e-04 9.782643696946307088e+00
1.296077953458940244e-04 2.445660924236746414e+00
1.303876862187090097e-04 1.222830462118288253e+01
1.311675770915240492e-04 4.891321848473492828e+00
1.319474679643390345e-04 7.336982772709729872e+00
1.327273588371540741e-04 7.336982772710239686e+00
1.335072497099690594e-04 7.336982772709729872e+00
1.342871405827840989e-04 7.336982772710239686e+00
1.350670314555990842e-04 1.222830462118373340e+01
1.358469223284140695e-04 4.891321848473153544e+00
1.366268132012291091e-04 9.782643696946985656e+00
1.374067040740440944e-04 7.336982772709729872e+00
1.381865949468591339e-04 2.445660924236746414e+00
1.389664858196741192e-04 1.222830462118288253e+01
1.397463766924891587e-04 4.891321848473492828e+00
1.405262675653041441e-04 7.336982772709729872e+00
1.413061584381191836e-04 0.000000000000000000e+00
1.420860493109341689e-04 4.891321848473153544e+00
1.428659401837492084e-04 7.336982772710239686e+00
1.436458310565641937e-04 0.000000000000000000e+00
1.444257219293792333e-04 4.891321848473492828e+00
1.452056128021942186e-04 4.891321848473153544e+00
1.459855036750092581e-04 4.891321848473492828e+00
1.467653945478242434e-04 4.891321848473153544e+00
1.475452854206392829e-04 2.445660924236746414e+00
1.483251762934542682e-04 4.891321848473153544e+00
1.491050671662693078e-04 1.222830462118373340e+01
1.498849580390842931e-04 2.445660924236576772e+00
1.506648489118993326e-04 0.000000000000000000e+00
1.514447397847143179e-04 7.336982772709729872e+00
1.522246306575293574e-04 2.445660924236746414e+00
1.530045215303443428e-04 2.445660924236746414e+00
1.537844124031593281e-04 0.000000000000000000e+00
1.545643032759743676e-04 4.891321848473492828e+00
1.553441941487893529e-04 2.445660924236576772e+00
1.561240850216043924e-04 0.000000000000000000e+00
1.569039758944193778e-04 0.000000000000000000e+00
1.576838667672344173e-04 0.000000000000000000e+00
1.584637576400494026e-04 0.000000000000000000e+00
1.592436485128644421e-04 2.445660924236746414e+00
1.600235393856794274e-04 0.000000000000000000e+00
1.608034302584944670e-04 4.891321848473492828e+00
1.615833211313094523e-04 0.000000000000000000e+00
1.623632120041244918e-04 0.000000000000000000e+00
1.631431028769394771e-04 2.445660924236576772e+00
1.639229937497545166e-04 2.445660924236746414e+00
1.647028846225695019e-04 4.891321848473153544e+00
1.654827754953845415e-04 0.000000000000000000e+00
1.662626663681995268e-04 0.000000000000000000e+00
1.670425572410145663e-04 0.000000000000000000e+00
1.678224481138295516e-04 0.000000000000000000e+00
1.686023389866445911e-04 9.782643696946985656e+00
1.693822298594595765e-04 0.000000000000000000e+00
1.701621207322746160e-04 0.000000000000000000e+00
1.709420116050896013e-04 0.000000000000000000e+00
1.717219024779045866e-04 0.000000000000000000e+00
1.725017933507196261e-04 0.000000000000000000e+00
1.732816842235346115e-04 0.000000000000000000e+00
1.740615750963496510e-04 0.000000000000000000e+00
1.748414659691646363e-04 4.891321848473153544e+00
1.756213568419796758e-04 0.000000000000000000e+00
1.764012477147946611e-04 0.000000000000000000e+00
1.771811385876097007e-04 0.000000000000000000e+00
1.779610294604246860e-04 0.000000000000000000e+00
1.787409203332397255e-04 0.000000000000000000e+00
1.795208112060547108e-04 0.000000000000000000e+00
1.803007020788697503e-04 0.000000000000000000e+00
1.810805929516847356e-04 0.000000000000000000e+00
1.818604838244997752e-04 0.000000000000000000e+00
1.826403746973147605e-04 2.445660924236576772e+00
1.834202655701298000e-04 0.000000000000000000e+00
1.842001564429447853e-04 0.000000000000000000e+00
1.849800473157598248e-04 2.445660924236746414e+00
1.857599381885748102e-04 0.000000000000000000e+00
1.865398290613898497e-04 0.000000000000000000e+00
1.873197199342048350e-04 2.445660924236576772e+00
1.880996108070198745e-04 0.000000000000000000e+00
1.888795016798348598e-04 0.000000000000000000e+00
1.896593925526498452e-04 0.000000000000000000e+00
1.904392834254648847e-04 0.000000000000000000e+00
1.912191742982798700e-04 0.000000000000000000e+00
1.919990651710949095e-04 0.000000000000000000e+00
1.927789560439098948e-04 0.000000000000000000e+00
1.935588469167249344e-04 0.000000000000000000e+00
1.943387377895399197e-04 0.000000000000000000e+00
1.951186286623549592e-04 0.000000000000000000e+00
1.958985195351699445e-04 0.000000000000000000e+00
1.966784104079849840e-04 0.000000000000000000e+00
1.974583012807999693e-04 0.000000000000000000e+00
1.982381921536150089e-04 0.000000000000000000e+00
1.990180830264299942e-04 0.000000000000000000e+00
1.997979738992450337e-04 0.000000000000000000e+00
2.005778647720600190e-04 0.000000000000000000e+00
2.013577556448750585e-04 0.000000000000000000e+00
2.021376465176900439e-04 0.000000000000000000e+00
2.029175373905050834e-04 0.000000000000000000e+00
2.036974282633200687e-04 0.000000000000000000e+00
2.044773191361351082e-04 0.000000000000000000e+00
2.052572100089500935e-04 0.000000000000000000e+00
2.060371008817651331e-04 0.000000000000000000e+00
2.068169917545801184e-04 0.000000000000000000e+00
2.075968826273951037e-04 0.000000000000000000e+00
2.083767735002101432e-04 0.000000000000000000e+00
2.091566643730251285e-04 0.000000000000000000e+00
2.099365552458401681e-04 0.000000000000000000e+00
2.107164461186551534e-04 0.000000000000000000e+00
2.114963369914701929e-04 0.000000000000000000e+00
2.122762278642851782e-04 0.000000000000000000e+00
2.130561187371002177e-04 0.000000000000000000e+00
2.138360096099152030e-04 0.000000000000000000e+00
2.146159004827302426e-04 0.000000000000000000e+00
2.153957913555452279e-04 0.000000000000000000e+00
2.161756822283602674e-04 0.000000000000000000e+00
2.169555731011752527e-04 0.000000000000000000e+00
2.177354639739902922e-04 0.000000000000000000e+00
2.185153548468052776e-04 0.000000000000000000e+00
2.192952457196203171e-04 0.000000000000000000e+00
2.200751365924353024e-04 0.000000000000000000e+00
2.208550274652503419e-04 0.000000000000000000e+00
2.216349183380653272e-04 0.000000000000000000e+00
2.224148092108803668e-04 2.445660924236746414e+00


==> Data/ResNet50V2_end_layer_e2_pdf_without_quantization.txt <==
-3.651534581472838420e-04 2.340862659083314702e-09 1.225659973028158144e-24
-3.641598118216886164e-04 2.627099801106027017e-09 1.726015829060017716e-24
-3.631661654960933365e-04 2.947908409800737316e-09 2.428419478298119398e-24
-3.621725191704980567e-04 3.307410407098411115e-09 3.413554205720633448e-24
-3.611788728449027768e-04 3.710212549126808849e-09 4.793956204020898601e-24
-3.601852265193075512e-04 4.161462645833029105e-09 6.726443261105211601e-24
-3.591915801937122714e-04 4.666912202097032560e-09 9.429335030054639052e-24
-3.581979338681169915e-04 5.232986202181354859e-09 1.320628948480693694e-23
-3.572042875425217659e-04 5.866860839136614688e-09 1.847926619387397813e-23
-3.562106412169264861e-04 6.576550079214864094e-09 2.583406766233999743e-23
-3.552169948913312062e-04 7.371002049352651880e-09 3.608319841421290898e-23
-3.542233485657359264e-04 8.260206344393036900e-09 5.035254458647943854e-23
-3.532297022401407007e-04 9.255313471040667980e-09 7.020078709524692502e-23
-3.522360559145454209e-04 1.036876777882700578e-08 9.778375324591451951e-23
-3.512424095889501953e-04 1.161445537597535493e-08 1.360804029798982495e-22
-3.502487632633549154e-04 1.300786869149890528e-08 1.892032678503757001e-22
-3.492551169377596356e-04 1.456628952581004765e-08 2.628244970790880991e-22
-3.482614706121643557e-04 1.630899263240410396e-08 3.647600054597587259e-22
-3.472678242865691301e-04 1.825747209481929759e-08 5.057696298725171030e-22
-3.462741779609738503e-04 2.043569300830956516e-08 7.006521259716372246e-22
-3.452805316353786246e-04 2.287037124694735517e-08 9.697422181226749895e-22
-3.442868853097833448e-04 2.559128439692402168e-08 1.340955373217373700e-21
-3.432932389841880649e-04 2.863161726859995924e-08 1.852578028405999002e-21
-3.422995926585927851e-04 3.202834576668319156e-08 2.557071405309424036e-21
-3.413059463329975595e-04 3.582266330339663133e-08 3.526252158111234115e-21
-3.403123000074022796e-04 4.006045438761209879e-08 4.858341477563071231e-21
-3.393186536818069998e-04 4.479282051808371684e-08 6.687547366447495654e-21
-3.383250073562117741e-04 5.007666405592658560e-08 9.197077961361547703e-21
-3.373313610306164943e-04 5.597533635566401714e-08 1.263679753377485781e-20
-3.363377147050212145e-04 6.255935710137210493e-08 1.734715860374782722e-20
-3.353440683794259346e-04 6.990721253110611550e-08 2.379161008520417718e-20
-3.343504220538307090e-04 7.810624104593491317e-08 3.260044142790059433e-20
-3.333567757282354291e-04 8.725361559738478400e-08 4.463004145439547416e-20
-3.323631294026402035e-04 9.745743323732718975e-08 6.104291470161103801e-20
-3.313694830770449237e-04 1.088379233068656076e-07 8.341562284544876561e-20
-3.303758367514496438e-04 1.215287869457292466e-07 1.138842573519829416e-19
-3.293821904258543640e-04 1.356786819325432140e-07 1.553403050836358956e-19
-3.283885441002591383e-04 1.514528683314315488e-07 2.116941106065091899e-19
-3.273948977746638585e-04 1.690350320354559669e-07 2.882289241910074565e-19
-3.264012514490685786e-04 1.886293050772858098e-07 3.920762250069733595e-19
-3.254076051234733530e-04 2.104625035388140098e-07 5.328532486418405318e-19
-3.244139587978780732e-04 2.347866060520550418e-07 7.235172504753922112e-19
-3.234203124722827933e-04 2.618814982634827744e-07 9.815090879656016043e-19
-3.224266661466875677e-04 2.920580112546531704e-07 1.330282636855364885e-18
-3.214330198210922879e-04 3.256612847972882026e-07 1.801348252608150700e-18
-3.204393734954970080e-04 3.630744894969853185e-07 2.437000426079808097e-18
-3.194457271699017824e-04 4.047229453751125933e-07 3.293955215141199414e-18
-3.184520808443065025e-04 4.510786782843012175e-07 4.448196230860711269e-18
-3.174584345187112227e-04 5.026654597837224546e-07 6.001424513922630646e-18
-3.164647881931159428e-04 5.600643807536331722e-07 8.089634881736854607e-18
-3.154711418675207172e-04 6.239200141452202409e-07 1.089450884415619591e-17
-3.144774955419254374e-04 6.949472278871976733e-07 1.465853450073320803e-17
-3.134838492163301575e-04 7.739387151533711484e-07 1.970505329452411079e-17
-3.124902028907349319e-04 8.617733159903112451e-07 2.646481342653403401e-17
-3.114965565651396521e-04 9.594252117689800799e-07 3.551110790345670455e-17
-3.105029102395443722e-04 1.067974082124566344e-06 4.760622773976028204e-17
-3.095092639139491466e-04 1.188616323054164119e-06 6.376281474383486049e-17
-3.085156175883538667e-04 1.322677434729812209e-06 8.532481459512609627e-17
-3.075219712627585869e-04 1.471625698438548411e-06 1.140741887069181691e-16
-3.065283249371633613e-04 1.637087273974260536e-06 1.523714452263487816e-16
-3.055346786115680814e-04 1.820862861877424770e-06 2.033405282134193960e-16
-3.045410322859728016e-04 2.024946089258545463e-06 2.711118312510701364e-16
-3.035473859603775759e-04 2.251543793669523956e-06 3.611412992556202493e-16
-3.025537396347822961e-04 2.503098396733007826e-06 4.806290362871676333e-16
-3.015600933091870163e-04 2.782312578147919606e-06 6.390679166515328923e-16
-3.005664469835917364e-04 3.092176481412908589e-06 8.489618766505103528e-16
-2.995728006579965108e-04 3.435997705319705647e-06 1.126765456152666195e-15
-2.985791543324012309e-04 3.817434360148844221e-06 1.494111548103999687e-15
-2.975855080068059511e-04 4.240531494752485854e-06 1.979414208350723756e-15
-2.965918616812107255e-04 4.709761230554988233e-06 2.619959070502717239e-15
-2.955982153556154456e-04 5.230066971174670744e-06 3.464627057045660484e-15
-2.946045690300201658e-04 5.806912092137614552e-06 4.577439797557659543e-15
-2.936109227044249401e-04 6.446333554295091848e-06 6.042170166355293895e-15
-2.926172763788296603e-04 7.155000927380083774e-06 7.968332093819742077e-15
-2.916236300532343804e-04 7.940281356980221833e-06 1.049895469960149418e-14
-2.906299837276391548e-04 8.810311059434341283e-06 1.382066246295362025e-14
-2.896363374020438750e-04 9.774073985168933219e-06 1.817673274010840776e-14
-2.886426910764485951e-04 1.084148835221328245e-05 2.388399355746966431e-14
-2.876490447508533695e-04 1.202350181854437683e-05 3.135466980585556815e-14
-2.866553984252580897e-04 1.333219613501343656e-05 4.112459939312202692e-14
-2.856617520996628098e-04 1.478090220045846648e-05 5.388964115725128632e-14
-2.846681057740675300e-04 1.638432652781881253e-05 7.055260691780587234e-14
-2.836744594484723043e-04 1.815869022527265303e-05 9.228370069268585068e-14
-2.826808131228770245e-04 2.012188170035633712e-05 1.205982764016970793e-13
-2.816871667972817446e-04 2.229362440843958036e-05 1.574567787311796781e-13
-2.806935204716865190e-04 2.469566109067649793e-05 2.053930700102697435e-13
-2.796998741460912392e-04 2.735195608153241130e-05 2.676790442042616822e-13
-2.787062278204959593e-04 3.028891741317506919e-05 3.485355821196459377e-13
-2.777125814949007337e-04 3.353564060450452491e-05 4.534026285683977063e-13
-2.767189351693054539e-04 3.712417619751291845e-05 5.892846218194699797e-13
-2.757252888437101740e-04 4.108982329426871615e-05 7.651918653054057250e-13
-2.747316425181149484e-04 4.547145155549485153e-05 9.927039356023370595e-13
-2.737379961925196685e-04 5.031185434787765391e-05 1.286688162323263646e-12
-2.727443498669243887e-04 5.565813597353274126e-05 1.666214961087929450e-12
-2.717507035413291631e-04 6.156213618317934837e-05 2.155722807413651101e-12
-2.707570572157338832e-04 6.808089546637438952e-05 2.786499477331585454e-12
-2.697634108901386034e-04 7.527716492967261193e-05 3.598563559834834167e-12
-2.687697645645433235e-04 8.321996491897419405e-05 4.643052050285358392e-12
-2.677761182389480979e-04 9.198519691795139456e-05 5.985247160413184212e-12
-2.667824719133528181e-04 1.016563136628491972e-04 7.708409692227592554e-12
-2.657888255877575382e-04 1.123250528578631529e-04 9.918629109672880447e-12
-2.647951792621623126e-04 1.240922403577521651e-04 1.275095389594010803e-11
-2.638015329365670327e-04 1.370686692083806688e-04 1.637713249506471890e-11
-2.628078866109717529e-04 1.513760615051857868e-04 2.101537830334783894e-11
-2.618142402853765273e-04 1.671481206476139081e-04 2.694267574879196535e-11
-2.608205939597812474e-04 1.845316822386089081e-04 3.451027334494236252e-11
-2.598269476341859676e-04 2.036879726063856781e-04 4.416316972711213397e-11
-2.588333013085907419e-04 2.247939847158485628e-04 5.646459745261397564e-11
-2.578396549829954621e-04 2.480439820939965502e-04 7.212675583955347177e-11
-2.568460086574001822e-04 2.736511423229400809e-04 9.204934946043978738e-11
-2.558523623318049566e-04 3.018493526617171334e-04 1.173678667426870858e-10
-2.548587160062096768e-04 3.328951714499116580e-04 1.495140001685623915e-10
-2.538650696806143969e-04 3.670699701292375549e-04 1.902911862535770724e-10
-2.528714233550191171e-04 4.046822720007356954e-04 2.419689547907844551e-10
-2.518777770294238915e-04 4.460703052230840745e-04 3.074006532602274294e-10
-2.508841307038286116e-04 4.916047890598695047e-04 3.901701909763810165e-10
-2.498904843782333318e-04 5.416919740097502021e-04 4.947747737254070212e-10
-2.488968380526381061e-04 5.967769582128941560e-04 6.268522283556907450e-10
-2.479031917270428263e-04 6.573473044301716842e-04 7.934635148744004943e-10
-2.469095454014475464e-04 7.239369839494398315e-04 1.003443472178834835e-09
-2.459158990758523208e-04 7.971306759983013421e-04 1.267835840915275467e-09
-2.449222527502570410e-04 8.775684536470054970e-04 1.600432272104415311e-09
-2.439286064246617611e-04 9.659508897829966649e-04 2.018439506981470706e-09
-2.429349600990665355e-04 1.063044619544806918e-03 2.543304375729593406e-09
-2.419413137734712557e-04 1.169688398632770564e-03 3.201732920034482726e-09
-2.409476674478759758e-04 1.286799700184592743e-03 4.026948049180998792e-09
-2.399540211222807231e-04 1.415381896433774061e-03 5.060239995634050453e-09
-2.389603747966854703e-04 1.556532075176368397e-03 6.352875808940702411e-09
-2.379667284710901905e-04 1.711449545178356322e-03 7.968448654837304769e-09
-2.369730821454949378e-04 1.881445089083693366e-03 9.985765295396573309e-09
-2.359794358198996850e-04 2.067951027155352350e-03 1.250239144553823237e-08
-2.349857894943044052e-04 2.272532160323991780e-03 1.563900048438648661e-08
-2.339921431687091253e-04 2.496897666557437809e-03 1.954470214653535152e-08
-2.329984968431138997e-04 2.742914030529303420e-03 2.440356540186249818e-08
-2.320048505175186199e-04 3.012619092985159737e-03 3.044259503257430962e-08
-2.310112041919233400e-04 3.308237313113833369e-03 3.794147595553556289e-08
-2.300175578663281144e-04 3.632196344665558109e-03 4.724446492707973632e-08
-2.290239115407328345e-04 3.987145034551153704e-03 5.877488805589711957e-08
-2.280302652151375547e-04 4.375972961251166880e-03 7.305279708625830550e-08
-2.270366188895423291e-04 4.801831639599692982e-03 9.071645071759610319e-08
-2.260429725639470492e-04 5.268157528431075681e-03 1.125484228681312197e-07
-2.250493262383517694e-04 5.778696988233691760e-03 1.395073019881757808e-07
-2.240556799127565166e-04 6.337533347399233741e-03 1.727661392599236285e-07
-2.230620335871612639e-04 6.949116247934324954e-03 2.137590346493810312e-07
-2.220683872615659840e-04 7.618293454678517866e-03 2.642375252038851293e-07
-2.210747409359707313e-04 8.350345326203266125e-03 3.263387678263616607e-07
-2.200810946103754786e-04 9.151022160718256387e-03 4.026678985251794228e-07
-2.190874482847801987e-04 1.002658464654871545e-02 4.963974129956510787e-07
-2.180938019591849189e-04 1.098384766414582832e-02 6.113869624001896248e-07
-2.171001556335896933e-04 1.203022770522438681e-02 7.523276086516598938e-07
-2.161065093079944134e-04 1.317379419457069892e-02 9.249153532012919047e-07
-2.151128629823991336e-04 1.442332502141110105e-02 1.136059663079918741e-06
-2.141192166568039079e-04 1.578836661007275433e-02 1.394133791950156871e-06
-2.131255703312086281e-04 1.727929888409091008e-02 1.709274960348570467e-06
-2.121319240056133482e-04 1.890740550402666628e-02 2.093743950821538038e-06
-2.111382776800181226e-04 2.068494978716142393e-02 2.562355428195841973e-06
-2.101446313544228428e-04 2.262525674703435435e-02 3.132992356671084426e-06
-2.091509850288275629e-04 2.474280172261207264e-02 3.827220304540370101e-06
-2.081573387032323102e-04 2.705330610084501902e-02 4.671020262756680642e-06
-2.071636923776370575e-04 2.957384067259905686e-02 5.695661922855104423e-06
-2.061700460520417776e-04 3.232293720059795095e-02 6.938743240747373057e-06
-2.051763997264465249e-04 3.532070881920677807e-02 8.445426645109733595e-06
-2.041827534008512721e-04 3.858897992978660429e-02 1.026990753522511387e-05
-2.031891070752559923e-04 4.215142630210597097e-02 1.247715687099502758e-05
-2.021954607496607124e-04 4.603372614207541097e-02 1.514498682222578309e-05
-2.012018144240654868e-04 5.026372293905385230e-02 1.836649676931271087e-05
-2.002081680984702070e-04 5.487160096232421985e-02 2.225296660894692630e-05
-1.992145217728749271e-04 5.989007433626098581e-02 2.693727551683948600e-05
-1.982208754472797015e-04 6.535459068739457589e-02 3.257793728267952601e-05
-1.972272291216844217e-04 7.130355042423394685e-02 3.936385831956027190e-05
-1.962335827960891418e-04 7.777854278252907538e-02 4.751994175461725253e-05
-1.952399364704939162e-04 8.482459984491616534e-02 5.731368096218151831e-05
-1.942462901448986363e-04 9.249046982474108669e-02 6.906290888121129686e-05
-1.932526438193033565e-04 1.008289109896211844e-01 8.314489588940326026e-05
-1.922589974937081037e-04 1.098970076911779947e-01 1.000070193651598593e-04
-1.912653511681128510e-04 1.197565100636424629e-01 1.201792628930401305e-04
-1.902717048425175712e-04 1.304741990559286080e-01 1.442888429620652611e-04
-1.892780585169223184e-04 1.421222785696354962e-01 1.730773066458308486e-04
-1.882844121913270657e-04 1.547787965894700524e-01 2.074204958956378021e-04
-1.872907658657317858e-04 1.685280973131498272e-01 2.483518335680651667e-04
-1.862971195401365060e-04 1.834613064152018080e-01 2.970894540889060177e-04
-1.853034732145412804e-04 1.996768517135657783e-01 3.550677787743806838e-04
-1.843098268889460005e-04 2.172810216498093916e-01 4.239742234522982534e-04
-1.833161805633507207e-04 2.363885641434409490e-01 5.057918254403172362e-04
-1.823225342377554951e-04 2.571233285385736700e-01 6.028486895730284650e-04
-1.813288879121602152e-04 2.796189535273838622e-01 7.178752803988148242e-04
-1.803352415865649354e-04 3.040196041097436019e-01 8.540707316264388622e-04
-1.793415952609697097e-04 3.304807608325248669e-01 1.015179506296671856e-03
-1.783479489353744299e-04 3.591700647455878803e-01 1.205579924076809022e-03
-1.773543026097791500e-04 3.902682217148291666e-01 1.430386277812367799e-03
-1.763606562841838973e-04 4.239699699462594062e-01 1.695566492519051498e-03
-1.753670099585886446e-04 4.604851147990960958e-01 2.008077539075472668e-03
-1.743733636329933647e-04 5.000396352008777967e-01 2.376021104937491718e-03
-1.733797173073981120e-04 5.428768662237640763e-01 2.808822348435162548e-03
-1.723860709818028593e-04 5.892587626390562994e-01 3.317434925089185124e-03
-1.713924246562075794e-04 6.394672485365614500e-01 3.914575877615527992e-03
-1.703987783306122996e-04 6.938056583775380481e-01 4.614994429872517658e-03
-1.694051320050170739e-04 7.526002751443957584e-01 5.435779223222601819e-03
-1.684114856794217941e-04 8.162019715578049395e-01 6.396709086198302391e-03
-1.674178393538265142e-04 8.849879606524165832e-01 7.520653039831690437e-03
-1.664241930282312886e-04 9.593636623365024985e-01 8.834025916679547064e-03
-1.654305467026360088e-04 1.039764692908433208e+00 1.036730671687471558e-02
-1.644369003770407289e-04 1.126658984864559399e+00 1.215562764516911302e-02
-1.634432540514455033e-04 1.220549044708792996e+00 1.423944267487425690e-02
-1.624496077258502235e-04 1.321974356864094702e+00 1.666528547406302685e-02
-1.614559614002549436e-04 1.431513942190209443e+00 1.948662761280792535e-02
-1.604623150746596909e-04 1.549789080030994137e+00 2.276484915422302344e-02
-1.594686687490644381e-04 1.677466203147456314e+00 2.657033502341402120e-02
-1.584750224234691583e-04 1.815259975340422827e+00 3.098371195401020128e-02
-1.574813760978739055e-04 1.963936562028284039e+00 3.609724233865774234e-02
-1.564877297722786528e-04 2.124317104521620259e+00 4.201639296461362472e-02
-1.554940834466833730e-04 2.297281409225775839e+00 4.886159840516089009e-02
-1.545004371210880931e-04 2.483771863506317956e+00 5.677024076860715668e-02
-1.535067907954928675e-04 2.684797590468521289e+00 6.589886958540090711e-02
-1.525131444698975876e-04 2.901438855431426322e+00 7.642568784633665957e-02
-1.515194981443023078e-04 3.134851737417709838e+00 8.855333259623582309e-02
-1.505258518187070822e-04 3.386273079533719255e+00 1.025119810425915851e-01
-1.495322054931118023e-04 3.657025732676219221e+00 1.185628158612170857e-01
-1.485385591675165225e-04 3.948524107575011488e+00 1.370018862737373000e-01
-1.475449128419212969e-04 4.262280050761085626e+00 1.581644045363924667e-01
-1.465512665163260170e-04 4.599909060637586755e+00 1.824295207161313603e-01
-1.455576201907307372e-04 4.963136860423490226e+00 2.102256220368393935e-01
-1.445639738651354844e-04 5.353806345337574157e+00 2.420362066523805145e-01
-1.435703275395402317e-04 5.773884921988662100e+00 2.784063854381103598e-01
-1.425766812139449518e-04 6.225472258537255499e+00 3.199500692807636937e-01
-1.415830348883496991e-04 6.710808464790726902e+00 3.673579033771924296e-01
-1.405893885627544464e-04 7.232282721985803242e+00 4.214060142114747221e-01
-1.395957422371591665e-04 7.792442382597027262e+00 4.829656391502265556e-01
-1.386020959115638867e-04 8.394002561083752312e+00 5.530137129567235243e-01
-1.376084495859686611e-04 9.039856237048683241e+00 6.326444899506190600e-01
-1.366148032603733812e-04 9.733084892824169998e+00 7.230822850026450421e-01
-1.356211569347781014e-04 1.047696970802380712e+01 8.256954210185484255e-01
-1.346275106091828757e-04 1.127500333409452615e+01 9.420114749953871769e-01
-1.336338642835875959e-04 1.213090227237011653e+01 1.073733919081231836e+00
-1.326402179579923160e-04 1.304861987955922586e+01 1.222760257287515584e+00
-1.316465716323970904e-04 1.403236002499339463e+01 1.391201762535920539e+00
-1.306529253068018106e-04 1.508659142430672340e+01 1.581404922506899791e+00
-1.296592789812065307e-04 1.621606267451249295e+01 1.795974706227484230e+00
-1.286656326556112780e-04 1.742581801568065458e+01 2.037799766417753844e+00
-1.276719863300160253e-04 1.872121384458910498e+01 2.310079695226607388e+00
-1.266783400044207454e-04 2.010793600582282181e+01 2.616354453042303518e+00
-1.256846936788254927e-04 2.159201788581223269e+01 2.960536091466871245e+00
-1.246910473532302399e-04 2.317985933523384290e+01 3.346942892196638653e+00
-1.236974010276349601e-04 2.487824644502856231e+01 3.780336043345986496e+00
-1.227037547020396802e-04 2.669437220101931629e+01 4.265958973577847146e+00
-1.217101083764444411e-04 2.863585804172138438e+01 4.809579462142909101e+00
-1.207164620508491748e-04 3.071077634342026386e+01 5.417534639458063239e+00
-1.197228157252539220e-04 3.292767385593845830e+01 6.096778988046223979e+00
-1.187291693996586693e-04 3.529559611171080746e+01 6.854935447384611358e+00
-1.177355230740633894e-04 3.782411282982092615e+01 7.700349718332135218e+00
-1.167418767484681096e-04 4.052334433551570925e+01 8.642147853196076923e+00
-1.157482304228728569e-04 4.340398901438967272e+01 9.690297206018753329e+00
-1.147545840972776041e-04 4.647735181890602973e+01 1.085567080418116959e+01
-1.137609377716823243e-04 4.975537384318144518e+01 1.215011518680492308e+01
-1.127672914460870715e-04 5.325066297999283904e+01 1.358652173755706727e+01
-1.117736451204918188e-04 5.697652567175386906e+01 1.517890151920696695e+01
-1.107799987948965390e-04 6.094699976472890057e+01 1.694246359453700634e+01
-1.097863524693012862e-04 6.517688847300746602e+01 1.889369679286971504e+01
-1.087927061437060335e-04 6.968179545571619826e+01 2.105045485345641509e+01
-1.077990598181107536e-04 7.447816100758663538e+01 2.343204484619945305e+01
-1.068054134925155009e-04 7.958329935931729437e+01 2.605931873660305342e+01
-1.058117671669202482e-04 8.501543708013734602e+01 2.895476792543134792e+01
-1.048181208413249683e-04 9.079375257057824911e+01 3.214262055427811760e+01
-1.038244745157296885e-04 9.693841662868490516e+01 3.564894132615359013e+01
-1.028308281901344357e-04 1.034706340677109750e+02 3.950173354529497516e+01
-1.018371818645391830e-04 1.104126863577379254e+02 4.373104303280193506e+01
-1.008435355389439032e-04 1.177879752576067744e+02 4.836906352448528423e+01
-9.984988921334865043e-05 1.256210673970453087e+02 5.345024310465353068e+01
-9.885624288775339769e-05 1.339377397618798682e+02 5.901139117463505102e+01
-9.786259656215811785e-05 1.427650260277328300e+02 6.509178539786003626e+01
-9.686895023656286511e-05 1.521312636795900062e+02 7.173327800460751291e+01
-9.587530391096761237e-05 1.620661418460838661e+02 7.898040077935134207e+01
-9.488165758537233253e-05 1.726007497682223857e+02 8.688046799239393181e+01
-9.388801125977707979e-05 1.837676258126172968e+02 9.548367647558315241e+01
-9.289436493418182705e-05 1.956008069289985656e+02 1.048432019798138981e+02
-9.190071860858654721e-05 2.081358784409086127e+02 1.150152908902459359e+02
-9.090707228299129447e-05 2.214100240469768721e+02 1.260593463142871684e+02
-8.991342595739604173e-05 2.354620758980296671e+02 1.380380074980083691e+02
-8.891977963180076189e-05 2.503325646024910327e+02 1.510172214694162847e+02
-8.792613330620550915e-05 2.660637689990775812e+02 1.650663057526426769e+02
-8.693248698061025641e-05 2.826997655216649150e+02 1.802580009463243016e+02
-8.593884065501497657e-05 3.002864769663810307e+02 1.966685119130471833e+02
-8.494519432941969673e-05 3.188717204554946534e+02 2.143775362855076310e+02
-8.395154800382444399e-05 3.385052543764732036e+02 2.334682789598683428e+02
-8.295790167822919125e-05 3.592388240577092802e+02 2.540274512184628861e+02
-8.196425535263391141e-05 3.811262059248336413e+02 2.761452531034656204e+02
-8.097060902703865867e-05 4.042232498632807847e+02 2.999153376512213072e+02
-7.997696270144340593e-05 4.285879194938520982e+02 3.254347555945299746e+02
-7.898331637584812609e-05 4.542803300483852809e+02 3.528038791481315002e+02
-7.798967005025287335e-05 4.813627835124081003e+02 3.821263035118109315e+02
-7.699602372465762061e-05 5.098998006807664183e+02 4.135087247567500981e+02
-7.600237739906234077e-05 5.399581497506895857e+02 4.470607928046837287e+02
-7.500873107346708803e-05 5.716068710546899183e+02 4.828949382668776593e+02
-7.401508474787183529e-05 6.049172975130646819e+02 5.211261719815405513e+02
-7.302143842227655545e-05 6.399630703625745127e+02 5.618718561744532280e+02
-7.202779209668127560e-05 6.768201496943014490e+02 6.052514462690335222e+02
-7.103414577108602287e-05 7.155668193095830247e+02 6.513862024889001532e+02
-7.004049944549077013e-05 7.562836853785427138e+02 7.003988705285763672e+02
-6.904685311989549028e-05 7.990536683609501551e+02 7.524133307164432836e+02
-6.805320679430023755e-05 8.439619876241922611e+02 8.075542152582537483e+02
-6.705956046870498481e-05 8.910961381679528586e+02 8.659464933294433422e+02
-6.606591414310970497e-05 9.405458588399095561e+02 9.277150239795445259e+02
-6.507226781751445223e-05 9.924030914014921336e+02 9.929840770219383330e+02
-6.407862149191919949e-05 1.046761929777501791e+03 1.061876822306193844e+03
-6.308497516632391965e-05 1.103718558798314916e+03 1.134514788007290463e+03
-6.209132884072866691e-05 1.163371181718615389e+03 1.211017288815386564e+03
-6.109768251513341417e-05 1.225819935772143026e+03 1.291500825169938935e+03
-6.010403618953813433e-05 1.291166794997984198e+03 1.376078454951451931e+03
-5.911038986394288159e-05 1.359515459550556670e+03 1.464859139321623161e+03
-5.811674353834762885e-05 1.430971230682799614e+03 1.557947064685879241e+03
-5.712309721275234901e-05 1.505640870570206289e+03 1.655440943039629246e+03
-5.612945088715709627e-05 1.583632446122484453e+03 1.757433293248648170e+03
-5.513580456156184353e-05 1.665055155909841687e+03 1.864009706102597193e+03
-5.414215823596656369e-05 1.750019139312241805e+03 1.975248096266224820e+03
-5.314851191037128384e-05 1.838635266982722669e+03 2.091217944532786078e+03
-5.215486558477603111e-05 1.931014911700054881e+03 2.211979534055909426e+03
-5.116121925918077837e-05 2.027269698671651895e+03 2.337583184496659214e+03
-5.016757293358549852e-05 2.127511234335015615e+03 2.468068488269123009e+03
-4.917392660799024579e-05 2.231850812695052809e+03 2.603463553297576254e+03
-4.818028028239499305e-05 2.340399098225509533e+03 2.743784256908200859e+03
-4.718663395679971321e-05 2.453265784355333381e+03 2.889033515665451432e+03
-4.619298763120446047e-05 2.570559226555422356e+03 3.039200576124876079e+03
-4.519934130560920773e-05 2.692386049037513203e+03 3.194260331607554235e+03
-4.420569498001392789e-05 2.818850724075039125e+03 3.354172670203523467e+03
-4.321204865441867515e-05 2.950055122955521256e+03 3.518881859280510525e+03
-4.221840232882342241e-05 3.086098037575236958e+03 3.688315971807264759e+03
-4.122475600322814257e-05 3.227074671689121260e+03 3.862386359795742919e+03
-4.023110967763286272e-05 3.373076100831975964e+03 4.040987180121675920e+03
-3.923746335203760999e-05 3.524188699930437906e+03 4.223994977896828459e+03
-3.824381702644235725e-05 3.680493537628077775e+03 4.411268332437231038e+03
-3.725017070084707740e-05 3.842065736347818074e+03 4.602647570699121388e+03
-3.625652437525182467e-05 4.008973797115443176e+03 4.797954552837340088e+03
-3.526287804965657193e-05 4.181278888164097225e+03 4.996992534279727806e+03
-3.426923172406129208e-05 4.359034096330450666e+03 5.199546108405182167e+03
-3.327558539846603935e-05 4.542283640237114014e+03 5.405381233563927708e+03
-3.228193907287078661e-05 4.731062044230149695e+03 5.614245347786587445e+03
-3.128829274727550677e-05 4.925393272001800142e+03 5.825867574095473174e+03
-3.029464642168025403e-05 5.125289818773856496e+03 6.039959018859458411e+03
-2.930100009608500129e-05 5.330751760840975294e+03 6.256213165124718216e+03
-2.830735377048972145e-05 5.541765761170144287e+03 6.474306362310473560e+03
-2.731370744489446871e-05 5.758304029615583204e+03 6.693898413085211359e+03
-2.632006111929921597e-05 5.980323236128223471e+03 6.914633257637927272e+03
-2.532641479370393613e-05 6.207763375104530496e+03 7.136139754934826669e+03
-2.433276846810868339e-05 6.440546578717007833e+03 7.358032559909282099e+03
-2.333912214251343065e-05 6.678575876680515648e+03 7.579913094876204013e+03
-2.234547581691815081e-05 6.921733899411906350e+03 7.801370612796117712e+03
-2.135182949132287096e-05 7.169881520907663798e+03 8.021983349344879571e+03
-2.035818316572761823e-05 7.422856436858153756e+03 8.241319760077323735e+03
-1.936453684013236549e-05 7.680471672491006757e+03 8.458939838312517168e+03
-1.837089051453708564e-05 7.942514013328696819e+03 8.674396508721009013e+03
-1.737724418894183291e-05 8.208742350376531249e+03 8.887237090965787502e+03
-1.638359786334658017e-05 8.478885929120520814e+03 9.097004827144630326e+03
-1.538995153775130032e-05 8.752642488968118414e+03 9.303240466207384088e+03
-1.439630521215604759e-05 9.029676276217571285e+03 9.505483897983724091e+03
-1.340265888656079485e-05 9.309615909032212585e+03 9.703275828959758655e+03
-1.240901256096551501e-05 9.592052066863556320e+03 9.896159491490807341e+03
-1.141536623537026227e-05 9.876534968808518897e+03 1.008368237773792680e+04
-1.042171990977500953e-05 1.016257159478529866e+04 1.026539798927123775e+04
-9.428073584179729686e-06 1.044962258914071754e+04 1.044086759299800906e+04
-8.434427258584449843e-06 1.073709876685227209e+04 1.060966197385155465e+04
-7.440780932989197105e-06 1.102435711561430071e+04 1.077136317452127696e+04
-6.447134607393944367e-06 1.131069614938287850e+04 1.092556621241665744e+04
-5.453488281798664523e-06 1.159535041508608265e+04 1.107188076404152343e+04
-4.459841956203411785e-06 1.187748387571702006e+04 1.120993280700991272e+04
-3.466195630608159047e-06 1.215618177604004450e+04 1.133936621006263704e+04
-2.472549305012879204e-06 1.243044041819242557e+04 1.145984426164362412e+04
-1.478902979417626466e-06 1.269915399243894717e+04 1.157105112786737300e+04
-4.852566538223737277e-07 1.296109714815947882e+04 1.167269323105145668e+04
5.083896717729061154e-07 1.321490120799902252e+04 1.176450054039916904e+04
1.502035997368158854e-06 1.345902053239099041e+04 1.184622776689467537e+04
2.495682322963411592e-06 1.369168289935457324e+04 1.191765545501300585e+04
3.489328648558691435e-06 1.391081238064172976e+04 1.197859096444590250e+04
4.482974974153944173e-06 1.411390114125244691e+04 1.202886933569773282e+04
5.476621299749196911e-06 1.429777596901602192e+04 1.206835403410839172e+04
6.470267625344476754e-06 1.445811214293776720e+04 1.209693756760660290e+04
7.463913950939729492e-06 1.458816749560254175e+04 1.211454197428186671e+04
8.457560276534982231e-06 1.467323669874976440e+04 1.212111917667977104e+04
9.451206602130262074e-06 1.463265670905127081e+04 1.211665120056726664e+04
1.044485292772554192e-05 1.451947583344758823e+04 1.210115025677470294e+04
1.143849925332079466e-05 1.437136552454576849e+04 1.207465868559304909e+04
1.243214557891604739e-05 1.419719167984598425e+04 1.203724876408069031e+04
1.342579190451132724e-05 1.400209308335878086e+04 1.198902237750717541e+04
1.441943823010657997e-05 1.378966303909085400e+04 1.193011055702419253e+04
1.541308455570183271e-05 1.356266299506443283e+04 1.186067288650002411e+04
1.640673088129711256e-05 1.332333825315031754e+04 1.178089678227556578e+04
1.740037720689236529e-05 1.307358257249793314e+04 1.169099665039129832e+04
1.839402353248761803e-05 1.281503366136176737e+04 1.159121292658894163e+04
1.938766985808289788e-05 1.254913296481673206e+04 1.148181100510307624e+04
2.038131618367815061e-05 1.227716533212762624e+04 1.136308006292092796e+04
2.137496250927340335e-05 1.200028657897901576e+04 1.123533178679808589e+04
2.236860883486868319e-05 1.171954338481632112e+04 1.109889901086941427e+04
2.336225516046396304e-05 1.143588813334176302e+04 1.095413427318387949e+04
2.435590148605921578e-05 1.115019030227620351e+04 1.080140829991602004e+04
2.534954781165446851e-05 1.086324543084039033e+04 1.064110842636275993e+04
2.634319413724974836e-05 1.057578234537853496e+04 1.047363696411996352e+04
2.733684046284500110e-05 1.028846910591314008e+04 1.029940952404702148e+04
2.833048678844025383e-05 1.000191799592030293e+04 1.011885330476934723e+04
2.932413311403553368e-05 9.716689784376554599e+03 9.932405356537603438e+03
3.031777943963078641e-05 9.433297425748171008e+03 9.740510830259408976e+03
3.131142576522603915e-05 9.152209319592748216e+03 9.543621221445288029e+03
3.230507209082131900e-05 8.873852220322407447e+03 9.342192618667831994e+03
3.329871841641657173e-05 8.598613865302961131e+03 9.136683965923402866e+03
3.429236474201182447e-05 8.326845373140586162e+03 8.927555348012447212e+03
3.528601106760710432e-05 8.058863451946451278e+03 8.715266307721161866e+03
3.627965739320235705e-05 7.794952448354578337e+03 8.500274203197628594e+03
3.727330371879760979e-05 7.535366261263302476e+03 8.283032613473740639e+03
3.826695004439288963e-05 7.280330139088432588e+03 8.063989799595929071e+03
3.926059636998814237e-05 7.030042375339846330e+03 7.843587228296685680e+03
4.025424269558339511e-05 6.784675914262294100e+03 7.622258164571314410e+03
4.124788902117867495e-05 6.544379875897261627e+03 7.400426338925811251e+03
4.224153534677395480e-05 6.309281008063049740e+03 7.178504694437102444e+03
4.323518167236920754e-05 6.079485071295521266e+03 6.956894218122716666e+03
4.422882799796446027e-05 5.855078161650946640e+03 6.735982860458607320e+03
4.522247432355974012e-05 5.636127975376325594e+03 6.516144546217036805e+03
4.621612064915499286e-05 5.422685018748568837e+03 6.297738279126886482e+03
4.720976697475024559e-05 5.214783765831544770e+03 6.081107342191860880e+03
4.820341330034552544e-05 5.012443766467381465e+03 5.866578594843415885e+03
4.919705962594077817e-05 4.815670706480582339e+03 5.654461867459284804e+03
5.019070595153603091e-05 4.624457421811192944e+03 5.445049453150611043e+03
5.118435227713131076e-05 4.438784868091048338e+03 5.238615696115147330e+03
5.217799860272656349e-05 4.258623047022218998e+03 5.035416675274559566e+03
5.317164492832181623e-05 4.083931890799846769e+03 4.835689981364766027e+03
5.416529125391709608e-05 3.914662105734582838e+03 4.639654585132515422e+03
5.515893757951237592e-05 3.750755976166138680e+03 4.447510793811935400e+03
5.615258390510762866e-05 3.592148129714321840e+03 4.259440292614020109e+03
5.714623023070288139e-05 3.438766264882973701e+03 4.075606267562216090e+03
5.813987655629816124e-05 3.290531842012183915e+03 3.896153605649734800e+03
5.913352288189341398e-05 3.147360738562138067e+03 3.721209167980075108e+03
6.012716920748866671e-05 3.009163869706037985e+03 3.550882131282417049e+03
6.112081553308394656e-05 2.875847775207766063e+03 3.385264392968263564e+03
6.211446185867919930e-05 2.747315173560902622e+03 3.224431034714530597e+03
6.310810818427445203e-05 2.623465484368239686e+03 3.068440839421056808e+03
6.410175450986973188e-05 2.504195319944295534e+03 2.917336856296356018e+03
6.509540083546498461e-05 2.389398947126564963e+03 2.771147008772658864e+03
6.608904716106023735e-05 2.278968720283839957e+03 2.629884739938910116e+03
6.708269348665551720e-05 2.172795486511786294e+03 2.493549690206380546e+03
6.807633981225076993e-05 2.070768964006191709e+03 2.362128401983586173e+03
6.906998613784602267e-05 1.972778094603165755e+03 2.235595046233368521e+03
7.006363246344130252e-05 1.878711371472750898e+03 2.113912165912640830e+03
7.105727878903655525e-05 1.788457142947654802e+03 1.997031431451728849e+03
7.205092511463180799e-05 1.701903893462345195e+03 1.884894403612687711e+03
7.304457144022708784e-05 1.618940502569417276e+03 1.777433299271940996e+03
7.403821776582236768e-05 1.539456482989972756e+03 1.674571755898560014e+03
7.503186409141762042e-05 1.463342198642806352e+03 1.576225590743178827e+03
7.602551041701287315e-05 1.390489063583647066e+03 1.482303551010613091e+03
7.701915674260815300e-05 1.320789722770512981e+03 1.392708051559060323e+03
7.801280306820340574e-05 1.254138215554544331e+03 1.307335896947300853e+03
7.900644939379865847e-05 1.190430122777651377e+03 1.226078984936026018e+03
8.000009571939393832e-05 1.129562698339049803e+03 1.148824988837720866e+03
8.099374204498919106e-05 1.071434986072310949e+03 1.075458016398556538e+03
8.198738837058444379e-05 1.015947922753094304e+03 1.005859243183667559e+03
8.298103469617972364e-05 9.630044280354965167e+02 9.399075187213977642e+02
8.397468102177497637e-05 9.125094820917954621e+02 8.774799439407348700e+02
8.496832734737022911e-05 8.643701917066729266e+02 8.184524187073421899e+02
8.596197367296550896e-05 8.184958455527952310e+02 7.627001585256743965e+02
8.695561999856078880e-05 7.747979593499172779e+02 7.100981797261049451e+02
8.794926632415604154e-05 7.331903115847396748e+02 6.605217526955489120e+02
8.894291264975129428e-05 6.935889704435762724e+02 6.138468229366217201e+02
8.993655897534657412e-05 6.559123125846233506e+02 5.699503999530498959e+02
9.093020530094182686e-05 6.200810343513080625e+02 5.287109141570010706e+02
9.192385162653707959e-05 5.860181560029750472e+02 4.900085421768510514e+02
9.291749795213235944e-05 5.536490195141080903e+02 4.537255011111510044e+02
9.391114427772761218e-05 5.229012804684155071e+02 4.197463124259995197e+02
9.490479060332286491e-05 4.937048945495117778e+02 3.879580363286542593e+02
9.589843692891814476e-05 4.659920991057620085e+02 3.582504775700751338e+02
9.689208325451339750e-05 4.396973902429782584e+02 3.305163637334024429e+02
9.788572958010865023e-05 4.147574958753189094e+02 3.046514971544424952e+02
9.887937590570393008e-05 3.911113451418831914e+02 2.805548816946048873e+02
9.987302223129918281e-05 3.687000345741233218e+02 2.581288256467975089e+02
1.008666685568944356e-04 3.474667913774768522e+02 2.372790221012697600e+02
1.018603148824897154e-04 3.273569341694275749e+02 2.179146081319972836e+02
1.028539612080849681e-04 3.083178314956918484e+02 1.999482041855723651e+02
1.038476075336802209e-04 2.902988584263058556e+02 1.832959350646146675e+02
1.048412538592755007e-04 2.732513515141887979e+02 1.678774338972414171e+02
1.058349001848707806e-04 2.571285623801828706e+02 1.536158304739386153e+02
1.068285465104660333e-04 2.418856101706986692e+02 1.404377253142308177e+02
1.078221928360612860e-04 2.274794331169165957e+02 1.282731507986419217e+02
1.088158391616565659e-04 2.138687394080020567e+02 1.170555206675052347e+02
1.098094854872518186e-04 2.010139575749875576e+02 1.067215691480503494e+02
1.108031318128470714e-04 1.888771865668617238e+02 9.721128092570745594e+01
1.117967781384423512e-04 1.774221456859891930e+02 8.846781312558806576e+01
1.127904244640376039e-04 1.666141245362194923e+02 8.043741041633116140e+01
1.137840707896328567e-04 1.564199331239655919e+02 7.306931429177132031e+01
1.147777171152281365e-04 1.468078522401116288e+02 6.631566752686309485e+01
1.157713634408233893e-04 1.377475842388165290e+02 6.013141474363823846e+01
1.167650097664186420e-04 1.292102043181289162e+02 5.447419996133695008e+01
1.177586560920139218e-04 1.211681123968015328e+02 4.930426194278050644e+01
1.187523024176092017e-04 1.135949856717427195e+02 4.458432808707821238e+01
1.197459487432044544e-04 1.064657319311922521e+02 4.027950755736222987e+01
1.207395950687997072e-04 9.975644368991886779e+01 3.635718427183916646e+01
1.217332413943949870e-04 9.344435320449116489e+01 3.278691032742216294e+01
1.227268877199902397e-04 8.750778841895724725e+01 2.954030036787766988e+01
1.237205340455854925e-04 8.192612988405643648e+01 2.659092735308595223e+01
1.247141803711807723e-04 7.667976868637698828e+01 2.391422013290147319e+01
1.257078266967760522e-04 7.175006541761628398e+01 2.148736317840618071e+01
1.267014730223712778e-04 6.711931020830638772e+01 1.928919877523384585e+01
1.276951193479665034e-04 6.277068384499988696e+01 1.730013193822421513e+01
1.286887656735617833e-04 5.868821998495835857e+01 1.550203826402412766e+01
1.296824119991570631e-04 5.485676847781866883e+01 1.387817489843944863e+01
1.306760583247523430e-04 5.126195979952571946e+01 1.241309475837713450e+01
1.316697046503476228e-04 4.789017059998720782e+01 1.109256411410187049e+01
1.326633509759429026e-04 4.472849036240775433e+01 9.903483606224497748e+00
1.336569973015381283e-04 4.176468916907895590e+01 8.833812743302384973e+00
1.346506436271333539e-04 3.898718656552724582e+01 7.872497900085813960e+00
1.356442899527286338e-04 3.638502151232801651e+01 7.009403813211323886e+00
1.366379362783239136e-04 3.394782341156633265e+01 6.235248550418480917e+00
1.376315826039191934e-04 3.166578419285148627e+01 5.541541911044713054e+00
1.386252289295144733e-04 2.952963144195651424e+01 4.920527199515392525e+00
1.396188752551096989e-04 2.753060255353306474e+01 4.365126299665252674e+00
1.406125215807049245e-04 2.566041988794363604e+01 3.868887965874620694e+00
1.416061679063002044e-04 2.391126691103441715e+01 3.425939237047824548e+00
1.425998142318954842e-04 2.227576529463340194e+01 3.030939871262963603e+00
1.435934605574907641e-04 2.074695295468430700e+01 2.679039692352307878e+00
1.445871068830860439e-04 1.931826300321193557e+01 2.365838734593770365e+00
1.455807532086813238e-04 1.798350358973575780e+01 2.087350067977396417e+00
1.465743995342765494e-04 1.673683860730669082e+01 1.839965184027659406e+00
1.475680458598717750e-04 1.557276923801697954e+01 1.620421820789942347e+00
1.485616921854670549e-04 1.448611631262208554e+01 1.425774105208721165e+00
1.495553385110623347e-04 1.347200345880170325e+01 1.253364891622393174e+00
1.505489848366576146e-04 1.252584101256720928e+01 1.100800176367842109e+00
1.515426311622528944e-04 1.164331066738954590e+01 9.659254704257447255e-01
1.525362774878481200e-04 1.082035083576082179e+01 8.468040145497548465e-01
1.535299238134433457e-04 1.005314269811200845e+01 7.416967243207400751e-01
1.545235701390386255e-04 9.338096914279404359e+00 6.490437559695347858e-01
1.555172164646339054e-04 8.671840973036642808e+00 5.674475875423303783e-01
1.565108627902291852e-04 8.051207155581577624e+00 4.956575139730030055e-01
1.575045091158244650e-04 7.473221089282679586e+00 4.325554588139656764e-01
1.584981554414197449e-04 6.935090868441799117e+00 3.771430097043009244e-01
1.594918017670149705e-04 6.434196719313542090e+00 3.285295890709116207e-01
1.604854480926101962e-04 5.968081187133651433e+00 2.859216760195226192e-01
1.614790944182054760e-04 5.534439823442433237e+00 2.486129998382118900e-01
1.624727407438007558e-04 5.131112352543079957e+00 2.159756299716959760e-01
1.634663870693960357e-04 4.756074296502326604e+00 1.874518916998344220e-01
1.644600333949913155e-04 4.407429038682487032e+00 1.625470410432283963e-01
1.654536797205865412e-04 4.083400306381928857e+00 1.408226366004637076e-01
1.664473260461817668e-04 3.782325053756451005e+00 1.218905500778660750e-01
1.674409723717770466e-04 3.502646726792608689e+00 1.054075611889669362e-01
1.684346186973723265e-04 3.242908892702944801e+00 9.107048636584624823e-02
1.694282650229676063e-04 3.001749216710945856e+00 7.861179432964583713e-02
1.704219113485628862e-04 2.777893769789363976e+00 6.779566500662125017e-02
1.714155576741581118e-04 2.570151651504724466e+00 5.841445154533786432e-02
1.724092039997533374e-04 2.377409912705339412e+00 5.028550828810629536e-02
1.734028503253486173e-04 2.198628763365813032e+00 4.324835047529712595e-02
1.743964966509438971e-04 2.032837051468304068e+00 3.716211421606428061e-02
1.753901429765391770e-04 1.879127999357816492e+00 3.190328784582389943e-02
1.763837893021344568e-04 1.736655184555137454e+00 2.736368821318659050e-02
1.773774356277297366e-04 1.604628752545327330e+00 2.344865770144001840e-02
1.783710819533249623e-04 1.482311849582086616e+00 2.007545989736879422e-02
1.793647282789201879e-04 1.369017264057128758e+00 1.717185377897491663e-02
1.803583746045154678e-04 1.264104265479976119e+00 1.467482810976724131e-02
1.813520209301107476e-04 1.166975630595197044e+00 1.252947940727082606e-02
1.823456672557060274e-04 1.077074846632445571e+00 1.068801840404821034e-02
1.833393135813013073e-04 9.938834821383510931e-01 9.108891347692891008e-03
1.843329599068965329e-04 9.169187162787912904e-01 7.756003798880167777e-03
1.853266062324917586e-04 8.457310179250480120e-01 6.598035790526154444e-03
1.863202525580870384e-04 7.799019662480618509e-01 5.607838313215205914e-03
1.873138988836823182e-04 7.190422049410849503e-01 4.761902098953605875e-03
1.883075452092775981e-04 6.627895225730114914e-01 4.039890593476986279e-03
1.893011915348728779e-04 6.108070519424658729e-01 3.424229843036098384e-03
1.902948378604681036e-04 5.627815816564762930e-01 2.899748780823399163e-03
1.912884841860633292e-04 5.184219734975248350e-01 2.453364086746357472e-03
1.922821305116586090e-04 4.774576794693138893e-01 2.073804417580519480e-03
1.932757768372538889e-04 4.396373527247016688e-01 1.751369367847974536e-03
1.942694231628491687e-04 4.047275468793815612e-01 1.477719029974865206e-03
1.952630694884444486e-04 3.725114985024360337e-01 1.245690480008694936e-03
1.962567158140397284e-04 3.427879878498503730e-01 1.049137926752933842e-03
1.972503621396349540e-04 3.153702731701190087e-01 8.827936316557522152e-04
1.982440084652301797e-04 2.900850941622828971e-01 7.421470379435675261e-04
1.992376547908254595e-04 2.667717404066326514e-01 6.233398438240848145e-04
2.002313011164207394e-04 2.452811808170905217e-01 5.230750193435937997e-04
2.012249474420160192e-04 2.254752503824424270e-01 4.385380026681549035e-04
2.022185937676112990e-04 2.072258906713508597e-01 3.673285219305465698e-04
2.032122400932065247e-04 1.904144407739359890e-01 3.074016758817049938e-04
2.042058864188017503e-04 1.749309755408531286e-01 2.570170727341866842e-04
2.051995327443970302e-04 1.606736881597521649e-01 2.146949739128708697e-04
2.061931790699923100e-04 1.475483142789822399e-01 1.791785198755516497e-04
2.071868253955875898e-04 1.354675950498255288e-01 1.494012304999430408e-04
2.081804717211828697e-04 1.243507766117265823e-01 1.244590743586918610e-04
2.091741180467781495e-04 1.141231436902752361e-01 1.035864909744655180e-04
2.101677643723733752e-04 1.047155851153772493e-01 8.613582917858252671e-05
2.111614106979686008e-04 9.606418919752456043e-02 7.155973417645324455e-05
2.121550570235638806e-04 8.810986702356536637e-02 5.939607692088253094e-05
2.131487033491591605e-04 8.079800185025202974e-02 4.925507287189207558e-05
2.141423496747544403e-04 7.407812288437061465e-02 4.080828404224835321e-05
2.151359960003497202e-04 6.790360184274274458e-02 3.377923916450566708e-05
2.161296423259449458e-04 6.223137078409116119e-02 2.793544255931834731e-05
2.171232886515401714e-04 5.702165979797216983e-02 2.308157345303768826e-05
2.181169349771354513e-04 5.223775322395109166e-02 1.905370463487623682e-05
2.191105813027307311e-04 4.784576315717434941e-02 1.571439294904866161e-05
2.201042276283260110e-04 4.381441907474391273e-02 1.294851461935237119e-05
2.210978739539212908e-04 4.011487249103373037e-02 1.065973618738651962e-05
2.220915202795165706e-04 3.672051561955366750e-02 8.767527251456600079e-06
2.230851666051117963e-04 3.360681308436196807e-02 7.204634521968085592e-06
2.240788129307070219e-04 3.075114578557408898e-02 5.914948226064116297e-06
2.250724592563023018e-04 2.813266608141955574e-02 4.851701833032246378e-06
2.260661055818975816e-04 2.573216350372707975e-02 3.975954637999443195e-06
2.270597519074928614e-04 2.353194027488502565e-02 3.255314114971771829e-06
2.280533982330881413e-04 2.151569594238946295e-02 2.662861289410948649e-06
2.290470445586833669e-04 1.966842049222261926e-02 2.176247823587174634e-06
2.300406908842785926e-04 1.797629534466747836e-02 1.776938175785366804e-06
2.310343372098738724e-04 1.642660167591330350e-02 1.449574192533795758e-06
2.320279835354691522e-04 1.500763554608245363e-02 1.181442913257040779e-06
2.330216298610644321e-04 1.370862934925095623e-02 9.620312890725783984e-07
2.340152761866597119e-04 1.251967913378730819e-02 7.826540112956609548e-07
2.350089225122549376e-04 1.143167737200299038e-02 6.361427708323218579e-07
2.360025688378501632e-04 1.043625078683238158e-02 5.165870792097005696e-07
2.369962151634454430e-04 9.525702870141027415e-03 4.191183206528631948e-07
2.379898614890407229e-04 8.692960752412668204e-03 3.397300113590757677e-07
2.389835078146360027e-04 7.931526107088124333e-03 2.751283505755985388e-07
2.399771541402312826e-04 7.235429794821566889e-03 2.226080872256231092e-07
2.409708004658265624e-04 6.599189973470808400e-03 1.799495205696616582e-07
2.419644467914217880e-04 6.017773418838891220e-03 1.453331251438100994e-07
2.429580931170170137e-04 5.486559819113921016e-03 1.172688573469086832e-07
2.439517394426122935e-04 5.001308822692089248e-03 9.453767928903479577e-08
2.449453857682075734e-04 4.558129634688797352e-03 7.614323832524406716e-08
2.459390320938028532e-04 4.153452972012965094e-03 6.127197958272741775e-08
2.469326784193981330e-04 3.784005200467693668e-03 4.926025356098267185e-08
2.479263247449933587e-04 3.446784490006815117e-03 3.956721990702265933e-08
2.489199710705885843e-04 3.139038836079243409e-03 3.175254885929541149e-08
2.499136173961838642e-04 2.858245805989850959e-03 2.545808966510866401e-08
2.509072637217791440e-04 2.602093879443630100e-03 2.039281564286668656e-08
2.519009100473744238e-04 2.368465261972176310e-03 1.632047283652565720e-08
2.528945563729697037e-04 2.155420058812632187e-03 1.304945708199251634e-08
2.538882026985649293e-04 1.961181705060392657e-03 1.042452589129733712e-08
2.548818490241601550e-04 1.784123555591975727e-03 8.320019493200865524e-09
2.558754953497554348e-04 1.622756545389202705e-03 6.634321869336327099e-09
2.568691416753507146e-04 1.475717837526677656e-03 5.285339563954147881e-09
2.578627880009459945e-04 1.341760382245219853e-03 4.206814997047543221e-09
2.588564343265412743e-04 1.219743316256558397e-03 3.345323297933693732e-09
2.598500806521365542e-04 1.108623136736630686e-03 2.657828409520157347e-09
2.608437269777317798e-04 1.007445589397088902e-03 2.109696323222147256e-09
2.618373733033270054e-04 9.153382146000304783e-04 1.673081570036336121e-09
2.628310196289222853e-04 8.315034997261365945e-04 1.325618166234816266e-09
2.638246659545175651e-04 7.552125899424806145e-04 1.049358636740255456e-09
2.648183122801128450e-04 6.857995131656939233e-04 8.299149694717437392e-10
2.658119586057081248e-04 6.226558783981258911e-04 6.557637680657433551e-10
2.668056049313033504e-04 5.652260097482027321e-04 5.176847831538146916e-10
2.677992512568985761e-04 5.130024813482279107e-04 4.083076754603482337e-10
2.687928975824938559e-04 4.655220210704484520e-04 3.217465145779724370e-10
2.697865439080891358e-04 4.223617534296903852e-04 2.533053254989971033e-10
2.707801902336844156e-04 3.831357543628613450e-04 1.992411100005298700e-10
2.717738365592796954e-04 3.474918927054336743e-04 1.565733152014545805e-10
2.727674828848749753e-04 3.151089351545408599e-04 1.229307989941750828e-10
2.737611292104702009e-04 2.856938933295673872e-04 9.642903575316298116e-11
2.747547755360654266e-04 2.589795932244487323e-04 7.557168510347317374e-11
2.757484218616607064e-04 2.347224489014176452e-04 5.917176871055226963e-11
2.767420681872559862e-04 2.127004237129822553e-04 4.628861199982875680e-11
2.777357145128512661e-04 1.927111636661092079e-04 3.617744801641751078e-11
2.787293608384465459e-04 1.745702887678985673e-04 2.824918095128327049e-11
2.797230071640417716e-04 1.581098293232083057e-04 2.203829313736937936e-11
2.807166534896369972e-04 1.431767951983175526e-04 1.717727279803946075e-11
2.817102998152322770e-04 1.296318670276685797e-04 1.337625787868817922e-11
2.827039461408275569e-04 1.173481992287479352e-04 1.040684809549203928e-11
2.836975924664228367e-04 1.062103255089834976e-04 8.089244465408493982e-12
2.846912387920181166e-04 9.611315830329064832e-05 6.282042468618346380e-12
2.856848851176133964e-04 8.696107427647301643e-05 4.874139314258890194e-12
2.866785314432086220e-04 7.866707866545748695e-05 3.778323772994566600e-12
2.876721777688038477e-04 7.115204182656547141e-05 2.926203773687958616e-12
2.886658240943991275e-04 6.434400189649574315e-05 2.264196547273853437e-12
2.896594704199944074e-04 5.817752797598675808e-05 1.750361870070576373e-12
2.906531167455896872e-04 5.259313870556506221e-05 1.351903607337989475e-12
2.916467630711849670e-04 4.753677152643713902e-05 1.043200465658425290e-12
2.926404093967801927e-04 4.295929830925930662e-05 8.042553899572461447e-13
2.936340557223754183e-04 3.881608339190003654e-05 6.194758076477940776e-13
2.946277020479706982e-04 3.506658039675978629e-05 4.767150726292064551e-13
2.956213483735659780e-04 3.167396450106720886e-05 3.665199165695803708e-13
2.966149946991612578e-04 2.860479711183494528e-05 2.815402144478017313e-13
2.976086410247565377e-04 2.582872015281182515e-05 2.160665102865827837e-13
2.986022873503517633e-04 2.331817740556843861e-05 1.656680043634809738e-13
2.995959336759469890e-04 2.104816056245763941e-05 1.269094571442837723e-13
3.005895800015422688e-04 1.899597784710649629e-05 9.713002367778385056e-14
3.015832263271375486e-04 1.714104323974648730e-05 7.427063983338146357e-14
3.025768726527328285e-04 1.546468451135561722e-05 5.673943391952419141e-14
3.035705189783281083e-04 1.394996842347501414e-05 4.330688975626407976e-14
3.045641653039233882e-04 1.258154159077711042e-05 3.302426440309313300e-14
3.055578116295186138e-04 1.134548563202072056e-05 2.516016434669150218e-14
3.065514579551138394e-04 1.022918535287138732e-05 1.915128666392283276e-14
3.075451042807091193e-04 9.221208812065972963e-06 1.456419895352770991e-14
3.085387506063043991e-04 8.311198221344129523e-06 1.106571323620130886e-14
3.095323969318996790e-04 7.489770720208068922e-06 8.399943839694224769e-15
3.105260432574949588e-04 6.748428149576305111e-06 6.370558615776242460e-15
3.115196895830901844e-04 6.079475024390339056e-06 4.827061278434322276e-15
3.125133359086854101e-04 5.475943974797157120e-06 3.654199642247557176e-15
3.135069822342806899e-04 4.931527989186902815e-06 2.763795414388350092e-15
3.145006285598759698e-04 4.440518850612251155e-06 2.088448044913281903e-15
3.154942748854712496e-04 3.997751211387250989e-06 1.576687490318365374e-15
3.164879212110665294e-04 3.598551799387544580e-06 1.189246085717535713e-15
3.174815675366617551e-04 3.238693294117635125e-06 8.961939380564774267e-16
3.184752138622569807e-04 2.914352451327966066e-06 6.747399674158585190e-16
3.194688601878522606e-04 2.622072092176855230e-06 5.075455591788663460e-16
3.204625065134475404e-04 2.358726606929378230e-06 3.814325849791878728e-16
3.214561528390428202e-04 2.121490654241921626e-06 2.863945258618082331e-16
3.224497991646381001e-04 1.907810765443366854e-06 2.148403229919891494e-16
3.234434454902333799e-04 1.715379589119251535e-06 1.610167450587630581e-16
3.244370918158286056e-04 1.542112534944686492e-06 1.205675545385477289e-16
3.254307381414238312e-04 1.386126597285492431e-06 9.019740103067035577e-17
3.264243844670191110e-04 1.245721158771879187e-06 6.741581016767044680e-17
3.274180307926143909e-04 1.119360592006331375e-06 5.034236970392006616e-17
3.284116771182096707e-04 1.005658493944837360e-06 3.755862753522263428e-17
3.294053234438049506e-04 9.033634024246185857e-07 2.799561005511160438e-17
3.303989697694001762e-04 8.113458579253756354e-07 2.084847628580052864e-17
3.313926160949954018e-04 7.285866860598185094e-07 1.551182393970852119e-17
3.323862624205906817e-04 6.541663875960407369e-07 1.153069742916924270e-17
3.333799087461859615e-04 5.872555331158406770e-07 8.563522598042646721e-18
3.343735550717812414e-04 5.271060687957440339e-07 6.354091764955482091e-18
3.353672013973765212e-04 4.730434483421229270e-07 4.710409666314489981e-18
3.363608477229718010e-04 4.244595138912359016e-07 3.488735456598736691e-18
3.373544940485670267e-04 3.808060557662776364e-07 2.581556064063686571e-18
3.383481403741622523e-04 3.415889874280952242e-07 1.908531119524541797e-18
3.393417866997575322e-04 3.063630778199319063e-07 1.409681800428828876e-18
3.403354330253528120e-04 2.747271886405967667e-07 1.040272463184295567e-18
3.413290793509480918e-04 2.463199689319327944e-07 7.669680536207058088e-19
3.423227256765433717e-04 2.208159637777584188e-07 5.649520768085258658e-19
3.433163720021385973e-04 1.979220979218640183e-07 4.157670870729588252e-19
3.443100183277338230e-04 1.773744987578492889e-07 3.056981190841809723e-19
3.453036646533291028e-04 1.589356264560771161e-07 2.245637173985028187e-19
3.462973109789243826e-04 1.423916820026072005e-07 1.648126619289705508e-19
3.472909573045196625e-04 1.275502666586704348e-07 1.208497402432630894e-19
3.482846036301149423e-04 1.142382688320988561e-07 8.853296950392910959e-20
3.492782499557102222e-04 1.022999566063322121e-07 6.479902983989455694e-20


==> Data/ResNet50V2_end_layer_e50_hist_without_quantization.txt <==
-1.108036143705248833e-03 1.307933658115645326e+00
-1.106577852131377694e-03 0.000000000000000000e+00
-1.105119560557506339e-03 0.000000000000000000e+00
-1.103661268983635200e-03 0.000000000000000000e+00
-1.102202977409763845e-03 0.000000000000000000e+00
-1.100744685835892706e-03 0.000000000000000000e+00
-1.099286394262021351e-03 0.000000000000000000e+00
-1.097828102688150212e-03 0.000000000000000000e+00
-1.096369811114279074e-03 0.000000000000000000e+00
-1.094911519540407718e-03 0.000000000000000000e+00
-1.093453227966536580e-03 0.000000000000000000e+00
-1.091994936392665224e-03 0.000000000000000000e+00
-1.090536644818794086e-03 0.000000000000000000e+00
-1.089078353244922947e-03 0.000000000000000000e+00
-1.087620061671051592e-03 0.000000000000000000e+00
-1.086161770097180453e-03 0.000000000000000000e+00
-1.084703478523309098e-03 0.000000000000000000e+00
-1.083245186949437959e-03 0.000000000000000000e+00
-1.081786895375566604e-03 0.000000000000000000e+00
-1.080328603801695465e-03 0.000000000000000000e+00
-1.078870312227824327e-03 0.000000000000000000e+00
-1.077412020653952971e-03 0.000000000000000000e+00
-1.075953729080081833e-03 0.000000000000000000e+00
-1.074495437506210477e-03 0.000000000000000000e+00
-1.073037145932339339e-03 0.000000000000000000e+00
-1.071578854358468200e-03 0.000000000000000000e+00
-1.070120562784596845e-03 0.000000000000000000e+00
-1.068662271210725706e-03 0.000000000000000000e+00
-1.067203979636854351e-03 0.000000000000000000e+00
-1.065745688062983212e-03 0.000000000000000000e+00
-1.064287396489111857e-03 0.000000000000000000e+00
-1.062829104915240718e-03 0.000000000000000000e+00
-1.061370813341369580e-03 0.000000000000000000e+00
-1.059912521767498225e-03 0.000000000000000000e+00
-1.058454230193627086e-03 0.000000000000000000e+00
-1.056995938619755731e-03 0.000000000000000000e+00
-1.055537647045884592e-03 0.000000000000000000e+00
-1.054079355472013237e-03 0.000000000000000000e+00
-1.052621063898142098e-03 0.000000000000000000e+00
-1.051162772324270960e-03 0.000000000000000000e+00
-1.049704480750399604e-03 0.000000000000000000e+00
-1.048246189176528466e-03 0.000000000000000000e+00
-1.046787897602657110e-03 0.000000000000000000e+00
-1.045329606028785972e-03 0.000000000000000000e+00
-1.043871314454914833e-03 0.000000000000000000e+00
-1.042413022881043478e-03 0.000000000000000000e+00
-1.040954731307172339e-03 0.000000000000000000e+00
-1.039496439733300984e-03 0.000000000000000000e+00
-1.038038148159429845e-03 0.000000000000000000e+00
-1.036579856585558707e-03 0.000000000000000000e+00
-1.035121565011687351e-03 0.000000000000000000e+00
-1.033663273437816213e-03 0.000000000000000000e+00
-1.032204981863944857e-03 0.000000000000000000e+00
-1.030746690290073719e-03 0.000000000000000000e+00
-1.029288398716202363e-03 0.000000000000000000e+00
-1.027830107142331225e-03 0.000000000000000000e+00
-1.026371815568460086e-03 0.000000000000000000e+00
-1.024913523994588731e-03 0.000000000000000000e+00
-1.023455232420717592e-03 0.000000000000000000e+00
-1.021996940846846237e-03 0.000000000000000000e+00
-1.020538649272975098e-03 0.000000000000000000e+00
-1.019080357699103743e-03 0.000000000000000000e+00
-1.017622066125232604e-03 0.000000000000000000e+00
-1.016163774551361466e-03 0.000000000000000000e+00
-1.014705482977490110e-03 0.000000000000000000e+00
-1.013247191403618972e-03 0.000000000000000000e+00
-1.011788899829747616e-03 0.000000000000000000e+00
-1.010330608255876478e-03 0.000000000000000000e+00
-1.008872316682005339e-03 0.000000000000000000e+00
-1.007414025108133984e-03 0.000000000000000000e+00
-1.005955733534262845e-03 0.000000000000000000e+00
-1.004497441960391490e-03 0.000000000000000000e+00
-1.003039150386520351e-03 0.000000000000000000e+00
-1.001580858812648996e-03 0.000000000000000000e+00
-1.000122567238777857e-03 0.000000000000000000e+00
-9.986642756649067188e-04 0.000000000000000000e+00
-9.972059840910353634e-04 0.000000000000000000e+00
-9.957476925171642249e-04 0.000000000000000000e+00
-9.942894009432928695e-04 0.000000000000000000e+00
-9.928311093694217309e-04 0.000000000000000000e+00
-9.913728177955503755e-04 0.000000000000000000e+00
-9.899145262216792369e-04 0.000000000000000000e+00
-9.884562346478080984e-04 0.000000000000000000e+00
-9.869979430739367430e-04 0.000000000000000000e+00
-9.855396515000656044e-04 1.307933658115450815e+00
-9.840813599261942490e-04 0.000000000000000000e+00
-9.826230683523231105e-04 0.000000000000000000e+00
-9.811647767784519719e-04 0.000000000000000000e+00
-9.797064852045806165e-04 0.000000000000000000e+00
-9.782481936307094780e-04 0.000000000000000000e+00
-9.767899020568381226e-04 0.000000000000000000e+00
-9.753316104829669840e-04 0.000000000000000000e+00
-9.738733189090957370e-04 0.000000000000000000e+00
-9.724150273352244900e-04 0.000000000000000000e+00
-9.709567357613532431e-04 0.000000000000000000e+00
-9.694984441874819961e-04 0.000000000000000000e+00
-9.680401526136108575e-04 0.000000000000000000e+00
-9.665818610397396106e-04 0.000000000000000000e+00
-9.651235694658683636e-04 0.000000000000000000e+00
-9.636652778919971166e-04 0.000000000000000000e+00
-9.622069863181258696e-04 0.000000000000000000e+00
-9.607486947442546226e-04 0.000000000000000000e+00
-9.592904031703833757e-04 0.000000000000000000e+00
-9.578321115965122371e-04 0.000000000000000000e+00
-9.563738200226409901e-04 0.000000000000000000e+00
-9.549155284487697432e-04 0.000000000000000000e+00
-9.534572368748984962e-04 0.000000000000000000e+00
-9.519989453010272492e-04 0.000000000000000000e+00
-9.505406537271561106e-04 0.000000000000000000e+00
-9.490823621532848637e-04 0.000000000000000000e+00
-9.476240705794136167e-04 0.000000000000000000e+00
-9.461657790055423697e-04 0.000000000000000000e+00
-9.447074874316711227e-04 0.000000000000000000e+00
-9.432491958577998757e-04 0.000000000000000000e+00
-9.417909042839286288e-04 0.000000000000000000e+00
-9.403326127100574902e-04 0.000000000000000000e+00
-9.388743211361862432e-04 0.000000000000000000e+00
-9.374160295623149963e-04 0.000000000000000000e+00
-9.359577379884437493e-04 0.000000000000000000e+00
-9.344994464145725023e-04 0.000000000000000000e+00
-9.330411548407013637e-04 0.000000000000000000e+00
-9.315828632668300083e-04 0.000000000000000000e+00
-9.301245716929588698e-04 0.000000000000000000e+00
-9.286662801190876228e-04 0.000000000000000000e+00
-9.272079885452163758e-04 0.000000000000000000e+00
-9.257496969713451289e-04 0.000000000000000000e+00
-9.242914053974738819e-04 0.000000000000000000e+00
-9.228331138236027433e-04 0.000000000000000000e+00
-9.213748222497314963e-04 0.000000000000000000e+00
-9.199165306758602494e-04 0.000000000000000000e+00
-9.184582391019890024e-04 0.000000000000000000e+00
-9.169999475281177554e-04 0.000000000000000000e+00
-9.155416559542466168e-04 0.000000000000000000e+00
-9.140833643803752614e-04 0.000000000000000000e+00
-9.126250728065041229e-04 0.000000000000000000e+00
-9.111667812326328759e-04 0.000000000000000000e+00
-9.097084896587616289e-04 0.000000000000000000e+00
-9.082501980848903820e-04 0.000000000000000000e+00
-9.067919065110191350e-04 0.000000000000000000e+00
-9.053336149371479964e-04 0.000000000000000000e+00
-9.038753233632767494e-04 0.000000000000000000e+00
-9.024170317894055025e-04 0.000000000000000000e+00
-9.009587402155342555e-04 0.000000000000000000e+00
-8.995004486416630085e-04 0.000000000000000000e+00
-8.980421570677917615e-04 0.000000000000000000e+00
-8.965838654939205146e-04 0.000000000000000000e+00
-8.951255739200493760e-04 0.000000000000000000e+00
-8.936672823461781290e-04 0.000000000000000000e+00
-8.922089907723068820e-04 0.000000000000000000e+00
-8.907506991984356351e-04 0.000000000000000000e+00
-8.892924076245643881e-04 0.000000000000000000e+00
-8.878341160506932495e-04 0.000000000000000000e+00
-8.863758244768220025e-04 0.000000000000000000e+00
-8.849175329029507556e-04 0.000000000000000000e+00
-8.834592413290795086e-04 0.000000000000000000e+00
-8.820009497552082616e-04 0.000000000000000000e+00
-8.805426581813370146e-04 0.000000000000000000e+00
-8.790843666074657677e-04 0.000000000000000000e+00
-8.776260750335946291e-04 0.000000000000000000e+00
-8.761677834597233821e-04 0.000000000000000000e+00
-8.747094918858521351e-04 0.000000000000000000e+00
-8.732512003119808882e-04 0.000000000000000000e+00
-8.717929087381096412e-04 0.000000000000000000e+00
-8.703346171642385026e-04 0.000000000000000000e+00
-8.688763255903671472e-04 0.000000000000000000e+00
-8.674180340164960087e-04 0.000000000000000000e+00
-8.659597424426247617e-04 0.000000000000000000e+00
-8.645014508687535147e-04 0.000000000000000000e+00
-8.630431592948822677e-04 0.000000000000000000e+00
-8.615848677210110208e-04 0.000000000000000000e+00
-8.601265761471398822e-04 0.000000000000000000e+00
-8.586682845732685268e-04 0.000000000000000000e+00
-8.572099929993973882e-04 0.000000000000000000e+00
-8.557517014255261413e-04 0.000000000000000000e+00
-8.542934098516548943e-04 0.000000000000000000e+00
-8.528351182777837557e-04 0.000000000000000000e+00
-8.513768267039124003e-04 0.000000000000000000e+00
-8.499185351300412618e-04 0.000000000000000000e+00
-8.484602435561700148e-04 0.000000000000000000e+00
-8.470019519822987678e-04 0.000000000000000000e+00
-8.455436604084275208e-04 0.000000000000000000e+00
-8.440853688345562739e-04 0.000000000000000000e+00
-8.426270772606851353e-04 0.000000000000000000e+00
-8.411687856868137799e-04 0.000000000000000000e+00
-8.397104941129426414e-04 0.000000000000000000e+00
-8.382522025390713944e-04 0.000000000000000000e+00
-8.367939109652001474e-04 0.000000000000000000e+00
-8.353356193913290088e-04 0.000000000000000000e+00
-8.338773278174576534e-04 0.000000000000000000e+00
-8.324190362435865149e-04 0.000000000000000000e+00
-8.309607446697152679e-04 0.000000000000000000e+00
-8.295024530958440209e-04 0.000000000000000000e+00
-8.280441615219727739e-04 0.000000000000000000e+00
-8.265858699481015270e-04 0.000000000000000000e+00
-8.251275783742303884e-04 0.000000000000000000e+00
-8.236692868003590330e-04 0.000000000000000000e+00
-8.222109952264878945e-04 0.000000000000000000e+00
-8.207527036526166475e-04 0.000000000000000000e+00
-8.192944120787454005e-04 0.000000000000000000e+00
-8.178361205048742619e-04 0.000000000000000000e+00
-8.163778289310029065e-04 0.000000000000000000e+00
-8.149195373571317680e-04 0.000000000000000000e+00
-8.134612457832604126e-04 0.000000000000000000e+00
-8.120029542093892740e-04 0.000000000000000000e+00
-8.105446626355180271e-04 0.000000000000000000e+00
-8.090863710616467801e-04 0.000000000000000000e+00
-8.076280794877756415e-04 0.000000000000000000e+00
-8.061697879139042861e-04 0.000000000000000000e+00
-8.047114963400331476e-04 0.000000000000000000e+00
-8.032532047661619006e-04 0.000000000000000000e+00
-8.017949131922906536e-04 0.000000000000000000e+00
-8.003366216184194066e-04 0.000000000000000000e+00
-7.988783300445481596e-04 0.000000000000000000e+00
-7.974200384706770211e-04 0.000000000000000000e+00
-7.959617468968056657e-04 0.000000000000000000e+00
-7.945034553229345271e-04 0.000000000000000000e+00
-7.930451637490632802e-04 0.000000000000000000e+00
-7.915868721751920332e-04 0.000000000000000000e+00
-7.901285806013208946e-04 0.000000000000000000e+00
-7.886702890274495392e-04 0.000000000000000000e+00
-7.872119974535784007e-04 0.000000000000000000e+00
-7.857537058797071537e-04 0.000000000000000000e+00
-7.842954143058359067e-04 0.000000000000000000e+00
-7.828371227319646597e-04 0.000000000000000000e+00
-7.813788311580934128e-04 0.000000000000000000e+00
-7.799205395842222742e-04 0.000000000000000000e+00
-7.784622480103509188e-04 0.000000000000000000e+00
-7.770039564364797802e-04 0.000000000000000000e+00
-7.755456648626085333e-04 0.000000000000000000e+00
-7.740873732887372863e-04 0.000000000000000000e+00
-7.726290817148661477e-04 0.000000000000000000e+00
-7.711707901409947923e-04 0.000000000000000000e+00
-7.697124985671236538e-04 0.000000000000000000e+00
-7.682542069932524068e-04 0.000000000000000000e+00
-7.667959154193811598e-04 0.000000000000000000e+00
-7.653376238455099128e-04 0.000000000000000000e+00
-7.638793322716386659e-04 0.000000000000000000e+00
-7.624210406977675273e-04 0.000000000000000000e+00
-7.609627491238961719e-04 0.000000000000000000e+00
-7.595044575500250333e-04 0.000000000000000000e+00
-7.580461659761537864e-04 0.000000000000000000e+00
-7.565878744022825394e-04 0.000000000000000000e+00
-7.551295828284112924e-04 0.000000000000000000e+00
-7.536712912545400454e-04 0.000000000000000000e+00
-7.522129996806689069e-04 0.000000000000000000e+00
-7.507547081067975515e-04 0.000000000000000000e+00
-7.492964165329264129e-04 0.000000000000000000e+00
-7.478381249590551659e-04 0.000000000000000000e+00
-7.463798333851839190e-04 0.000000000000000000e+00
-7.449215418113127804e-04 0.000000000000000000e+00
-7.434632502374414250e-04 0.000000000000000000e+00
-7.420049586635702864e-04 0.000000000000000000e+00
-7.405466670896990395e-04 0.000000000000000000e+00
-7.390883755158277925e-04 0.000000000000000000e+00
-7.376300839419565455e-04 0.000000000000000000e+00
-7.361717923680852985e-04 0.000000000000000000e+00
-7.347135007942141600e-04 1.307933658115450815e+00
-7.332552092203428046e-04 0.000000000000000000e+00
-7.317969176464716660e-04 0.000000000000000000e+00
-7.303386260726004190e-04 0.000000000000000000e+00
-7.288803344987291721e-04 0.000000000000000000e+00
-7.274220429248580335e-04 0.000000000000000000e+00
-7.259637513509866781e-04 0.000000000000000000e+00
-7.245054597771155395e-04 0.000000000000000000e+00
-7.230471682032442926e-04 0.000000000000000000e+00
-7.215888766293730456e-04 0.000000000000000000e+00
-7.201305850555017986e-04 0.000000000000000000e+00
-7.186722934816305516e-04 0.000000000000000000e+00
-7.172140019077594131e-04 0.000000000000000000e+00
-7.157557103338880577e-04 0.000000000000000000e+00
-7.142974187600169191e-04 0.000000000000000000e+00
-7.128391271861456721e-04 0.000000000000000000e+00
-7.113808356122744252e-04 0.000000000000000000e+00
-7.099225440384032866e-04 0.000000000000000000e+00
-7.084642524645319312e-04 0.000000000000000000e+00
-7.070059608906607927e-04 0.000000000000000000e+00
-7.055476693167894373e-04 0.000000000000000000e+00
-7.040893777429182987e-04 0.000000000000000000e+00
-7.026310861690470517e-04 0.000000000000000000e+00
-7.011727945951758047e-04 0.000000000000000000e+00
-6.997145030213046662e-04 0.000000000000000000e+00
-6.982562114474333108e-04 0.000000000000000000e+00
-6.967979198735621722e-04 0.000000000000000000e+00
-6.953396282996909252e-04 0.000000000000000000e+00
-6.938813367258196783e-04 0.000000000000000000e+00
-6.924230451519484313e-04 0.000000000000000000e+00
-6.909647535780771843e-04 1.307933658115645326e+00
-6.895064620042060458e-04 0.000000000000000000e+00
-6.880481704303346904e-04 0.000000000000000000e+00
-6.865898788564635518e-04 0.000000000000000000e+00
-6.851315872825923048e-04 0.000000000000000000e+00
-6.836732957087210578e-04 0.000000000000000000e+00
-6.822150041348499193e-04 0.000000000000000000e+00
-6.807567125609785639e-04 0.000000000000000000e+00
-6.792984209871074253e-04 0.000000000000000000e+00
-6.778401294132361784e-04 0.000000000000000000e+00
-6.763818378393649314e-04 0.000000000000000000e+00
-6.749235462654936844e-04 0.000000000000000000e+00
-6.734652546916224374e-04 0.000000000000000000e+00
-6.720069631177512989e-04 0.000000000000000000e+00
-6.705486715438799435e-04 0.000000000000000000e+00
-6.690903799700088049e-04 0.000000000000000000e+00
-6.676320883961375579e-04 0.000000000000000000e+00
-6.661737968222663109e-04 0.000000000000000000e+00
-6.647155052483951724e-04 0.000000000000000000e+00
-6.632572136745238170e-04 0.000000000000000000e+00
-6.617989221006526784e-04 0.000000000000000000e+00
-6.603406305267814315e-04 1.307933658115548070e+00
-6.588823389529101845e-04 0.000000000000000000e+00
-6.574240473790389375e-04 0.000000000000000000e+00
-6.559657558051676905e-04 0.000000000000000000e+00
-6.545074642312965520e-04 0.000000000000000000e+00
-6.530491726574251966e-04 0.000000000000000000e+00
-6.515908810835540580e-04 0.000000000000000000e+00
-6.501325895096828110e-04 0.000000000000000000e+00
-6.486742979358115641e-04 0.000000000000000000e+00
-6.472160063619403171e-04 0.000000000000000000e+00
-6.457577147880690701e-04 1.307933658115645326e+00
-6.442994232141979315e-04 0.000000000000000000e+00
-6.428411316403265761e-04 0.000000000000000000e+00
-6.413828400664554376e-04 0.000000000000000000e+00
-6.399245484925841906e-04 0.000000000000000000e+00
-6.384662569187129436e-04 0.000000000000000000e+00
-6.370079653448418051e-04 0.000000000000000000e+00
-6.355496737709704497e-04 0.000000000000000000e+00
-6.340913821970993111e-04 0.000000000000000000e+00
-6.326330906232280641e-04 0.000000000000000000e+00
-6.311747990493568172e-04 0.000000000000000000e+00
-6.297165074754855702e-04 0.000000000000000000e+00
-6.282582159016143232e-04 0.000000000000000000e+00
-6.267999243277431846e-04 2.615867316230901629e+00
-6.253416327538718292e-04 0.000000000000000000e+00
-6.238833411800006907e-04 0.000000000000000000e+00
-6.224250496061294437e-04 0.000000000000000000e+00
-6.209667580322581967e-04 0.000000000000000000e+00
-6.195084664583869498e-04 1.307933658115548070e+00
-6.180501748845157028e-04 0.000000000000000000e+00
-6.165918833106445642e-04 1.307933658115548070e+00
-6.151335917367733172e-04 0.000000000000000000e+00
-6.136753001629020703e-04 0.000000000000000000e+00
-6.122170085890308233e-04 0.000000000000000000e+00
-6.107587170151595763e-04 0.000000000000000000e+00
-6.093004254412883293e-04 0.000000000000000000e+00
-6.078421338674171908e-04 0.000000000000000000e+00
-6.063838422935459438e-04 0.000000000000000000e+00
-6.049255507196746968e-04 0.000000000000000000e+00
-6.034672591458034498e-04 0.000000000000000000e+00
-6.020089675719322029e-04 0.000000000000000000e+00
-6.005506759980609559e-04 0.000000000000000000e+00
-5.990923844241898173e-04 0.000000000000000000e+00
-5.976340928503185703e-04 0.000000000000000000e+00
-5.961758012764473234e-04 0.000000000000000000e+00
-5.947175097025760764e-04 0.000000000000000000e+00
-5.932592181287048294e-04 1.307933658115548070e+00
-5.918009265548335824e-04 1.307933658115645326e+00
-5.903426349809624439e-04 0.000000000000000000e+00
-5.888843434070911969e-04 0.000000000000000000e+00
-5.874260518332199499e-04 0.000000000000000000e+00
-5.859677602593487029e-04 0.000000000000000000e+00
-5.845094686854774560e-04 0.000000000000000000e+00
-5.830511771116062090e-04 0.000000000000000000e+00
-5.815928855377350704e-04 0.000000000000000000e+00
-5.801345939638638234e-04 0.000000000000000000e+00
-5.786763023899925765e-04 0.000000000000000000e+00
-5.772180108161213295e-04 0.000000000000000000e+00
-5.757597192422500825e-04 1.307933658115548070e+00
-5.743014276683788355e-04 1.307933658115548070e+00
-5.728431360945075886e-04 0.000000000000000000e+00
-5.713848445206364500e-04 0.000000000000000000e+00
-5.699265529467652030e-04 0.000000000000000000e+00
-5.684682613728939560e-04 0.000000000000000000e+00
-5.670099697990227091e-04 0.000000000000000000e+00
-5.655516782251514621e-04 0.000000000000000000e+00
-5.640933866512802151e-04 0.000000000000000000e+00
-5.626350950774090766e-04 0.000000000000000000e+00
-5.611768035035378296e-04 0.000000000000000000e+00
-5.597185119296665826e-04 1.307933658115548070e+00
-5.582602203557953356e-04 0.000000000000000000e+00
-5.568019287819240886e-04 0.000000000000000000e+00
-5.553436372080528417e-04 0.000000000000000000e+00
-5.538853456341817031e-04 1.307933658115548070e+00
-5.524270540603104561e-04 1.307933658115548070e+00
-5.509687624864392091e-04 0.000000000000000000e+00
-5.495104709125679622e-04 0.000000000000000000e+00
-5.480521793386967152e-04 0.000000000000000000e+00
-5.465938877648254682e-04 0.000000000000000000e+00
-5.451355961909543297e-04 0.000000000000000000e+00
-5.436773046170830827e-04 0.000000000000000000e+00
-5.422190130432118357e-04 1.307933658115548070e+00
-5.407607214693405887e-04 0.000000000000000000e+00
-5.393024298954693417e-04 0.000000000000000000e+00
-5.378441383215980948e-04 1.307933658115645326e+00
-5.363858467477269562e-04 0.000000000000000000e+00
-5.349275551738557092e-04 0.000000000000000000e+00
-5.334692635999844623e-04 0.000000000000000000e+00
-5.320109720261132153e-04 0.000000000000000000e+00
-5.305526804522419683e-04 0.000000000000000000e+00
-5.290943888783707213e-04 0.000000000000000000e+00
-5.276360973044995828e-04 2.615867316231096140e+00
-5.261778057306283358e-04 1.307933658115548070e+00
-5.247195141567570888e-04 0.000000000000000000e+00
-5.232612225828858418e-04 0.000000000000000000e+00
-5.218029310090145948e-04 0.000000000000000000e+00
-5.203446394351433479e-04 0.000000000000000000e+00
-5.188863478612721009e-04 0.000000000000000000e+00
-5.174280562874009623e-04 1.307933658115548070e+00
-5.159697647135297154e-04 0.000000000000000000e+00
-5.145114731396584684e-04 0.000000000000000000e+00
-5.130531815657872214e-04 0.000000000000000000e+00
-5.115948899919159744e-04 0.000000000000000000e+00
-5.101365984180447274e-04 0.000000000000000000e+00
-5.086783068441735889e-04 0.000000000000000000e+00
-5.072200152703023419e-04 1.307933658115548070e+00
-5.057617236964310949e-04 0.000000000000000000e+00
-5.043034321225598480e-04 1.307933658115548070e+00
-5.028451405486886010e-04 0.000000000000000000e+00
-5.013868489748173540e-04 0.000000000000000000e+00
-4.999285574009462154e-04 0.000000000000000000e+00
-4.984702658270749685e-04 0.000000000000000000e+00
-4.970119742532037215e-04 0.000000000000000000e+00
-4.955536826793324745e-04 1.307933658115548070e+00
-4.940953911054612275e-04 1.307933658115548070e+00
-4.926370995315899805e-04 0.000000000000000000e+00
-4.911788079577188420e-04 1.307933658115548070e+00
-4.897205163838475950e-04 0.000000000000000000e+00
-4.882622248099763480e-04 0.000000000000000000e+00
-4.868039332361051011e-04 0.000000000000000000e+00
-4.853456416622338541e-04 0.000000000000000000e+00
-4.838873500883626071e-04 0.000000000000000000e+00
-4.824290585144914685e-04 0.000000000000000000e+00
-4.809707669406202216e-04 1.307933658115548070e+00
-4.795124753667489746e-04 0.000000000000000000e+00
-4.780541837928777276e-04 0.000000000000000000e+00
-4.765958922190064806e-04 0.000000000000000000e+00
-4.751376006451352337e-04 1.307933658115645326e+00
-4.736793090712640951e-04 0.000000000000000000e+00
-4.722210174973928481e-04 0.000000000000000000e+00
-4.707627259235216011e-04 0.000000000000000000e+00
-4.693044343496503542e-04 1.307933658115548070e+00
-4.678461427757791072e-04 0.000000000000000000e+00
-4.663878512019078602e-04 1.307933658115548070e+00
-4.649295596280366132e-04 2.615867316231290651e+00
-4.634712680541654747e-04 0.000000000000000000e+00
-4.620129764802942277e-04 0.000000000000000000e+00
-4.605546849064229807e-04 1.307933658115548070e+00
-4.590963933325517337e-04 0.000000000000000000e+00
-4.576381017586804868e-04 1.307933658115548070e+00
-4.561798101848092398e-04 1.307933658115645326e+00
-4.547215186109381012e-04 0.000000000000000000e+00
-4.532632270370668542e-04 0.000000000000000000e+00
-4.518049354631956073e-04 0.000000000000000000e+00
-4.503466438893243603e-04 0.000000000000000000e+00
-4.488883523154531133e-04 1.307933658115548070e+00
-4.474300607415818663e-04 0.000000000000000000e+00
-4.459717691677107278e-04 0.000000000000000000e+00
-4.445134775938394808e-04 1.307933658115548070e+00
-4.430551860199682338e-04 0.000000000000000000e+00
-4.415968944460969868e-04 0.000000000000000000e+00
-4.401386028722257399e-04 1.307933658115548070e+00
-4.386803112983544929e-04 0.000000000000000000e+00
-4.372220197244833543e-04 0.000000000000000000e+00
-4.357637281506121073e-04 1.307933658115548070e+00
-4.343054365767408604e-04 1.307933658115548070e+00
-4.328471450028696134e-04 1.307933658115548070e+00
-4.313888534289983664e-04 0.000000000000000000e+00
-4.299305618551271194e-04 2.615867316231290651e+00
-4.284722702812559809e-04 3.923800974346644210e+00
-4.270139787073847339e-04 0.000000000000000000e+00
-4.255556871335134869e-04 1.307933658115548070e+00
-4.240973955596422399e-04 1.307933658115548070e+00
-4.226391039857709930e-04 1.307933658115548070e+00
-4.211808124118997460e-04 0.000000000000000000e+00
-4.197225208380286074e-04 2.615867316231096140e+00
-4.182642292641573604e-04 3.923800974346644210e+00
-4.168059376902861135e-04 2.615867316231096140e+00
-4.153476461164148665e-04 3.923800974346644210e+00
-4.138893545425436195e-04 3.923800974346644210e+00
-4.124310629686723725e-04 2.615867316231096140e+00
-4.109727713948011256e-04 1.307933658115645326e+00
-4.095144798209299870e-04 3.923800974346644210e+00
-4.080561882470587400e-04 1.307933658115548070e+00
-4.065978966731874930e-04 1.307933658115548070e+00
-4.051396050993162461e-04 1.307933658115548070e+00
-4.036813135254449991e-04 0.000000000000000000e+00
-4.022230219515737521e-04 2.615867316231290651e+00
-4.007647303777026136e-04 0.000000000000000000e+00
-3.993064388038313666e-04 1.307933658115548070e+00
-3.978481472299601196e-04 2.615867316231096140e+00
-3.963898556560888726e-04 1.307933658115548070e+00
-3.949315640822176256e-04 1.307933658115548070e+00
-3.934732725083463787e-04 3.923800974346935977e+00
-3.920149809344752401e-04 1.307933658115548070e+00
-3.905566893606039931e-04 5.231734632462192280e+00
-3.890983977867327461e-04 1.307933658115548070e+00
-3.876401062128614992e-04 3.923800974346644210e+00
-3.861818146389902522e-04 3.923800974346644210e+00
-3.847235230651190052e-04 2.615867316231290651e+00
-3.832652314912478667e-04 7.847601948693288421e+00
-3.818069399173766197e-04 0.000000000000000000e+00
-3.803486483435053727e-04 2.615867316231096140e+00
-3.788903567696341257e-04 0.000000000000000000e+00
-3.774320651957628787e-04 5.231734632462192280e+00
-3.759737736218916318e-04 2.615867316231290651e+00
-3.745154820480204932e-04 1.307933658115548070e+00
-3.730571904741492462e-04 3.923800974346644210e+00
-3.715988989002779993e-04 5.231734632462192280e+00
-3.701406073264067523e-04 1.307933658115548070e+00
-3.686823157525355053e-04 2.615867316231096140e+00
-3.672240241786642583e-04 7.847601948693871954e+00
-3.657657326047931198e-04 2.615867316231096140e+00
-3.643074410309218728e-04 2.615867316231096140e+00
-3.628491494570506258e-04 1.307933658115548070e+00
-3.613908578831793788e-04 2.615867316231096140e+00
-3.599325663093081318e-04 1.307933658115548070e+00
-3.584742747354368849e-04 3.923800974346644210e+00
-3.570159831615656379e-04 1.307933658115645326e+00
-3.555576915876944993e-04 6.539668290577740350e+00
-3.540994000138232524e-04 2.615867316231096140e+00
-3.526411084399520054e-04 6.539668290577740350e+00
-3.511828168660807584e-04 2.615867316231096140e+00
-3.497245252922095114e-04 1.307933658115548070e+00
-3.482662337183382644e-04 0.000000000000000000e+00
-3.468079421444671259e-04 6.539668290577740350e+00
-3.453496505705958789e-04 2.615867316231096140e+00
-3.438913589967246319e-04 2.615867316231096140e+00
-3.424330674228533850e-04 7.847601948693288421e+00
-3.409747758489821380e-04 1.307933658115548070e+00
-3.395164842751108910e-04 5.231734632462581303e+00
-3.380581927012397524e-04 5.231734632462192280e+00
-3.365999011273685055e-04 5.231734632462192280e+00
-3.351416095534972585e-04 2.615867316231096140e+00
-3.336833179796260115e-04 3.923800974346644210e+00
-3.322250264057547645e-04 7.847601948693288421e+00
-3.307667348318835175e-04 2.615867316231290651e+00
-3.293084432580123790e-04 5.231734632462192280e+00
-3.278501516841411320e-04 7.847601948693288421e+00
-3.263918601102698850e-04 0.000000000000000000e+00
-3.249335685363986381e-04 6.539668290577740350e+00
-3.234752769625273911e-04 0.000000000000000000e+00
-3.220169853886561441e-04 6.539668290578226184e+00
-3.205586938147850055e-04 0.000000000000000000e+00
-3.191004022409137586e-04 5.231734632462192280e+00
-3.176421106670425116e-04 1.307933658115548070e+00
-3.161838190931712646e-04 6.539668290577740350e+00
-3.147255275193000176e-04 1.177140292303993263e+01
-3.132672359454287707e-04 2.615867316231290651e+00
-3.118089443715576321e-04 5.231734632462192280e+00
-3.103506527976863851e-04 9.155535606808836491e+00
-3.088923612238151381e-04 7.847601948693288421e+00
-3.074340696499438912e-04 3.923800974346644210e+00
-3.059757780760726442e-04 6.539668290577740350e+00
-3.045174865022013972e-04 7.847601948693288421e+00
-3.030591949283301502e-04 6.539668290578226184e+00
-3.016009033544590117e-04 1.177140292303993263e+01
-3.001426117805877647e-04 7.847601948693288421e+00
-2.986843202067165177e-04 9.155535606808836491e+00
-2.972260286328452707e-04 7.847601948693288421e+00
-2.957677370589740238e-04 2.615867316231096140e+00
-2.943094454851027768e-04 7.847601948693871954e+00
-2.928511539112316382e-04 7.847601948693288421e+00
-2.913928623373603912e-04 1.438727023927102877e+01
-2.899345707634891443e-04 1.569520389738657684e+01
-2.884762791896178973e-04 5.231734632462192280e+00
-2.870179876157466503e-04 1.046346926492438456e+01
-2.855596960418754033e-04 5.231734632462581303e+00
-2.841014044680042648e-04 9.155535606808836491e+00
-2.826431128941330178e-04 5.231734632462192280e+00
-2.811848213202617708e-04 1.307933658115548070e+01
-2.797265297463905238e-04 9.155535606808836491e+00
-2.782682381725192769e-04 1.831107121361767298e+01
-2.768099465986480299e-04 1.307933658115645237e+01
-2.753516550247768913e-04 7.847601948693288421e+00
-2.738933634509056443e-04 1.046346926492438456e+01
-2.724350718770343974e-04 2.092693852984876912e+01
-2.709767803031631504e-04 2.092693852984876912e+01
-2.695184887292919034e-04 9.155535606808836491e+00
-2.680601971554206564e-04 7.847601948693871954e+00
-2.666019055815495179e-04 1.307933658115548070e+01
-2.651436140076782709e-04 1.569520389738657684e+01
-2.636853224338070239e-04 1.831107121361767298e+01
-2.622270308599357769e-04 2.615867316231096140e+01
-2.607687392860645300e-04 1.438727023927102877e+01
-2.593104477121932830e-04 1.569520389738774391e+01
-2.578521561383221444e-04 2.746660682042650947e+01
-2.563938645644508975e-04 1.569520389738657684e+01
-2.549355729905796505e-04 1.831107121361767298e+01
-2.534772814167084035e-04 2.485073950419541333e+01
-2.520189898428371565e-04 1.438727023927102877e+01
-2.505606982689659095e-04 2.746660682042650947e+01
-2.491024066950946626e-04 2.485073950419726074e+01
-2.476441151212235240e-04 2.223487218796431719e+01
-2.461858235473522770e-04 2.092693852984876912e+01
-2.447275319734810300e-04 3.008247413665760561e+01
-2.432692403996097831e-04 1.961900487173322105e+01
-2.418109488257385361e-04 1.961900487173322105e+01
-2.403526572518672891e-04 3.531420876912242335e+01
-2.388943656779961506e-04 2.354280584607986526e+01
-2.374360741041249036e-04 2.354280584607986526e+01
-2.359777825302536566e-04 3.400627511100424982e+01
-2.345194909563824096e-04 3.008247413665760561e+01
-2.330611993825111626e-04 2.877454047854205754e+01
-2.316029078086399157e-04 3.139040779477548782e+01
-2.301446162347687771e-04 2.223487218796431719e+01
-2.286863246608975301e-04 2.746660682042650947e+01
-2.272280330870262832e-04 2.615867316231096140e+01
-2.257697415131550362e-04 4.185387705969753824e+01
-2.243114499392837892e-04 3.400627511100424982e+01
-2.228531583654125422e-04 3.923800974346935533e+01
-2.213948667915414037e-04 4.446974437592863438e+01
-2.199365752176701567e-04 3.269834145288869820e+01
-2.184782836437989097e-04 3.662214242723534596e+01
-2.170199920699276627e-04 4.054594340158198662e+01
-2.155617004960564157e-04 3.923800974346644210e+01
-2.141034089221851688e-04 5.231734632462580947e+01
-2.126451173483140302e-04 4.839354535027527504e+01
-2.111868257744427832e-04 3.923800974346644210e+01
-2.097285342005715363e-04 5.754908095708411508e+01
-2.082702426267002893e-04 5.885701461519965960e+01
-2.068119510528290423e-04 3.400627511100424982e+01
-2.053536594789577953e-04 7.455221851259177868e+01
-2.038953679050866568e-04 5.362527998273746732e+01
-2.024370763312154098e-04 8.763155509374172425e+01
-2.009787847573441628e-04 6.539668290577739640e+01
-1.995204931834729158e-04 5.624114729896856346e+01
-1.980622016096016689e-04 6.016494827331521122e+01
-1.966039100357304219e-04 7.978395314504842872e+01
-1.951456184618591749e-04 5.754908095708839255e+01
-1.936873268879880363e-04 6.278081558954630736e+01
-1.922290353141167894e-04 8.109188680316397324e+01
-1.907707437402455424e-04 8.370775411939507649e+01
-1.893124521663742954e-04 7.455221851258623644e+01
-1.878541605925030484e-04 7.324428485447069193e+01
-1.863958690186318014e-04 8.370775411940130084e+01
-1.849375774447606629e-04 7.324428485447069193e+01
-1.834792858708894159e-04 8.632362143562616552e+01
-1.820209942970181689e-04 8.893948875185726877e+01
-1.805627027231469220e-04 7.324428485447069193e+01
-1.791044111492756750e-04 1.229457638628615115e+02
-1.776461195754044280e-04 8.109188680317001285e+01
-1.761878280015332894e-04 1.085584936235904934e+02
-1.747295364276620425e-04 1.072505599654749346e+02
-1.732712448537907955e-04 1.334092331277859103e+02
-1.718129532799195485e-04 9.809502435866610881e+01
-1.703546617060483015e-04 1.517203043414035619e+02
-1.688963701321770546e-04 1.137902282560611411e+02
-1.674380785583059160e-04 1.543361716576346794e+02
-1.659797869844346690e-04 1.268695648372081592e+02
-1.645214954105634220e-04 1.399489014183636471e+02
-1.630632038366921751e-04 1.321012994696703515e+02
-1.616049122628209281e-04 1.451806360508258251e+02
-1.601466206889496811e-04 1.595679062901087093e+02
-1.586883291150785425e-04 1.595679062900968574e+02
-1.572300375412072956e-04 1.804948448199456266e+02
-1.557717459673360486e-04 1.700313755550212420e+02
-1.543134543934648016e-04 2.014217833497943957e+02
-1.528551628195935546e-04 1.778789775037145375e+02
-1.513968712457223077e-04 2.301963238283535702e+02
-1.499385796718511691e-04 1.647996409225590639e+02
-1.484802880979799221e-04 1.948821150592166589e+02
-1.470219965241086751e-04 2.210407882215276061e+02
-1.455637049502374282e-04 2.419677267513763752e+02
-1.441054133763661812e-04 2.419677267513763752e+02
-1.426471218024949342e-04 2.249645891958742538e+02
-1.411888302286236872e-04 2.825136701529793868e+02
-1.397305386547525487e-04 2.864374711273050025e+02
-1.382722470808813017e-04 2.969009403922294155e+02
-1.368139555070100547e-04 3.086723433152693588e+02
-1.353556639331388077e-04 3.060564759990382413e+02
-1.338973723592675608e-04 2.681263999136873508e+02
-1.324390807853963138e-04 3.139040779477315368e+02
-1.309807892115250668e-04 3.662214242723806592e+02
-1.295224976376539282e-04 3.845324954859425475e+02
-1.280642060637825728e-04 3.636055569561493712e+02
-1.266059144899114343e-04 3.740690262210745232e+02
-1.251476229160402957e-04 4.054594340157897250e+02
-1.236893313421689403e-04 3.766848935373058112e+02
-1.222310397682978018e-04 4.290022398618678494e+02
-1.207727481944264464e-04 4.603926476567071404e+02
-1.193144566205553078e-04 4.708561169216322924e+02
-1.178561650466841693e-04 5.571797383571820319e+02
-1.163978734728128139e-04 5.401766008017615377e+02
-1.149395818989416753e-04 5.257893305624112372e+02
-1.134812903250703199e-04 5.284051978787207418e+02
-1.120229987511991813e-04 5.754908095707983193e+02
-1.105647071773278260e-04 5.833384115195777895e+02
-1.091064156034566874e-04 6.788175685620199147e+02
-1.076481240295855488e-04 6.945127724593044150e+02
-1.061898324557141934e-04 7.193635119636048785e+02
-1.047315408818430549e-04 6.918969051430734680e+02
-1.032732493079716995e-04 7.272111139122987424e+02
-1.018149577341005609e-04 8.161506026641626477e+02
-1.003566661602294224e-04 8.580044797237356988e+02
-9.889837458635806697e-05 8.959345558092170450e+02
-9.744008301248692841e-05 9.574074377405099767e+02
-9.598179143861557301e-05 1.022804120646434626e+03
-9.452349986474443445e-05 1.018880319671936149e+03
-9.306520829087307906e-05 1.046346926492516104e+03
-9.160691671700194050e-05 1.111743609398298531e+03
-9.014862514313080194e-05 1.164060955722751260e+03
-8.869033356925944654e-05 1.275235316662754030e+03
-8.723204199538830798e-05 1.293546387876180916e+03
-8.577375042151695259e-05 1.370714473705196269e+03
-8.431545884764581403e-05 1.447882559533803942e+03
-8.285716727377445863e-05 1.483196768303141653e+03
-8.139887569990332007e-05 1.629685338012094007e+03
-7.994058412603218151e-05 1.616606001430697233e+03
-7.848229255216082612e-05 1.768326305772352498e+03
-7.702400097828968756e-05 1.765710438455858593e+03
-7.556570940441833216e-05 1.892580003293338677e+03
-7.410741783054719360e-05 1.950129084250427013e+03
-7.264912625667605504e-05 2.168554005155417599e+03
-7.119083468280469965e-05 2.245722090984562783e+03
-6.973254310893356109e-05 2.309810840231886232e+03
-6.827425153506220569e-05 2.445835940676256541e+03
-6.681595996119106713e-05 2.579245173803668877e+03
-6.535766838731971173e-05 2.702190937666923219e+03
-6.389937681344857318e-05 2.779359023495745987e+03
-6.244108523957743462e-05 2.938926929785417997e+03
-6.098279366570607922e-05 3.081491698520460432e+03
-5.952450209183494066e-05 3.158659784348813446e+03
-5.806621051796358526e-05 3.301224553083888622e+03
-5.660791894409244671e-05 3.611204830057296476e+03
-5.514962737022130815e-05 3.595509626159374420e+03
-5.369133579634995275e-05 3.829629750962609251e+03
-5.223304422247881419e-05 4.011432529440087364e+03
-5.077475264860745879e-05 4.155305231833404832e+03
-4.931646107473632024e-05 4.399888825900376105e+03
-4.785816950086496484e-05 4.585615405353451933e+03
-4.639987792699382628e-05 4.682402496054010044e+03
-4.494158635312268772e-05 4.886440146719323820e+03
-4.348329477925133232e-05 5.026389048138425096e+03
-4.202500320538019377e-05 5.319366187555538090e+03
-4.056671163150883837e-05 5.359912130957914087e+03
-3.910842005763769981e-05 5.743136692784943989e+03
-3.765012848376634441e-05 5.875237992255478275e+03
-3.619183690989520585e-05 6.117205719006872641e+03
-3.473354533602406730e-05 6.387947986235861208e+03
-3.327525376215271190e-05 6.597217371535314669e+03
-3.181696218828157334e-05 6.572366632030139954e+03
-3.035867061441021794e-05 6.810410557808165322e+03
-2.890037904053907938e-05 6.928124587038572827e+03
-2.744208746666794083e-05 7.272111139121906490e+03
-2.598379589279658543e-05 7.310041215208341782e+03
-2.452550431892544687e-05 7.762586260915200000e+03
-2.306721274505409147e-05 7.674954705822606229e+03
-2.160892117118295291e-05 7.914306565256592876e+03
-2.015062959731159752e-05 8.264832785632763262e+03
-1.869233802344045896e-05 8.266140719290877314e+03
-1.723404644956932040e-05 8.403473753391770515e+03
-1.577575487569796500e-05 8.597047934794136381e+03
-1.431746330182682644e-05 8.582660664553588504e+03
-1.285917172795547105e-05 8.743536504503088508e+03
-1.140088015408433249e-05 8.870406069340306203e+03
-9.942588580213193930e-06 8.815472855698139028e+03
-8.484297006341838532e-06 9.248398896535727545e+03
-7.026005432470699974e-06 9.308563844807662463e+03
-5.567713858599344576e-06 9.320335247732087737e+03
-4.109422284728206018e-06 9.257554432141159850e+03
-2.651130710856850620e-06 9.288944839937312281e+03
-1.192839136985712062e-06 9.043053312211572120e+03
2.654524368854264960e-07 9.270633768722314926e+03
1.723744010756781894e-06 9.287636906279196410e+03
3.182035584627920452e-06 9.095370658534844551e+03
4.640327158499275850e-06 9.281097237988618872e+03
6.098618732370414408e-06 9.240551294587034135e+03
7.556910306241552966e-06 9.104526194141653832e+03
9.015201880112908364e-06 9.133300734621550873e+03
1.047349345398404692e-05 9.069211985372536219e+03
1.193178502785540232e-05 9.124145199014741593e+03
1.339007660172654088e-05 8.798469718142638158e+03
1.484836817559789628e-05 8.769695177665402298e+03
1.630665974946903483e-05 8.611435205033409147e+03
1.776495132334017339e-05 8.536882986519547558e+03
1.922324289721152879e-05 8.416553089974177055e+03
2.068153447108266735e-05 7.941773172077017080e+03
2.213982604495402275e-05 7.927385901838925747e+03
2.359811761882516130e-05 7.779589398470700871e+03
2.505640919269651670e-05 7.498383661976994517e+03
2.651470076656765526e-05 7.493151927344531941e+03
2.797299234043879382e-05 7.255108001566405619e+03
2.943128391431014922e-05 7.128238436730266585e+03
3.088957548818128777e-05 6.661306120781991012e+03
3.234786706205264317e-05 6.796023287568892556e+03
3.380615863592378173e-05 6.616836376407049102e+03
3.526445020979492029e-05 6.288545028219087726e+03
3.672274178366627569e-05 6.153827861434110673e+03
3.818103335753741424e-05 6.003415490749918717e+03
3.963932493140876964e-05 5.833384115195777667e+03
4.109761650527990820e-05 5.558718046990666153e+03
4.255590807915126360e-05 5.235658433436928135e+03
4.401419965302240216e-05 5.116636470548403850e+03
4.547249122689354071e-05 4.870744942821938821e+03
4.693078280076489611e-05 4.870744942822662779e+03
4.838907437463603467e-05 4.560764665848577351e+03
4.984736594850739007e-05 4.314873138123513854e+03
5.130565752237852863e-05 4.211546379132378206e+03
5.276394909624966718e-05 4.020588065046895736e+03
5.422224067012102258e-05 3.719763323680895155e+03
5.568053224399216114e-05 3.662214242723262032e+03
5.713882381786351654e-05 3.451636923767187909e+03
5.859711539173465510e-05 3.373160904279747683e+03
6.005540696560601049e-05 3.259370676024188015e+03
6.151369853947714905e-05 2.978164939529324329e+03
6.297199011334828761e-05 2.958545934657149701e+03
6.443028168721964301e-05 2.784590758128208563e+03
6.588857326109078157e-05 2.636794254760748572e+03
6.734686483496213696e-05 2.469378746522338133e+03
6.880515640883327552e-05 2.445835940675893198e+03
7.026344798270463092e-05 2.290191835360494679e+03
7.172173955657576948e-05 2.176401607104433879e+03
7.318003113044690804e-05 2.018141634472140595e+03
7.463832270431826343e-05 1.901735538900148185e+03
7.609661427818940199e-05 1.872960998421325485e+03
7.755490585206075739e-05 1.733012097003229883e+03
7.901319742593189595e-05 1.653228143858175599e+03
8.047148899980303451e-05 1.562980721447963788e+03
8.192978057367438990e-05 1.553825185841386656e+03
8.338807214754552846e-05 1.364174805414415232e+03
8.484636372141688386e-05 1.358943070782155473e+03
8.630465529528802242e-05 1.314473326406028036e+03
8.776294686915937782e-05 1.211146567415087475e+03
8.922123844303051637e-05 1.114359476714529819e+03
9.067953001690165493e-05 1.016264452355705316e+03
9.213782159077301033e-05 1.018880319672087694e+03
9.359611316464414889e-05 1.000569248458319862e+03
9.505440473851550429e-05 8.789314182537136730e+02
9.651269631238664284e-05 9.142456270228360609e+02
9.797098788625778140e-05 8.292299392451958511e+02
9.942927946012913680e-05 7.363666495191082504e+02
1.008875710340002754e-04 6.735858339294571806e+02
1.023458626078716308e-04 6.278081558955096853e+02
1.038041541817427693e-04 6.304240232116472953e+02
1.052624457556141247e-04 6.068812173656593814e+02
1.067207373294852633e-04 5.767987432289995695e+02
1.081790289033564018e-04 5.650273403058747590e+02
1.096373204772277572e-04 4.930909891095982402e+02
1.110956120510988958e-04 5.127099939812567300e+02
1.125539036249702512e-04 4.525450457080132765e+02
1.140121951988413897e-04 4.721640505797479364e+02
1.154704867727125283e-04 4.185387705969442322e+02
1.169287783465838837e-04 4.041515003577343919e+02
1.183870699204550223e-04 3.779928271953652938e+02
1.198453614943263777e-04 3.322151491613739154e+02
1.213036530681975162e-04 3.073644096571309206e+02
1.227619446420688716e-04 2.942850730760201827e+02
1.242202362159400102e-04 3.282913481870269834e+02
1.256785277898111487e-04 2.772819355204755425e+02
1.271368193636825041e-04 2.864374711273263188e+02
1.285951109375536427e-04 2.458915277257047478e+02
1.300534025114249981e-04 2.458915277257412981e+02
1.315116940852961366e-04 2.210407882215111783e+02
1.329699856591674920e-04 2.380439257770474342e+02
1.344282772330386306e-04 2.001138496916937299e+02
1.358865688069097691e-04 1.726472428712395129e+02
1.373448603807811245e-04 1.857265794524216176e+02
1.388031519546522631e-04 1.700313755550085943e+02
1.402614435285236185e-04 1.373330341021427614e+02
1.417197351023947571e-04 1.307933658115645130e+02
1.431780266762658956e-04 1.595679062900850056e+02
1.446363182501372510e-04 1.307933658115645130e+02
1.460946098240083896e-04 1.347171667858914361e+02
1.475529013978797450e-04 1.595679062901087093e+02
1.490111929717508835e-04 1.190219628885060246e+02
1.504694845456222389e-04 1.124822945979454971e+02
1.519277761194933775e-04 1.137902282560611411e+02
1.533860676933645160e-04 9.940295801677426368e+01
1.548443592672358714e-04 1.137902282560611411e+02
1.563026508411070100e-04 8.763155509373520147e+01
1.577609424149783654e-04 8.109188680317001285e+01
1.592192339888495040e-04 8.893948875186387681e+01
1.606775255627206425e-04 7.586015217069613925e+01
1.621358171365919979e-04 8.501568777751694483e+01
1.635941087104631365e-04 7.193635119634978992e+01
1.650524002843344919e-04 8.239982046128565685e+01
1.665106918582056304e-04 6.147288193142618695e+01
1.679689834320769858e-04 7.978395314505435465e+01
1.694272750059481244e-04 5.100941266651016548e+01
1.708855665798192629e-04 6.016494827331073481e+01
1.723438581536906183e-04 5.100941266651016548e+01
1.738021497275617569e-04 4.708561169215622755e+01
1.752604413014331123e-04 5.885701461520403655e+01
1.767187328753042509e-04 4.708561169215622755e+01
1.781770244491756063e-04 5.362527998274145347e+01
1.796353160230467448e-04 5.231734632462580947e+01
1.810936075969178834e-04 2.746660682042446666e+01
1.825518991707892388e-04 3.531420876912242335e+01
1.840101907446603773e-04 3.008247413665536740e+01
1.854684823185317327e-04 2.746660682042855228e+01
1.869267738924028713e-04 3.008247413665984027e+01
1.883850654662740098e-04 2.354280584607811377e+01
1.898433570401453652e-04 3.269834145289112826e+01
1.913016486140165038e-04 4.054594340157897392e+01
1.927599401878878592e-04 2.485073950419726074e+01
1.942182317617589977e-04 4.446974437592533036e+01
1.956765233356303531e-04 2.746660682042855228e+01
1.971348149095014917e-04 3.531420876912242335e+01
1.985931064833726303e-04 2.092693852984721303e+01
2.000513980572439857e-04 2.485073950419726074e+01
2.015096896311151242e-04 2.485073950419356592e+01
2.029679812049864796e-04 3.008247413665984027e+01
2.044262727788576182e-04 1.831107121361903367e+01
2.058845643527287567e-04 2.354280584607811377e+01
2.073428559266001121e-04 1.569520389738774391e+01
2.088011475004712507e-04 2.485073950419356592e+01
2.102594390743426061e-04 2.223487218796596920e+01
2.117177306482137446e-04 1.569520389738540977e+01
2.131760222220851000e-04 2.092693852985032521e+01
2.146343137959562386e-04 1.700313755550338968e+01
2.160926053698273772e-04 6.539668290577253629e+00
2.175508969436987326e-04 7.847601948693871954e+00
2.190091885175698711e-04 1.438727023926995940e+01
2.204674800914412265e-04 1.177140292304080660e+01
2.219257716653123651e-04 1.307933658115645237e+01
2.233840632391835036e-04 1.569520389738540977e+01
2.248423548130548590e-04 1.046346926492516261e+01
2.263006463869259976e-04 1.831107121361631229e+01
2.277589379607973530e-04 7.847601948693871954e+00
2.292172295346684915e-04 1.307933658115450726e+01
2.306755211085398469e-04 5.231734632462581303e+00
2.321338126824109855e-04 6.539668290578226184e+00
2.335921042562821241e-04 2.615867316230901629e+00
2.350503958301534795e-04 7.847601948693871954e+00
2.365086874040246180e-04 1.046346926492360652e+01
2.379669789778959734e-04 9.155535606809516835e+00
2.394252705517671120e-04 1.700313755550086015e+01
2.408835621256384674e-04 5.231734632462581303e+00
2.423418536995096059e-04 9.155535606809516835e+00
2.438001452733807445e-04 3.923800974346352444e+00
2.452584368472520999e-04 9.155535606809516835e+00
2.467167284211232384e-04 3.923800974346352444e+00
2.481750199949945938e-04 5.231734632462581303e+00
2.496333115688657324e-04 3.923800974346935977e+00
2.510916031427368710e-04 1.307933658115450726e+01
2.525498947166082263e-04 3.923800974346935977e+00
2.540081862904793649e-04 1.046346926492360652e+01
2.554664778643507203e-04 6.539668290578226184e+00
2.569247694382218589e-04 5.231734632461803258e+00
2.583830610120932143e-04 7.847601948693871954e+00
2.598413525859643528e-04 1.438727023927209814e+01
2.612996441598354914e-04 7.847601948692704887e+00
2.627579357337068468e-04 5.231734632462581303e+00
2.642162273075779853e-04 1.438727023926995940e+01
2.656745188814493407e-04 9.155535606809516835e+00
2.671328104553204793e-04 3.923800974346935977e+00
2.685911020291916178e-04 2.615867316230901629e+00
2.700493936030629732e-04 1.307933658115645326e+00
2.715076851769341118e-04 7.847601948692704887e+00
2.729659767508054672e-04 2.615867316231290651e+00
2.744242683246766058e-04 5.231734632461803258e+00
2.758825598985479612e-04 1.046346926492516261e+01
2.773408514724190997e-04 7.847601948693871954e+00
2.787991430462902383e-04 3.923800974346352444e+00
2.802574346201615937e-04 6.539668290578226184e+00
2.817157261940327322e-04 5.231734632461803258e+00
2.831740177679040876e-04 6.539668290578226184e+00
2.846323093417752262e-04 2.615867316230901629e+00
2.860906009156465816e-04 3.923800974346935977e+00
2.875488924895177201e-04 1.177140292304080660e+01
2.890071840633888587e-04 5.231734632461803258e+00
2.904654756372602141e-04 3.923800974346935977e+00
2.919237672111313527e-04 2.615867316230901629e+00
2.933820587850027081e-04 5.231734632462581303e+00
2.948403503588738466e-04 7.847601948693871954e+00
2.962986419327449852e-04 3.923800974346352444e+00
2.977569335066163406e-04 6.539668290578226184e+00
2.992152250804874791e-04 7.847601948692704887e+00
3.006735166543588345e-04 2.615867316231290651e+00
3.021318082282299731e-04 2.615867316230901629e+00
3.035900998021013285e-04 3.923800974346935977e+00
3.050483913759724670e-04 1.307933658115645326e+00
3.065066829498436056e-04 5.231734632461803258e+00
3.079649745237149610e-04 3.923800974346935977e+00
3.094232660975860996e-04 6.539668290577253629e+00
3.108815576714574549e-04 2.615867316231290651e+00
3.123398492453285935e-04 0.000000000000000000e+00
3.137981408191997321e-04 1.307933658115450815e+00
3.152564323930710875e-04 2.615867316231290651e+00
3.167147239669422260e-04 2.615867316230901629e+00
3.181730155408135814e-04 0.000000000000000000e+00
3.196313071146847200e-04 3.923800974346352444e+00
3.210895986885560754e-04 3.923800974346935977e+00
3.225478902624272139e-04 1.307933658115645326e+00
3.240061818362983525e-04 2.615867316230901629e+00
3.254644734101697079e-04 0.000000000000000000e+00
3.269227649840408464e-04 2.615867316230901629e+00
3.283810565579122018e-04 1.307933658115645326e+00
3.298393481317833404e-04 5.231734632462581303e+00
3.312976397056544790e-04 2.615867316230901629e+00
3.327559312795258344e-04 3.923800974346935977e+00
3.342142228533969729e-04 5.231734632461803258e+00
3.356725144272683283e-04 2.615867316231290651e+00
3.371308060011394669e-04 2.615867316230901629e+00
3.385890975750108223e-04 5.231734632462581303e+00
3.400473891488819608e-04 3.923800974346935977e+00
3.415056807227530994e-04 1.307933658115450815e+00
3.429639722966244548e-04 3.923800974346935977e+00
3.444222638704955933e-04 2.615867316230901629e+00
3.458805554443669487e-04 1.307933658115645326e+00
3.473388470182380873e-04 1.307933658115450815e+00
3.487971385921094427e-04 1.307933658115645326e+00
3.502554301659805813e-04 0.000000000000000000e+00
3.517137217398517198e-04 0.000000000000000000e+00
3.531720133137230752e-04 0.000000000000000000e+00
3.546303048875942138e-04 1.307933658115450815e+00
3.560885964614655692e-04 1.307933658115645326e+00
3.575468880353367077e-04 2.615867316231290651e+00
3.590051796092078463e-04 1.307933658115450815e+00
3.604634711830792017e-04 3.923800974346935977e+00
3.619217627569503402e-04 1.307933658115450815e+00
3.633800543308216956e-04 1.307933658115645326e+00
3.648383459046928342e-04 0.000000000000000000e+00
3.662966374785641896e-04 1.307933658115645326e+00
3.677549290524353282e-04 2.615867316231290651e+00
3.692132206263064667e-04 2.615867316230901629e+00
3.706715122001778221e-04 3.923800974346935977e+00
3.721298037740489607e-04 2.615867316230901629e+00
3.735880953479203161e-04 6.539668290578226184e+00
3.750463869217914546e-04 1.307933658115645326e+00
3.765046784956625932e-04 2.615867316230901629e+00
3.779629700695339486e-04 1.307933658115645326e+00
3.794212616434050871e-04 0.000000000000000000e+00
3.808795532172764425e-04 1.307933658115645326e+00
3.823378447911475811e-04 1.307933658115450815e+00
3.837961363650189365e-04 1.307933658115645326e+00
3.852544279388900750e-04 1.307933658115645326e+00
3.867127195127612136e-04 1.307933658115450815e+00
3.881710110866325690e-04 1.307933658115645326e+00
3.896293026605037076e-04 3.923800974346352444e+00
3.910875942343750630e-04 0.000000000000000000e+00
3.925458858082462015e-04 1.307933658115450815e+00
3.940041773821175569e-04 1.307933658115645326e+00
3.954624689559886955e-04 1.307933658115645326e+00
3.969207605298598340e-04 1.307933658115450815e+00
3.983790521037311894e-04 0.000000000000000000e+00
3.998373436776023280e-04 1.307933658115450815e+00
4.012956352514736834e-04 0.000000000000000000e+00
4.027539268253448219e-04 1.307933658115645326e+00
4.042122183992159605e-04 2.615867316230901629e+00
4.056705099730873159e-04 1.307933658115645326e+00
4.071288015469584545e-04 2.615867316230901629e+00
4.085870931208298099e-04 1.307933658115645326e+00
4.100453846947009484e-04 2.615867316230901629e+00
4.115036762685723038e-04 0.000000000000000000e+00
4.129619678424434424e-04 1.307933658115645326e+00
4.144202594163145809e-04 1.307933658115450815e+00
4.158785509901859363e-04 0.000000000000000000e+00
4.173368425640570749e-04 1.307933658115450815e+00
4.187951341379284303e-04 0.000000000000000000e+00
4.202534257117995688e-04 1.307933658115645326e+00
4.217117172856707074e-04 0.000000000000000000e+00
4.231700088595420628e-04 1.307933658115645326e+00
4.246283004334132014e-04 0.000000000000000000e+00
4.260865920072845568e-04 3.923800974346935977e+00
4.275448835811556953e-04 1.307933658115450815e+00
4.290031751550270507e-04 3.923800974346935977e+00
4.304614667288981893e-04 2.615867316231290651e+00
4.319197583027693278e-04 0.000000000000000000e+00
4.333780498766406832e-04 0.000000000000000000e+00
4.348363414505118218e-04 0.000000000000000000e+00
4.362946330243831772e-04 2.615867316231290651e+00
4.377529245982543157e-04 1.307933658115450815e+00
4.392112161721256711e-04 1.307933658115645326e+00
4.406695077459968097e-04 1.307933658115645326e+00
4.421277993198679482e-04 0.000000000000000000e+00
4.435860908937393036e-04 0.000000000000000000e+00
4.450443824676104422e-04 0.000000000000000000e+00
4.465026740414817976e-04 1.307933658115645326e+00
4.479609656153529362e-04 0.000000000000000000e+00
4.494192571892240747e-04 0.000000000000000000e+00
4.508775487630954301e-04 2.615867316231290651e+00
4.523358403369665687e-04 2.615867316230901629e+00
4.537941319108379241e-04 0.000000000000000000e+00
4.552524234847090626e-04 1.307933658115450815e+00
4.567107150585804180e-04 0.000000000000000000e+00
4.581690066324515566e-04 1.307933658115645326e+00
4.596272982063226951e-04 0.000000000000000000e+00
4.610855897801940505e-04 0.000000000000000000e+00
4.625438813540651891e-04 1.307933658115450815e+00
4.640021729279365445e-04 0.000000000000000000e+00
4.654604645018076831e-04 0.000000000000000000e+00
4.669187560756788216e-04 1.307933658115450815e+00
4.683770476495501770e-04 2.615867316231290651e+00
4.698353392234213156e-04 3.923800974346352444e+00
4.712936307972926710e-04 0.000000000000000000e+00
4.727519223711638095e-04 1.307933658115450815e+00
4.742102139450351649e-04 0.000000000000000000e+00
4.756685055189063035e-04 0.000000000000000000e+00
4.771267970927774420e-04 1.307933658115450815e+00
4.785850886666487974e-04 0.000000000000000000e+00
4.800433802405199360e-04 0.000000000000000000e+00
4.815016718143912914e-04 0.000000000000000000e+00
4.829599633882624300e-04 1.307933658115645326e+00
4.844182549621335685e-04 0.000000000000000000e+00
4.858765465360049239e-04 0.000000000000000000e+00
4.873348381098760625e-04 1.307933658115450815e+00
4.887931296837474179e-04 0.000000000000000000e+00
4.902514212576185564e-04 0.000000000000000000e+00
4.917097128314899118e-04 2.615867316231290651e+00
4.931680044053610504e-04 0.000000000000000000e+00
4.946262959792321889e-04 0.000000000000000000e+00
4.960845875531035443e-04 0.000000000000000000e+00
4.975428791269746829e-04 0.000000000000000000e+00
4.990011707008460383e-04 2.615867316231290651e+00
5.004594622747171768e-04 0.000000000000000000e+00
5.019177538485885322e-04 1.307933658115645326e+00
5.033760454224596708e-04 2.615867316231290651e+00
5.048343369963308094e-04 0.000000000000000000e+00
5.062926285702021648e-04 0.000000000000000000e+00
5.077509201440733033e-04 1.307933658115450815e+00
5.092092117179446587e-04 0.000000000000000000e+00
5.106675032918157973e-04 2.615867316231290651e+00
5.121257948656869358e-04 1.307933658115450815e+00
5.135840864395582912e-04 0.000000000000000000e+00
5.150423780134294298e-04 0.000000000000000000e+00
5.165006695873007852e-04 0.000000000000000000e+00
5.179589611611719237e-04 0.000000000000000000e+00
5.194172527350432791e-04 0.000000000000000000e+00
5.208755443089144177e-04 0.000000000000000000e+00
5.223338358827855563e-04 0.000000000000000000e+00
5.237921274566569117e-04 0.000000000000000000e+00
5.252504190305280502e-04 1.307933658115450815e+00
5.267087106043994056e-04 0.000000000000000000e+00
5.281670021782705442e-04 0.000000000000000000e+00
5.296252937521416827e-04 0.000000000000000000e+00
5.310835853260130381e-04 0.000000000000000000e+00
5.325418768998841767e-04 0.000000000000000000e+00
5.340001684737555321e-04 0.000000000000000000e+00
5.354584600476266706e-04 1.307933658115450815e+00
5.369167516214980260e-04 1.307933658115645326e+00
5.383750431953691646e-04 0.000000000000000000e+00
5.398333347692403032e-04 1.307933658115450815e+00
5.412916263431116586e-04 1.307933658115645326e+00
5.427499179169827971e-04 0.000000000000000000e+00
5.442082094908541525e-04 0.000000000000000000e+00
5.456665010647252911e-04 1.307933658115450815e+00
5.471247926385966465e-04 1.307933658115645326e+00
5.485830842124677850e-04 0.000000000000000000e+00
5.500413757863389236e-04 0.000000000000000000e+00
5.514996673602102790e-04 0.000000000000000000e+00
5.529579589340814175e-04 0.000000000000000000e+00
5.544162505079527729e-04 0.000000000000000000e+00
5.558745420818239115e-04 0.000000000000000000e+00
5.573328336556950501e-04 0.000000000000000000e+00
5.587911252295664054e-04 0.000000000000000000e+00
5.602494168034375440e-04 0.000000000000000000e+00
5.617077083773088994e-04 0.000000000000000000e+00
5.631659999511800380e-04 0.000000000000000000e+00
5.646242915250513934e-04 0.000000000000000000e+00
5.660825830989225319e-04 1.307933658115645326e+00
5.675408746727936705e-04 0.000000000000000000e+00
5.689991662466650259e-04 0.000000000000000000e+00
5.704574578205361644e-04 0.000000000000000000e+00
5.719157493944075198e-04 0.000000000000000000e+00
5.733740409682786584e-04 0.000000000000000000e+00
5.748323325421497969e-04 0.000000000000000000e+00
5.762906241160211523e-04 0.000000000000000000e+00
5.777489156898922909e-04 0.000000000000000000e+00
5.792072072637636463e-04 0.000000000000000000e+00
5.806654988376347849e-04 1.307933658115450815e+00
5.821237904115061403e-04 0.000000000000000000e+00
5.835820819853772788e-04 0.000000000000000000e+00
5.850403735592484174e-04 0.000000000000000000e+00
5.864986651331197728e-04 0.000000000000000000e+00
5.879569567069909113e-04 0.000000000000000000e+00
5.894152482808622667e-04 0.000000000000000000e+00
5.908735398547334053e-04 1.307933658115645326e+00
5.923318314286045438e-04 0.000000000000000000e+00
5.937901230024758992e-04 0.000000000000000000e+00
5.952484145763470378e-04 0.000000000000000000e+00
5.967067061502183932e-04 0.000000000000000000e+00
5.981649977240895318e-04 0.000000000000000000e+00
5.996232892979608872e-04 1.307933658115645326e+00
6.010815808718320257e-04 0.000000000000000000e+00
6.025398724457031643e-04 0.000000000000000000e+00
6.039981640195745197e-04 0.000000000000000000e+00
6.054564555934456582e-04 0.000000000000000000e+00
6.069147471673170136e-04 0.000000000000000000e+00
6.083730387411881522e-04 0.000000000000000000e+00
6.098313303150595076e-04 0.000000000000000000e+00
6.112896218889306461e-04 0.000000000000000000e+00
6.127479134628017847e-04 0.000000000000000000e+00
6.142062050366731401e-04 0.000000000000000000e+00
6.156644966105442787e-04 0.000000000000000000e+00
6.171227881844156340e-04 0.000000000000000000e+00
6.185810797582867726e-04 0.000000000000000000e+00
6.200393713321579112e-04 0.000000000000000000e+00
6.214976629060292666e-04 0.000000000000000000e+00
6.229559544799004051e-04 0.000000000000000000e+00
6.244142460537717605e-04 0.000000000000000000e+00
6.258725376276428991e-04 0.000000000000000000e+00
6.273308292015142545e-04 0.000000000000000000e+00
6.287891207753853930e-04 0.000000000000000000e+00
6.302474123492565316e-04 0.000000000000000000e+00
6.317057039231278870e-04 0.000000000000000000e+00
6.331639954969990255e-04 0.000000000000000000e+00
6.346222870708703809e-04 0.000000000000000000e+00
6.360805786447415195e-04 0.000000000000000000e+00
6.375388702186126581e-04 0.000000000000000000e+00
6.389971617924840135e-04 0.000000000000000000e+00
6.404554533663551520e-04 0.000000000000000000e+00
6.419137449402265074e-04 0.000000000000000000e+00
6.433720365140976460e-04 1.307933658115450815e+00
6.448303280879690014e-04 0.000000000000000000e+00
6.462886196618401399e-04 0.000000000000000000e+00
6.477469112357112785e-04 0.000000000000000000e+00
6.492052028095826339e-04 0.000000000000000000e+00
6.506634943834537724e-04 0.000000000000000000e+00
6.521217859573251278e-04 0.000000000000000000e+00
6.535800775311962664e-04 0.000000000000000000e+00
6.550383691050676218e-04 0.000000000000000000e+00
6.564966606789387604e-04 0.000000000000000000e+00
6.579549522528098989e-04 0.000000000000000000e+00
6.594132438266812543e-04 0.000000000000000000e+00
6.608715354005523929e-04 0.000000000000000000e+00
6.623298269744237483e-04 0.000000000000000000e+00
6.637881185482948868e-04 0.000000000000000000e+00
6.652464101221660254e-04 0.000000000000000000e+00
6.667047016960373808e-04 0.000000000000000000e+00
6.681629932699085193e-04 0.000000000000000000e+00
6.696212848437798747e-04 0.000000000000000000e+00
6.710795764176510133e-04 0.000000000000000000e+00
6.725378679915223687e-04 0.000000000000000000e+00
6.739961595653935073e-04 0.000000000000000000e+00
6.754544511392646458e-04 0.000000000000000000e+00
6.769127427131360012e-04 0.000000000000000000e+00
6.783710342870071398e-04 1.307933658115450815e+00
6.798293258608784952e-04 0.000000000000000000e+00
6.812876174347496337e-04 0.000000000000000000e+00
6.827459090086207723e-04 0.000000000000000000e+00
6.842042005824921277e-04 0.000000000000000000e+00
6.856624921563632662e-04 0.000000000000000000e+00
6.871207837302346216e-04 0.000000000000000000e+00
6.885790753041057602e-04 1.307933658115450815e+00
6.900373668779771156e-04 0.000000000000000000e+00
6.914956584518482541e-04 0.000000000000000000e+00
6.929539500257193927e-04 0.000000000000000000e+00
6.944122415995907481e-04 0.000000000000000000e+00
6.958705331734618867e-04 0.000000000000000000e+00
6.973288247473332421e-04 0.000000000000000000e+00
6.987871163212043806e-04 0.000000000000000000e+00
7.002454078950755192e-04 0.000000000000000000e+00
7.017036994689468746e-04 0.000000000000000000e+00
7.031619910428180131e-04 0.000000000000000000e+00
7.046202826166893685e-04 0.000000000000000000e+00
7.060785741905605071e-04 0.000000000000000000e+00
7.075368657644318625e-04 0.000000000000000000e+00
7.089951573383030010e-04 0.000000000000000000e+00
7.104534489121741396e-04 0.000000000000000000e+00
7.119117404860454950e-04 0.000000000000000000e+00
7.133700320599166336e-04 0.000000000000000000e+00
7.148283236337879890e-04 0.000000000000000000e+00
7.162866152076591275e-04 0.000000000000000000e+00
7.177449067815304829e-04 0.000000000000000000e+00
7.192031983554016215e-04 0.000000000000000000e+00
7.206614899292727600e-04 0.000000000000000000e+00
7.221197815031441154e-04 0.000000000000000000e+00
7.235780730770152540e-04 0.000000000000000000e+00
7.250363646508866094e-04 0.000000000000000000e+00
7.264946562247577479e-04 0.000000000000000000e+00
7.279529477986288865e-04 0.000000000000000000e+00
7.294112393725002419e-04 0.000000000000000000e+00
7.308695309463713805e-04 0.000000000000000000e+00
7.323278225202427359e-04 0.000000000000000000e+00
7.337861140941138744e-04 0.000000000000000000e+00
7.352444056679852298e-04 0.000000000000000000e+00
7.367026972418563684e-04 0.000000000000000000e+00
7.381609888157275069e-04 0.000000000000000000e+00
7.396192803895988623e-04 0.000000000000000000e+00
7.410775719634700009e-04 1.307933658115450815e+00


==> Data/ResNet50V2_end_layer_e50_pdf_without_quantization.txt <==
-1.107306997918313263e-03 6.330877328775861739e-18 3.652286931068786264e-96
-1.105848706344442125e-03 6.862076514149700778e-18 6.671490406052265048e-96
-1.104390414770570769e-03 7.437647763442040949e-18 1.217687184521408458e-95
-1.102932123196699414e-03 8.061280609134647518e-18 2.220769569667408817e-95
-1.101473831622828276e-03 8.736969928528503848e-18 4.046934294583894050e-95
-1.100015540048957137e-03 9.469041092259698224e-18 7.368917625616507690e-95
-1.098557248475085782e-03 1.026217717381771166e-17 1.340713996083019109e-94
-1.097098956901214643e-03 1.112144838811245760e-17 2.437381314873057132e-94
-1.095640665327343288e-03 1.205234394076604806e-17 4.427572739090266086e-94
-1.094182373753472149e-03 1.306080648453312294e-17 8.036423687598165004e-94
-1.092724082179601010e-03 1.415326939517377966e-17 1.457521058826574759e-93
-1.091265790605729655e-03 1.533669709630124208e-17 2.641324407545499811e-93
-1.089807499031858517e-03 1.661862868131102419e-17 4.782814571621679526e-93
-1.088349207457987161e-03 1.800722510058630983e-17 8.653668129398117108e-93
-1.086890915884116023e-03 1.951132020386681652e-17 1.564486503662151934e-92
-1.085432624310244884e-03 2.114047595112046373e-17 2.826170110850348150e-92
-1.083974332736373529e-03 2.290504213058498718e-17 5.101285970152614508e-92
-1.082516041162502173e-03 2.481622095001471878e-17 9.200595426423717593e-92
-1.081057749588631035e-03 2.688613689673809154e-17 1.658086147724126930e-91
-1.079599458014759896e-03 2.912791229407266601e-17 2.985747937612295997e-91
-1.078141166440888758e-03 3.155574901614880387e-17 5.372223643624784538e-91
-1.076682874867017402e-03 3.418501686048207310e-17 9.658505239662893416e-91
-1.075224583293146047e-03 3.703234911788456540e-17 1.735084573696968286e-90
-1.073766291719274908e-03 4.011574592282472281e-17 3.114485192224695081e-90
-1.072308000145403770e-03 4.345468601431198088e-17 5.586075292973954550e-90
-1.070849708571532631e-03 4.707024758814035188e-17 1.001110906660391339e-89
-1.069391416997661276e-03 5.098523897614304963e-17 1.792720123561159629e-89
-1.067933125423789920e-03 5.522433994730168358e-17 3.207729123470534111e-89
-1.066474833849918782e-03 5.981425448950417390e-17 5.735057464093123155e-89
-1.065016542276047643e-03 6.478387599980039532e-17 1.024549046270257659e-88
-1.063558250702176288e-03 7.016446588557149270e-17 1.828869115394121827e-88
-1.062099959128305149e-03 7.598984665957109083e-17 3.262025798495043672e-88
-1.060641667554433794e-03 8.229661069878702433e-17 5.813625470556508360e-88
-1.059183375980562655e-03 8.912434593093665320e-17 1.035289004098257531e-87
-1.057725084406691517e-03 9.651587981388889396e-17 1.842175685145951737e-87
-1.056266792832820161e-03 1.045175430827453129e-16 3.275332413611961995e-87
-1.054808501258948806e-03 1.131794548575916459e-16 5.818815854206905887e-87
-1.053350209685077667e-03 1.225558308325803901e-16 1.032924876163557752e-86
-1.051891918111206529e-03 1.327053164048236616e-16 1.832136188531895869e-86
-1.050433626537335390e-03 1.436913467504005815e-16 3.247144850057423898e-86
-1.048975334963464035e-03 1.555825360154467719e-16 5.750431897425525554e-86
-1.047517043389592679e-03 1.684530979637057919e-16 1.017546253520385776e-85
-1.046058751815721541e-03 1.823833006092113826e-16 1.799130838363990284e-85
-1.044600460241850402e-03 1.974599575648369123e-16 3.178529370751364923e-85
-1.043142168667979264e-03 2.137769590556619319e-16 5.611055996933235554e-85
-1.041683877094107908e-03 2.314358457816360028e-16 9.897325875090491373e-85
-1.040225585520236553e-03 2.505464290682027255e-16 1.744399806700849285e-84
-1.038767293946365414e-03 2.712274610180014165e-16 3.072055679639370310e-84
-1.037309002372494276e-03 2.936073586728515083e-16 5.405887814032106993e-84
-1.035850710798623137e-03 3.178249865149109747e-16 9.505169540072229464e-84
-1.034392419224751782e-03 3.440305019809124154e-16 1.669965885886914169e-83
-1.032934127650880426e-03 3.723862690355880139e-16 2.931637202556217745e-83
-1.031475836077009288e-03 4.030678452523561634e-16 5.142422343116065182e-83
-1.030017544503138149e-03 4.362650482827585647e-16 9.013223757703486361e-83
-1.028559252929266794e-03 4.721831080641701916e-16 1.578510432324106758e-82
-1.027100961355395655e-03 5.110439116200839403e-16 2.762292429329216786e-82
-1.025642669781524300e-03 5.530873478523601698e-16 4.829995685115150769e-82
-1.024184378207653161e-03 5.985727603122149527e-16 8.438761743551220444e-82
-1.022726086633782023e-03 6.477805165715740721e-16 1.473213198133267982e-81
-1.021267795059910668e-03 7.010137035003208392e-16 2.569847602269552836e-81
-1.019809503486039312e-03 7.585999584935197723e-16 4.479236886841488525e-81
-1.018351211912168174e-03 8.208934474893932561e-16 7.801095336418747809e-81
-1.016892920338297035e-03 8.882770014779591644e-16 1.357569376635377880e-80
-1.015434628764425896e-03 9.611644241274977653e-16 2.360605274715401445e-80
-1.013976337190554541e-03 1.040002984156182304e-15 4.101470635456703668e-80
-1.012518045616683186e-03 1.125276107154829499e-15 7.120503969380884610e-80
-1.011059754042812047e-03 1.217506282730878303e-15 1.235198490219718762e-79
-1.009601462468940909e-03 1.317258204098503325e-15 2.141004915568712236e-79
-1.008143170895069770e-03 1.425142158594047057e-15 3.708117349095839501e-79
-1.006684879321198415e-03 1.541817689056290134e-15 6.417179209325395969e-79
-1.005226587747327059e-03 1.667997547585759174e-15 1.109659559636607878e-78
-1.003768296173455921e-03 1.804451964896881292e-15 1.917300753855218896e-78
-1.002310004599584782e-03 1.952013260307532440e-15 3.310134342720837366e-78
-1.000851713025713427e-03 2.111580819387278067e-15 5.710260093395652358e-78
-9.993934214518422881e-04 2.284126468415455476e-15 9.842854224510685198e-78
-9.979351298779709327e-04 2.470700277098841790e-15 1.695278714239838606e-77
-9.964768383040997941e-04 2.672436823474248616e-15 2.917534887730537920e-77
-9.950185467302286556e-04 2.890561957595072550e-15 5.017020780882641081e-77
-9.935602551563573002e-04 3.126400103479734933e-15 8.620463845935056297e-77
-9.921019635824859448e-04 3.381382141905877438e-15 1.480029127649701227e-76
-9.906436720086148062e-04 3.657053919984057731e-15 2.539012174912655178e-76
-9.891853804347436677e-04 3.955085437053047755e-15 4.352253639549522106e-76
-9.877270888608725291e-04 4.277280760332212024e-15 7.454499738578645534e-76
-9.862687972870011737e-04 4.625588727962741195e-15 1.275785622451138516e-75
-9.848105057131298183e-04 5.002114501591397820e-15 2.181683746602460418e-75
-9.833522141392586798e-04 5.409132035529499243e-15 3.727870195383437493e-75
-9.818939225653875412e-04 5.849097534772851423e-15 6.364798518666942509e-75
-9.804356309915164026e-04 6.324663979837094484e-15 1.085833989001679192e-74
-9.789773394176450472e-04 6.838696802468927417e-15 1.850960267829949187e-74
-9.775190478437736918e-04 7.394290802875929247e-15 3.152721829908293389e-74
-9.760607562699025533e-04 7.994788406214556461e-15 5.365733568740345104e-74
-9.746024646960314147e-04 8.643799363719369395e-15 9.124886007029358323e-74
-9.731441731221600593e-04 9.345222012100581638e-15 1.550531822985168623e-73
-9.716858815482889208e-04 1.010326621371528211e-14 2.632623862074481942e-73
-9.702275899744175654e-04 1.092247810959245502e-14 4.466340566302000208e-73
-9.687692984005464268e-04 1.180776682770129438e-14 7.571287731352588659e-73
-9.673110068266752883e-04 1.276443329996982373e-14 1.282456252308581925e-72
-9.658527152528039329e-04 1.379820135353501254e-14 2.170552328257934091e-72
-9.643944236789327943e-04 1.491525125460861623e-14 3.670733493542681459e-72
-9.629361321050614389e-04 1.612225589725047831e-14 6.202836612483248043e-72
-9.614778405311903003e-04 1.742641984431553192e-14 1.047328017665543921e-71
-9.600195489573189449e-04 1.883552144398641725e-14 1.766973331261244009e-71
-9.585612573834478064e-04 2.035795826268413975e-14 2.978737005679818195e-71
-9.571029658095766678e-04 2.200279609389211429e-14 5.017521242136478856e-71
-9.556446742357053124e-04 2.377982182259646428e-14 8.445029514672341013e-71
-9.541863826618341739e-04 2.569960044679502978e-14 1.420260525954283077e-70
-9.527280910879628185e-04 2.777353658093842765e-14 2.386655603838737215e-70
-9.512697995140916799e-04 3.001394079139047957e-14 4.007434063053634943e-70
-9.498115079402205414e-04 3.243410114116954980e-14 6.723538702812808955e-70
-9.483532163663491860e-04 3.504836035048826679e-14 1.127156775343924485e-69
-9.468949247924780474e-04 3.787219901113541751e-14 1.888102797265616487e-69
-9.454366332186066920e-04 4.092232532668550323e-14 3.160252898716531283e-69
-9.439783416447355534e-04 4.421677188707651826e-14 5.285340046198698847e-69
-9.425200500708641980e-04 4.777500002547880334e-14 8.832403936679808463e-69
-9.410617584969930595e-04 5.161801234775775907e-14 1.474822668510558746e-68
-9.396034669231219209e-04 5.576847407051653077e-14 2.460682489586168155e-68
-9.381451753492505655e-04 6.025084385283991186e-14 4.102288941620452184e-68
-9.366868837753794270e-04 6.509151485981993660e-14 6.833635446470012358e-68
-9.352285922015080716e-04 7.031896685294125706e-14 1.137449856497584572e-67
-9.337703006276369330e-04 7.596393016376734542e-14 1.891766831451774269e-67
-9.323120090537656860e-04 8.205956247347009592e-14 3.143821256534099187e-67
-9.308537174798944391e-04 8.864163939185098141e-14 5.220390352376435035e-67
-9.293954259060233005e-04 9.574875990613301633e-14 8.661697326287224241e-67
-9.279371343321519451e-04 1.034225678522267329e-13 1.436011513565821554e-66
-9.264788427582808066e-04 1.117079906499287234e-13 2.378853697608285670e-66
-9.250205511844094512e-04 1.206534966391049621e-13 3.937607625674444463e-66
-9.235622596105383126e-04 1.303113724566850404e-13 6.512564455664575155e-66
-9.221039680366671740e-04 1.407380220050806977e-13 1.076283109355573178e-65
-9.206456764627958186e-04 1.519942886817291282e-13 1.777280221379193360e-65
-9.191873848889246801e-04 1.641458026677542453e-13 2.932514606051088025e-65
-9.177290933150533247e-04 1.772633552117891874e-13 4.834809345642003234e-65
-9.162708017411821861e-04 1.914233019934601083e-13 7.964773223997028908e-65
-9.148125101673109391e-04 2.067079978110586035e-13 1.311059403674035410e-64
-9.133542185934396922e-04 2.232062650097972483e-13 2.156384581050571124e-64
-9.118959270195685536e-04 2.410138982523569241e-13 3.543928560628892151e-64
-9.104376354456971982e-04 2.602342084325178108e-13 5.819673129455805282e-64
-9.089793438718260597e-04 2.809786087471077001e-13 9.549202858231690235e-64
-9.075210522979547043e-04 3.033672461721831197e-13 1.565635063699067015e-63
-9.060627607240835657e-04 3.275296818374028307e-13 2.564890635230957793e-63
-9.046044691502124271e-04 3.536056240598253178e-13 4.198576373993886501e-63
-9.031461775763410717e-04 3.817457180852967807e-13 6.867365404055465911e-63
-9.016878860024699332e-04 4.121123968949628693e-13 1.122362500426765999e-62
-9.002295944285985778e-04 4.448807977667764049e-13 1.832867339882552090e-62
-8.987713028547274392e-04 4.802397496394642004e-13 2.990775471035122649e-62
-8.973130112808560838e-04 5.183928367113998078e-13 4.876311948787696546e-62
-8.958547197069849453e-04 5.595595441203471273e-13 7.944270880667872390e-62
-8.943964281331138067e-04 6.039764919955763889e-13 1.293217284704419092e-61
-8.929381365592424513e-04 6.518987646523029225e-13 2.103506459720641623e-61
-8.914798449853713128e-04 7.036013422135155655e-13 3.418779510240632187e-61
-8.900215534114999574e-04 7.593806424983390237e-13 5.552048200232322990e-61
-8.885632618376288188e-04 8.195561816111360395e-13 9.009283558363407559e-61
-8.871049702637576802e-04 8.844723623068432470e-13 1.460771131131044443e-60
-8.856466786898863248e-04 9.545003998963247957e-13 2.366622513846032478e-60
-8.841883871160151863e-04 1.030040396196454260e-12 3.831163609567457032e-60
-8.827300955421438309e-04 1.111523572826521283e-12 6.197082803250566508e-60
-8.812718039682726923e-04 1.199414676008248054e-12 1.001610323751781784e-59
-8.798135123944013369e-04 1.294214565948552126e-12 1.617577801532684161e-59
-8.783552208205301984e-04 1.396463004873342863e-12 2.610276163006448691e-59
-8.768969292466590598e-04 1.506741658846190410e-12 4.208842066263029276e-59
-8.754386376727877044e-04 1.625677329649032587e-12 6.780999220899088577e-59
-8.739803460989165659e-04 1.753945434233386622e-12 1.091640532115098639e-58
-8.725220545250452105e-04 1.892273750572744741e-12 1.755983793652614693e-58
-8.710637629511740719e-04 2.041446450168191022e-12 2.822384947774219769e-58
-8.696054713773028249e-04 2.202308438988814475e-12 4.532803412839623880e-58
-8.681471798034315780e-04 2.375770030269506127e-12 7.273985215345785522e-58
-8.666888882295604394e-04 2.562811974356016862e-12 1.166360589714238388e-57
-8.652305966556890840e-04 2.764490872684032183e-12 1.868736862661165511e-57
-8.637723050818179454e-04 2.981945005018495661e-12 2.991702203335122890e-57
-8.623140135079465900e-04 3.216400601272612374e-12 4.785677876939366119e-57
-8.608557219340754515e-04 3.469178591579639391e-12 7.649331063868308054e-57
-8.593974303602042045e-04 3.741701870824501292e-12 1.221682478611064836e-56
-8.579391387863329575e-04 4.035503116560157573e-12 1.949611715177034243e-56
-8.564808472124618190e-04 4.352233202158851486e-12 3.108800115591488855e-56
-8.550225556385904636e-04 4.693670250187882560e-12 4.953274153159561194e-56
-8.535642640647193250e-04 5.061729374374510622e-12 7.885819376525043806e-56
-8.521059724908480780e-04 5.458473162151309518e-12 1.254458151338753512e-55
-8.506476809169768311e-04 5.886122953667704752e-12 1.993978279733531659e-55
-8.491893893431056925e-04 6.347070977339207089e-12 3.166938003526756748e-55
-8.477310977692343371e-04 6.843893406502154357e-12 5.025897104152980233e-55
-8.462728061953631985e-04 7.379364406570201384e-12 7.969709974525251250e-55
-8.448145146214918431e-04 7.956471247279479946e-12 1.262776044630905650e-54
-8.433562230476207046e-04 8.578430560179453997e-12 1.999240517408812469e-54
-8.418979314737494576e-04 9.248705827514590784e-12 3.162704729295210782e-54
-8.404396398998782106e-04 9.971026195071441423e-12 4.999276347850209614e-54
-8.389813483260070721e-04 1.074940670846831812e-11 7.896061700525601373e-54
-8.375230567521357167e-04 1.158817007978586339e-11 1.246145677499528661e-53
-8.360647651782645781e-04 1.249197009939644592e-11 1.965087940497459110e-53
-8.346064736043933311e-04 1.346581681640718101e-11 3.096350090093919564e-53
-8.331481820305220842e-04 1.451510362031490262e-11 4.874982033428213929e-53
-8.316898904566509456e-04 1.564563636633389478e-11 7.669214300599555082e-53
-8.302315988827795902e-04 1.686366469744922333e-11 1.205545539031745736e-52
-8.287733073089084516e-04 1.817591572761708225e-11 1.893525945173865860e-52
-8.273150157350370962e-04 1.958963026274734937e-11 2.971760412499533177e-52
-8.258567241611659577e-04 2.111260174920506300e-11 4.660271501611406272e-52
-8.243984325872947107e-04 2.275321815364762780e-11 7.302365013681476554e-52
-8.229401410134234637e-04 2.452050699311454371e-11 1.143327762933768616e-51
-8.214818494395523252e-04 2.642418375051427445e-11 1.788680836607596895e-51
-8.200235578656809698e-04 2.847470392804997332e-11 2.796081665730731945e-51
-8.185652662918098312e-04 3.068331900982855437e-11 4.367387657520328344e-51
-8.171069747179385842e-04 3.306213662494253194e-11 6.816297325806376543e-51
-8.156486831440673373e-04 3.562418522385040995e-11 1.062992505506350475e-50
-8.141903915701960903e-04 3.838348360399460583e-11 1.656405912851547384e-50
-8.127320999963248433e-04 4.135511564537717463e-11 2.579040930449632429e-50
-8.112738084224537048e-04 4.455531064345339363e-11 4.012403403138722610e-50
-8.098155168485823494e-04 4.800152965524405199e-11 6.237432208300322425e-50
-8.083572252747112108e-04 5.171255830522320790e-11 9.688621277179658127e-50
-8.068989337008399638e-04 5.570860653043680297e-11 1.503740907182246083e-49
-8.054406421269687168e-04 6.001141577957794906e-11 2.332055820637871427e-49
-8.039823505530975783e-04 6.464437421862617590e-11 3.613763789485362991e-49
-8.025240589792262229e-04 6.963264053628187876e-11 5.595455872705263657e-49
-8.010657674053550843e-04 7.500327698599155189e-11 8.656973365391884994e-49
-7.996074758314837289e-04 8.078539234816807676e-11 1.338294152958650136e-48
-7.981491842576125904e-04 8.701029554630278982e-11 2.067245107020030502e-48
-7.966908926837413434e-04 9.371166070457313038e-11 3.190709444004753278e-48
-7.952326011098700964e-04 1.009257044921623015e-10 4.920819509431477704e-48
-7.937743095359989579e-04 1.086913766615424716e-10 7.583025333621433687e-48
-7.923160179621276025e-04 1.170505647542826472e-10 1.167622542156890170e-47
-7.908577263882564639e-04 1.260483140192413225e-10 1.796459074364892258e-47
-7.893994348143852169e-04 1.357330636643959110e-10 2.761767265974221952e-47
-7.879411432405139699e-04 1.461569006454383915e-10 4.242401041260609254e-47
-7.864828516666428314e-04 1.573758322822000345e-10 6.511653108324612727e-47
-7.850245600927714760e-04 1.694500790881685037e-10 9.986784657560402506e-47
-7.835662685189003374e-04 1.824443892993615614e-10 1.530435415976784765e-46
-7.821079769450289820e-04 1.964283766972395146e-10 2.343469048643220003e-46
-7.806496853711578435e-04 2.114768834364295062e-10 3.585571025035049965e-46
-7.791913937972865965e-04 2.276703697126369844e-10 5.481662971770548608e-46
-7.777331022234153495e-04 2.450953322396269136e-10 8.373773778061857575e-46
-7.762748106495442110e-04 2.638447536473501910e-10 1.278159377396793028e-45
-7.748165190756728556e-04 2.840185850667276480e-10 1.949412247305645460e-45
-7.733582275018017170e-04 3.057242643311591583e-10 2.970826319182535250e-45
-7.718999359279304700e-04 3.290772724012000629e-10 4.523824291513115424e-45
-7.704416443540592230e-04 3.542017308078309249e-10 6.883179365244374960e-45
-7.689833527801880845e-04 3.812310431124448121e-10 1.046471338811303605e-44
-7.675250612063167291e-04 4.103085835988085232e-10 1.589719430997002475e-44
-7.660667696324455905e-04 4.415884366450072907e-10 2.413062218834425922e-44
-7.646084780585742351e-04 4.752361904728910811e-10 3.659918801666427297e-44
-7.631501864847030966e-04 5.114297892397576925e-10 5.546630987646845028e-44
-7.616918949108318496e-04 5.503604477236202424e-10 8.399278658993644503e-44
-7.602336033369606026e-04 5.922336331602133074e-10 1.270894789399320518e-43
-7.587753117630894641e-04 6.372701191189872276e-10 1.921463333056251173e-43
-7.573170201892181087e-04 6.857071166576177043e-10 2.902749082607206265e-43
-7.558587286153469701e-04 7.377994883722504973e-10 4.381691373875904567e-43
-7.544004370414756147e-04 7.938210513652777089e-10 6.608896730224172759e-43
-7.529421454676044762e-04 8.540659755856486173e-10 9.960268358859406924e-43
-7.514838538937332292e-04 9.188502844613998669e-10 1.499919691599731880e-42
-7.500255623198619822e-04 9.885134652409607729e-10 2.256939236583432085e-42
-7.485672707459908436e-04 1.063420196993018868e-09 3.393334086740749468e-42
-7.471089791721194882e-04 1.143962204785063371e-09 5.097864239128615296e-42
-7.456506875982483497e-04 1.230560249172059431e-09 7.652525835822065335e-42
-7.441923960243771027e-04 1.323666260781531748e-09 1.147826471490865773e-41
-7.427341044505058557e-04 1.423765630481906645e-09 1.720293550549860632e-41
-7.412758128766347172e-04 1.531379666372521968e-09 2.576224932188144657e-41
-7.398175213027633618e-04 1.647068229637160279e-09 3.854960120751304834e-41
-7.383592297288922232e-04 1.771432562164070107e-09 5.763826419882191825e-41
-7.369009381550208678e-04 1.905118319757976150e-09 8.611063464512017536e-41
-7.354426465811497293e-04 2.048818825755562489e-09 1.285457077250138058e-40
-7.339843550072784823e-04 2.203278560914272869e-09 1.917402380731659514e-40
-7.325260634334072353e-04 2.369296906574442181e-09 2.857747396970513936e-40
-7.310677718595360967e-04 2.547732159307425202e-09 4.255879337527863376e-40
-7.296094802856647413e-04 2.739505836558535597e-09 6.333002622368305450e-40
-7.281511887117936028e-04 2.945607294181894150e-09 9.416400513021102306e-40
-7.266928971379223558e-04 3.167098678251330120e-09 1.398991480445698468e-39
-7.252346055640511088e-04 3.405120235120422852e-09 2.076825990419401817e-39
-7.237763139901799703e-04 3.660896005409268217e-09 3.080633568714507134e-39
-7.223180224163086149e-04 3.935739929416140971e-09 4.565989093665438606e-39
-7.208597308424374763e-04 4.231062393403165966e-09 6.762146713023069876e-39
-7.194014392685661209e-04 4.548377248292545273e-09 1.000666132433704013e-38
-7.179431476946949824e-04 4.889309334541480943e-09 1.479614935592775371e-38
-7.164848561208237354e-04 5.255602549356685832e-09 2.186065169577956570e-38
-7.150265645469524884e-04 5.649128494963130418e-09 3.227248412612763595e-38
-7.135682729730813498e-04 6.071895749381082353e-09 4.760543960808104945e-38
-7.121099813992099944e-04 6.526059804090760550e-09 7.016744405309943543e-38
-7.106516898253388559e-04 7.013933716096267532e-09 1.033402783679933635e-37
-7.091933982514676089e-04 7.537999525252660331e-09 1.520752328384007109e-37
-7.077351066775963619e-04 8.100920491301570857e-09 2.236156763410758046e-37
-7.062768151037251150e-04 8.705554208898319841e-09 3.285495638259944778e-37
-7.048185235298538680e-04 9.354966663011853964e-09 4.823412859079489071e-37
-7.033602319559827294e-04 1.005244729146761371e-08 7.075593458079799683e-37
-7.019019403821113740e-04 1.080152512609541473e-08 1.037113290052486321e-36
-7.004436488082402355e-04 1.160598608895983414e-08 1.518953295076953859e-36
-6.989853572343689885e-04 1.246989152552240665e-08 2.222887758053150553e-36
-6.975270656604977415e-04 1.339759806231718785e-08 3.250465349984112944e-36
-6.960687740866266029e-04 1.439377888286423268e-08 4.749287280540823709e-36
-6.946104825127552475e-04 1.546344652210469055e-08 6.933718935267945163e-36
-6.931521909388841090e-04 1.661197728665617167e-08 1.011483770401952376e-35
-6.916938993650127536e-04 1.784513741569545378e-08 1.474370040473173221e-35
-6.902356077911416150e-04 1.916911110528530209e-08 2.147380321242626545e-35
-6.887773162172703681e-04 2.059053052755065960e-08 3.125117374411069517e-35
-6.873190246433991211e-04 2.211650798526133964e-08 4.544421343176403544e-35
-6.858607330695279825e-04 2.375467035218801838e-08 6.603067567262123205e-35
-6.844024414956566271e-04 2.551319596006859493e-08 9.586670148114948962e-35
-6.829441499217854886e-04 2.740085410421227479e-08 1.390736077862565455e-34
-6.814858583479142416e-04 2.942704735174488169e-08 2.015935117952947296e-34
-6.800275667740429946e-04 3.160185684927436958e-08 2.919868364342245713e-34
-6.785692752001718561e-04 3.393609084043162494e-08 4.225760584754800717e-34
-6.771109836263005007e-04 3.644133661834413295e-08 6.110846802504565351e-34
-6.756526920524293621e-04 3.913001615369895782e-08 8.829839254182570186e-34
-6.741944004785580067e-04 4.201544565574391898e-08 1.274850009536814095e-33
-6.727361089046868681e-04 4.511189934136993937e-08 1.839163243025339161e-33
-6.712778173308156212e-04 4.843467770648336365e-08 2.651162564806664032e-33
-6.698195257569443742e-04 5.200018061418435129e-08 3.818627816386631876e-33
-6.683612341830732356e-04 5.582598553602206140e-08 5.495828828112419147e-33
-6.669029426092018802e-04 5.993093130579499779e-08 7.903399893945494028e-33
-6.654446510353307417e-04 6.433520777015195863e-08 1.135663345398431521e-32
-6.639863594614594947e-04 6.906045174675863841e-08 1.630572650521179233e-32
-6.625280678875882477e-04 7.412984972904349199e-08 2.339298226316118311e-32
-6.610697763137171092e-04 7.956824780678117151e-08 3.353404342377348372e-32
-6.596114847398457538e-04 8.540226930402640503e-08 4.803315859382228502e-32
-6.581531931659746152e-04 9.166044067034155302e-08 6.874660614426628618e-32
-6.566949015921032598e-04 9.837332619811427793e-08 9.831420521797473881e-32
-6.552366100182321212e-04 1.055736721779710100e-07 1.404870119152661762e-31
-6.537783184443608743e-04 1.132965611463239037e-07 2.005907818089321216e-31
-6.523200268704896273e-04 1.215795769238170708e-07 2.861809095793656548e-31
-6.508617352966184887e-04 1.304629811912878912e-07 4.079671938539546809e-31
-6.494034437227471333e-04 1.399899024009137833e-07 5.811185191879250657e-31
-6.479451521488759948e-04 1.502065378746849509e-07 8.271020235595852369e-31
-6.464868605750046394e-04 1.611623700005552992e-07 1.176273583523411675e-30
-6.450285690011335008e-04 1.729103974986910335e-07 1.671523540675953982e-30
-6.435702774272622538e-04 1.855073827965286648e-07 2.373403310064456550e-30
-6.421119858533910069e-04 1.990141166220812542e-07 3.367328476844744611e-30
-6.406536942795198683e-04 2.134957010004436289e-07 4.773691128142553394e-30
-6.391954027056485129e-04 2.290218519189833005e-07 6.762044753738338286e-30
-6.377371111317773743e-04 2.456672230126953170e-07 9.570985516843754828e-30
-6.362788195579061274e-04 2.635117517129381100e-07 1.353599453279571806e-29
-6.348205279840348804e-04 2.826410294006234185e-07 1.912839690008655568e-29
-6.333622364101637418e-04 3.031466972093856386e-07 2.700983130096106031e-29
-6.319039448362923864e-04 3.251268692356791601e-07 3.810834267556443660e-29
-6.304456532624212479e-04 3.486865850315765752e-07 5.372459433595858831e-29
-6.289873616885498925e-04 3.739382933828954474e-07 7.567999957745634841e-29
-6.275290701146787539e-04 4.010023695104524627e-07 1.065231474259722114e-28
-6.260707785408075069e-04 4.300076679766155726e-07 1.498172261858343848e-28
-6.246124869669362600e-04 4.610921137330552378e-07 2.105398973996264687e-28
-6.231541953930651214e-04 4.944033339098572755e-07 2.956391567584147069e-28
-6.216959038191937660e-04 5.300993331210392392e-07 4.148053945655256152e-28
-6.202376122453226275e-04 5.683492152481688365e-07 5.815428622320719410e-28
-6.187793206714512721e-04 6.093339548629230345e-07 8.146554297192838128e-28
-6.173210290975801335e-04 6.532472216613455712e-07 1.140305125033917071e-27
-6.158627375237089949e-04 7.002962615091576258e-07 1.594861921202402205e-27
-6.144044459498376395e-04 7.507028379383620380e-07 2.228845652823326022e-27
-6.129461543759665010e-04 8.047042381927344263e-07 3.112374105445010980e-27
-6.114878628020951456e-04 8.625543481939620754e-07 4.342686563992226194e-27
-6.100295712282240070e-04 9.245248010921054839e-07 6.054524900179778870e-27
-6.085712796543527600e-04 9.909062043760381243e-07 8.434445711210038100e-27
-6.071129880804815131e-04 1.062009450850923934e-06 1.174053581611118429e-26
-6.056546965066103745e-04 1.138167119144104245e-06 1.632954866080671586e-26
-6.041964049327390191e-04 1.219734969777544538e-06 2.269422402811121557e-26
-6.027381133588678806e-04 1.307093543246822358e-06 3.151457010021178862e-26
-6.012798217849965252e-04 1.400649866975164497e-06 4.372827338837721571e-26
-5.998215302111253866e-04 1.500839278466548566e-06 6.062729124674910266e-26
-5.983632386372542480e-04 1.608127372468992492e-06 8.399025373158231892e-26
-5.969049470633828926e-04 1.723012080476030871e-06 1.162638002900804492e-25
-5.954466554895117541e-04 1.846025891446743802e-06 1.608107319929668094e-25
-5.939883639156403987e-04 1.977738223212484130e-06 2.222493175228621438e-25
-5.925300723417692601e-04 2.118757954663807112e-06 3.069168528155899655e-25
-5.910717807678980132e-04 2.269736129479028612e-06 4.235024522020444152e-25
-5.896134891940267662e-04 2.431368842864873977e-06 5.839101377737840077e-25
-5.881551976201556276e-04 2.604400323537347122e-06 8.044350677898185178e-25
-5.866969060462842722e-04 2.789626223975351116e-06 1.107365188109902102e-24
-5.852386144724131337e-04 2.987897132837973493e-06 1.523160370098756724e-24
-5.837803228985417783e-04 3.200122324350231346e-06 2.093414797049296828e-24
-5.823220313246706397e-04 3.427273760433028539e-06 2.874880787533462224e-24
-5.808637397507995011e-04 3.670390362390772743e-06 3.944929846343762988e-24
-5.794054481769281457e-04 3.930582570070292075e-06 5.408958150907399332e-24
-5.779471566030570072e-04 4.209037207579555859e-06 7.410420477644769437e-24
-5.764888650291856518e-04 4.507022675903959057e-06 1.014441421543890923e-23
-5.750305734553145132e-04 4.825894494086125006e-06 1.387605427000947472e-23
-5.735722818814431578e-04 5.167101212052818217e-06 1.896530792738909503e-23
-5.721139903075720193e-04 5.532190719675978087e-06 2.590053292534332503e-23
-5.706556987337008807e-04 5.922816978260712330e-06 3.534373113596509011e-23
-5.691974071598295253e-04 6.340747202356074055e-06 4.819155971593323482e-23
-5.677391155859583868e-04 6.787869521601559970e-06 6.565751824442564865e-23
-5.662808240120870314e-04 7.266201154253053362e-06 8.938256977133181663e-23
-5.648225324382158928e-04 7.777897126085230628e-06 1.215839092749848736e-22
-5.633642408643446458e-04 8.325259570556432274e-06 1.652548683786794742e-22
-5.619059492904733989e-04 8.910747648443487101e-06 2.244333102253765220e-22
-5.604476577166022603e-04 9.536988127631868941e-06 3.045616807095202393e-22
-5.589893661427309049e-04 1.020678666637470616e-05 4.129696150098675090e-22
-5.575310745688597663e-04 1.092313984613301254e-05 5.595202772572311067e-22
-5.560727829949884109e-04 1.168924800308897107e-05 7.574752628292632694e-22
-5.546144914211172724e-04 1.250852891058314641e-05 1.024651008293021740e-21
-5.531561998472461338e-04 1.338463236809999502e-05 1.384963672353886724e-21
-5.516979082733747784e-04 1.432145575599777318e-05 1.870491268293146514e-21
-5.502396166995036399e-04 1.532316061898839784e-05 2.524223940276880839e-21
-5.487813251256322845e-04 1.639419034541933352e-05 3.403728965565358190e-21
-5.473230335517611459e-04 1.753928901370497260e-05 4.586030646313294622e-21
-5.458647419778898989e-04 1.876352148183502234e-05 6.174102392863803648e-21
-5.444064504040186520e-04 2.007229480073980266e-05 8.305496425975044276e-21
-5.429481588301475134e-04 2.147138103746251269e-05 1.116380537745196824e-20
-5.414898672562761580e-04 2.296694159957926221e-05 1.499387240046497182e-20
-5.400315756824050194e-04 2.456555315813485318e-05 2.012195889786427728e-20
-5.385732841085336640e-04 2.627423527257602474e-05 2.698246344967342954e-20
-5.371149925346625255e-04 2.810047982773493356e-05 3.615329045422960149e-20
-5.356567009607913869e-04 3.005228239993242448e-05 4.840262955917023984e-20
-5.341984093869200315e-04 3.213817567669644606e-05 6.475077560343091062e-20
-5.327401178130488930e-04 3.436726506249538818e-05 8.655175663315807939e-20
-5.312818262391775376e-04 3.674926661128654525e-05 1.156010267258576834e-19
-5.298235346653063990e-04 3.929454743557975069e-05 1.542774276468159747e-19
-5.283652430914351520e-04 4.201416875120716208e-05 2.057301674924237252e-19
-5.269069515175639051e-04 4.491993172702791608e-05 2.741248854895451237e-19
-5.254486599436927665e-04 4.802442631949065479e-05 3.649672034839377160e-19
-5.239903683698214111e-04 5.134108328331845564e-05 4.855278088286228941e-19
-5.225320767959502725e-04 5.488422956161446016e-05 6.454004618833635844e-19
-5.210737852220789171e-04 5.866914727149303888e-05 8.572338804694303240e-19
-5.196154936482077786e-04 6.271213651489982658e-05 1.137690877574583292e-18
-5.181572020743365316e-04 6.703058225871152856e-05 1.508704261870769423e-18
-5.166989105004652846e-04 7.164302554350197036e-05 1.999119942371408115e-18
-5.152406189265941461e-04 7.656923929659969824e-05 2.646844812333244346e-18
-5.137823273527227907e-04 8.183030904230928840e-05 3.501652130210823107e-18
-5.123240357788516521e-04 8.744871882045231919e-05 4.628842591274793228e-18
-5.108657442049802967e-04 9.344844264381361521e-05 6.114018079222976162e-18
-5.094074526311091582e-04 9.985504184566262149e-05 8.069301037627797910e-18
-5.079491610572380196e-04 1.066957686904043868e-04 1.064143042573960108e-17
-5.064908694833666642e-04 1.139996766435805934e-04 1.402229162671536817e-17
-5.050325779094955257e-04 1.217977377220771381e-04 1.846260053177707336e-17
-5.035742863356241703e-04 1.301229673714744683e-04 2.428967165889024840e-17
-5.021159947617530317e-04 1.390105573451806535e-04 3.193046977960064828e-17
-5.006577031878817847e-04 1.484980170893570835e-04 4.194149097932209558e-17
-4.991994116140105377e-04 1.586253241687746347e-04 5.504746387039352584e-17
-4.977411200401393992e-04 1.694350843018115505e-04 7.219143222638044851e-17
-4.962828284662680438e-04 1.809727016077893914e-04 9.459951152009537425e-17
-4.948245368923969052e-04 1.932865597070140861e-04 1.238645481435620693e-16
-4.933662453185255498e-04 2.064282143532772439e-04 1.620541079272972728e-16
-4.919079537446544113e-04 2.204525983202715517e-04 2.118497516649372631e-16
-4.904496621707832727e-04 2.354182393077337463e-04 2.767265106726964525e-16
-4.889913705969119173e-04 2.513874916799140112e-04 3.611839703101421035e-16
-4.875330790230407245e-04 2.684267828988190648e-04 4.710435499403143993e-16
-4.860747874491694776e-04 2.866068755672979314e-04 6.138306188561153446e-16
-4.846164958752982306e-04 3.060031460529417176e-04 7.992652429246263103e-16
-4.831582043014270378e-04 3.266958807228930004e-04 1.039891911244014590e-15
-4.816999127275558451e-04 3.487705908824620285e-04 1.351886918399672321e-15
-4.802416211536845981e-04 3.723183475767753129e-04 1.756092645471075213e-15
-4.787833295798133511e-04 3.974361374851690092e-04 2.279341383161283780e-15
-4.773250380059421041e-04 4.242272412125586644e-04 2.956148317478650693e-15
-4.758667464320708571e-04 4.528016353609776059e-04 3.830874787881763902e-15
-4.744084548581996644e-04 4.832764198481749834e-04 4.960490104843206253e-15
-4.729501632843284716e-04 5.157762720287310462e-04 6.418094553046766295e-15
-4.714918717104572246e-04 5.504339292669396767e-04 8.297409556688902433e-15
-4.700335801365859776e-04 5.873907017101126764e-04 1.071849566027948723e-14
-4.685752885627147307e-04 6.267970171160426422e-04 1.383502787972216308e-14
-4.671169969888434837e-04 6.688129996998390435e-04 1.784354472708690428e-14
-4.656587054149722367e-04 7.136090850831038968e-04 2.299519633343302335e-14
-4.642004138411010439e-04 7.613666735532411507e-04 2.961065423390911826e-14
-4.627421222672298512e-04 8.122788239728515828e-04 3.809901757782205603e-14
-4.612838306933586042e-04 8.665509908187282815e-04 4.898176655148797684e-14
-4.598255391194873572e-04 9.244018069781074261e-04 6.292308456413063826e-14
-4.583672475456161102e-04 9.860639150861467452e-04 8.076820981072340266e-14
-4.569089559717448633e-04 1.051784850354329321e-03 1.035919010371301133e-13
-4.554506643978736705e-04 1.121827978014663333e-03 1.327596325960513571e-13
-4.539923728240024777e-04 1.196473488689768971e-03 1.700047961109812208e-13
-4.525340812501312308e-04 1.276019455195168432e-03 2.175260123538204426e-13
-4.510757896762599838e-04 1.360782954487255343e-03 2.781096870004365624e-13
-4.496174981023887368e-04 1.451101258689831705e-03 3.552842268454715941e-13
-4.481592065285174898e-04 1.547333099363919781e-03 4.535139294546110445e-13
-4.467009149546462971e-04 1.649860009430771657e-03 5.784425439041560540e-13
-4.452426233807751043e-04 1.759087747417223705e-03 7.371989653959515858e-13
-4.437843318069038573e-04 1.875447808966638390e-03 9.387805856692234254e-13
-4.423260402330326103e-04 1.999399030848267745e-03 1.194533613927612587e-12
-4.408677486591613633e-04 2.131429293004368820e-03 1.518754381121125494e-12
-4.394094570852901164e-04 2.272057324497620684e-03 1.929441454649990901e-12
-4.379511655114189236e-04 2.421834619563821567e-03 2.449235579455861656e-12
-4.364928739375477308e-04 2.581347470336024363e-03 3.106593341912300034e-12
-4.350345823636764839e-04 2.751219123188045762e-03 3.937251412884341735e-12
-4.335762907898052369e-04 2.932112066049060925e-03 4.986051740329277114e-12
-4.321179992159339899e-04 3.124730454466649252e-03 6.309214709726192620e-12
-4.306597076420627429e-04 3.329822684646423833e-03 7.977167780321678137e-12
-4.292014160681915502e-04 3.548184122171039144e-03 1.007806229998823538e-11
-4.277431244943203574e-04 3.780659995604443088e-03 1.272214215325774884e-11
-4.262848329204491104e-04 4.028148464716269431e-03 1.604716588613684494e-11
-4.248265413465778634e-04 4.291603873622153523e-03 2.022513053448611390e-11
-4.233682497727066165e-04 4.572040199726146517e-03 2.547060245136682300e-11
-4.219099581988353695e-04 4.870534709975266226e-03 3.205103027808046862e-11
-4.204516666249641767e-04 5.188231836595198244e-03 4.029950061652356123e-11
-4.189933750510929839e-04 5.526347285170705656e-03 5.063050130753971810e-11
-4.175350834772217370e-04 5.886172388668107526e-03 6.355938457963046897e-11
-4.160767919033504900e-04 6.269078721771024869e-03 7.972637763482038279e-11
-4.146185003294792430e-04 6.676522990717105414e-03 9.992617743718928540e-11
-4.131602087556079960e-04 7.110052214685432144e-03 1.251443967470164956e-10
-4.117019171817367490e-04 7.571309215692147328e-03 1.566024084557536939e-10
-4.102436256078655563e-04 8.062038434911272464e-03 1.958124754459311627e-10
-4.087853340339943635e-04 8.584092094348370894e-03 2.446454660606461777e-10
-4.073270424601231165e-04 9.139436723860179176e-03 3.054139558808188006e-10
-4.058687508862518696e-04 9.730160074637969267e-03 3.809741229539164361e-10
-4.044104593123806226e-04 1.035847844145744955e-02 4.748505775737937204e-10
-4.029521677385093756e-04 1.102674441724643857e-02 5.913891551465631918e-10
-4.014938761646381828e-04 1.173745510483971584e-02 7.359437726683335782e-10
-4.000355845907669901e-04 1.249326081217668784e-02 9.151047430372238803e-10
-3.985772930168957431e-04 1.329697425866093255e-02 1.136977501190073604e-09
-3.971190014430244961e-04 1.415158032194182604e-02 1.411522574821657684e-09
-3.956607098691532491e-04 1.506024635600085836e-02 1.750969893289004252e-09
-3.942024182952820022e-04 1.602633311313742329e-02 2.170323246320551960e-09
-3.927441267214108094e-04 1.705340630424797416e-02 2.687973968651736007e-09
-3.912858351475396166e-04 1.814524883369267316e-02 3.326446843799997229e-09
-3.898275435736683696e-04 1.930587374703876535e-02 4.113305915801374890e-09
-3.883692519997971227e-04 2.053953793207626000e-02 5.082253521153844852e-09
-3.869109604259258757e-04 2.185075661571516878e-02 6.274462581261933692e-09
-3.854526688520546287e-04 2.324431870170553041e-02 7.740190237534153667e-09
-3.839943772781834359e-04 2.472530299657575009e-02 9.540730514164315882e-09
-3.825360857043122432e-04 2.629909537376834416e-02 1.175077514937320134e-08
-3.810777941304409962e-04 2.797140692866851436e-02 1.446126538867774350e-08
-3.796195025565697492e-04 2.974829318008319345e-02 1.778283378902950500e-08
-3.781612109826985022e-04 3.163617437673509059e-02 2.184995441754060557e-08
-3.767029194088272553e-04 3.364185697050151025e-02 2.682594280382263630e-08
-3.752446278349560625e-04 3.577255632145667774e-02 3.290897427924919213e-08
-3.737863362610848697e-04 3.803592070327625058e-02 4.033932168213712045e-08
-3.723280446872136227e-04 4.044005668124385500e-02 4.940805172991633653e-08
-3.708697531133423758e-04 4.299355593896819761e-02 6.046746471702533807e-08
-3.694114615394711288e-04 4.570552363398885931e-02 7.394361582875519050e-08
-3.679531699655998818e-04 4.858560836672175254e-02 9.035131971256111202e-08
-3.664948783917286890e-04 5.164403385169109850e-02 1.103121147061620693e-07
-3.650365868178574963e-04 5.489163238471405498e-02 1.345757512513244132e-07
-3.635782952439862493e-04 5.833988020466545493e-02 1.640458728108140278e-07
-3.621200036701150023e-04 6.200093485366026114e-02 1.998106797126501265e-07
-3.606617120962437553e-04 6.588767464496449178e-02 2.431795098581734456e-07
-3.592034205223725084e-04 7.001374035369319071e-02 2.957264387297882990e-07
-3.577451289485012614e-04 7.439357925138835592e-02 3.593421987698276605e-07
-3.562868373746300686e-04 7.904249161190624040e-02 4.362959497750502130e-07
-3.548285458007588758e-04 8.397667982269411968e-02 5.293087030116828870e-07
-3.533702542268876289e-04 8.921330024251813984e-02 6.416405187107032524e-07
-3.519119626530163819e-04 9.477051795402442746e-02 7.771939668409174489e-07
-3.504536710791451349e-04 1.006675645672137631e-01 9.406367730880038955e-07
-3.489953795052738879e-04 1.069247992379553924e-01 1.137547075580954801e-06
-3.475370879314026952e-04 1.135637730741414636e-01 1.374585304352216192e-06
-3.460787963575315024e-04 1.206072971109397457e-01 1.659697377703762916e-06
-3.446205047836602554e-04 1.280795140459110582e-01 2.002354702375858473e-06
-3.431622132097890084e-04 1.360059739345038932e-01 2.413837384619062242e-06
-3.417039216359177615e-04 1.444137140566644495e-01 2.907568126324090172e-06
-3.402456300620465145e-04 1.533313431760120749e-01 3.499505516388240742e-06
-3.387873384881753217e-04 1.627891304242480852e-01 4.208606857723904451e-06
-3.373290469143041290e-04 1.728190990552451456e-01 5.057372323482458676e-06
-3.358707553404328820e-04 1.834551253255572723e-01 6.072484144875423760e-06
-3.344124637665616350e-04 1.947330427710266265e-01 7.285556734574317279e-06
-3.329541721926903880e-04 2.066907521626467348e-01 8.734016186218125167e-06
-3.314958806188191410e-04 2.193683374390076046e-01 1.046213050982686910e-05
-3.300375890449479483e-04 2.328081879274472021e-01 1.252221531897948351e-05
-3.285792974710767555e-04 2.470551271815391858e-01 1.497604353957535891e-05
-3.271210058972055085e-04 2.621565487787572701e-01 1.789649213083177251e-05
-3.256627143233342615e-04 2.781625594391335388e-01 2.136946387462850284e-05
-3.242044227494630146e-04 2.951261298434729730e-01 2.549612808690187511e-05
-3.227461311755917676e-04 3.131032535482431434e-01 3.039553073288220924e-05
-3.212878396017205748e-04 3.321531144136734559e-01 3.620763199698195684e-05
-3.198295480278493821e-04 3.523382629818856415e-01 4.309683799182146430e-05
-3.183712564539781351e-04 3.737248022630762501e-01 5.125610312775159648e-05
-3.169129648801068881e-04 3.963825834099405920e-01 6.091169085908191731e-05
-3.154546733062356411e-04 4.203854117836851589e-01 7.232869324881825766e-05
-3.139963817323643941e-04 4.458112639391328957e-01 8.581742424249472635e-05
-3.125380901584932014e-04 4.727425160817108618e-01 1.017408179278328023e-04
-3.110797985846220086e-04 5.012661845754599055e-01 1.205229816183127936e-04
-3.096215070107507616e-04 5.314741791087331801e-01 1.426590745991064644e-04
-3.081632154368795147e-04 5.634635691529796819e-01 1.687267071052964455e-04
-3.067049238630082677e-04 5.973368643799867872e-01 1.993990808877983104e-04
-3.052466322891370207e-04 6.332023097342019957e-01 2.354601229182592828e-04
-3.037883407152657737e-04 6.711741958893849835e-01 2.778218977829917564e-04
-3.023300491413945809e-04 7.113731858528219432e-01 3.275446225495729619e-04
-3.008717575675233882e-04 7.539266585157824441e-01 3.858596508321047417e-04
-2.994134659936521412e-04 7.989690699858417178e-01 4.541958409517175615e-04
-2.979551744197808942e-04 8.466423335751231960e-01 5.342097770560656593e-04
-2.964968828459096472e-04 8.970962193586915490e-01 6.278203724456409137e-04
-2.950385912720384003e-04 9.504887742589680499e-01 7.372484518315824834e-04
-2.935802996981672075e-04 1.006986763655543182e+00 8.650619845546539269e-04
-2.921220081242960147e-04 1.066766135564999551e+00 1.014227724725536451e-03
-2.906637165504247678e-04 1.130012508482375999e+00 1.188170107666795946e-03
-2.892054249765535208e-04 1.196921684024869981e+00 1.390838355879805586e-03
-2.877471334026822738e-04 1.267700185569299531e+00 1.626782863032186525e-03
-2.862888418288110268e-04 1.342565824127740726e+00 1.901242052244743073e-03
-2.848305502549398341e-04 1.421748292760743437e+00 2.220241046412785909e-03
-2.833722586810686413e-04 1.505489790884718015e+00 2.590703644667972406e-03
-2.819139671071973943e-04 1.594045679889371625e+00 3.020579271698179379e-03
-2.804556755333261473e-04 1.687685171542712359e+00 3.518986756908089580e-03
-2.789973839594549004e-04 1.786692050725169123e+00 4.096377009817557362e-03
-2.775390923855836534e-04 1.891365434100660492e+00 4.764716888244552133e-03
-2.760808008117124606e-04 2.002020566401262247e+00 5.537696808374843564e-03
-2.746225092378412678e-04 2.118989656073678063e+00 6.430964922537347681e-03
-2.731642176639700209e-04 2.242622752109429740e+00 7.462390993220076665e-03
-2.717059260900987739e-04 2.373288663957640932e+00 8.652363422494013454e-03
-2.702476345162275269e-04 2.511375926498458533e+00 1.002412325655172715e-02
-2.687893429423562799e-04 2.657293812137478284e+00 1.160413937756697364e-02
-2.673310513684850872e-04 2.811473392166623952e+00 1.342252952166200428e-02
-2.658727597946138944e-04 2.974368649624865135e+00 1.551353222458612055e-02
-2.644144682207426474e-04 3.146457645983213869e+00 1.791603529796189503e-02
-2.629561766468714004e-04 3.328243744072513444e+00 2.067416698086047694e-02
-2.614978850730001535e-04 3.520256889769788344e+00 2.383795649624026458e-02
-2.600395934991289065e-04 3.723054955059052595e+00 2.746407137162524409e-02
-2.585813019252577137e-04 3.937225145186283193e+00 3.161663956045961815e-02
-2.571230103513865209e-04 4.163385472735143367e+00 3.636816512695387887e-02
-2.556647187775152740e-04 4.402186301559921411e+00 4.180054703490376083e-02
-2.542064272036440270e-04 4.654311963626041049e+00 4.800621141178643136e-02
-2.527481356297727800e-04 4.920482451925419554e+00 5.508936854509226266e-02
-2.512898440559015330e-04 5.201455192754030676e+00 6.316740680980105493e-02
-2.498315524820302861e-04 5.498026900763426816e+00 7.237243672537850558e-02
-2.483732609081590933e-04 5.811035520324660197e+00 8.285299939854855189e-02
-2.469149693342879005e-04 6.141362256874772108e+00 9.477595472491767703e-02
-2.454566777604166535e-04 6.489933702049426323e+00 1.083285658984217692e-01
-2.439983861865454066e-04 6.857724056543903934e+00 1.237207980121525080e-01
-2.425400946126741596e-04 7.245757454785875851e+00 1.411878498264769188e-01
-2.410818030388029126e-04 7.655110395647833244e+00 1.609929391289469380e-01
-2.396235114649317198e-04 8.086914283575975304e+00 1.834303635130488663e-01
-2.381652198910605271e-04 8.542358084663806750e+00 2.088288598563621534e-01
-2.367069283171892801e-04 9.022691102353432413e+00 2.375552872792578707e-01
-2.352486367433180331e-04 9.529225877606608108e+00 2.700186599080655059e-01
-2.337903451694467861e-04 1.006334121854859909e+01 3.066745573457875795e-01
-2.323320535955755392e-04 1.062648536475253280e+01 3.480299423619430121e-01
-2.308737620217043464e-04 1.122017929150004534e+01 3.946484169427450506e-01
-2.294154704478331536e-04 1.184602015952369491e+01 4.471559494840867122e-01
-2.279571788739619066e-04 1.250568491591042175e+01 5.062471075517331887e-01
-2.264988873000906597e-04 1.320093405202055870e+01 5.726918322633458569e-01
-2.250405957262194127e-04 1.393361552445476725e+01 6.473427919514930240e-01
-2.235823041523481657e-04 1.470566884528150631e+01 7.311433543299191706e-01
-2.221240125784769729e-04 1.551912934791867649e+01 8.251362178898877797e-01
-2.206657210046057802e-04 1.637613263524745122e+01 9.304727446799071489e-01
-2.192074294307345332e-04 1.727891921671930575e+01 1.048423037949857139e+00
-2.177491378568632862e-04 1.822983934140340523e+01 1.180386809346419374e+00
-2.162908462829920392e-04 1.923135803410738731e+01 1.327905081405841958e+00
-2.148325547091207923e-04 2.028606034188872087e+01 1.492672771975711354e+00
-2.133742631352495995e-04 2.139665679846100943e+01 1.676552207880795509e+00
-2.119159715613784067e-04 2.256598911418232234e+01 1.881587615598404817e+00
-2.104576799875071597e-04 2.379703609949558540e+01 2.110020636893366941e+00
-2.089993884136359128e-04 2.509291982987211256e+01 2.364306917247351869e+00
-2.075410968397646658e-04 2.645691206048588029e+01 2.647133814465905122e+00
-2.060828052658934188e-04 2.789244089902170032e+01 2.961439274020319701e+00
-2.046245136920222260e-04 2.940309774518854624e+01 3.310431916442665656e+00
-2.031662221181510333e-04 3.099264450567515183e+01 3.697612380399010412e+00
-2.017079305442797863e-04 3.266502109344258997e+01 4.126795962876776969e+00
-2.002496389704085393e-04 3.442435322039989387e+01 4.602136595195248425e+00
-1.987913473965372923e-04 3.627496049265310063e+01 5.128152190239998909e+00
-1.973330558226660454e-04 3.822136481765023319e+01 5.709751392388994873e+00
-1.958747642487947984e-04 4.026829913266927008e+01 6.352261756998362152e+00
-1.944164726749236056e-04 4.242071646420703956e+01 7.061459381005545488e+00
-1.929581811010524128e-04 4.468379932792596776e+01 7.843600000146857987e+00
-1.914998895271811659e-04 4.706296947889759252e+01 8.705451561433937613e+00
-1.900415979533099189e-04 4.956389802195005245e+01 9.654328271853479748e+00
-1.885833063794386719e-04 5.219251589197501318e+01 1.069812611571075500e+01
-1.871250148055674249e-04 5.495502471407854017e+01 1.184535982359760453e+01
-1.856667232316962322e-04 5.785790805346632482e+01 1.310520126560456866e+01
-1.842084316578250394e-04 6.090794306493744870e+01 1.448751923008947529e+01
-1.827501400839537924e-04 6.411221255181669676e+01 1.600292053704332318e+01
-1.812918485100825454e-04 6.747811744408149082e+01 1.766279242185041554e+01
-1.798335569362112985e-04 7.101338970533888073e+01 1.947934611101548086e+01
-1.783752653623400515e-04 7.472610567816600735e+01 2.146566149623062358e+01
-1.769169737884688587e-04 7.862469987715469699e+01 2.363573279699157936e+01
-1.754586822145976660e-04 8.271797923878553149e+01 2.600451508486678165e+01
-1.740003906407264190e-04 8.701513783699765270e+01 2.858797152450395984e+01
-1.725420990668551720e-04 9.152577207301411022e+01 3.140312116757064231e+01
-1.710838074929839250e-04 9.625989634762918001e+01 3.446808711612231235e+01
-1.696255159191126780e-04 1.012279592237510997e+02 3.780214485143222447e+01
-1.681672243452414853e-04 1.064408600865249213e+02 4.142577050319273724e+01
-1.667089327713702925e-04 1.119099663078295919e+02 4.536068881228587912e+01
-1.652506411974990455e-04 1.176471309213397802e+02 4.962992051813723293e+01
-1.637923496236277985e-04 1.236647108136753275e+02 5.425782887912731667e+01
-1.623340580497565516e-04 1.299755854364044296e+02 5.927016501177461549e+01
-1.608757664758853046e-04 1.365931760428397013e+02 6.469411171157113927e+01
-1.594174749020141118e-04 1.435314654526349045e+02 7.055832539560961436e+01
-1.579591833281429191e-04 1.508050183461790823e+02 7.689297578467513006e+01
-1.565008917542716721e-04 1.584290020896557962e+02 8.372978292046393278e+01
-1.550426001804004251e-04 1.664192080904120132e+02 9.110205109225802289e+01
-1.535843086065291781e-04 1.747920736809317077e+02 9.904469922694219974e+01
-1.521260170326579311e-04 1.835647045282377974e+02 1.075942872769220173e+02
-1.506677254587867384e-04 1.927548975639450362e+02 1.167890381225548140e+02
-1.492094338849155456e-04 2.023811644284434408e+02 1.266688544893713981e+02
-1.477511423110442986e-04 2.124627554207948776e+02 1.372753303659211497e+02
-1.462928507371730517e-04 2.230196839438767427e+02 1.486517563957910397e+02
-1.448345591633018047e-04 2.340727514320815033e+02 1.608431187074926640e+02
-1.433762675894305577e-04 2.456435727464797480e+02 1.738960906387789294e+02
-1.419179760155593107e-04 2.577546020197526104e+02 1.878590168078033003e+02
-1.404596844416881180e-04 2.704291589304125409e+02 2.027818889826749853e+02
-1.390013928678169252e-04 2.836914553828061116e+02 2.187163132036545221e+02
-1.375431012939456782e-04 2.975666225661512385e+02 2.357154676187289510e+02
-1.360848097200744312e-04 3.120807383623745750e+02 2.538340505039129198e+02
-1.346265181462031842e-04 3.272608550687678530e+02 2.731282179545387976e+02
-1.331682265723319373e-04 3.431350273974578613e+02 2.936555107532762463e+02
-1.317099349984606903e-04 3.597323407093761034e+02 3.154747699448790286e+02
-1.302516434245894975e-04 3.770829394357892284e+02 3.386460406768694611e+02
-1.287933518507182505e-04 3.952180556355140766e+02 3.632304638997233610e+02
-1.273350602768470036e-04 4.141700376306260409e+02 3.892901555596779417e+02
-1.258767687029758650e-04 4.339723786578362592e+02 4.168880729622800914e+02
-1.244184771291046180e-04 4.546597454666404019e+02 4.460878680351351591e+02
-1.229601855552333711e-04 4.762680067888671260e+02 4.769537272741033576e+02
-1.215018939813621241e-04 4.988342615973962779e+02 5.095501982184803182e+02
-1.200436024074908771e-04 5.223968670643897667e+02 5.439420023672134903e+02
-1.185853108336197385e-04 5.469954661215595024e+02 5.801938345200744607e+02
-1.171270192597484916e-04 5.726710145166043731e+02 6.183701486045805495e+02
-1.156687276858772446e-04 5.994658072509716931e+02 6.585349301311875934e+02
-1.142104361120059976e-04 6.274235042746448698e+02 7.007514555056569634e+02
-1.127521445381347506e-04 6.565891553034152821e+02 7.450820385180099947e+02
-1.112938529642635037e-04 6.870092236133440338e+02 7.915877644219619924e+02
-1.098355613903922567e-04 7.187316086555442780e+02 8.403282121165605076e+02
-1.083772698165211181e-04 7.518056673221529991e+02 8.913611650425373227e+02
-1.069189782426498711e-04 7.862822336812783988e+02 9.447423115090244892e+02
-1.054606866687786242e-04 8.222136369847148671e+02 1.000524935271101981e+03
-1.040023950949073772e-04 8.596537177374451630e+02 1.058759597284733672e+03
-1.025441035210361302e-04 8.986578416020372515e+02 1.119493809671856297e+03
-1.010858119471649916e-04 9.392829108941872391e+02 1.182771703034414259e+03
-9.962752037329374467e-05 9.815873734076997152e+02 1.248633688360900123e+03
-9.816922879942249769e-05 1.025631228287894828e+03 1.317116114871588707e+03
-9.671093722555125071e-05 1.071476028652087962e+03 1.388250925248655903e+03
-9.525264565168000373e-05 1.119184880633768216e+03 1.462065309793233610e+03
-9.379435407780875675e-05 1.168822438503813828e+03 1.538581361142863670e+03
-9.233606250393750978e-05 1.220454895497052348e+03 1.617815731268433638e+03
-9.087777093006637122e-05 1.274149969945739940e+03 1.699779292548774492e+03
-8.941947935619512424e-05 1.329976886292905419e+03 1.784476804792681378e+03
-8.796118778232387726e-05 1.388006350527727591e+03 1.871906590141126344e+03
-8.650289620845263028e-05 1.448310519552259166e+03 1.962060217836435640e+03
-8.504460463458138331e-05 1.510962963953284316e+03 2.054922200888554926e+03
-8.358631306071013633e-05 1.576038623615007737e+03 2.150469706701199812e+03
-8.212802148683888935e-05 1.643613755567176668e+03 2.248672283741363572e+03
-8.066972991296775079e-05 1.713765873418834190e+03 2.349491606343812236e+03
-7.921143833909650381e-05 1.786573677679954244e+03 2.452881239737208489e+03
-7.775314676522525684e-05 1.862116976221053619e+03 2.558786427359515983e+03
-7.629485519135400986e-05 1.940476594064544997e+03 2.667143902497488398e+03
-7.483656361748276288e-05 2.021734271639872759e+03 2.777881726236963914e+03
-7.337827204361162432e-05 2.105972550567424605e+03 2.890919153648032079e+03
-7.191998046974037734e-05 2.193274645962686918e+03 3.006166530051167683e+03
-7.046168889586913037e-05 2.283724304171323183e+03 3.123525219116962944e+03
-6.900339732199788339e-05 2.377405644757215214e+03 3.242887564443926294e+03
-6.754510574812663641e-05 2.474402985467193957e+03 3.364136886134938322e+03
-6.608681417425538943e-05 2.574800648787531827e+03 3.487147513754817282e+03
-6.462852260038414245e-05 2.678682748586240905e+03 3.611784856898693761e+03
-6.317023102651300390e-05 2.786132955200131619e+03 3.737905514434473389e+03
-6.171193945264175692e-05 2.897234237174081500e+03 3.865357423303129053e+03
-6.025364787877050994e-05 3.012068577689280119e+03 3.993980047568540158e+03
-5.879535630489926296e-05 3.130716663524506203e+03 4.123604608205792829e+03
-5.733706473102801598e-05 3.253257544174966824e+03 4.254054353903103220e+03
-5.587877315715687743e-05 3.379768258503185280e+03 4.385144872930226484e+03
-5.442048158328563045e-05 3.510323426009077593e+03 4.516684445896086800e+03
-5.296219000941438347e-05 3.644994799475067794e+03 4.648474438981580533e+03
-5.150389843554313649e-05 3.783850775358119790e+03 4.780309736992567196e+03
-5.004560686167188951e-05 3.926955857852378358e+03 4.911979215333149114e+03
-4.858731528780064254e-05 4.074370072020785756e+03 5.043266249753516604e+03
-4.712902371392939556e-05 4.226148320774060267e+03 5.173949262480655307e+03
-4.567073214005825700e-05 4.382339679739186977e+03 5.303802303096381365e+03
-4.421244056618701002e-05 4.542986623179984235e+03 5.432595662287162668e+03
-4.275414899231576304e-05 4.708124173073538259e+03 5.560096516355577478e+03
-4.129585741844451607e-05 4.877778962164236873e+03 5.686069600156705746e+03
-3.983756584457326909e-05 5.051968200251290000e+03 5.810277905904846193e+03
-3.837927427070202211e-05 5.230698531040316084e+03 5.932483405089703410e+03
-3.692098269683077513e-05 5.413964764501557511e+03 6.052447790547618752e+03
-3.546269112295963657e-05 5.601748466690456553e+03 6.169933235554431121e+03
-3.400439954908838960e-05 5.794016385216369599e+03 6.284703166643896111e+03
-3.254610797521714262e-05 5.990718683739738481e+03 6.396523046710411109e+03
-3.108781640134589564e-05 6.191786952690440557e+03 6.505161164829195513e+03
-2.962952482747464866e-05 6.397131955341343200e+03 6.610389429121314606e+03
-2.817123325360351010e-05 6.606641057751042354e+03 6.711984158907317578e+03
-2.671294167973226313e-05 6.820175276909583772e+03 6.809726872331850245e+03
-2.525465010586101615e-05 7.037565862217223184e+03 6.903405065603627918e+03
-2.379635853198976917e-05 7.258610299013672375e+03 6.992812979981617900e+03
-2.233806695811852219e-05 7.483067585919177873e+03 7.077752352648618398e+03
-2.087977538424727521e-05 7.710652585054455812e+03 7.158033147649322927e+03
-1.942148381037602824e-05 7.941029167465617320e+03 7.233474263130196960e+03
-1.796319223650488968e-05 8.173801761636231276e+03 7.303904211203991508e+03
-1.650490066263364270e-05 8.408504737647474030e+03 7.369161766871458894e+03
-1.504660908876239572e-05 8.644588782583610737e+03 7.429096582566716279e+03
-1.358831751489114874e-05 8.881402969434597253e+03 7.483569765049988746e+03
-1.213002594101990177e-05 9.118170448219312675e+03 7.532454411551006160e+03
-1.067173436714876321e-05 9.353954301485662654e+03 7.575636102267330898e+03
-9.213442793277516231e-06 9.587607468143589358e+03 7.613013346543073567e+03
-7.755151219406269253e-06 9.817695235440469332e+03 7.644497980293043838e+03
-6.296859645535022275e-06 1.004236663620907166e+04 7.670015512494413997e+03
-4.838568071663775297e-06 1.025912006355362973e+04 7.689505418839957201e+03
-3.380276497792528319e-06 1.046431391235617957e+04 7.702921380932702050e+03
-1.921984923921281341e-06 1.065189194043574207e+04 7.710231469698909677e+03
-4.636933500501427829e-07 1.080803952679618305e+04 7.711418272002866615e+03
9.945982238211041951e-07 1.077551374343915813e+04 7.706478959760729595e+03
2.452889797692351173e-06 1.060958280147520600e+04 7.695425301169495469e+03
3.911181371563598151e-06 1.041705622138019498e+04 7.678283613988691286e+03
5.369472945434845129e-06 1.020870425874549801e+04 7.655094661134365197e+03
6.827764519305983687e-06 9.989802390356206161e+03 7.625913489165098326e+03
8.286056093177230665e-06 9.763652719328796593e+03 7.590809210555726168e+03
9.744347667048477643e-06 9.532572233643746586e+03 7.549864730964146474e+03
1.120263924091972462e-05 9.298297538928958602e+03 7.503176422997490590e+03
1.266093081479097160e-05 9.062186123235143896e+03 7.450853748274405007e+03
1.411922238866221858e-05 8.825329597821579227e+03 7.393018829857739547e+03
1.557751396253346556e-05 8.588623202595803377e+03 7.329805977394940783e+03
1.703580553640460411e-05 8.352811342317409071e+03 7.261361167550012397e+03
1.849409711027585109e-05 8.118518980617924171e+03 7.187841482539400204e+03
1.995238868414709807e-05 7.886274192861973461e+03 7.109414509793158686e+03
2.141068025801834505e-05 7.656524926923671046e+03 7.026257705950649324e+03
2.286897183188959203e-05 7.429651819232547496e+03 6.938557728566202059e+03
2.432726340576083900e-05 7.205978234607961895e+03 6.846509739043081936e+03
2.578555497963208598e-05 6.985778296369852796e+03 6.750316680433310466e+03
2.724384655350322454e-05 6.769283425405797061e+03 6.650188533835867929e+03
2.870213812737447152e-05 6.556687748801726229e+03 6.546341557195738460e+03
3.016042970124571850e-05 6.348152634767779091e+03 6.438997510351769051e+03
3.161872127511696547e-05 6.143810540524978933e+03 6.328382870201282458e+03
3.307701284898821245e-05 5.943768311456533411e+03 6.214728039845317653e+03
3.453530442285935101e-05 5.748110035751190480e+03 6.098266555549595068e+03
3.599359599673059799e-05 5.556899534308673537e+03 5.979234295303930594e+03
3.745188757060184497e-05 5.370182547827895178e+03 5.857868692687839030e+03
3.891017914447309194e-05 5.187988669772166759e+03 5.734407959652475256e+03
4.036847071834433892e-05 5.010333063968651913e+03 5.609090321711280012e+03
4.182676229221558590e-05 4.837217998037072903e+03 5.482153268893798668e+03
4.328505386608683288e-05 4.668634218019838045e+03 5.353832825661084826e+03
4.474334543995797144e-05 4.504562185052857785e+03 5.224362842808295682e+03
4.620163701382921841e-05 4.344973191351439709e+03 5.093974314191911617e+03
4.765992858770046539e-05 4.189830369955328933e+03 4.962894720917588529e+03
4.911822016157171237e-05 4.039089610408977933e+03 4.831347405410825559e+03
5.057651173544295935e-05 3.892700390721387066e+03 4.699550977569489078e+03
5.203480330931409790e-05 3.750606534457284852e+03 4.567718754965317203e+03
5.349309488318534488e-05 3.612746900586818356e+03 4.436058238823438842e+03
5.495138645705659186e-05 3.479056012708492290e+03 4.304770627266529118e+03
5.640967803092783884e-05 3.349464633416911965e+03 4.174050367064579405e+03
5.786796960479908582e-05 3.223900288880812695e+03 4.044084744885406508e+03
5.932626117867033280e-05 3.102287748100707631e+03 3.915053518795449236e+03
6.078455275254157977e-05 2.984549460810010714e+03 3.787128590517779685e+03
6.224284432641271833e-05 2.870605957551561460e+03 3.660473718715600626e+03
6.370113590028396531e-05 2.760376215090841924e+03 3.535244273336696551e+03
6.515942747415521229e-05 2.653777990007140488e+03 3.411587030828820389e+03
6.661771904802645927e-05 2.550728123025780405e+03 3.289640009818653198e+03
6.807601062189770624e-05 2.451142816412382672e+03 3.169532346640013657e+03
6.953430219576895322e-05 2.354937886537296890e+03 3.051384209900477799e+03
7.099259376964020020e-05 2.262028993531134347e+03 2.935306753091185328e+03
7.245088534351133876e-05 2.172331849786457042e+03 2.821402104073019473e+03
7.390917691738258574e-05 2.085762408913318723e+03 2.709763390114157119e+03
7.536746849125383271e-05 2.002237036624837856e+03 2.600474797010277143e+03
7.682576006512507969e-05 1.921672664910861386e+03 2.493611660689028213e+03
7.828405163899632667e-05 1.843986930751876571e+03 2.389240589586363058e+03
7.974234321286746523e-05 1.769098300529394464e+03 2.287419615982956202e+03
8.120063478673871220e-05 1.696926181202215503e+03 2.188198374405045342e+03
8.265892636060995918e-05 1.627391019239217940e+03 2.091618305125504321e+03
8.411721793448120616e-05 1.560414388227137351e+03 1.997712880747116060e+03
8.557550950835245314e-05 1.495919066006266803e+03 1.906507853811489440e+03
8.703380108222370012e-05 1.433829102126569069e+03 1.818021523352620079e+03
8.849209265609494710e-05 1.374069876361320894e+03 1.732265018303804709e+03
8.995038422996608565e-05 1.316568148964395505e+03 1.649242595669756156e+03
9.140867580383733263e-05 1.261252103310099073e+03 1.568951951391655257e+03
9.286696737770857961e-05 1.208051381511046429e+03 1.491384541861046500e+03
9.432525895157982659e-05 1.156897113568996247e+03 1.416525914077676134e+03
9.578355052545107357e-05 1.107721940576281895e+03 1.344356042496510554e+03
9.724184209932221212e-05 1.060460032450535891e+03 1.274849670668664885e+03
9.870013367319345910e-05 1.015047100653013445e+03 1.207976655849383178e+03
1.001584252470647061e-04 9.714204063106847116e+02 1.143702314822579638e+03
1.016167168209359531e-04 9.295187641339496167e+02 1.081987769274502853e+03
1.030750083948072000e-04 8.892825424956452025e+02 1.022790289138497997e+03
1.045332999686784470e-04 8.506536600123464495e+02 9.660636324270318482e+02
1.059915915425496940e-04 8.135755789459564085e+02 9.117583801656785454e+02
1.074498831164208325e-04 7.779932957220637491e+02 8.598222651454170773e+02
1.089081746902920795e-04 7.438533288413309492e+02 8.102004933137175158e+02
1.103664662641633265e-04 7.111037044413328658e+02 7.628360567304846427e+02
1.118247578380345735e-04 6.796939397484513847e+02 7.176700371211262564e+02
1.132830494119058205e-04 6.495750246428773380e+02 6.746418991653258672e+02
1.147413409857769590e-04 6.206994015441433703e+02 6.336897727653947641e+02
1.161996325596482060e-04 5.930209438099637964e+02 5.947507236420001391e+02
1.176579241335194530e-04 5.664949328274610707e+02 5.577610117068444424e+02
1.191162157073907000e-04 5.410780339629076252e+02 5.226563367608383714e+02
1.205745072812619469e-04 5.167282715240589823e+02 4.893720711622253816e+02
1.220327988551331939e-04 4.934050028777733701e+02 4.578434792011570380e+02
1.234910904290044409e-04 4.710688918549551545e+02 4.280059230052845010e+02
1.249493820028755794e-04 4.496818815648550753e+02 3.997950548844496552e+02
1.264076735767468264e-04 4.292071667313684884e+02 3.731469961013752936e+02
1.278659651506180734e-04 4.096091656551909637e+02 3.479985021290950726e+02
1.293242567244893204e-04 3.908534918973875847e+02 3.242871145244130275e+02
1.307825482983605674e-04 3.729069257722389352e+02 3.019512996100813211e+02
1.322408398722318143e-04 3.557373857299390920e+02 2.809305742162445654e+02
1.336991314461030613e-04 3.393138997029358848e+02 2.611656187841888368e+02
1.351574230199741999e-04 3.236065764833394951e+02 2.425983781824820369e+02
1.366157145938454468e-04 3.085865771928556001e+02 2.251721506272376701e+02
1.380740061677166938e-04 2.942260869011527120e+02 2.088316651346204367e+02
1.395322977415879408e-04 2.804982864433255259e+02 1.935231479648555819e+02
1.409905893154591878e-04 2.673773244822805850e+02 1.791943785431932952e+02
1.424488808893303263e-04 2.548382898573129012e+02 1.657947353645738531e+02
1.439071724632015733e-04 2.428571842558859828e+02 1.532752324053870439e+02
1.453654640370728203e-04 2.314108952417099090e+02 1.415885465779944070e+02
1.468237556109440673e-04 2.204771696684786946e+02 1.306890367716950436e+02
1.482820471848153143e-04 2.100345875052420865e+02 1.205327550279989453e+02
1.497403387586865612e-04 2.000625360961767569e+02 1.110774503985210231e+02
1.511986303325578082e-04 1.905411848745585530e+02 1.022825660309131450e+02
1.526569219064289468e-04 1.814514605479986358e+02 9.410923002224360800e+01
1.541152134803001937e-04 1.727750227694453429e+02 8.652024057039051286e+01
1.555735050541714407e-04 1.644942403061106120e+02 7.948004594265526634e+01
1.570317966280426877e-04 1.565921677162759806e+02 7.295471976714075879e+01
1.584900882019139347e-04 1.490525225419397657e+02 6.691193213682385021e+01
1.599483797757850732e-04 1.418596630233978431e+02 6.132091699889267744e+01
1.614066713496563202e-04 1.349985663401422471e+02 5.615243628308823531e+01
1.628649629235275672e-04 1.284548073809006041e+02 5.137874120277132306e+01
1.643232544973988142e-04 1.222145380441809550e+02 4.697353114139414743e+01
1.657815460712700611e-04 1.162644670693873366e+02 4.291191051530604739e+01
1.672398376451413081e-04 1.105918403973555257e+02 3.917034398149563401e+01
1.686981292190125551e-04 1.051844220580667724e+02 3.572661033621817950e+01
1.701564207928836937e-04 1.000304755823026852e+02 3.255975542764141295e+01
1.716147123667549406e-04 9.511874593309525494e+01 2.965004438283132160e+01
1.730730039406261876e-04 9.043844195202667890e+01 2.697891342676501125e+01
1.745312955144974346e-04 8.597921931468293621e+01 2.452892154870971453e+01
1.759895870883686816e-04 8.173116398892670986e+01 2.228370224941114941e+01
1.774478786622399286e-04 7.768477618906321425e+01 2.022791558116249533e+01
1.789061702361111755e-04 7.383095481845596453e+01 1.834720067210091443e+01
1.803644618099823141e-04 7.016098239269805958e+01 1.662812890607543892e+01
1.818227533838535611e-04 6.666651043504197105e+01 1.505815791021615446e+01
1.832810449577248080e-04 6.333954533545539078e+01 1.362558648397723715e+01
1.847393365315960550e-04 6.017243466436564603e+01 1.231951058595834603e+01
1.861976281054673020e-04 5.715785393191700337e+01 1.112978047828073791e+01
1.876559196793384406e-04 5.428879378335412298e+01 1.004695911271808484e+01
1.891142112532096875e-04 5.155854762098065436e+01 9.062281828178335275e+00
1.905725028270809345e-04 4.896069964301342026e+01 8.167617415511854162e+00
1.920307944009521815e-04 4.648911328955279032e+01 7.355430592969821824e+00
1.934890859748234285e-04 4.413792008582788640e+01 6.618745923962153554e+00
1.949473775486946754e-04 4.190150887283641623e+01 5.951113198036273033e+00
1.964056691225659224e-04 3.977451541548725800e+01 5.346574286205007631e+00
1.978639606964370610e-04 3.775181237836697790e+01 4.799631472865302229e+00
1.993222522703083080e-04 3.582849965928320302e+01 4.305217258537460623e+00
2.007805438441795549e-04 3.399989507079499873e+01 3.858665620487096604e+00
2.022388354180508019e-04 3.226152536000577697e+01 3.455684711927867081e+00
2.036971269919220489e-04 3.060911755698650438e+01 3.092330974908019225e+00
2.051554185657931875e-04 2.903859064229537879e+01 2.764984637113268029e+00
2.066137101396644344e-04 2.754604752417554536e+01 2.470326558632006897e+00
2.080720017135356814e-04 2.612776731613872983e+01 2.205316391184671598e+00
2.095302932874069284e-04 2.478019790577775794e+01 1.967172009370840913e+00
2.109885848612781754e-04 2.349994880579700052e+01 1.753350171096243582e+00
2.124468764351494223e-04 2.228378427840262432e+01 1.561528362461126251e+00
2.139051680090206693e-04 2.112861672435474247e+01 1.389587780981433207e+00
2.153634595828918079e-04 2.003150032814878756e+01 1.235597410032993393e+00
2.168217511567630549e-04 1.898962495096449032e+01 1.097799136816873800e+00
2.182800427306343018e-04 1.800031026319711458e+01 9.745938659030660700e-01
2.197383343045055488e-04 1.706100010856096461e+01 8.645285804819256015e-01
2.211966258783767958e-04 1.616925709193950311e+01 7.662843038046551758e-01
2.226549174522479344e-04 1.532275738333759740e+01 6.786649138906366563e-01
2.241132090261191813e-04 1.451928573047560000e+01 6.005867653904323200e-01
2.255715005999904283e-04 1.375673067275254802e+01 5.310690734884669917e-01
2.270297921738616753e-04 1.303307994948798587e+01 4.692250158813742189e-01
2.284880837477329223e-04 1.234641609554079267e+01 4.142535101514873142e-01
2.299463753216041692e-04 1.169491221758631205e+01 3.654316252456751846e-01
2.314046668954754162e-04 1.107682794451837260e+01 3.221075872464682077e-01
2.328629584693465548e-04 1.049050554562495385e+01 2.836943411649426872e-01
2.343212500432178018e-04 9.934366210367809202e+00 2.496636320753338467e-01
2.357795416170890487e-04 9.406906483776518613e+00 2.195405705333424717e-01
2.372378331909602957e-04 8.906694851643194966e+00 1.928986488590106185e-01
2.386961247648315427e-04 8.432368469880827888e+00 1.693551765080104077e-01
2.401544163387027897e-04 7.982630032579568713e+00 1.485671043904740751e-01
2.416127079125740366e-04 7.556244773465656372e+00 1.302272096142573776e-01
2.430709994864451752e-04 7.152037595634174849e+00 1.140606137209185383e-01
2.445292910603164222e-04 6.768890324591144037e+00 9.982160904035118631e-02
2.459875826341876692e-04 6.405739079800977898e+00 8.729076930755687302e-02
2.474458742080589161e-04 6.061571760092880901e+00 7.627232215728413367e-02
2.489041657819301631e-04 5.735425638434350937e+00 6.659176253497976761e-02
2.503624573558013017e-04 5.426385061730520043e+00 5.809368743228328358e-02
2.518207489296725487e-04 5.133579251455731907e+00 5.063983366966166855e-02
2.532790405035437956e-04 4.856180201068078794e+00 4.410730170588884891e-02
2.547373320774150426e-04 4.593400666297439372e+00 3.838694965276505389e-02
2.561956236512862896e-04 4.344492244535405945e+00 3.338194281320405049e-02
2.576539152251575366e-04 4.108743539688649804e+00 2.900644514147832781e-02
2.591122067990287835e-04 3.885478408987248500e+00 2.518444004641878439e-02
2.605704983728999221e-04 3.674054288366339627e+00 2.184866892247137524e-02
2.620287899467711691e-04 3.473860593162017452e+00 1.893967670081042956e-02
2.634870815206424161e-04 3.284317190982730228e+00 1.640495456459236528e-02
2.649453730945136630e-04 3.104872943732613244e+00 1.419817077046434464e-02
2.664036646683849100e-04 2.935004315876809766e+00 1.227848126447643635e-02
2.678619562422560486e-04 2.774214046147811086e+00 1.060991247645653307e-02
2.693202478161272955e-04 2.622029879997838098e+00 9.160809324792970956e-03
2.707785393899985425e-04 2.478003360205576655e+00 7.903342065543552189e-03
2.722368309638697895e-04 2.341708673144479835e+00 6.813066178033547540e-03
2.736951225377410365e-04 2.212741548316960127e+00 5.868529995847722794e-03
2.751534141116122835e-04 2.090718208851742421e+00 5.050925269562159432e-03
2.766117056854835304e-04 1.975274370752027053e+00 4.343776287922452954e-03
2.780699972593546690e-04 1.866064288769482493e+00 3.732663589621762652e-03
2.795282888332259160e-04 1.762759846863387825e+00 3.204978670505639546e-03
2.809865804070971630e-04 1.665049691285953593e+00 2.749706433008494710e-03
2.824448719809684099e-04 1.572638404413293056e+00 2.357232437924319541e-03
2.839031635548396569e-04 1.485245717517890585e+00 2.019172305181376331e-03
2.853614551287109039e-04 1.402605760751512998e+00 1.728220871991709021e-03
2.868197467025821509e-04 1.324466348678413619e+00 1.478018955373212829e-03
2.882780382764532894e-04 1.250588299766915323e+00 1.263035783295785031e-03
2.897363298503245364e-04 1.180744788313165650e+00 1.078465356203764641e-03
2.911946214241957834e-04 1.114720727334436834e+00 9.201351799451372264e-04
2.926529129980670304e-04 1.052312181030173210e+00 7.844259736377939222e-04
2.941112045719382773e-04 9.933258054680704774e-01 6.682011030855124515e-04
2.955694961458094159e-04 9.375783162089047496e-01 5.687446232936798404e-04
2.970277877196806629e-04 8.848959816384037724e-01 4.837069336210049215e-04
2.984860792935519098e-04 8.351141408269313615e-01 4.110571572506335671e-04
2.999443708674231568e-04 7.880767447880785426e-01 3.490414540067490463e-04
3.014026624412944038e-04 7.436359200558634308e-01 2.961465630435130246e-04
3.028609540151656508e-04 7.016515535467907627e-01 2.510679504811127072e-04
3.043192455890368978e-04 6.619908977178635689e-01 2.126820074824696755e-04
3.057775371629080363e-04 6.245281950746345290e-01 1.800218073125302114e-04
3.072358287367792833e-04 5.891443211247917588e-01 1.522559862982854871e-04
3.086941203106505303e-04 5.557264449124075245e-01 1.286703639537266938e-04
3.101524118845217773e-04 5.241677063061408459e-01 1.086519624371565555e-04
3.116107034583930242e-04 4.943669092512124053e-01 9.167512550745476299e-05
3.130689950322641628e-04 4.662282302301007375e-01 7.728947273156905741e-05
3.145272866061354098e-04 4.396609412105617620e-01 6.510945631589990456e-05
3.159855781800066567e-04 4.145791463918608311e-01 5.480531599665854211e-05
3.174438697538779037e-04 3.909015320910449454e-01 4.609525229868593593e-05
3.189021613277491507e-04 3.685511291407760348e-01 3.873866049432013339e-05
3.203604529016203977e-04 3.474550871986871736e-01 3.253028706723922397e-05
3.218187444754916447e-04 3.275444603954473233e-01 2.729518768541316923e-05
3.232770360493627832e-04 3.087540037748401911e-01 2.288438085989963447e-05
3.247353276232340302e-04 2.910219800041497495e-01 1.917110483536645525e-05
3.261936191971052772e-04 2.742899758571036295e-01 1.604759702451460777e-05
3.276519107709765241e-04 2.585027279944915324e-01 1.342232564218075499e-05
3.291102023448477711e-04 2.436079575895573057e-01 1.121761227738673950e-05
3.305684939187189097e-04 2.295562133662222004e-01 9.367592107577998509e-06
3.320267854925901567e-04 2.163007226382710479e-01 7.816465438080495050e-06
3.334850770664614036e-04 2.037972499568659890e-01 6.517000356809657246e-06
3.349433686403326506e-04 1.920039629920735069e-01 5.429251632381046809e-06
3.364016602142038976e-04 1.808813052916980746e-01 4.519465644585962978e-06
3.378599517880751446e-04 1.703918755774694871e-01 3.759145201104908945e-06
3.393182433619463916e-04 1.605003132546957978e-01 3.124251635605418800e-06
3.407765349358175301e-04 1.511731898268173502e-01 2.594524664060168138e-06
3.422348265096887771e-04 1.423789059209451535e-01 2.152903154928721620e-06
3.436931180835600241e-04 1.340875936444811123e-01 1.785032294903298276e-06
3.451514096574312710e-04 1.262710240062497047e-01 1.478844649476616760e-06
3.466097012313025180e-04 1.189025191483642357e-01 1.224204365677734059e-06
3.480679928051737650e-04 1.119568691472234562e-01 1.012605277292967553e-06
3.495262843790450120e-04 1.054102531536653814e-01 8.369149809669851016e-07
3.509845759529161505e-04 9.924016465341534143e-02 6.911580813017687522e-07
3.524428675267873975e-04 9.342534063954727186e-02 5.703327777197441852e-07
3.539011591006586445e-04 8.794569449880182410e-02 4.702558058286235925e-07
3.553594506745298915e-04 8.278225242323215827e-02 3.874314691637512722e-07
3.568177422484011384e-04 7.791709316785319639e-02 3.189411190874151288e-07
3.582760338222722770e-04 7.333329098374308241e-02 2.623499749035914299e-07
3.597343253961435240e-04 6.901486156439799735e-02 2.156286347696029662e-07
3.611926169700147710e-04 6.494671085112921349e-02 1.770870210850888001e-07
3.626509085438860179e-04 6.111458655087370628e-02 1.453188406991851540e-07
3.641092001177572649e-04 5.750503222704408945e-02 1.191549283048033510e-07
3.655674916916285119e-04 5.410534383094293964e-02 9.762408755543503835e-08
3.670257832654997589e-04 5.090352854783494058e-02 7.992025461375849717e-08
3.684840748393708974e-04 4.788826583804225295e-02 6.537498810132100671e-08
3.699423664132421444e-04 4.504887055938885249e-02 5.343444215606909204e-08
3.714006579871133914e-04 4.237525806300382336e-02 4.364010931137806366e-08
3.728589495609846384e-04 3.985791115990131722e-02 3.561273045716913493e-08
3.743172411348558853e-04 3.748784886090606588e-02 2.903886304867322514e-08
3.757755327087270239e-04 3.525659679739734376e-02 2.365967841630789373e-08
3.772338242825982709e-04 3.315615923500727508e-02 1.926162658556939493e-08
3.786921158564695179e-04 3.117899259685526919e-02 1.566866422858403509e-08
3.801504074303407648e-04 2.931798041711946787e-02 1.273578977408936953e-08
3.816086990042120118e-04 2.756640964977166708e-02 1.034367061523576929e-08
3.830669905780832588e-04 2.591794826112278974e-02 8.394181900079917895e-09
3.845252821519545058e-04 2.436662403846519970e-02 6.806705530003004426e-09
3.859835737258256443e-04 2.290680455055587109e-02 5.515062547928050875e-09
3.874418652996968913e-04 2.153317819897382704e-02 4.464972771740574820e-09
3.889001568735681383e-04 2.024073630251385647e-02 3.611952915650963825e-09
3.903584484474393853e-04 1.902475615974862089e-02 2.919579051378647524e-09
3.918167400213106322e-04 1.788078503771890759e-02 2.358051523893498082e-09
3.932750315951818792e-04 1.680462503739738392e-02 1.903010719770982980e-09
3.947333231690531262e-04 1.579231878912162532e-02 1.534560701160014867e-09
3.961916147429242648e-04 1.484013593361840043e-02 1.236464928581765058e-09
3.976499063167955117e-04 1.394456034654370860e-02 9.954843244700467773e-10
3.991081978906667587e-04 1.310227806665236090e-02 8.008329652647248743e-10
4.005664894645380057e-04 1.231016588978835202e-02 6.437308924022716135e-10
4.020247810384092527e-04 1.156528059286075251e-02 5.170370362452142551e-10
4.034830726122803912e-04 1.086484875384615550e-02 4.149481652486113494e-10
4.049413641861516382e-04 1.020625713563510541e-02 3.327522009682074540e-10
4.063996557600228852e-04 9.587043603232727612e-03 2.666262581919909330e-10
4.078579473338941322e-04 9.004888545424506729e-03 2.134714460195932543e-10
4.093162389077653791e-04 8.457606773541721454e-03 1.707778567796101603e-10
4.107745304816366261e-04 7.943139871405848623e-03 1.365143227733494070e-10
4.122328220555078731e-04 7.459548971900206021e-03 1.090384757645193265e-10
4.136911136293790116e-04 7.005007936919790609e-03 8.702343420304353241e-11
4.151494052032502586e-04 6.577796918681675341e-03 6.939809622056500931e-11
4.166076967771215056e-04 6.176296281551001653e-03 5.529855571722084915e-11
4.180659883509927526e-04 5.798980864645594292e-03 4.402860377260471899e-11
4.195242799248639996e-04 5.444414566536019337e-03 3.502764432600760014e-11
4.209825714987351381e-04 5.111245234356342863e-03 2.784465504250948352e-11
4.224408630726063851e-04 4.798199840586199125e-03 2.211707270825200905e-11
4.238991546464776321e-04 4.504079931663860885e-03 1.755368668280388988e-11
4.253574462203488791e-04 4.227757333438904482e-03 1.392079160077151093e-11
4.268157377942201260e-04 3.968170099280550825e-03 1.103098806195840120e-11
4.282740293680913730e-04 3.724318687421703661e-03 8.734132783847396655e-12
4.297323209419626200e-04 3.495262354842447808e-03 6.910032001907230636e-12
4.311906125158337585e-04 3.280115755683821188e-03 5.462547421523062730e-12
4.326489040897050055e-04 3.078045732831815370e-03 4.314845747871300683e-12
4.341071956635762525e-04 2.888268291928633436e-03 3.405573220184634951e-12
4.355654872374474995e-04 2.710045747650752408e-03 2.685777693402322391e-12
4.370237788113187465e-04 2.542684032646417170e-03 2.116434322140712254e-12
4.384820703851899934e-04 2.385530160048866810e-03 1.666458190473105138e-12
4.399403619590612404e-04 2.237969830976491853e-03 1.311109431392505013e-12
4.413986535329323790e-04 2.099425178901244762e-03 1.030714424113864883e-12
4.428569451068036259e-04 1.969352643210531013e-03 8.096413101108736054e-13
4.443152366806748729e-04 1.847240964708489084e-03 6.354799564934670720e-13
4.457735282545461199e-04 1.732609296201043699e-03 4.983861309294730138e-13
4.472318198284173669e-04 1.625005421685738090e-03 3.905574552940454805e-13
4.486901114022885054e-04 1.524004078024290615e-03 3.058150183524643947e-13
4.501484029761597524e-04 1.429205373313262696e-03 2.392696308378914784e-13
4.516066945500309994e-04 1.340233296487733155e-03 1.870558274449647690e-13
4.530649861239022464e-04 1.256734312995067384e-03 1.461200454132835448e-13
4.545232776977734934e-04 1.178376041661772849e-03 1.140520898270725449e-13
4.559815692716447403e-04 1.104846008147024761e-03 8.895115453725735091e-14
4.574398608455159873e-04 1.035850470632163718e-03 6.931940466799695891e-14
4.588981524193871259e-04 9.711133136374806895e-04 5.397752311578939355e-14
4.603564439932583728e-04 9.103750060865008209e-04 4.199774505513309092e-14
4.618147355671296198e-04 8.533916199543244239e-04 3.265080450602775120e-14
4.632730271410008668e-04 7.999339060411577492e-04 2.536393860958140948e-14
4.647313187148721138e-04 7.497864236057637547e-04 1.968767325649267560e-14
4.661896102887432523e-04 7.027467207762185192e-04 1.526957627482960505e-14
4.676479018626144993e-04 6.586245628284614776e-04 1.183353422901760593e-14
4.691061934364857463e-04 6.172412055863805286e-04 9.163404328680797149e-15
4.705644850103569933e-04 5.784287113516500822e-04 7.090128747478211393e-15
4.720227765842282402e-04 5.420293049175155774e-04 5.481586680276777964e-15
4.734810681580994872e-04 5.078947673585229149e-04 4.234609265900329840e-15
4.749393597319707342e-04 4.758858654186723814e-04 3.268701737793322670e-15
4.763976513058418728e-04 4.458718144433757784e-04 2.521111987043195199e-15
4.778559428797131197e-04 4.177297729170665426e-04 1.942960062211196751e-15
4.793142344535843667e-04 3.913443667781081148e-04 1.496202937486372822e-15
4.807725260274556137e-04 3.666072417863464462e-04 1.151256314763690571e-15
4.822308176013268607e-04 3.434166423168251957e-04 8.851328124677435115e-16
4.836891091751979992e-04 3.216770150455387930e-04 6.799856518052261654e-16
4.851474007490692462e-04 3.012986360806410406e-04 5.219704894553182577e-16
4.866056923229404932e-04 2.821972601750041896e-04 4.003566478083732453e-16
4.880639838968117402e-04 2.642937907338765145e-04 3.068336818197774449e-16
4.895222754706829871e-04 2.475139694050599009e-04 2.349708086281906094e-16
4.909805670445542341e-04 2.317880841083387264e-04 1.797958588116964801e-16
4.924388586184254811e-04 2.170506944265291282e-04 1.374676000058501496e-16
4.938971501922966197e-04 2.032403733423101503e-04 1.050209420267193441e-16
4.953554417661678666e-04 1.902994643634123078e-04 8.016898063686983249e-17
4.968137333400391136e-04 1.781738531338060351e-04 6.114933049168963378e-17
4.982720249139103606e-04 1.668127526805407391e-04 4.660493904619620479e-17
4.997303164877816076e-04 1.561685014949014459e-04 3.549172233028839938e-17
5.011886080616528545e-04 1.461963736928589049e-04 2.700704692166335555e-17
5.026468996355241015e-04 1.368544005434067388e-04 2.053439991195199024e-17
5.041051912093952401e-04 1.281032026945811884e-04 1.560061881674275374e-17
5.055634827832664871e-04 1.199058324657923969e-04 1.184285816999397923e-17
5.070217743571377340e-04 1.122276256117246511e-04 8.983097716369963212e-18
5.084800659310089810e-04 1.050360619976089258e-04 6.808486999219056023e-18
5.099383575048802280e-04 9.830063465826367763e-05 5.156202844509465499e-18
5.113966490787513666e-04 9.199272674398615332e-05 3.901793390277999605e-18
5.128549406526226135e-04 8.608549588538323878e-05 2.950213433682511599e-18
5.143132322264938605e-04 8.055376553649495333e-05 2.228935476848313076e-18
5.157715238003651075e-04 7.537392288133248290e-05 1.682660307359060436e-18
5.172298153742363545e-04 7.052382291320918937e-05 1.269259131659026986e-18
5.186881069481076014e-04 6.598269831910988695e-05 9.566631289422221875e-19
5.201463985219788484e-04 6.173107482291131725e-05 7.204812255496695899e-19
5.216046900958499870e-04 5.775069166156949091e-05 5.421771292133524989e-19
5.230629816697212340e-04 5.402442688754451560e-05 4.076754994842162931e-19
5.245212732435924809e-04 5.053622720877057502e-05 3.062971269890267480e-19
5.259795648174637279e-04 4.727104209446633551e-05 2.299461419962096474e-19
5.274378563913349749e-04 4.421476189111335725e-05 1.724901201185839957e-19
5.288961479652061135e-04 4.135415970799707555e-05 1.292877015626854766e-19
5.303544395390773604e-04 3.867683684593109349e-05 9.682892222658555276e-20
5.318127311129486074e-04 3.617117155616506974e-05 7.246159243216579555e-20
5.332710226868198544e-04 3.382627092908297188e-05 5.418331136089197615e-20
5.347293142606911014e-04 3.163192572418101607e-05 4.048350490594965118e-20
5.361876058345623483e-04 2.957856796398748367e-05 3.022355595578698536e-20
5.376458974084335953e-04 2.765723112512696115e-05 2.254591720986551725e-20
5.391041889823047339e-04 2.585951276963724106e-05 1.680525662699714305e-20
5.405624805561759809e-04 2.417753946899152469e-05 1.251633800141483751e-20
5.420207721300472278e-04 2.260393388206322041e-05 9.314602143197697945e-21
5.434790637039184748e-04 2.113178385654459872e-05 6.926378642136114100e-21
5.449373552777897218e-04 1.975461343112367088e-05 5.146394118458354143e-21
5.463956468516609688e-04 1.846635562304948407e-05 3.820803894503224314e-21
5.478539384255322157e-04 1.726132689262289103e-05 2.834401351950111003e-21
5.493122299994033543e-04 1.613420318263737995e-05 2.100984450248831433e-21
5.507705215732746013e-04 1.507999743691219609e-05 1.556106162987482499e-21
5.522288131471458483e-04 1.409403850780818304e-05 1.151623451827372153e-21
5.536871047210170952e-04 1.317195136802665023e-05 8.516019964044007557e-22
5.551453962948883422e-04 1.230963854708804063e-05 6.292420458324549359e-22
5.566036878687594808e-04 1.150326271767209164e-05 4.645727057760800164e-22
5.580619794426307278e-04 1.074923036151152135e-05 3.427240176752308986e-22
5.595202710165019747e-04 1.004417644876872181e-05 2.526331183209516422e-22
5.609785625903732217e-04 9.384950068811664730e-06 1.860762384206264127e-22
5.624368541642444687e-04 8.768600954058297111e-06 1.369450839040659452e-22
5.638951457381157157e-04 8.192366842082746128e-06 1.007063527942976810e-22
5.653534373119869626e-04 7.653661624496984519e-06 7.399837487246606939e-23
5.668117288858581012e-04 7.150064234239024243e-06 5.433033579352054945e-23
5.682700204597293482e-04 6.679308225831861978e-06 3.985818232441065963e-23
5.697283120336005952e-04 6.239272005937810009e-06 2.921779802550183861e-23
5.711866036074718421e-04 5.827969674122169934e-06 2.140091631268773714e-23
5.726448951813430891e-04 5.443542436181640969e-06 1.566289901310287660e-23
5.741031867552142277e-04 5.084250554682022207e-06 1.145425427522966373e-23
5.755614783290854746e-04 4.748465803504913036e-06 8.369825139272130536e-24
5.770197699029567216e-04 4.434664395228500467e-06 6.111120437964304133e-24
5.784780614768279686e-04 4.141420352069068750e-06 4.458411947231510968e-24
5.799363530506992156e-04 3.867399292900291832e-06 3.250082892960484483e-24
5.813946446245704626e-04 3.611352610546949178e-06 2.367356017077430372e-24
5.828529361984417095e-04 3.372112015129399041e-06 1.723009232157735879e-24
5.843112277723128481e-04 3.148584420720088583e-06 1.253044594338986880e-24
5.857695193461840951e-04 2.939747153966636374e-06 9.105427548531897901e-25
5.872278109200553421e-04 2.744643464647643149e-06 6.611333297120418508e-25
5.886861024939265890e-04 2.562378319356769473e-06 4.796590616405544456e-25
5.901443940677978360e-04 2.392114460668034004e-06 3.477211827457642857e-25
5.916026856416689746e-04 2.233068715221034486e-06 2.518746939667001161e-25
5.930609772155402215e-04 2.084508535184739423e-06 1.823025806066474382e-25
5.945192687894114685e-04 1.945748758517372711e-06 1.318426701378149265e-25
5.959775603632827155e-04 1.816148574339124128e-06 9.527392484302548474e-26
5.974358519371539625e-04 1.695108680579974278e-06 6.879343829042769307e-26
5.988941435110252095e-04 1.582068621858687543e-06 4.963349623780495832e-26
6.003524350848964564e-04 1.476504296293728248e-06 3.578142347298614701e-26
6.018107266587675950e-04 1.377925620647235184e-06 2.577479692647341714e-26
6.032690182326388420e-04 1.285874343859456000e-06 1.855187389772114692e-26
6.047273098065100889e-04 1.199921999648562976e-06 1.334243844694193835e-26
6.061856013803813359e-04 1.119667989429120739e-06 9.588209732429947565e-27
6.076438929542525829e-04 1.044737787346384266e-06 6.884854006536572112e-27
6.091021845281238299e-04 9.747812597337245676e-07 4.939771255895329703e-27
6.105604761019950769e-04 9.094710917792715729e-07 3.541390638022799949e-27
6.120187676758662154e-04 8.485013146373803381e-07 2.536855462668584040e-27
6.134770592497374624e-04 7.915859266422059294e-07 1.815818791105491224e-27
6.149353508236087094e-04 7.384576026766904323e-07 1.298686066895686125e-27
6.163936423974799564e-04 6.888664861214843887e-07 9.280914017965674093e-28
6.178519339713512033e-04 6.425790581569536681e-07 6.627232549064721933e-28
6.193102255452223419e-04 5.993770795185237154e-07 4.728556298960936570e-28
6.207685171190935889e-04 5.590566001121604826e-07 3.371163461073378820e-28
6.222268086929648358e-04 5.214270321849619373e-07 2.401518579923927198e-28
6.236851002668360828e-04 4.863102830155405525e-07 1.709412926981466825e-28
6.251433918407073298e-04 4.535399433423380818e-07 1.215802157422463244e-28
6.266016834145785768e-04 4.229605279855994140e-07 8.640397617527568106e-29
6.280599749884498238e-04 3.944267653414957686e-07 6.135633927440402687e-29
6.295182665623209623e-04 3.678029326359156956e-07 4.353514998078673137e-29
6.309765581361922093e-04 3.429622340215188184e-07 3.086565820432885283e-29
6.324348497100634563e-04 3.197862187853367869e-07 2.186582828926458720e-29
6.338931412839347032e-04 2.981642371066794405e-07 1.547787079308535338e-29
6.353514328578059502e-04 2.779929309666774668e-07 1.094741025216009077e-29
6.368097244316770888e-04 2.591757579623116262e-07 7.736890726167244377e-30
6.382680160055483358e-04 2.416225459199274211e-07 5.463568916326931105e-30
6.397263075794195827e-04 2.252490763363699308e-07 3.855150003070225152e-30
6.411845991532908297e-04 2.099766948007668462e-07 2.718072455170972098e-30
6.426428907271620767e-04 1.957319466670697974e-07 1.914854019949071940e-30
6.441011823010333237e-04 1.824462363571284669e-07 1.347923376682394504e-30
6.455594738749045707e-04 1.700555087769888410e-07 9.480901456039130828e-31
6.470177654487757092e-04 1.584999514254276752e-07 6.663293648554288227e-31
6.484760570226469562e-04 1.477237158641209155e-07 4.679324528067441158e-31
6.499343485965182032e-04 1.376746573034895163e-07 3.283464100742283210e-31
6.513926401703894501e-04 1.283040911375797181e-07 2.302164069852738831e-31
6.528509317442606971e-04 1.195665653357140027e-07 1.612854401362684380e-31
6.543092233181319441e-04 1.114196476682643717e-07 1.129039012902113264e-31
6.557675148920031911e-04 1.038237268091986482e-07 7.897281647731415888e-32
6.572258064658743296e-04 9.674182641916150446e-08 5.519518559030068060e-32
6.586840980397455766e-04 9.013943137016987449e-08 3.854603061341371182e-32
6.601423896136168236e-04 8.398432532663463897e-08 2.689756829955076962e-32
6.616006811874880706e-04 7.824643894770281170e-08 1.875431770815791809e-32
6.630589727613593175e-04 7.289770802300382161e-08 1.306605288972454635e-32
6.645172643352304561e-04 6.791194089796847975e-08 9.095832363737692158e-33
6.659755559091017031e-04 6.326469458621210652e-08 6.326964192071581707e-33
6.674338474829729501e-04 5.893315900514922919e-08 4.397473169426541871e-33
6.688921390568441970e-04 5.489604880722815535e-08 3.053978062758621971e-33
6.703504306307154440e-04 5.113350231311208821e-08 2.119256485334989977e-33
6.718087222045866910e-04 4.762698708488639222e-08 1.469454088489082277e-33
6.732670137784579380e-04 4.435921170712773264e-08 1.018083538202220766e-33
6.747253053523290765e-04 4.131404337150599612e-08 7.047996858930699078e-34
6.761835969262003235e-04 3.847643088667820324e-08 4.875317247577607089e-34
6.776418885000715705e-04 3.583233275963457183e-08 3.369728833321222972e-34
6.791001800739428175e-04 3.336865001750642417e-08 2.327244001255960905e-34
6.805584716478140644e-04 3.107316346024516430e-08 1.605993480817736638e-34
6.820167632216852030e-04 2.893447505459376369e-08 1.107389826780787956e-34
6.834750547955564500e-04 2.694195319852261468e-08 7.629782782344226250e-35
6.849333463694276970e-04 2.508568160283647000e-08 5.252652997919396263e-35
6.863916379432989439e-04 2.335641155307643243e-08 3.613267723563919499e-35
6.878499295171701909e-04 2.174551733020677477e-08 2.483570341672670635e-35
6.893082210910414379e-04 2.024495458295085703e-08 1.705719762466297271e-35
6.907665126649126849e-04 1.884722145809511562e-08 1.170560299190796303e-35
6.922248042387838234e-04 1.754532230766848816e-08 8.026658623388053585e-36
6.936830958126550704e-04 1.633273380368095629e-08 5.499594739077447525e-36
6.951413873865263174e-04 1.520337330213017745e-08 3.765143005586429370e-36
6.965996789603975644e-04 1.415156930828801551e-08 2.575651837376758775e-36
6.980579705342688113e-04 1.317203390493049572e-08 1.760547436026437406e-36
6.995162621081399499e-04 1.225983701419404005e-08 1.202439399908613477e-36
7.009745536820111969e-04 1.141038237218044567e-08 8.206038650838535948e-37
7.024328452558824439e-04 1.061938510333185307e-08 5.595756542392415417e-37
7.038911368297536908e-04 9.882850788974806051e-09 3.812755507403069197e-37
7.053494284036249378e-04 9.197055931345014233e-09 2.595816543738948784e-37
7.068077199774961848e-04 8.558529720859261375e-09 1.765891140980959185e-37
7.082660115513674318e-04 7.964037020442552480e-09 1.200352365465588931e-37
7.097243031252385703e-04 7.410562486367881183e-09 8.152831572565165689e-38
7.111825946991098173e-04 6.895295750346528966e-09 5.533030716280432862e-38
7.126408862729810643e-04 6.415617592547324241e-09 3.752084278943216518e-38
7.140991778468523113e-04 5.969087039839829047e-09 2.542359617114274625e-38
7.155574694207235582e-04 5.553429327874434548e-09 1.721298820755853247e-38
7.170157609945948052e-04 5.166524669649753924e-09 1.164475763334631702e-38
7.184740525684660522e-04 4.806397776989416504e-09 7.871536786580368122e-39
7.199323441423371907e-04 4.471208084880328844e-09 5.316716434307974219e-39
7.213906357162084377e-04 4.159240631919624312e-09 3.588247239822745386e-39
7.228489272900796847e-04 3.868897553202346396e-09 2.419781287374805569e-39
7.243072188639509317e-04 3.598690144860542966e-09 1.630514860654399587e-39
7.257655104378221787e-04 3.347231462158960962e-09 1.097812829335596045e-39
7.272238020116933172e-04 3.113229415568156853e-09 7.385616195110517075e-40
7.286820935855645642e-04 2.895480331587912189e-09 4.964780602554587560e-40
7.301403851594358112e-04 2.692862947292040480e-09 3.334788389268393573e-40
7.315986767333070582e-04 2.504332809618891506e-09 2.238161356232670353e-40
7.330569683071783051e-04 2.328917052351165505e-09 1.500960966352438739e-40
7.345152598810495521e-04 2.165709525522287436e-09 1.005778381234453433e-40
7.359735514549207991e-04 2.013866253660962258e-09 6.734263220855659233e-41
7.374318430287919376e-04 1.872601200851907829e-09 4.505393951670471122e-41
7.388901346026631846e-04 1.741182322052173241e-09 3.011829264239002677e-41
7.403484261765344316e-04 1.618927881469247281e-09 2.011790804850502426e-41
7.418067177504056786e-04 1.505203020082955404e-09 1.342734605364898639e-41


==> Data/ResNet50V2_end_layer_hist.txt <==
-2.560000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.680000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.840000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.240000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.550000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.450000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.350000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.150000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.050000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.968750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.906250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.843750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.781250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.656250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.593750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.531250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.468750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.343750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.281250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.218750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.156250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.031250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.781250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.156250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.921875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.765625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.609375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.453125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.296875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.140625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.984375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.828125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.671875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.515625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.359375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.203125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.046875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.890625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.734375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.578125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.421875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.265625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.109375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.953125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.796875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.640625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.484375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.328125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.210937500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.132812500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.054687500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.765625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.984375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.203125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.421875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.640625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.859375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.078125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.296875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.515625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.929687500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.539062500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.148437500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.757812500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.367187500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.765625000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.835937500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.882812500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.929687500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.080729166666666713e-01
-1.464843750000000000e-03 0.000000000000000000e+00 2.232142857142857192e-02 1.977678571428571397e+00
-6.103515625000000000e-04 1.980468750000000000e+00 3.503515625000000000e+01 9.012500000000000000e+01
-1.220703125000000000e-04 4.085281250000000000e+03 3.984882812500000000e+03 3.715335937500000000e+03
1.220703125000000000e-04 3.378906250000000000e+00 2.046875000000000000e+01 9.586328125000000000e+01
6.103515625000000000e-04 0.000000000000000000e+00 8.928571428571428076e-03 3.191964285714285476e-01
1.464843750000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.929687500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.882812500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.835937500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.765625000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.367187500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.757812500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.148437500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.539062500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.929687500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.515625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.296875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.078125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.859375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.640625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.421875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.203125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.984375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.765625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.054687500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.132812500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.210937500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.328125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.484375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.796875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.953125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.109375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.265625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.421875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.578125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.734375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.890625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.046875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.203125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.359375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.515625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.671875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.828125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.984375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.140625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.296875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.453125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.609375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.765625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.921875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.156250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.468750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.781250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.031250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.156250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.218750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.281250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.343750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.468750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.531250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.593750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.656250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.781250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.843750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.906250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.968750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.050000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.150000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.350000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.450000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.550000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.240000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.840000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.680000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_end_layer_pdf_G.txt <==
-4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.734375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.953125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.859375000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.953125000000000000e-03 0.000000000000000000e+00 4.477524535994400014e-306 1.149205373083706641e-94
-9.765625000000000000e-04 3.538769479975390992e-191 4.468986273135122613e-74 1.665756385815687039e-21
-2.441406250000000000e-04 1.921079911346464708e-09 1.221321458029822893e-01 1.266474394865675208e+02
0.000000000000000000e+00 1.171877268466407440e+04 7.710511719648503458e+03 4.327850554494707467e+03
2.441406250000000000e-04 9.073433342172588634e-08 1.034410360262758843e-01 1.328276627081887966e+02
9.765625000000000000e-04 1.760991106634134524e-184 2.299643510508413153e-74 2.015486782323853278e-21
1.953125000000000000e-03 0.000000000000000000e+00 1.185607580107721871e-306 1.682420621611127081e-94
3.906250000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.859375000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.171875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.953125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.734375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_end_layer_pdf_GG.txt <==
-4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.441655610264709903e-277
-3.125000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.244729963185886165e-221
-2.734375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.215296236099680935e-193
-2.343750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.234039239967717629e-165
-1.953125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.311877071549938167e-137
-1.562500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.473757732597611280e-109
-1.171875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.774452091834339565e-81
-7.812500000000000000e-03 0.000000000000000000e+00 1.337117502429369178e-241 2.345509035365768496e-53
-5.859375000000000000e-03 0.000000000000000000e+00 1.507282984325879949e-167 2.830909123851189695e-39
-3.906250000000000000e-03 0.000000000000000000e+00 1.502241768584158132e-99 3.580433807625437816e-25
-1.953125000000000000e-03 7.218287653450949858e-144 6.846140015568855188e-40 4.867268484643962293e-11
-9.765625000000000000e-04 6.092173960733927210e-50 7.782893565761829687e-15 5.953238840761063003e-04
-2.441406250000000000e-04 9.463883472335809111e-04 6.820976471750353376e+00 1.291723686533074158e+02
0.000000000000000000e+00 1.308615279091099001e+04 1.084320289434631923e+04 8.007361460263609843e+03
2.441406250000000000e-04 4.913938040352860449e-03 6.869009866178435786e+00 1.448570787037839978e+02
9.765625000000000000e-04 1.460565894450655970e-48 7.860689442379319312e-15 6.671619827412025340e-04
1.953125000000000000e-03 5.950832162265126909e-142 6.927688230165813858e-40 5.452778748367862510e-11
3.906250000000000000e-03 0.000000000000000000e+00 1.523569291745049590e-99 4.009804867447716561e-25
5.859375000000000000e-03 0.000000000000000000e+00 1.530998391722965631e-167 3.169778426669108725e-39
7.812500000000000000e-03 0.000000000000000000e+00 1.359748091424973247e-241 2.625911845856403774e-53
1.171875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.986199859585724510e-81
1.562500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.649396225333950383e-109
1.953125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.468066508738179223e-137
2.343750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.380841253794249791e-165
2.734375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.359768560060518312e-193
3.125000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.392612646167449749e-221
3.906250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.612762969116567577e-277
4.687500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_mid_layer_e100_hist_without_quantization.txt <==
-1.668640878051519394e-03 1.089428248460515114e+00
-1.640628406217670057e-03 0.000000000000000000e+00
-1.612615934383820719e-03 0.000000000000000000e+00
-1.584603462549971382e-03 0.000000000000000000e+00
-1.556590990716122044e-03 1.089428248460515114e+00
-1.528578518882272707e-03 0.000000000000000000e+00
-1.500566047048423370e-03 0.000000000000000000e+00
-1.472553575214574032e-03 3.268284745381545786e+00
-1.444541103380724695e-03 2.178856496921030228e+00
-1.416528631546875357e-03 1.089428248460515114e+00
-1.388516159713026020e-03 0.000000000000000000e+00
-1.360503687879176683e-03 1.089428248460515114e+00
-1.332491216045327345e-03 0.000000000000000000e+00
-1.304478744211478008e-03 0.000000000000000000e+00
-1.276466272377628670e-03 4.357712993842060456e+00
-1.248453800543779333e-03 1.089428248460515114e+00
-1.220441328709929996e-03 1.089428248460515114e+00
-1.192428856876080658e-03 4.357712993842060456e+00
-1.164416385042231321e-03 4.357712993842060456e+00
-1.136403913208381983e-03 1.307313898152618314e+01
-1.108391441374532646e-03 7.625997739223606686e+00
-1.080378969540683309e-03 1.198371073306566714e+01
-1.052366497706833971e-03 1.198371073306566714e+01
-1.024354025872984634e-03 2.069913672074978805e+01
-9.963415540391352965e-04 2.069913672074970989e+01
-9.683290822052858507e-04 3.159341920535494097e+01
-9.403166103714365133e-04 2.069913672074978805e+01
-9.123041385375871759e-04 3.050399095689442674e+01
-8.842916667037378385e-04 3.595113219919700498e+01
-8.562791948698885011e-04 6.536569490763091039e+01
-8.282667230360391637e-04 5.773969716840730371e+01
-8.002542512021898263e-04 7.081283614993348863e+01
-7.722417793683404889e-04 9.695911411298585847e+01
-7.442293075344911515e-04 1.067639683491304936e+02
-7.162168357006418141e-04 1.514305265360110297e+02
-6.882043638667923683e-04 1.470728135421695413e+02
-6.601918920329430309e-04 1.721296632567614040e+02
-6.321794201990936935e-04 1.982759412198137738e+02
-6.041669483652443561e-04 2.440319276551554140e+02
-5.761544765313950187e-04 2.734464903635893052e+02
-5.481420046975456813e-04 3.268284745381545804e+02
-5.201295328636963439e-04 3.268284745381545804e+02
-4.921170610298470065e-04 3.878364564519434339e+02
-4.641045891959976692e-04 4.379501558811271025e+02
-4.360921173621483318e-04 5.294621287518103827e+02
-4.080796455282989944e-04 5.741286869386915441e+02
-3.800671736944496570e-04 5.970066801563623358e+02
-3.520547018606003196e-04 6.656406598093748244e+02
-3.240422300267509822e-04 6.841609400332035875e+02
-2.960297581929016448e-04 7.691363434131237682e+02
-2.680172863590523074e-04 8.650060292776490769e+02
-2.400048145252029700e-04 9.336400089306615655e+02
-2.119923426913536326e-04 9.434448631668061580e+02
-1.839798708575042952e-04 1.020794268807502704e+03
-1.559673990236549578e-04 1.044761690273634031e+03
-1.279549271898056204e-04 1.124289952411251761e+03
-9.994245535595628303e-05 1.177671936585816866e+03
-7.192998352210694564e-05 1.202728786300408728e+03
-4.391751168825760825e-05 1.168956510598132809e+03
-1.590503985440827085e-05 1.197281645058106278e+03
1.210743197944106654e-05 1.140631376138159339e+03
4.011990381329040393e-05 1.135184234895856889e+03
6.813237564713974133e-05 1.215801925281934928e+03
9.614484748098907872e-05 1.136273663144317425e+03
1.241573193148384161e-04 1.165688225852751202e+03
1.521697911486877535e-04 1.083981107218212628e+03
1.801822629825370909e-04 1.052387688012857780e+03
2.081947348163864283e-04 9.783065671175426132e+02
2.362072066502357657e-04 9.499814326575692576e+02
2.642196784840851031e-04 8.965994484829971043e+02
2.922321503179346573e-04 7.277380699716242134e+02
3.202446221517839947e-04 7.658680586677421616e+02
3.482570939856333321e-04 6.667300880578353599e+02
3.762695658194826695e-04 6.198846733740331274e+02
4.042820376533320069e-04 5.741286869386915441e+02
4.322945094871813443e-04 5.011369942918369702e+02
4.603069813210306817e-04 4.226981604026798891e+02
4.883194531548800191e-04 3.693161762281146707e+02
5.163319249887293565e-04 3.104870508112468315e+02
5.443443968225786939e-04 3.202919050473914808e+02
5.723568686564280313e-04 2.549262101397605704e+02
6.003693404902773686e-04 2.396742146613133571e+02
6.283818123241267060e-04 1.993653694682742810e+02
6.563942841579760434e-04 1.917393717290506743e+02
6.844067559918253808e-04 1.503410982875510911e+02
7.124192278256747182e-04 1.165688225852751287e+02
7.404316996595240556e-04 1.394468158029459346e+02
7.684441714933733930e-04 1.013168271068279154e+02
7.964566433272227304e-04 7.408112089531503841e+01
8.244691151610720678e-04 5.882912541686781793e+01
8.524815869949214052e-04 6.427626665917040327e+01
8.804940588287707426e-04 5.011369942918369702e+01
9.085065306626200800e-04 3.486170395073648365e+01
9.365190024964694174e-04 4.139827344149957611e+01
9.645314743303187548e-04 2.723570621151288051e+01
9.925439461641680922e-04 1.307313898152618314e+01
1.020556417998017430e-03 1.852028022382875960e+01
1.048568889831866767e-03 1.852028022382875960e+01
1.076581361665716104e-03 1.634142372690772760e+01
1.104593833499565442e-03 1.198371073306566714e+01
1.132606305333414779e-03 6.536569490763091572e+00
1.160618777167264117e-03 1.307313898152618314e+01
1.188631249001113454e-03 5.447141242302576458e+00
1.216643720834962791e-03 0.000000000000000000e+00
1.244656192668812129e-03 4.357712993842060456e+00
1.272668664502661466e-03 2.178856496921030228e+00
1.300681136336510803e-03 4.357712993842060456e+00
1.328693608170360141e-03 5.447141242302576458e+00
1.356706080004209478e-03 1.089428248460515114e+00
1.384718551838058816e-03 1.089428248460515114e+00
1.412731023671908153e-03 2.178856496921030228e+00
1.440743495505757490e-03 1.089428248460515114e+00
1.468755967339606828e-03 1.089428248460515114e+00
1.496768439173456165e-03 1.089428248460515114e+00
1.524780911007305503e-03 1.089428248460515114e+00
1.552793382841154840e-03 0.000000000000000000e+00
1.580805854675004177e-03 0.000000000000000000e+00
1.608818326508853515e-03 0.000000000000000000e+00
1.636830798342702852e-03 0.000000000000000000e+00
1.664843270176552190e-03 0.000000000000000000e+00
1.692855742010401527e-03 0.000000000000000000e+00
1.720868213844250864e-03 0.000000000000000000e+00
1.748880685678100202e-03 1.089428248460515114e+00


==> Data/ResNet50V2_mid_layer_e100_pdf_without_quantization.txt <==
-1.654634642134594725e-03 5.014231251591000360e-02 9.366191640969336041e-03
-1.626622170300745388e-03 6.773557155987459943e-02 1.383782177779886886e-02
-1.598609698466896050e-03 9.113651088372118347e-02 2.030968500249845377e-02
-1.570597226633046713e-03 1.221306542711528831e-01 2.961211341066663505e-02
-1.542584754799197376e-03 1.630072983247214391e-01 4.289102073763458728e-02
-1.514572282965348038e-03 2.166869435893745144e-01 6.171548144334846470e-02
-1.486559811131498701e-03 2.868764287185205930e-01 8.821706857516817268e-02
-1.458547339297649363e-03 3.782564645853441210e-01 1.252685021912001984e-01
-1.430534867463800026e-03 4.967066852594734239e-01 1.767103181120901756e-01
-1.402522395629950689e-03 6.495736765281132641e-01 2.476353806931574086e-01
-1.374509923796101351e-03 8.459876655173637072e-01 3.447420353053712305e-01
-1.346497451962252014e-03 1.097233602844597034e+00 4.767673977952371356e-01
-1.318484980128402676e-03 1.417182177803740117e+00 6.550125483896231948e-01
-1.290472508294553339e-03 1.822785804236248364e+00 8.939710432706976517e-01
-1.262460036460704002e-03 2.334643718650217803e+00 1.212070956793607657e+00
-1.234447564626854664e-03 2.977638955319715564e+00 1.632538378580247196e+00
-1.206435092793005327e-03 3.781648014979610561e+00 2.184386661646316785e+00
-1.178422620959155990e-03 4.782321435127217413e+00 2.903530509138101845e+00
-1.150410149125306652e-03 6.021930118776128715e+00 3.834016990551309956e+00
-1.122397677291457315e-03 7.550268117056246453e+00 5.029356648840033195e+00
-1.094385205457607977e-03 9.425597544594413790e+00 6.553926950019427267e+00
-1.066372733623758640e-03 1.171561542333884098e+01 8.484407523171247689e+00
-1.038360261789909303e-03 1.449841553244115211e+01 1.091119219888001446e+01
-1.010347789956059965e-03 1.786341087629871893e+01 1.393970724092173086e+01
-9.823353181222106278e-04 2.191217432384389596e+01 1.769154907373187413e+01
-9.543228462883611820e-04 2.675914655066105396e+01 2.230533917595956694e+01
-9.263103744545118446e-04 3.253215194808983313e+01 2.793717981809246709e+01
-8.982979026206625072e-04 3.937265505762573525e+01 3.476058336321151643e+01
-8.702854307868131698e-04 4.743568284405857582e+01 4.296574147797284837e+01
-8.422729589529638324e-04 5.688933232343233470e+01 5.275800044697771796e+01
-8.142604871191144950e-04 6.791377937395317588e+01 6.435541644489222790e+01
-7.862480152852651576e-04 8.069970369669718480e+01 7.798528152284184500e+01
-7.582355434514158202e-04 9.544604760207764116e+01 9.387953830655467868e+01
-7.302230716175664828e-04 1.123570333092903439e+02 1.122690395871773461e+02
-7.022105997837170370e-04 1.316383754315467058e+02 1.333766580592812261e+02
-6.741981279498676996e-04 1.534926428365129141e+02 1.574093105741155796e+02
-6.461856561160183622e-04 1.781137474975189718e+02 1.845490286779668168e+02
-6.181731842821690248e-04 2.056805674205320713e+02 2.149432801945170866e+02
-5.901607124483196874e-04 2.363497460662132710e+02 2.486948215600655203e+02
-5.621482406144703500e-04 2.702477513312550172e+02 2.858514330876608369e+02
-5.341357687806210126e-04 3.074623221226136707e+02 3.263959542572311534e+02
-5.061232969467716752e-04 3.480334783914348122e+02 3.702370881064534274e+02
-4.781108251129223378e-04 3.919443192285768873e+02 4.172014774633003640e+02
-4.500983532790730005e-04 4.391118807901768264e+02 4.670275661968996133e+02
-4.220858814452236631e-04 4.893783684509922978e+02 5.193617418461415127e+02
-3.940734096113743257e-04 5.425031122292575674e+02 5.737572092284069640e+02
-3.660609377775249883e-04 5.981556172800119384e+02 6.296759669712797631e+02
-3.380484659436756509e-04 6.559100877097632747e+02 6.864941514071574602e+02
-3.100359941098263135e-04 7.152417870711964270e+02 7.435108781716523936e+02
-2.820235222759769761e-04 7.755255565201849777e+02 7.999605565927648740e+02
-2.540110504421276387e-04 8.360367335060878986e+02 8.550284830091802633e+02
-2.259985786082783013e-04 8.959545872552048422e+02 9.078693456327901004e+02
-1.979861067744289639e-04 9.543681893987179592e+02 9.576281057230204397e+02
-1.699736349405796265e-04 1.010284322815716223e+03 1.003462568379735785e+03
-1.419611631067302891e-04 1.062636495753095687e+03 1.044566831596921475e+03
-1.139486912728809517e-04 1.110293114821622794e+03 1.080194713663682705e+03
-8.593621943903161434e-05 1.152060660309333343e+03 1.109682214007348648e+03
-5.792374760518227694e-05 1.186671928839609336e+03 1.132468066084906468e+03
-2.991127577133293955e-05 1.212730054841090578e+03 1.148111494875437984e+03
-1.898803937483602156e-06 1.228479642062146695e+03 1.156306394557705062e+03
2.611366789636573524e-05 1.229769637111127849e+03 1.156891289417931603e+03
5.412613973021507263e-05 1.215747514880358040e+03 1.149854625200313649e+03
8.213861156406441003e-05 1.191081978745853576e+03 1.135335148684646356e+03
1.101510833979137474e-04 1.157637845258131620e+03 1.113617358071622675e+03
1.381635552317630848e-04 1.116842307523623731e+03 1.085122232578096373e+03
1.661760270656124222e-04 1.069976356542683561e+03 1.050393663219490691e+03
1.941884988994617596e-04 1.018243046252983731e+03 1.010081195689872061e+03
2.222009707333110970e-04 9.627830830331658944e+02 9.649198499021657653e+02
2.502134425671604344e-04 9.046729992411853800e+02 9.157078909663543982e+02
2.782259144010098802e-04 8.449173752389239098e+02 8.632834880152170172e+02
3.062383862348593260e-04 7.844397926475336362e+02 8.085012084741880471e+02
3.342508580687086634e-04 7.240746870352982114e+02 7.522092575555018357e+02
3.622633299025580008e-04 6.645611425667665344e+02 6.952282904427897847e+02
3.902758017364073382e-04 6.065390868818398076e+02 6.383325049297577607e+02
4.182882735702566756e-04 5.505480053125896802e+02 5.822335742613431648e+02
4.463007454041060130e-04 4.970280820895409875e+02 5.275678138909144081e+02
4.743132172379553504e-04 4.463235408669877415e+02 4.748868025284710370e+02
5.023256890718046878e-04 3.986878726032509803e+02 4.246515075795728649e+02
5.303381609056540252e-04 3.542905917841419523e+02 3.772298071943241098e+02
5.583506327395033626e-04 3.132251434573408346e+02 3.328971634021642103e+02
5.863631045733527000e-04 2.755175871940815000e+02 2.918400889677417354e+02
6.143755764072020373e-04 2.411357047376116043e+02 2.541619682529489808e+02
6.423880482410513747e-04 2.099982112493988211e+02 2.198907408972108612e+02
6.704005200749007121e-04 1.819837917453764646e+02 1.889879358628074897e+02
6.984129919087500495e-04 1.569397310110826425e+02 1.613585498879841680e+02
7.264254637425993869e-04 1.346899539559359482e+02 1.368612948022131377e+02
7.544379355764487243e-04 1.150423414682730083e+02 1.153187876742034916e+02
7.824504074102980617e-04 9.779523232738596050e+01 9.652732105647908156e+01
8.104628792441473991e-04 8.274306308333488857e+01 8.026592224256688723e+01
8.384753510779967365e-04 6.968113397617045734e+01 6.630448532895309199e+01
8.664878229118460739e-04 5.840951931874186442e+01 5.441083342032499104e+01
8.945002947456954113e-04 4.873616508160190364e+01 4.435663677257874582e+01
9.225127665795447487e-04 4.047923478662073649e+01 3.592217318743352905e+01
9.505252384133940861e-04 3.346877758452833973e+01 2.889996765970590076e+01
9.785377102472434235e-04 2.754780009520870721e+01 2.309738815069468743e+01
1.006550182081092761e-03 2.257282688705986473e+01 1.833830325265278560e+01
1.034562653914942098e-03 1.841403408929425467e+01 1.446392593345498412e+01
1.062575125748791436e-03 1.495503731327614538e+01 1.133297654032120683e+01
1.090587597582640773e-03 1.209240952908125877e+01 8.821299182965910646e+00
1.118600069416490110e-03 9.734997472930317031e+00 6.821060090178485247e+00
1.146612541250339448e-03 7.803097148544458683e+00 5.239646173388541328e+00
1.174625013084188785e-03 6.227540543484654023e+00 3.998368407744565811e+00
1.202637484918038123e-03 4.948737231254904501e+00 3.031059177822169826e+00
1.230649956751887460e-03 3.915706401083371979e+00 2.282636646185721485e+00
1.258662428585736797e-03 3.085127292988401049e+00 1.707693465450269121e+00
1.286674900419586135e-03 2.420429180670772507e+00 1.269152499467155693e+00
1.314687372253435472e-03 1.890936035377028812e+00 9.370191436259357465e-01
1.342699844087284810e-03 1.471075859600619706e+00 6.872486250776923544e-01
1.370712315921134147e-03 1.139660394275753941e+00 5.007374312318205734e-01
1.398724787754983484e-03 8.792374364459235592e-01 3.624407296600519190e-01
1.426737259588832822e-03 6.755152913437075801e-01 2.606121724740432244e-01
1.454749731422682159e-03 5.168568429495481453e-01 1.861586233108653288e-01
1.482762203256531497e-03 3.938392718563931694e-01 1.320998675411111933e-01
1.510774675090380834e-03 2.988744879981020675e-01 9.312201552465243504e-02
1.538787146924230171e-03 2.258847903295143067e-01 6.521283997832870438e-02
1.566799618758079509e-03 1.700280334925922399e-01 4.536747640612010662e-02
1.594812090591928846e-03 1.274665984523944973e-01 3.135356233628115025e-02
1.622824562425778184e-03 9.517466482577413567e-02 2.152583083562742070e-02
1.650837034259627521e-03 7.077861161019076419e-02 1.468127304222868051e-02
1.678849506093476858e-03 5.242578425662488412e-02 9.947140907758025147e-03
1.706861977927326196e-03 3.867732253766569678e-02 6.695200478500304593e-03
1.734874449761175533e-03 2.842121664829490649e-02 4.476717230454560666e-03
1.762886921595024870e-03 2.080222685882519851e-02 2.973627073585408120e-03


==> Data/ResNet50V2_mid_layer_e2_hist_without_quantization.txt <==
-2.215006155893206596e-03 3.132087877246905183e+00
-2.195519104877368018e-03 1.566043938623452592e+00
-2.176032053861529439e-03 0.000000000000000000e+00
-2.156545002845690426e-03 0.000000000000000000e+00
-2.137057951829851848e-03 0.000000000000000000e+00
-2.117570900814013269e-03 0.000000000000000000e+00
-2.098083849798174690e-03 0.000000000000000000e+00
-2.078596798782336112e-03 0.000000000000000000e+00
-2.059109747766497099e-03 0.000000000000000000e+00
-2.039622696750658520e-03 0.000000000000000000e+00
-2.020135645734819942e-03 0.000000000000000000e+00
-2.000648594718981363e-03 1.566043938623452592e+00
-1.981161543703142784e-03 0.000000000000000000e+00
-1.961674492687304205e-03 0.000000000000000000e+00
-1.942187441671465193e-03 0.000000000000000000e+00
-1.922700390655626614e-03 1.566043938623452592e+00
-1.903213339639788036e-03 0.000000000000000000e+00
-1.883726288623949240e-03 0.000000000000000000e+00
-1.864239237608110661e-03 0.000000000000000000e+00
-1.844752186592271866e-03 1.566043938623452592e+00
-1.825265135576433287e-03 0.000000000000000000e+00
-1.805778084560594708e-03 1.566043938623452592e+00
-1.786291033544756129e-03 0.000000000000000000e+00
-1.766803982528917334e-03 0.000000000000000000e+00
-1.747316931513078538e-03 0.000000000000000000e+00
-1.727829880497239960e-03 1.566043938623452592e+00
-1.708342829481401381e-03 1.566043938623452592e+00
-1.688855778465562802e-03 0.000000000000000000e+00
-1.669368727449724006e-03 0.000000000000000000e+00
-1.649881676433885211e-03 1.566043938623452592e+00
-1.630394625418046632e-03 0.000000000000000000e+00
-1.610907574402208053e-03 0.000000000000000000e+00
-1.591420523386369475e-03 0.000000000000000000e+00
-1.571933472370530679e-03 1.566043938623435050e+00
-1.552446421354691884e-03 3.132087877246905183e+00
-1.532959370338853305e-03 0.000000000000000000e+00
-1.513472319323014726e-03 0.000000000000000000e+00
-1.493985268307176147e-03 3.132087877246870100e+00
-1.474498217291337352e-03 0.000000000000000000e+00
-1.455011166275498773e-03 1.566043938623435050e+00
-1.435524115259659977e-03 1.566043938623452592e+00
-1.416037064243821399e-03 1.566043938623452592e+00
-1.396550013227982820e-03 0.000000000000000000e+00
-1.377062962212144024e-03 0.000000000000000000e+00
-1.357575911196305446e-03 1.566043938623435050e+00
-1.338088860180466650e-03 1.566043938623452592e+00
-1.318601809164628071e-03 1.566043938623452592e+00
-1.299114758148789493e-03 0.000000000000000000e+00
-1.279627707132950697e-03 1.566043938623452592e+00
-1.260140656117112118e-03 6.264175754493740200e+00
-1.240653605101273323e-03 3.132087877246905183e+00
-1.221166554085434744e-03 4.698131815870357997e+00
-1.201679503069596165e-03 6.264175754493740200e+00
-1.182192452053757370e-03 1.566043938623452592e+00
-1.162705401037918791e-03 3.132087877246905183e+00
-1.143218350022080212e-03 0.000000000000000000e+00
-1.123731299006241417e-03 1.096230757036416747e+01
-1.104244247990402838e-03 3.132087877246870100e+00
-1.084757196974564042e-03 6.264175754493810366e+00
-1.065270145958725464e-03 4.698131815870357997e+00
-1.045783094942886885e-03 6.264175754493740200e+00
-1.026296043927048089e-03 9.396263631740715994e+00
-1.006808992911209510e-03 1.252835150898748040e+01
-9.873219418953707149e-04 1.722648332485797695e+01
-9.678348908795321361e-04 6.264175754493810366e+00
-9.483478398636935574e-04 6.264175754493740200e+00
-9.288607888478547618e-04 1.096230757036416747e+01
-9.093737378320161831e-04 1.566043938623435139e+01
-8.898866868161773875e-04 2.505670301797524147e+01
-8.703996358003388088e-04 1.566043938623452547e+01
-8.509125847845002300e-04 1.722648332485778511e+01
-8.314255337686614344e-04 3.601901058833940539e+01
-8.119384827528228557e-04 2.975483483384526906e+01
-7.924514317369840601e-04 2.505670301797524147e+01
-7.729643807211454814e-04 4.384923028145666990e+01
-7.534773297053069026e-04 4.228318634283274946e+01
-7.339902786894681071e-04 5.324549391319738589e+01
-7.145032276736295283e-04 4.071714240420976694e+01
-6.950161766577909496e-04 5.481153785182022631e+01
-6.755291256419521540e-04 5.794362572906774744e+01
-6.560420746261135753e-04 7.986824086979518711e+01
-6.365550236102747797e-04 7.986824086979608239e+01
-6.170679725944362010e-04 8.613241662428988832e+01
-5.975809215785976222e-04 9.866076813327642014e+01
-5.780938705627588266e-04 1.096230757036416747e+02
-5.586068195469202479e-04 1.519062620464732163e+02
-5.391197685310814523e-04 1.299816469057465724e+02
-5.196327175152428736e-04 1.941894483893081258e+02
-5.001456664994042949e-04 1.988875802051762491e+02
-4.806586154835654993e-04 2.349065907935178927e+02
-4.611715644677269205e-04 2.349065907935152779e+02
-4.416845134518881250e-04 2.850199968294683686e+02
-4.221974624360495462e-04 2.724916453204807567e+02
-4.027104114202109675e-04 3.742845013310010245e+02
-3.832233604043721719e-04 3.805486770854989800e+02
-3.637363093885335932e-04 4.745113134029008393e+02
-3.442492583726947976e-04 4.901717527891406689e+02
-3.247622073568562188e-04 5.919646087996650294e+02
-3.052751563410176401e-04 6.499082345287255293e+02
-2.857881053251788445e-04 7.485690026620103481e+02
-2.663010543093402658e-04 8.065126283910691427e+02
-2.468140032935014702e-04 9.161357040947196992e+02
-2.273269522776628915e-04 9.881737252713985526e+02
-2.078399012618243127e-04 1.074306141895688370e+03
-1.883528502459857340e-04 1.174532953967563344e+03
-1.688657992301467216e-04 1.318608996320946972e+03
-1.493787482143081428e-04 1.326439216014064414e+03
-1.298916971984695641e-04 1.462685038674304678e+03
-1.104046461826309854e-04 1.506534268955761263e+03
-9.091759516679240663e-05 1.487741741692279902e+03
-7.143054415095382789e-05 1.623987564352484242e+03
-5.194349313511481547e-05 1.760233387012760659e+03
-3.245644211927623674e-05 1.786856133969359462e+03
-1.296939110343765800e-05 1.832271408189439398e+03
6.517659912400920741e-06 1.722648332485797710e+03
2.600471092823949948e-05 1.711686024915395592e+03
4.549176194407851190e-05 1.636515915861507892e+03
6.497881295991709064e-05 1.586402509825557445e+03
8.446586397575566937e-05 1.630251740107014029e+03
1.039529149915942481e-04 1.638081959800131472e+03
1.234399660074328268e-04 1.470515258367389151e+03
1.429270170232718393e-04 1.411005588699730652e+03
1.624140680391104180e-04 1.204287788801434999e+03
1.819011190549489967e-04 1.146344163072367337e+03
2.013881700707875755e-04 1.072740097957065018e+03
2.208752210866261542e-04 1.041419219184572739e+03
2.403622721024651666e-04 8.722864738132631146e+02
2.598493231183037454e-04 8.268711995931829506e+02
2.793363741341423241e-04 7.313425193371523392e+02
2.988234251499809029e-04 6.859272451170721752e+02
3.183104761658194816e-04 6.326817512038606992e+02
3.377975271816584940e-04 5.387191148864676506e+02
3.572845781974970727e-04 5.637758179044428744e+02
3.767716292133356515e-04 4.557187861394247079e+02
3.962586802291742302e-04 3.946430725331100575e+02
4.157457312450128090e-04 3.523598861902689805e+02
4.352327822608518214e-04 2.834539528908449029e+02
4.547198332766904001e-04 2.975483483384559804e+02
4.742068842925289789e-04 2.129819756527895436e+02
4.936939353083675576e-04 2.317745029162709898e+02
5.131809863242061363e-04 1.628685696168354298e+02
5.326680373400451488e-04 1.268495590284996553e+02
5.521550883558837275e-04 1.174532953967589464e+02
5.716421393717223062e-04 1.237174711512527523e+02
5.911291903875608850e-04 8.143428480841953387e+01
6.106162414033994637e-04 8.769846056291139291e+01
6.301032924192384761e-04 9.396263631740715994e+01
6.495903434350770549e-04 6.420780148356155337e+01
6.690773944509156336e-04 5.167944997457393441e+01
6.885644454667542123e-04 6.420780148356155337e+01
7.080514964825927911e-04 5.011340603595048293e+01
7.275385474984313698e-04 4.384923028145569646e+01
7.470255985142703822e-04 3.915109846558631546e+01
7.665126495301089610e-04 2.505670301797524147e+01
7.859997005459475397e-04 3.445296664971595391e+01
8.054867515617861184e-04 2.035857120210488347e+01
8.249738025776246972e-04 2.818879089522151915e+01
8.444608535934637096e-04 1.566043938623452547e+01
8.639479046093022883e-04 1.722648332485797695e+01
8.834349556251408671e-04 7.830219693117262736e+00
9.029220066409794458e-04 1.409439544761107221e+01
9.224090576568180246e-04 1.409439544761075958e+01
9.418961086726570370e-04 1.879252726348143199e+01
9.613831596884956157e-04 9.396263631740715994e+00
9.808702107043341945e-04 4.698131815870357997e+00
1.000357261720172773e-03 7.830219693117262736e+00
1.019844312736011352e-03 4.698131815870253192e+00
1.039331363751850364e-03 7.830219693117262736e+00
1.058818414767688943e-03 4.698131815870357997e+00
1.078305465783527522e-03 3.132087877246905183e+00
1.097792516799366101e-03 4.698131815870357997e+00
1.117279567815204679e-03 6.264175754493670922e+00
1.136766618831043692e-03 1.566043938623452592e+00
1.156253669846882270e-03 3.132087877246905183e+00
1.175740720862720849e-03 4.698131815870357997e+00
1.195227771878559428e-03 3.132087877246905183e+00
1.214714822894398007e-03 1.566043938623417731e+00
1.234201873910237019e-03 3.132087877246905183e+00
1.253688924926075598e-03 1.096230757036416747e+01
1.273175975941914177e-03 1.566043938623452592e+00
1.292663026957752755e-03 1.566043938623452592e+00
1.312150077973591334e-03 0.000000000000000000e+00
1.331637128989430346e-03 4.698131815870357997e+00
1.351124180005268925e-03 0.000000000000000000e+00
1.370611231021107504e-03 3.132087877246905183e+00
1.390098282036946083e-03 1.566043938623452592e+00
1.409585333052784661e-03 1.566043938623417731e+00
1.429072384068623674e-03 0.000000000000000000e+00
1.448559435084462253e-03 1.566043938623452592e+00
1.468046486100300831e-03 3.132087877246905183e+00
1.487533537116139410e-03 0.000000000000000000e+00
1.507020588131977989e-03 1.566043938623417731e+00
1.526507639147817001e-03 0.000000000000000000e+00
1.545994690163655580e-03 3.132087877246905183e+00
1.565481741179494159e-03 1.566043938623452592e+00
1.584968792195332737e-03 1.566043938623452592e+00
1.604455843211171316e-03 1.566043938623452592e+00
1.623942894227009895e-03 0.000000000000000000e+00
1.643429945242848907e-03 0.000000000000000000e+00
1.662916996258687486e-03 0.000000000000000000e+00
1.682404047274526065e-03 0.000000000000000000e+00
1.701891098290365077e-03 0.000000000000000000e+00
1.721378149306203656e-03 0.000000000000000000e+00
1.740865200322042235e-03 0.000000000000000000e+00
1.760352251337880813e-03 0.000000000000000000e+00
1.779839302353719392e-03 0.000000000000000000e+00
1.799326353369557971e-03 0.000000000000000000e+00
1.818813404385396550e-03 1.566043938623452592e+00
1.838300455401235128e-03 0.000000000000000000e+00
1.857787506417073707e-03 0.000000000000000000e+00
1.877274557432913153e-03 0.000000000000000000e+00
1.896761608448751732e-03 0.000000000000000000e+00
1.916248659464590311e-03 0.000000000000000000e+00
1.935735710480428889e-03 0.000000000000000000e+00
1.955222761496267468e-03 1.566043938623452592e+00
1.974709812512106047e-03 1.566043938623452592e+00
1.994196863527944626e-03 0.000000000000000000e+00
2.013683914543783204e-03 0.000000000000000000e+00
2.033170965559621783e-03 0.000000000000000000e+00
2.052658016575460362e-03 0.000000000000000000e+00
2.072145067591298941e-03 0.000000000000000000e+00
2.091632118607138387e-03 0.000000000000000000e+00
2.111119169622976965e-03 1.566043938623452592e+00
2.130606220638815544e-03 0.000000000000000000e+00
2.150093271654654123e-03 0.000000000000000000e+00
2.169580322670492702e-03 0.000000000000000000e+00
2.189067373686331280e-03 0.000000000000000000e+00
2.208554424702169859e-03 0.000000000000000000e+00
2.228041475718008438e-03 1.566043938623452592e+00
2.247528526733847017e-03 0.000000000000000000e+00
2.267015577749685595e-03 0.000000000000000000e+00
2.286502628765525041e-03 0.000000000000000000e+00
2.305989679781363620e-03 0.000000000000000000e+00
2.325476730797202199e-03 0.000000000000000000e+00
2.344963781813040778e-03 1.566043938623452592e+00


==> Data/ResNet50V2_mid_layer_e2_pdf_without_quantization.txt <==
-2.205262630385287307e-03 2.850527564851643809e-04 2.723870944041826860e-12
-2.185775579369448728e-03 3.422968140980558582e-04 4.937257223913541402e-12
-2.166288528353609716e-03 4.108220111775348952e-04 8.902278825067033171e-12
-2.146801477337771137e-03 4.928064811588971604e-04 1.596734992181582818e-11
-2.127314426321932558e-03 5.908395781059059323e-04 2.848922957787163376e-11
-2.107827375306093980e-03 7.079976097139879885e-04 5.056439074483312699e-11
-2.088340324290255401e-03 8.479331352125462793e-04 8.927401441332168854e-11
-2.068853273274416822e-03 1.014980182131893513e-03 1.567911557826855173e-10
-2.049366222258577810e-03 1.214278129645157082e-03 2.739266400221044148e-10
-2.029879171242739231e-03 1.451917462973683747e-03 4.760616430593726531e-10
-2.010392120226900652e-03 1.735111132712460931e-03 8.230160858854390985e-10
-1.990905069211062074e-03 2.072395865794855827e-03 1.415368962417963664e-09
-1.971418018195223495e-03 2.473868483600623249e-03 2.421292314994266081e-09
-1.951930967179384699e-03 2.951463101555080407e-03 4.120415300686423295e-09
-1.932443916163545904e-03 3.519276029530212912e-03 6.975108547174891456e-09
-1.912956865147707325e-03 4.193946281651975659e-03 1.174565286916890892e-08
-1.893469814131868746e-03 4.995100858361435463e-03 1.967521851294426584e-08
-1.873982763116029951e-03 5.945875406069755717e-03 3.278522577860061382e-08
-1.854495712100191155e-03 7.073522516774904609e-03 5.434417561724478662e-08
-1.835008661084352576e-03 8.410121831161229689e-03 8.960743440095407256e-08
-1.815521610068513998e-03 9.993408287233837908e-03 1.469776477685220169e-07
-1.796034559052675419e-03 1.186773734972901458e-02 2.398141220569552879e-07
-1.776547508036836840e-03 1.408520890510079997e-02 3.892372783133321871e-07
-1.757060457020997828e-03 1.670697475936853624e-02 6.284493942943798601e-07
-1.737573406005159249e-03 1.980475838336208730e-02 1.009351443737896314e-06
-1.718086354989320670e-03 2.346261976949335151e-02 1.612615080589701681e-06
-1.698599303973482091e-03 2.777900305987951804e-02 2.562921101807329813e-06
-1.679112252957643513e-03 3.286911004786669671e-02 4.051874343668887423e-06
-1.659625201941804500e-03 3.886764882126987619e-02 6.372251556665635747e-06
-1.640138150925965922e-03 4.593201379101742587e-02 9.968873091327002441e-06
-1.620651099910127343e-03 5.424596122634869205e-02 1.551370161642481513e-05
-1.601164048894288764e-03 6.402385329851406626e-02 2.401601868558862779e-05
-1.581676997878450185e-03 7.551555362885963019e-02 3.698305668518246225e-05
-1.562189946862611173e-03 8.901206856272296519e-02 5.665272512436020732e-05
-1.542702895846772594e-03 1.048520409748861654e-01 8.632866382645539764e-05
-1.523215844830934015e-03 1.234292174912159507e-01 1.308595566546164328e-04
-1.503728793815095437e-03 1.452010257284220007e-01 1.973204430190751073e-04
-1.484241742799256858e-03 1.706984156610850123e-01 2.959749329475841592e-04
-1.464754691783418062e-03 2.005371386801542977e-01 4.416253468695589693e-04
-1.445267640767579267e-03 2.354306594731040148e-01 6.554948198951046721e-04
-1.425780589751740688e-03 2.762049196991512301e-01 9.678337177523467895e-04
-1.406293538735902109e-03 3.238151987203781168e-01 1.421505171570753472e-03
-1.386806487720063531e-03 3.793653455458188550e-01 2.076884531006206215e-03
-1.367319436704224735e-03 4.441296878085780331e-01 3.018508971441312416e-03
-1.347832385688385939e-03 5.195779581723872775e-01 4.364040798221571760e-03
-1.328345334672547361e-03 6.074036161826299463e-01 6.276266047600094836e-03
-1.308858283656708782e-03 7.095559843416416879e-01 8.979043991495672811e-03
-1.289371232640870203e-03 8.282766611690670633e-01 1.277835842212503466e-02
-1.269884181625031408e-03 9.661407212308034120e-01 1.808990322426260941e-02
-1.250397130609192612e-03 1.126103262552863749e+00 2.547496718184532466e-02
-1.230910079593354033e-03 1.311551915376266031e+00 3.568676940409497289e-02
-1.211423028577515455e-03 1.526365982663470566e+00 4.972983837334561674e-02
-1.191935977561676876e-03 1.774982941834881700e+00 6.893552264278196562e-02
-1.172448926545838080e-03 2.062473098462801691e+00 9.505726382076183645e-02
-1.152961875529999502e-03 2.394623245488687768e+00 1.303898415220568208e-01
-1.133474824514160706e-03 2.778030245178994662e+00 1.779173975965397392e-01
-1.113987773498322127e-03 3.220205514493343912e+00 2.414956371786028400e-01
-1.094500722482483548e-03 3.729691456545023431e+00 3.260741514238411631e-01
-1.075013671466644753e-03 4.316190939821740180e+00 4.379652649479622295e-01
-1.055526620450806174e-03 4.990710980887162584e+00 5.851661220429118515e-01
-1.036039569434967379e-03 5.765721833078885972e+00 7.777408197830349978e-01
-1.016552518419128800e-03 6.655332720468752683e+00 1.028269191568432328e+00
-9.970654674032902211e-04 7.675485479744038386e+00 1.352368249610101048e+00
-9.775784163874514255e-04 8.844167378787231470e+00 1.769291209750471827e+00
-9.580913653716128468e-04 1.018164436499124648e+01 2.302607343538632723e+00
-9.386043143557741596e-04 1.171071595340048965e+01 2.980963529264513134e+00
-9.191172633399354724e-04 1.345699288842509134e+01 3.838925213563254779e+00
-8.996302123240967853e-04 1.544919859601286483e+01 4.917890474337269779e+00
-8.801431613082580981e-04 1.771949527761626442e+01 6.267065948971058731e+00
-8.606561102924195194e-04 2.030383527376758579e+01 7.944487554432451581e+00
-8.411690592765808322e-04 2.324233803303382118e+01 1.001806222588884410e+01
-8.216820082607421451e-04 2.657969264968102507e+01 1.256659945080976470e+01
-8.021949572449034579e-04 3.036558546719231799e+01 1.568079336494629139e+01
-7.827079062290647708e-04 3.465515166994844520e+01 1.946410787842643941e+01
-7.632208552132261920e-04 3.950944908530782129e+01 2.403350907754869681e+01
-7.437338041973875049e-04 4.499595157465365247e+01 2.951998145362921733e+01
-7.242467531815488177e-04 5.118905838444063505e+01 3.606875788117182680e+01
-7.047597021657102390e-04 5.817061463462480475e+01 4.383918831066100097e+01
-6.852726511498715518e-04 6.603043671770531375e+01 5.300416951192126902e+01
-6.657856001340328646e-04 7.486683474034228425e+01 6.374905857592526814e+01
-6.462985491181941775e-04 8.478712223211989851e+01 7.626999690935636522e+01
-6.268114981023554903e-04 9.590810114091463845e+01 9.077157972378205386e+01
-6.073244470865169116e-04 1.083565075970806504e+02 1.074638189984997751e+02
-5.878373960706782244e-04 1.222694010216398652e+02 1.265583658788312107e+02
-5.683503450548395373e-04 1.377944758354861392e+02 1.482639815291086336e+02
-5.488632940390008501e-04 1.550902712513182564e+02 1.727812733850916800e+02
-5.293762430231621630e-04 1.743262503458354047e+02 2.002967460212543926e+02
-5.098891920073235842e-04 1.956827147571867158e+02 2.309762515992627527e+02
-4.904021409914848971e-04 2.193505158617426503e+02 2.649579628800578348e+02
-4.709150899756462099e-04 2.455305170700384849e+02 3.023450305130870106e+02
-4.514280389598075227e-04 2.744327548378903998e+02 3.431981239168327988e+02
-4.319409879439688356e-04 3.062752379774367455e+02 3.875280894602263970e+02
-4.124539369281302569e-04 3.412823156898838874e+02 4.352889886333538243e+02
-3.929668859122915697e-04 3.796825341727027876e+02 4.863718002251774237e+02
-3.734798348964528825e-04 4.217058893186258501e+02 5.405990820852862271e+02
-3.539927838806141954e-04 4.675803683991519506e+02 5.977208879728593729e+02
-3.345057328647755082e-04 5.175276559363137494e+02 6.574122218307098819e+02
-3.150186818489369295e-04 5.717578570416634420e+02 7.192722846514856201e+02
-2.955316308330982423e-04 6.304630635353029220e+02 7.828257276775652826e+02
-2.760445798172595552e-04 6.938095513126640981e+02 8.475260705023258652e+02
-2.565575288014208680e-04 7.619283471461750423e+02 9.127613750312962111e+02
-2.370704777855821808e-04 8.349038319000362662e+02 9.778621883404746313e+02
-2.175834267697436021e-04 9.127599423366913243e+02 1.042111682119993930e+03
-1.980963757539050234e-04 9.954433732157654049e+02 1.104757827156046915e+03
-1.786093247380662278e-04 1.082802925243794107e+03 1.165027352226362382e+03
-1.591222737222274322e-04 1.174563716979294668e+03 1.222141152209640040e+03
-1.396352227063888535e-04 1.270294229196538026e+03 1.275330734548034116e+03
-1.201481716905502747e-04 1.369362757937065680e+03 1.323855230673754477e+03
-1.006611206747116960e-04 1.470877080898165786e+03 1.367018453383913311e+03
-8.117406965887311726e-05 1.573595122131617245e+03 1.404185455489877086e+03
-6.168701864303432168e-05 1.675779737879799313e+03 1.434798041530610590e+03
-4.219996762719552610e-05 1.774928837069295696e+03 1.458388703991723332e+03
-2.271291661135694737e-05 1.867158913393534476e+03 1.474592498190408378e+03
-3.225865595518368628e-06 1.945130722275275730e+03 1.483156434423233577e+03
1.626118542032021011e-05 1.957750131067827624e+03 1.483946049597434239e+03
3.574823643615900569e-05 1.884455317367308680e+03 1.476948919780138567e+03
5.523528745199780127e-05 1.794325861493812909e+03 1.462274985429073240e+03
7.472233846783638000e-05 1.696200302381271058e+03 1.440153677406230827e+03
9.420938948367495874e-05 1.594396201902315852e+03 1.410927948772608715e+03
1.136964404995135375e-04 1.491626273481257385e+03 1.375045429335368453e+03
1.331834915153523331e-04 1.389754523248179794e+03 1.333047021768145669e+03
1.526705425311911286e-04 1.290108949557164124e+03 1.285553345226737292e+03
1.721575935470297074e-04 1.193644127301982280e+03 1.233249500944124293e+03
1.916446445628682861e-04 1.101038934739829983e+03 1.176868681551900409e+03
2.111316955787068649e-04 1.012761480688408255e+03 1.117175170246174275e+03
2.306187465945456604e-04 9.291154212414596714e+02 1.054947277024572486e+03
2.501057976103844560e-04 8.502747209087590363e+02 9.909607379003001597e+02
2.695928486262230347e-04 7.763106952315158651e+02 9.259730611936635114e+02
2.890798996420616135e-04 7.072135810680040322e+02 8.607092456097456079e+02
3.085669506579001922e-04 6.429100352234224829e+02 7.958492214783703957e+02
3.280540016737389878e-04 5.832774851686283455e+02 7.320172834082621875e+02
3.475410526895777834e-04 5.281559725202183699e+02 6.697736940846923517e+02
3.670281037054163621e-04 4.773579541438372189e+02 6.096085493971585265e+02
3.865151547212549409e-04 4.306764118700211839e+02 5.519379086431682708e+02
4.060022057370935196e-04 3.878915450488595411e+02 4.971021138733865996e+02
4.254892567529323152e-04 3.487762663824613014e+02 4.453661525497133766e+02
4.449763077687711108e-04 3.131006823492684248e+02 3.969218598642419238e+02
4.644633587846096895e-04 2.806357100426033639e+02 3.518917127919487484e+02
4.839504098004482682e-04 2.511559592697966821e+02 3.103339378903693273e+02
5.034374608162868470e-04 2.244419903225026758e+02 2.722486389129630311e+02
5.229245118321256425e-04 2.002820426565473042e+02 2.375846476810008028e+02
5.424115628479644381e-04 1.784733169695344941e+02 2.062468110026636623e+02
5.618986138638030169e-04 1.588228822711193118e+02 1.781034459446195513e+02
5.813856648796415956e-04 1.411482701165087406e+02 1.529937233703522281e+02
6.008727158954801743e-04 1.252778099460520167e+02 1.307347731395035453e+02
6.203597669113189699e-04 1.110507522464106103e+02 1.111283414876835991e+02
6.398468179271577655e-04 9.831721987603668822e+01 9.396686976600858543e+01
6.593338689429963442e-04 8.693802226773489394e+01 7.903890201591244136e+01
6.788209199588349230e-04 7.678436224535086296e+01 6.613376517349126971e+01
6.983079709746735017e-04 6.773746079745447446e+01 5.504549875400685721e+01
7.177950219905120804e-04 5.968812127694995695e+01 4.557603972525934211e+01
7.372820730063508760e-04 5.253625108868320837e+01 3.753769234784455477e+01
7.567691240221896716e-04 4.619035594032126113e+01 3.075493177296880631e+01
7.762561750380282503e-04 4.056701912280339428e+01 2.506560416163228666e+01
7.957432260538668291e-04 3.559037601718218724e+01 2.032159527687996814e+01
8.152302770697054078e-04 3.119159205963320147e+01 1.638904434145016253e+01
8.347173280855442034e-04 2.730835070368221906e+01 1.314818101357452740e+01
8.542043791013829990e-04 2.388435646876020257e+01 1.049286125754102805e+01
8.736914301172215777e-04 2.086885692995961605e+01 8.329873345835778764e+00
8.931784811330601564e-04 1.821618646051248547e+01 6.578078888139168079e+00
9.126655321488987352e-04 1.588533366335906294e+01 5.167446257992357239e+00
9.321525831647375308e-04 1.383953370057055920e+01 4.038025632855029912e+00
9.516396341805763263e-04 1.204588613059178748e+01 3.138906548156449983e+00
9.711266851964149051e-04 1.047499837634002517e+01 2.427190772225428894e+00
9.906137362122534838e-04 9.100654556899884895e+00 1.867005727913661151e+00
1.010100787228092063e-03 7.899509108237880106e+00 1.428576823583460165e+00
1.029587838243930858e-03 6.850804381855229330e+00 1.087371038334739248e+00
1.049074889259769654e-03 5.936111233800778209e+00 8.233189940947407415e-01
1.068561940275608232e-03 5.139091490438493892e+00 6.201185454592980095e-01
1.088048991291446811e-03 4.445281093425036190e+00 4.646195890335371725e-01
1.107536042307285390e-03 3.841892677172075832e+00 3.462872685072129753e-01
1.127023093323124186e-03 3.317636311276400018e+00 2.567389405924689894e-01
1.146510144338962981e-03 2.862557142487561102e+00 1.893490700963963991e-01
1.165997195354801560e-03 2.467888691014361147e+00 1.389155363819511158e-01
1.185484246370640139e-03 2.125920590303239432e+00 1.013805575739155085e-01
1.204971297386478717e-03 1.829879604423759520e+00 7.359947940407034206e-02
1.224458348402317513e-03 1.573822809981191506e+00 5.315094875161798654e-02
1.243945399418156308e-03 1.352541887631905082e+00 3.818242537117522845e-02
1.263432450433994887e-03 1.161477529809390230e+00 2.728551867376551379e-02
1.282919501449833466e-03 9.966430345442530703e-01 1.939622117133264073e-02
1.302406552465672045e-03 8.545562189610144133e-01 1.371570871429533649e-02
1.321893603481510840e-03 7.321788491066849591e-01 9.647962140915428142e-03
1.341380654497349636e-03 6.268628443902558578e-01 6.751016037290713361e-03
1.360867705513188215e-03 5.363025744614519086e-01 4.699145588074529235e-03
1.380354756529026793e-03 4.584926233689493591e-01 3.253755183465208839e-03
1.399841807544865372e-03 3.916904499869021117e-01 2.241130041659653190e-03
1.419328858560704168e-03 3.343834247715261054e-01 1.535555271236524640e-03
1.438815909576542963e-03 2.852597707868044230e-01 1.046598386516735431e-03
1.458302960592381542e-03 2.431829815753836777e-01 7.095955450930026753e-04
1.477790011608220121e-03 2.071693298623368817e-01 4.785837093252477172e-04
1.497277062624058699e-03 1.763681193277036874e-01 3.210858406264014211e-04
1.516764113639897495e-03 1.500443668663401786e-01 2.142893605467588111e-04
1.536251164655736291e-03 1.275636349951744797e-01 1.422644126527358396e-04
1.555738215671574869e-03 1.083787635119177750e-01 9.395245942019581303e-05
1.575225266687413448e-03 9.201827631183261136e-02 6.172146744679638637e-05
1.594712317703252027e-03 7.807626359381975023e-02 4.033485912843299713e-05
1.614199368719090606e-03 6.620356170068536494e-02 2.622050535419407185e-05
1.633686419734929401e-03 5.610007270762244064e-02 1.695578037642397928e-05
1.653173470750768197e-03 4.750808376161472224e-02 1.090713577278084145e-05
1.672660521766606775e-03 4.020646224175417061e-02 6.979428582835928518e-06
1.692147572782445571e-03 3.400561720920973474e-02 4.442681995279051463e-06
1.711634623798284367e-03 2.874313049130537007e-02 2.813110551077124529e-06
1.731121674814122945e-03 2.427997223428272552e-02 1.771921930070990745e-06
1.750608725829961524e-03 2.049722599278887974e-02 1.110244367220677156e-06
1.770095776845800103e-03 1.729325752117623696e-02 6.920042878692765512e-07
1.789582827861638682e-03 1.458126950387119564e-02 4.290572098447853377e-07
1.809069878877477260e-03 1.228719161232648058e-02 2.646292431376894554e-07
1.828556929893315839e-03 1.034786159905175598e-02 1.623591155604346364e-07
1.848043980909154418e-03 8.709458721546272167e-03 9.909043404974620060e-08
1.867531031924993430e-03 7.326155709657522844e-03 6.015933077198958241e-08
1.887018082940832443e-03 6.158959820774921427e-03 3.633209773283464033e-08
1.906505133956671021e-03 5.174717333416261299e-03 2.182700574967106850e-08
1.925992184972509600e-03 4.345259169967826893e-03 1.304409832029171727e-08
1.945479235988348179e-03 3.646668266559383552e-03 7.754435290050955424e-09
1.964966287004186758e-03 3.058651869884456472e-03 4.585666855499715624e-09
1.984453338020025336e-03 2.564004179872272395e-03 2.697559523243725773e-09
2.003940389035863915e-03 2.148146711625861186e-03 1.578540700764851753e-09
2.023427440051702494e-03 1.798735453996540756e-03 9.188756512490901783e-10
2.042914491067541072e-03 1.505325385873331834e-03 5.320762998984845140e-10
2.062401542083379651e-03 1.259084201652311760e-03 3.064836404427197224e-10
2.081888593099218664e-03 1.052548218296842780e-03 1.756130930771082227e-10
2.101375644115057676e-03 8.794144090421469624e-04 1.000973773150089630e-10
2.120862695130896255e-03 7.343633518157292482e-04 5.675507691714316750e-11
2.140349746146734834e-03 6.129086103142561718e-04 3.201127308739351800e-11
2.159836797162573412e-03 5.112686969070645527e-04 1.796045720131256841e-11
2.179323848178411991e-03 4.262583118833766522e-04 1.002416117930861765e-11
2.198810899194250570e-03 3.551960242238339362e-04 5.565381064460988827e-12
2.218297950210089148e-03 2.958259648731862259e-04 3.073675268717744985e-12
2.237785001225927727e-03 2.462514530125114662e-04 1.688640772342140056e-12
2.257272052241766306e-03 2.048787765860329466e-04 9.228535161553929753e-13
2.276759103257605318e-03 1.703696068846546397e-04 5.017004413863881739e-13
2.296246154273444331e-03 1.416007490399564432e-04 2.713141264673017717e-13
2.315733205289282910e-03 1.176301208128774129e-04 1.459541815707521966e-13
2.335220256305121488e-03 9.766801539598938858e-05 7.810464971701875465e-14
2.354707307320960067e-03 8.105284384293759230e-05 4.157702855572214272e-14


==> Data/ResNet50V2_mid_layer_e50_hist_without_quantization.txt <==
-5.649979691952466965e-03 1.051570166263874340e+00
-5.620958729677143044e-03 0.000000000000000000e+00
-5.591937767401818256e-03 0.000000000000000000e+00
-5.562916805126494335e-03 0.000000000000000000e+00
-5.533895842851169547e-03 0.000000000000000000e+00
-5.504874880575845626e-03 0.000000000000000000e+00
-5.475853918300520838e-03 0.000000000000000000e+00
-5.446832956025196917e-03 0.000000000000000000e+00
-5.417811993749872129e-03 0.000000000000000000e+00
-5.388791031474548208e-03 0.000000000000000000e+00
-5.359770069199223420e-03 0.000000000000000000e+00
-5.330749106923899500e-03 0.000000000000000000e+00
-5.301728144648574712e-03 0.000000000000000000e+00
-5.272707182373250791e-03 0.000000000000000000e+00
-5.243686220097926003e-03 0.000000000000000000e+00
-5.214665257822602082e-03 0.000000000000000000e+00
-5.185644295547277294e-03 0.000000000000000000e+00
-5.156623333271953373e-03 0.000000000000000000e+00
-5.127602370996629452e-03 0.000000000000000000e+00
-5.098581408721304664e-03 0.000000000000000000e+00
-5.069560446445979876e-03 0.000000000000000000e+00
-5.040539484170655955e-03 0.000000000000000000e+00
-5.011518521895332035e-03 0.000000000000000000e+00
-4.982497559620007246e-03 0.000000000000000000e+00
-4.953476597344683326e-03 0.000000000000000000e+00
-4.924455635069358538e-03 0.000000000000000000e+00
-4.895434672794034617e-03 0.000000000000000000e+00
-4.866413710518709829e-03 0.000000000000000000e+00
-4.837392748243385908e-03 0.000000000000000000e+00
-4.808371785968061120e-03 0.000000000000000000e+00
-4.779350823692737199e-03 0.000000000000000000e+00
-4.750329861417412411e-03 0.000000000000000000e+00
-4.721308899142088490e-03 0.000000000000000000e+00
-4.692287936866763702e-03 0.000000000000000000e+00
-4.663266974591439781e-03 0.000000000000000000e+00
-4.634246012316114993e-03 0.000000000000000000e+00
-4.605225050040791072e-03 0.000000000000000000e+00
-4.576204087765467152e-03 0.000000000000000000e+00
-4.547183125490142364e-03 0.000000000000000000e+00
-4.518162163214817575e-03 0.000000000000000000e+00
-4.489141200939493655e-03 0.000000000000000000e+00
-4.460120238664169734e-03 0.000000000000000000e+00
-4.431099276388844946e-03 0.000000000000000000e+00
-4.402078314113521025e-03 0.000000000000000000e+00
-4.373057351838196237e-03 0.000000000000000000e+00
-4.344036389562872316e-03 0.000000000000000000e+00
-4.315015427287547528e-03 0.000000000000000000e+00
-4.285994465012223607e-03 0.000000000000000000e+00
-4.256973502736898819e-03 0.000000000000000000e+00
-4.227952540461574898e-03 0.000000000000000000e+00
-4.198931578186250110e-03 0.000000000000000000e+00
-4.169910615910926190e-03 0.000000000000000000e+00
-4.140889653635602269e-03 0.000000000000000000e+00
-4.111868691360277481e-03 0.000000000000000000e+00
-4.082847729084952693e-03 1.051570166263874340e+00
-4.053826766809628772e-03 0.000000000000000000e+00
-4.024805804534304851e-03 0.000000000000000000e+00
-3.995784842258980063e-03 0.000000000000000000e+00
-3.966763879983655275e-03 0.000000000000000000e+00
-3.937742917708331354e-03 0.000000000000000000e+00
-3.908721955433007433e-03 0.000000000000000000e+00
-3.879700993157682645e-03 0.000000000000000000e+00
-3.850680030882358724e-03 0.000000000000000000e+00
-3.821659068607033936e-03 0.000000000000000000e+00
-3.792638106331710016e-03 0.000000000000000000e+00
-3.763617144056385228e-03 0.000000000000000000e+00
-3.734596181781061307e-03 0.000000000000000000e+00
-3.705575219505736519e-03 0.000000000000000000e+00
-3.676554257230412598e-03 0.000000000000000000e+00
-3.647533294955088243e-03 0.000000000000000000e+00
-3.618512332679763889e-03 0.000000000000000000e+00
-3.589491370404439535e-03 0.000000000000000000e+00
-3.560470408129115180e-03 0.000000000000000000e+00
-3.531449445853790826e-03 0.000000000000000000e+00
-3.502428483578466471e-03 0.000000000000000000e+00
-3.473407521303142117e-03 0.000000000000000000e+00
-3.444386559027817762e-03 0.000000000000000000e+00
-3.415365596752493408e-03 0.000000000000000000e+00
-3.386344634477169054e-03 0.000000000000000000e+00
-3.357323672201844699e-03 0.000000000000000000e+00
-3.328302709926520345e-03 0.000000000000000000e+00
-3.299281747651195990e-03 0.000000000000000000e+00
-3.270260785375871636e-03 0.000000000000000000e+00
-3.241239823100547715e-03 0.000000000000000000e+00
-3.212218860825223361e-03 0.000000000000000000e+00
-3.183197898549899006e-03 0.000000000000000000e+00
-3.154176936274574652e-03 0.000000000000000000e+00
-3.125155973999250297e-03 0.000000000000000000e+00
-3.096135011723925943e-03 1.051570166263858574e+00
-3.067114049448601588e-03 0.000000000000000000e+00
-3.038093087173277234e-03 0.000000000000000000e+00
-3.009072124897952880e-03 0.000000000000000000e+00
-2.980051162622628525e-03 0.000000000000000000e+00
-2.951030200347304171e-03 0.000000000000000000e+00
-2.922009238071979816e-03 0.000000000000000000e+00
-2.892988275796655462e-03 0.000000000000000000e+00
-2.863967313521331107e-03 0.000000000000000000e+00
-2.834946351246006753e-03 0.000000000000000000e+00
-2.805925388970682399e-03 0.000000000000000000e+00
-2.776904426695358044e-03 1.051570166263858574e+00
-2.747883464420033690e-03 0.000000000000000000e+00
-2.718862502144709769e-03 0.000000000000000000e+00
-2.689841539869385414e-03 0.000000000000000000e+00
-2.660820577594061060e-03 0.000000000000000000e+00
-2.631799615318736706e-03 0.000000000000000000e+00
-2.602778653043412351e-03 0.000000000000000000e+00
-2.573757690768087997e-03 0.000000000000000000e+00
-2.544736728492763642e-03 2.103140332527717149e+00
-2.515715766217439288e-03 1.051570166263858574e+00
-2.486694803942114933e-03 1.051570166263858574e+00
-2.457673841666790579e-03 0.000000000000000000e+00
-2.428652879391466225e-03 0.000000000000000000e+00
-2.399631917116141870e-03 0.000000000000000000e+00
-2.370610954840817516e-03 2.103140332527717149e+00
-2.341589992565493161e-03 1.051570166263858574e+00
-2.312569030290168807e-03 3.154710498791575723e+00
-2.283548068014844452e-03 1.051570166263858574e+00
-2.254527105739520098e-03 0.000000000000000000e+00
-2.225506143464195744e-03 0.000000000000000000e+00
-2.196485181188871823e-03 0.000000000000000000e+00
-2.167464218913547468e-03 0.000000000000000000e+00
-2.138443256638223114e-03 0.000000000000000000e+00
-2.109422294362898759e-03 1.051570166263858574e+00
-2.080401332087574405e-03 1.051570166263858574e+00
-2.051380369812250051e-03 2.103140332527717149e+00
-2.022359407536925696e-03 2.103140332527717149e+00
-1.993338445261601342e-03 0.000000000000000000e+00
-1.964317482986276987e-03 0.000000000000000000e+00
-1.935296520710952633e-03 1.051570166263858574e+00
-1.906275558435628278e-03 2.103140332527717149e+00
-1.877254596160303924e-03 0.000000000000000000e+00
-1.848233633884979570e-03 1.051570166263858574e+00
-1.819212671609655215e-03 1.051570166263858574e+00
-1.790191709334330861e-03 2.103140332527717149e+00
-1.761170747059006506e-03 0.000000000000000000e+00
-1.732149784783682152e-03 3.154710498791622797e+00
-1.703128822508358231e-03 1.051570166263842809e+00
-1.674107860233033443e-03 2.103140332527748679e+00
-1.645086897957709522e-03 7.360991163846899887e+00
-1.616065935682384734e-03 3.154710498791622797e+00
-1.587044973407060813e-03 2.103140332527685619e+00
-1.558024011131736025e-03 5.257850831319371920e+00
-1.529003048856412104e-03 4.206280665055371237e+00
-1.499982086581087316e-03 1.051570166263874340e+00
-1.470961124305763396e-03 3.154710498791528650e+00
-1.441940162030438607e-03 1.051570166263874340e+00
-1.412919199755114687e-03 7.360991163847120156e+00
-1.383898237479790766e-03 4.206280665055371237e+00
-1.354877275204465978e-03 1.156727182890261751e+01
-1.325856312929142057e-03 1.051570166263842943e+01
-1.296835350653817269e-03 1.156727182890261751e+01
-1.267814388378493348e-03 1.682512266022148495e+01
-1.238793426103168560e-03 1.787669282648586488e+01
-1.209772463827844639e-03 1.787669282648532842e+01
-1.180751501552519851e-03 1.577355249395811576e+01
-1.151730539277195930e-03 1.367041216142995808e+01
-1.122709577001871142e-03 2.313454365780523503e+01
-1.093688614726547222e-03 2.523768399033222920e+01
-1.064667652451222433e-03 2.313454365780523503e+01
-1.035646690175898513e-03 3.154710498791528650e+01
-1.006625727900573725e-03 3.785652598549947356e+01
-9.776047656252498039e-04 5.047536798066445840e+01
-9.485838033499250158e-04 4.311437681681884726e+01
-9.195628410746010950e-04 5.678478897824751925e+01
-8.905418787992763069e-04 7.781619230352670513e+01
-8.615209165239523861e-04 8.938346413242932442e+01
-8.324999542486284654e-04 8.412561330110743540e+01
-8.034789919733036773e-04 9.674445529627644191e+01
-7.744580296979797565e-04 1.104148674577035081e+02
-7.454370674226549684e-04 1.324978409492481717e+02
-7.164161051473310476e-04 1.650965161034233404e+02
-6.873951428720062595e-04 1.703543669347476452e+02
-6.583741805966823388e-04 2.124171735852962684e+02
-6.293532183213575507e-04 2.008499017563999871e+02
-6.003322560460336299e-04 2.628925415659606983e+02
-5.713112937707088418e-04 3.375540233707036464e+02
-5.422903314953849210e-04 3.407087338694851155e+02
-5.132693692200601329e-04 3.775136896887308922e+02
-4.842484069447362122e-04 4.185249261730094759e+02
-4.552274446694114240e-04 4.774128554837989213e+02
-4.262064823940875033e-04 5.131662411367553887e+02
-3.971855201187627152e-04 6.036012754354638901e+02
-3.681645578434387944e-04 6.319936699245885166e+02
-3.391435955681148737e-04 6.698501959100678960e+02
-3.101226332927900856e-04 7.287381252208649585e+02
-2.811016710174661648e-04 8.181215893532697692e+02
-2.520807087421413767e-04 9.022472026544041910e+02
-2.230597464668174559e-04 9.169691849820710559e+02
-1.940387841914926678e-04 9.232786059796816289e+02
-1.650178219161687471e-04 1.038951324268676899e+03
-1.359968596408439589e-04 1.113612806073442925e+03
-1.069758973655200382e-04 1.052621736430106694e+03
-7.795493509019525008e-05 1.169346024885428278e+03
-4.893397281487132933e-05 1.184068007213087185e+03
-1.991301053954654121e-05 1.202996270205872179e+03
9.107951735777379543e-06 1.174603875716712537e+03
3.812891401110216766e-05 1.196686849208289004e+03
6.714987628642608841e-05 1.156727182890227141e+03
9.617083856175087653e-05 1.034745043603652448e+03
1.251918008370747973e-04 1.030538762938566151e+03
1.542127631123995854e-04 1.003197938615736120e+03
1.832337253877235062e-04 1.047363885598818797e+03
2.122546876630474269e-04 9.264333164784455903e+02
2.412756499383722150e-04 8.317920015147245749e+02
2.702966122136961358e-04 7.991933263605205866e+02
2.993175744890209239e-04 6.961394500666848444e+02
3.283385367643448446e-04 6.014981351029181269e+02
3.573594990396696328e-04 5.920340036065612139e+02
3.863804613149935535e-04 5.226303726331299231e+02
4.154014235903183416e-04 5.457649162909507368e+02
4.444223858656422624e-04 4.532267416597163106e+02
4.734433481409670505e-04 4.164217858404942376e+02
5.024643104162909713e-04 3.249351813755274634e+02
5.314852726916157594e-04 3.470181548670785219e+02
5.605062349669396801e-04 2.765629537273906635e+02
5.895271972422644682e-04 2.103140332527748626e+02
6.185481595175883890e-04 2.250360155804623901e+02
6.475691217929131771e-04 1.756122177660670047e+02
6.765900840682370979e-04 1.798184984311171490e+02
7.056110463435618860e-04 1.472198232769424067e+02
7.346320086188858067e-04 1.219821392866094243e+02
7.636529708942097275e-04 1.083117271251758211e+02
7.926739331695345156e-04 1.125180077902345488e+02
8.216948954448584364e-04 9.253817463121816900e+01
8.507158577201832245e-04 7.571305197099894713e+01
8.797368199955071452e-04 5.678478897824751925e+01
9.087577822708319333e-04 4.942379781440209285e+01
9.377787445461558541e-04 5.257850831319214535e+01
9.667997068214806422e-04 4.311437681681884726e+01
9.958206690968045630e-04 3.154710498791528650e+01
1.024841631372129351e-03 2.839239448912460517e+01
1.053862593647453272e-03 2.628925415659607268e+01
1.082883555922778060e-03 2.839239448912460517e+01
1.111904518198101981e-03 3.154710498791528650e+01
1.140925480473426769e-03 3.049553482165235607e+01
1.169946442748750690e-03 1.472198232769379977e+01
1.198967405024075478e-03 1.892826299274973678e+01
1.227988367299399398e-03 1.156727182890261751e+01
1.257009329574723319e-03 8.412561330110742475e+00
1.286030291850048107e-03 1.156727182890261751e+01
1.315051254125372028e-03 1.156727182890227112e+01
1.344072216400696816e-03 6.309420997583245594e+00
1.373093178676020737e-03 2.103140332527685619e+00
1.402114140951345525e-03 4.206280665055497359e+00
1.431135103226669446e-03 9.464131496374585950e+00
1.460156065501994234e-03 6.309420997583245594e+00
1.489177027777318155e-03 1.051570166263842809e+00
1.518197990052642943e-03 4.206280665055497359e+00
1.547218952327966864e-03 5.257850831319214713e+00
1.576239914603291652e-03 2.103140332527748679e+00
1.605260876878615572e-03 1.051570166263842809e+00
1.634281839153940361e-03 4.206280665055497359e+00
1.663302801429264281e-03 4.206280665055371237e+00
1.692323763704589069e-03 1.051570166263874340e+00
1.721344725979912990e-03 2.103140332527685619e+00
1.750365688255237778e-03 0.000000000000000000e+00
1.779386650530561699e-03 0.000000000000000000e+00
1.808407612805885620e-03 0.000000000000000000e+00
1.837428575081210408e-03 2.103140332527748679e+00
1.866449537356534329e-03 2.103140332527685619e+00
1.895470499631859117e-03 0.000000000000000000e+00
1.924491461907183038e-03 0.000000000000000000e+00
1.953512424182507826e-03 1.051570166263874340e+00
1.982533386457831746e-03 0.000000000000000000e+00
2.011554348733156534e-03 0.000000000000000000e+00
2.040575311008480455e-03 0.000000000000000000e+00
2.069596273283805243e-03 1.051570166263874340e+00
2.098617235559129164e-03 0.000000000000000000e+00
2.127638197834453952e-03 2.103140332527748679e+00
2.156659160109777873e-03 0.000000000000000000e+00
2.185680122385102661e-03 0.000000000000000000e+00
2.214701084660427449e-03 1.051570166263905648e+00
2.243722046935750503e-03 0.000000000000000000e+00
2.272743009211075291e-03 2.103140332527685619e+00
2.301763971486400079e-03 0.000000000000000000e+00
2.330784933761723132e-03 0.000000000000000000e+00
2.359805896037047920e-03 0.000000000000000000e+00
2.388826858312372708e-03 0.000000000000000000e+00
2.417847820587697497e-03 0.000000000000000000e+00
2.446868782863020550e-03 1.051570166263842809e+00
2.475889745138345338e-03 1.051570166263842809e+00
2.504910707413670126e-03 0.000000000000000000e+00
2.533931669688994914e-03 0.000000000000000000e+00
2.562952631964317968e-03 0.000000000000000000e+00
2.591973594239642756e-03 0.000000000000000000e+00
2.620994556514967544e-03 0.000000000000000000e+00
2.650015518790292332e-03 0.000000000000000000e+00
2.679036481065615385e-03 0.000000000000000000e+00
2.708057443340940174e-03 0.000000000000000000e+00
2.737078405616264962e-03 0.000000000000000000e+00
2.766099367891589750e-03 1.051570166263905648e+00
2.795120330166912803e-03 0.000000000000000000e+00
2.824141292442237591e-03 0.000000000000000000e+00
2.853162254717562379e-03 0.000000000000000000e+00
2.882183216992885433e-03 0.000000000000000000e+00
2.911204179268210221e-03 0.000000000000000000e+00
2.940225141543535009e-03 0.000000000000000000e+00
2.969246103818859797e-03 0.000000000000000000e+00
2.998267066094182851e-03 1.051570166263842809e+00
3.027288028369507639e-03 0.000000000000000000e+00
3.056308990644832427e-03 0.000000000000000000e+00
3.085329952920157215e-03 0.000000000000000000e+00
3.114350915195480268e-03 0.000000000000000000e+00
3.143371877470805056e-03 0.000000000000000000e+00
3.172392839746129845e-03 0.000000000000000000e+00
3.201413802021454633e-03 0.000000000000000000e+00
3.230434764296777686e-03 0.000000000000000000e+00
3.259455726572102474e-03 0.000000000000000000e+00
3.288476688847427262e-03 0.000000000000000000e+00
3.317497651122752050e-03 1.051570166263905648e+00


==> Data/ResNet50V2_mid_layer_e50_pdf_without_quantization.txt <==
-5.635469210814805438e-03 2.021420987353386476e-13 5.885887894020875762e-43
-5.606448248539480650e-03 2.618940460271222233e-13 1.715519482766537257e-42
-5.577427286264155862e-03 3.391342263650241151e-13 4.972576650590765081e-42
-5.548406323988831941e-03 4.389287694424741436e-13 1.433406868832597300e-41
-5.519385361713508020e-03 5.677958067935376001e-13 4.109222328866692420e-41
-5.490364399438183232e-03 7.341170256088560291e-13 1.171526078546500327e-40
-5.461343437162858444e-03 9.486645266148412432e-13 3.321593217108896980e-40
-5.432322474887534523e-03 1.225274900660857623e-12 9.365761463514031825e-40
-5.403301512612210603e-03 1.581711160482752860e-12 2.626285302747547844e-39
-5.374280550336885814e-03 2.040764237800554039e-12 7.323907948409838575e-39
-5.345259588061561026e-03 2.631659806759621013e-12 2.031168787576225623e-38
-5.316238625786237106e-03 3.391854011823807542e-12 5.602105902028116386e-38
-5.287217663510913185e-03 4.369324256664485381e-12 1.536592743228989667e-37
-5.258196701235588397e-03 5.625489804391699761e-12 4.191489710759629564e-37
-5.229175738960263609e-03 7.238933127898843471e-12 1.137051653571286516e-36
-5.200154776684939688e-03 9.310138719600441046e-12 3.067567634853431977e-36
-5.171133814409615767e-03 1.196752392187076577e-11 8.230197612427226374e-36
-5.142112852134290979e-03 1.537510941414231376e-11 2.195980818145793662e-35
-5.113091889858967058e-03 1.974226923462173743e-11 5.827053219712497719e-35
-5.084070927583642270e-03 2.533611657436599325e-11 1.537699914256508748e-34
-5.055049965308318349e-03 3.249722826716079103e-11 4.035490774859737175e-34
-5.026029003032993561e-03 4.165959569006542903e-11 1.053230169134623633e-33
-4.997008040757669640e-03 5.337592242885716421e-11 2.733709649401424515e-33
-4.967987078482345720e-03 6.834968174096727882e-11 7.056407354455588759e-33
-4.938966116207020932e-03 8.747571480973193441e-11 1.811411269324785522e-32
-4.909945153931696143e-03 1.118916130754856413e-10 4.624370795571517659e-32
-4.880924191656372223e-03 1.430427083337127224e-10 1.174060285262289272e-31
-4.851903229381048302e-03 1.827642224804806721e-10 2.964355658328392103e-31
-4.822882267105723514e-03 2.333850417540111962e-10 7.443417554482739762e-31
-4.793861304830398726e-03 2.978587241537056218e-10 1.858731331052629056e-30
-4.764840342555074805e-03 3.799287807826550766e-10 4.615970449310942764e-30
-4.735819380279750884e-03 4.843370635157235072e-10 1.140017671392662417e-29
-4.706798418004426096e-03 6.170863313359031771e-10 2.800027585974802234e-29
-4.677777455729101308e-03 7.857708660595835129e-10 6.839355839385634799e-29
-4.648756493453777387e-03 9.999925016829338509e-10 1.661384876851850695e-28
-4.619735531178453466e-03 1.271883789730385944e-09 4.013538830141188783e-28
-4.590714568903128678e-03 1.616765455787704979e-09 9.642437851090271864e-28
-4.561693606627804758e-03 2.053972069860765660e-09 2.303819186711115403e-27
-4.532672644352479970e-03 2.607888276944554429e-09 5.474092055835288598e-27
-4.503651682077156049e-03 3.309248411750963588e-09 1.293534348111680422e-26
-4.474630719801831261e-03 4.196765343884415443e-09 3.039806905933898044e-26
-4.445609757526507340e-03 5.319170572693873933e-09 7.104216572295407179e-26
-4.416588795251183419e-03 6.737767661518219608e-09 1.651157687075140851e-25
-4.387567832975858631e-03 8.529625989245102737e-09 3.816480715377191487e-25
-4.358546870700533843e-03 1.079157263562439195e-08 8.772830872666182299e-25
-4.329525908425209922e-03 1.364517839849060521e-08 2.005481244116998806e-24
-4.300504946149886001e-03 1.724298117745180584e-08 4.559315181563941319e-24
-4.271483983874561213e-03 2.177624835084484075e-08 1.030819889919109456e-23
-4.242463021599236425e-03 2.748465189811404887e-08 2.317758204425032476e-23
-4.213442059323912504e-03 3.466831903669935904e-08 5.182694714006811312e-23
-4.184421097048588584e-03 4.370283091826415290e-08 1.152511562598427720e-22
-4.155400134773263796e-03 5.505787719447992233e-08 2.548807978583207267e-22
-4.126379172497939875e-03 6.932044079953148116e-08 5.605716211493937966e-22
-4.097358210222615087e-03 8.722359216512068515e-08 1.226103863764616329e-21
-4.068337247947291166e-03 1.096822238967403253e-07 2.667015730786002231e-21
-4.039316285671966378e-03 1.378373661944164776e-07 5.769338978147041855e-21
-4.010295323396642457e-03 1.731111027782112227e-07 1.241162653837065425e-20
-3.981274361121317669e-03 2.172745723264356462e-07 2.655421731399283788e-20
-3.952253398845993748e-03 2.725321103472297715e-07 5.649896265251469926e-20
-3.923232436570668960e-03 3.416252839216844071e-07 1.195500070717291128e-19
-3.894211474295345039e-03 4.279614247011932555e-07 2.515711884386606807e-19
-3.865190512020020685e-03 5.357723076248873768e-07 5.264708863202937316e-19
-3.836169549744696330e-03 6.703098948487163831e-07 1.095695760898933494e-18
-3.807148587469371976e-03 8.380876156868264457e-07 2.267815744947420239e-18
-3.778127625194047622e-03 1.047177543555557970e-06 4.667966322242348695e-18
-3.749106662918723267e-03 1.307576131895915967e-06 9.555420975704935871e-18
-3.720085700643398913e-03 1.631653969512605255e-06 1.945244067192080128e-17
-3.691064738368074558e-03 2.034708416077431740e-06 3.938225109499372542e-17
-3.662043776092750204e-03 2.535642106230431478e-06 7.929195711719468999e-17
-3.633022813817426283e-03 3.157795316585363316e-06 1.587668766413691888e-16
-3.604001851542101495e-03 3.929966254986661507e-06 3.161497393292640805e-16
-3.574980889266777574e-03 4.887660672510551944e-06 6.260772430542435278e-16
-3.545959926991452786e-03 6.074621075691924000e-06 1.233005947254841390e-15
-3.516938964716128865e-03 7.544696539904196865e-06 2.414930228568514005e-15
-3.487918002440804077e-03 9.364127065743241000e-06 4.703770968416716063e-15
-3.458897040165480156e-03 1.161433202129139535e-05 9.111500640766770956e-15
-3.429876077890155368e-03 1.439531100167687381e-05 1.755237205241193798e-14
-3.400855115614831448e-03 1.782978804103612435e-05 3.362667178831164110e-14
-3.371834153339506659e-03 2.206825727681188757e-05 6.406696002303416104e-14
-3.342813191064182739e-03 2.729512077773879830e-05 1.213910065701962191e-13
-3.313792228788857951e-03 3.373614835455402761e-05 2.287394492710912395e-13
-3.284771266513534030e-03 4.166753601903013226e-05 4.286450302539443923e-13
-3.255750304238209675e-03 5.142689581144890360e-05 7.988342513896750105e-13
-3.226729341962885321e-03 6.342657671339693986e-05 1.480531751661973017e-12
-3.197708379687561400e-03 7.816979634637565911e-05 2.728857998935833155e-12
-3.168687417412236612e-03 9.627015853395007165e-05 5.002030221284702498e-12
-3.139666455136912691e-03 1.184752454050538422e-04 9.118299413951534051e-12
-3.110645492861587903e-03 1.456951078588746842e-04 1.653040711241401238e-11
-3.081624530586263983e-03 1.790366387881349485e-04 2.980268643206847691e-11
-3.052603568310939194e-03 2.198450040196215564e-04 5.343544622633739183e-11
-3.023582606035615274e-03 2.697535317951967634e-04 9.528085170771638346e-11
-2.994561643760290486e-03 3.307437289834687919e-04 1.689600323340760671e-10
-2.965540681484966565e-03 4.052174082987637562e-04 2.979644834710072980e-10
-2.936519719209641777e-03 4.960832839971293347e-04 5.225732563728969012e-10
-2.907498756934317856e-03 6.068608335463610308e-04 9.114482659129746649e-10
-2.878477794658993068e-03 7.418047408913042411e-04 1.580953254754919752e-09
-2.849456832383669147e-03 9.060538461706145680e-04 2.727144802518232709e-09
-2.820435870108344359e-03 1.105809242094948170e-03 4.678423479303486890e-09
-2.791414907833020438e-03 1.348546995939933118e-03 7.981656362841638621e-09
-2.762393945557695650e-03 1.643271958075226543e-03 1.354218319984365816e-08
-2.733372983282371729e-03 2.000820265867929611e-03 2.285001589452082468e-08
-2.704352021007047809e-03 2.434219491646120136e-03 3.834303548535101949e-08
-2.675331058731723020e-03 2.959116944812367582e-03 6.398654189016541847e-08
-2.646310096456399100e-03 3.594288454861984186e-03 1.061922813577566497e-07
-2.617289134181074312e-03 4.362242072225076296e-03 1.752667063779558115e-07
-2.588268171905750391e-03 5.289933570777271936e-03 2.876789355432830617e-07
-2.559247209630425603e-03 6.409613468362529952e-03 4.695900258949198983e-07
-2.530226247355101682e-03 7.759828554631378016e-03 7.623103703546965492e-07
-2.501205285079776894e-03 9.386604690459977168e-03 1.230685135235239789e-06
-2.472184322804452973e-03 1.134484198891912154e-02 1.975896742890431360e-06
-2.443163360529128185e-03 1.369995848072708654e-02 3.154886202800956674e-06
-2.414142398253804264e-03 1.652982409215938975e-02 5.009626128728435824e-06
-2.385121435978479476e-03 1.992703331414562989e-02 7.910958299036307826e-06
-2.356100473703155555e-03 2.400157242061645713e-02 1.242381678482308676e-05
-2.327079511427830767e-03 2.888394561454719900e-02 1.940363713357688528e-05
-2.298058549152506846e-03 3.472883416380021654e-02 3.013792956775498090e-05
-2.269037586877182058e-03 4.171937356787409901e-02 4.655280413160015833e-05
-2.240016624601858138e-03 5.007214621266355137e-02 7.151224985911098337e-05
-2.210995662326533783e-03 6.004300097411015974e-02 1.092489320954012237e-04
-2.181974700051209429e-03 7.193382698215150528e-02 1.659801384049252497e-04
-2.152953737775885508e-03 8.610042641957810217e-02 2.507824884763079718e-04
-2.123932775500560720e-03 1.029616509771394822e-01 3.768256489807000832e-04
-2.094911813225236799e-03 1.230099885898505996e-01 5.631004406734266493e-04
-2.065890850949912011e-03 1.468238115123132737e-01 8.368226793417992641e-04
-2.036869888674588090e-03 1.750815238199920354e-01 1.236753589682020385e-03
-2.007848926399263302e-03 2.085778762052057644e-01 1.817753880792131365e-03
-1.978827964123939381e-03 2.482427486097074920e-01 2.656985256910486103e-03
-1.949807001848614810e-03 2.951627369132509005e-01 3.862294377223688974e-03
-1.920786039573290456e-03 3.506059186563038055e-01 5.583464539450293251e-03
-1.891765077297966101e-03 4.160502146443736393e-01 8.027204291515469339e-03
-1.862744115022641747e-03 4.932158082280262423e-01 1.147696434970013439e-02
-1.833723152747317392e-03 5.841021319646888532e-01 1.631893875553267967e-02
-1.804702190471993038e-03 6.910299820350609412e-01 2.307591633051146382e-02
-1.775681228196668683e-03 8.166893738766560773e-01 3.245100578514593243e-02
-1.746660265921344329e-03 9.641938075307170397e-01 4.538366149270620792e-02
-1.717639303646020191e-03 1.137141667520580546e+00 6.312088274184173009e-02
-1.688618341370695837e-03 1.339685538823497168e+00 8.730693850381079923e-02
-1.659597379095371483e-03 1.576610276549771372e+00 1.200954678793569874e-01
-1.630576416820047128e-03 1.853420720899318752e+00 1.642883018228561975e-01
-1.601555454544722774e-03 2.176439999086603461e+00 2.235058144844315198e-01
-1.572534492269398419e-03 2.552919400085149615e+00 3.023940030283284175e-01
-1.543513529994074065e-03 2.991160843675661152e+00 4.068737631361600271e-01
-1.514492567718749710e-03 3.500652989322393438e+00 5.444379128514962307e-01
-1.485471605443425356e-03 4.092222039224399310e+00 7.245013487396542162e-01
-1.456450643168101002e-03 4.778198279240974955e+00 9.588092150189924112e-01
-1.427429680892776647e-03 5.572599366331552062e+00 1.261907040949314052e+00
-1.398408718617452726e-03 6.491331305980327038e+00 1.651675363727763912e+00
-1.369387756342128372e-03 7.552407961272718850e+00 2.149929314878320064e+00
-1.340366794066804017e-03 8.776189789447212064e+00 2.783080927955253081e+00
-1.311345831791479663e-03 1.018564230351619138e+01 3.582858461956554219e+00
-1.282324869516155309e-03 1.180661449659480233e+01 4.587072792935756205e+00
-1.253303907240830954e-03 1.366813713453946910e+01 5.840415908682770052e+00
-1.224282944965506600e-03 1.580274040697159066e+01 7.395270800124681188e+00
-1.195261982690182245e-03 1.824678991529788519e+01 9.312505690768890787e+00
-1.166241020414857891e-03 2.104083935546770334e+01 1.166221876471941421e+01
-1.137220058139533536e-03 2.422999750849315248e+01 1.452439260467905768e+01
-1.108199095864209182e-03 2.786430626788517984e+01 1.798941077515936016e+01
-1.079178133588884828e-03 3.199912539406349765e+01 2.215838280383227854e+01
-1.050157171313560473e-03 3.669551847482853191e+01 2.714321871862208724e+01
-1.021136209038236119e-03 4.202063317112892094e+01 3.306639083995275996e+01
-9.921152467629117643e-04 4.804806722149141507e+01 4.006031929101627043e+01
-9.630942844875874098e-04 5.485820984967398317e+01 4.826631926183214460e+01
-9.340733222122630554e-04 6.253854615196595290e+01 5.783305299784904463e+01
-9.050523599369387009e-04 7.118390971756619479e+01 6.891443825347880647e+01
-8.760313976616143465e-04 8.089666614333890493e+01 8.166697789872716839e+01
-8.470104353862904258e-04 9.178680723017724574e+01 9.624649265700763578e+01
-8.179894731109660713e-04 1.039719324810685208e+02 1.128042605208432718e+02
-7.889685108356417169e-04 1.175770910511638192e+02 1.314825919071521128e+02
-7.599475485603173625e-04 1.327344535192325168e+02 1.524098984437470676e+02
-7.309265862849930080e-04 1.495827787492353877e+02 1.756953444783304690e+02
-7.019056240096686536e-04 1.682666366796082968e+02 2.014232027167726642e+02
-6.728846617343442991e-04 1.889353430994324867e+02 2.296470672941844953e+02
-6.438636994590199447e-04 2.117415573160397173e+02 2.603841072974986446e+02
-6.148427371836955903e-04 2.368394880366662960e+02 2.936095693785446770e+02
-5.858217749083712358e-04 2.643826466883468811e+02 3.292517576581839762e+02
-5.568008126330468814e-04 2.945210806328328204e+02 3.671877307299288304e+02
-5.277798503577225270e-04 3.273980110409538611e+02 4.072399575309712532e+02
-4.987588880823981725e-04 3.631457911495525650e+02 4.491741648013057784e+02
-4.697379258070738181e-04 4.018810895371094603e+02 4.926985879061343780e+02
-4.407169635317494637e-04 4.436991887781287573e+02 5.374648036429683771e+02
-4.116960012564251092e-04 4.886672704874925444e+02 5.830702786523488612e+02
-3.826750389811007548e-04 5.368165302096443838e+02 6.290627112810103654e+02
-3.536540767057768340e-04 5.881329245439151236e+02 6.749461800189737914e+02
-3.246331144304524796e-04 6.425462891676614845e+02 7.201890404454751433e+02
-2.956121521551281252e-04 6.999174637356047697e+02 7.642334380656458279e+02
-2.665911898798037707e-04 7.600228879747168094e+02 8.065062300462645908e+02
-2.375702276044794163e-04 8.225358348164974132e+02 8.464310384785634369e+02
-2.085492653291550619e-04 8.870029034569168971e+02 8.834410952736811851e+02
-1.795283030538307074e-04 9.528133519669989937e+02 9.169924878103985293e+02
-1.505073407785063530e-04 1.019156700873853083e+03 9.465773782579117324e+02
-1.214863785031819986e-04 1.084959196835415923e+03 9.717367506894821645e+02
-9.246541622785764414e-05 1.148777379329411588e+03 9.920722404407260910e+02
-6.344445395253328970e-05 1.208589375123614673e+03 1.007256620410827054e+03
-3.442349167720893527e-05 1.261271666758822903e+03 1.017042558837586512e+03
-5.402529401884580834e-06 1.300380590205592625e+03 1.021269321081070871e+03
2.361843287343977360e-05 1.284833965782029509e+03 1.019867161664501396e+03
5.263939514876412804e-05 1.238188586293935259e+03 1.012859238864567033e+03
8.166035742408848247e-05 1.181723539032147073e+03 1.000360978405286005e+03
1.106813196994128369e-04 1.119765509468868686e+03 9.825769106873104874e+02
1.397022819747371913e-04 1.054824782003759765e+03 9.597951026584294141e+02
1.687232442500615458e-04 9.886196780427038675e+02 9.323793961535825474e+02
1.977442065253854665e-04 9.224059569827802534e+02 9.007597449133990040e+02
2.267651688007098210e-04 8.571263317521669478e+02 8.654210087544779526e+02
2.557861310760341754e-04 7.934930544187357100e+02 8.268906125696387335e+02
2.848070933513585298e-04 7.320400435221712314e+02 7.857255080293541596e+02
3.138280556266828843e-04 6.731591005673504924e+02 7.424988861641427320e+02
3.428490179020072387e-04 6.171268815689853682e+02 6.977870796576191879e+02
3.718699801773315931e-04 5.641260012445757184e+02 6.521570659421338405e+02
4.008909424526559476e-04 5.142621217174846606e+02 6.061549382610472776e+02
4.299119047279803020e-04 4.675781109980367205e+02 5.602956546955912245e+02
4.589328670033046564e-04 4.240659467643884000e+02 5.150543082440394755e+02
4.879538292786290109e-04 3.836768107674294583e+02 4.708590881879249537e+02
5.169747915539533653e-04 3.463296843069715010e+02 4.280860280523767756e+02
5.459957538292777197e-04 3.119186731559223063e+02 3.870555621712492780e+02
5.750167161046020742e-04 2.803192384994594590e+02 3.480308445435167641e+02
6.040376783799264286e-04 2.513934764605084240e+02 3.112177231269987487e+02
6.330586406552507830e-04 2.249945655030725788e+02 2.767662121230413845e+02
6.620796029305751375e-04 2.009704842889903773e+02 2.447732656107771732e+02
6.911005652058994919e-04 1.791670899357210658e+02 2.152866288101497219e+02
7.201215274812238464e-04 1.594306365870992295e+02 1.883095283063827594e+02
7.491424897565477671e-04 1.416098058554864849e+02 1.638059591426595034e+02
7.781634520318721215e-04 1.255573134676806575e+02 1.417063336430228162e+02
8.071844143071964760e-04 1.111311500117977715e+02 1.219132726212886126e+02
8.362053765825208304e-04 9.819550783598461408e+01 1.043073424527574389e+02
8.652263388578451848e-04 8.662144077286636445e+01 8.875256938867862289e+01
8.942473011331695393e-04 7.628729838685185882e+01 7.510159352618305206e+01
9.232682634084938937e-04 6.707897182550568971e+01 6.320035715917555308e+01
9.522892256838182481e-04 5.888998407876365349e+01 5.289225417109324923e+01
9.813101879591426026e-04 5.162145349740222855e+01 4.402169728856955544e+01
1.010331150234466957e-03 4.518195578546148994e+01 3.643708729363466858e+01
1.039352112509791311e-03 3.948730635191966343e+01 2.999319190276318636e+01
1.068373074785115666e-03 3.446028187593221048e+01 2.455296148417221502e+01
1.097394037060440020e-03 3.003029719711564383e+01 1.998882390636574868e+01
1.126414999335764375e-03 2.613305117577120029e+01 1.618351164644797180e+01
1.155435961611088729e-03 2.271015296409659001e+01 1.303048109576496394e+01
1.184456923886413084e-03 1.970873817342830137e+01 1.043398719699694333e+01
1.213477886161737438e-03 1.708108269842817606e+01 8.308876649262062486e+00
1.242498848437061359e-03 1.478422045019368625e+01 6.580160501494162872e+00
1.271519810712385713e-03 1.277956993946928321e+01 5.182422609844786088e+00
1.300540772987710068e-03 1.103257352136495761e+01 4.059114732922663116e+00
1.329561735263034422e-03 9.512352147363481336e+00 3.161782503429027003e+00
1.358582697538358777e-03 8.191377652522799480e+00 2.449259604747916264e+00
1.387603659813683131e-03 7.045163919911007433e+00 1.886860578143666034e+00
1.416624622089007485e-03 6.051977695527376078e+00 1.445596091117687054e+00
1.445645584364331840e-03 5.192569361263227101e+00 1.101428431038535161e+00
1.474666546639656194e-03 4.449923597836368039e+00 8.345795970177590783e-01
1.503687508914980549e-03 3.809029572122175633e+00 6.288997282734126726e-01
1.532708471190304903e-03 3.256670052980858099e+00 4.712997550389882440e-01
1.561729433465629258e-03 2.781228686658073546e+00 3.512490708966400366e-01
1.590750395740953612e-03 2.372514538239433257e+00 2.603366532089338437e-01
1.619771358016277966e-03 2.021602921560524457e+00 1.918923289717200387e-01
1.648792320291602321e-03 1.720691489420353548e+00 1.406637118579253942e-01
1.677813282566926675e-03 1.462970532782430055e+00 1.025436321299715015e-01
1.706834244842251030e-03 1.242506436530897984e+00 7.434255488803481748e-02
1.735855207117575384e-03 1.054137255663661232e+00 5.360044943919911598e-02
1.764876169392899739e-03 8.933794055950352586e-01 3.843275731247669524e-02
1.793897131668223659e-03 7.563445001467936635e-01 2.740544251127881650e-02
1.822918093943548014e-03 6.396654180007942392e-01 1.943453963531827436e-02
1.851939056218872368e-03 5.404307305117199700e-01 1.370609883782475391e-02
1.880960018494196723e-03 4.561266788937656247e-01 9.612926554850036512e-03
1.909980980769521077e-03 3.845859453213241741e-01 6.705011889461626184e-03
1.939001943044845432e-03 3.239425191558378825e-01 4.650992546549030486e-03
1.968022905320169786e-03 2.725920153340327667e-01 3.208439821514010026e-03
1.997043867595494140e-03 2.291568561618705369e-01 2.201123018563813823e-03
2.026064829870818495e-03 1.924557797830816208e-01 1.501747426053343755e-03
2.055085792146142849e-03 1.614771880234540380e-01 1.018947105962652797e-03
2.084106754421467204e-03 1.353558928790484783e-01 6.875567455074120711e-04
2.113127716696791558e-03 1.133528644555972659e-01 4.613894049608342177e-04
2.142148678972115913e-03 9.483762360416585213e-02 3.079135854632717665e-04
2.171169641247440267e-03 7.927295983201955443e-02 2.043582840727157059e-04
2.200190603522765055e-03 6.620168935053227788e-02 1.348831833588104781e-04
2.229211565798088976e-03 5.523519944864835329e-02 8.853714837483839923e-05
2.258232528073412897e-03 4.604355387693105650e-02 5.779568508797542221e-05
2.287253490348737685e-03 3.834695974132173307e-02 3.752040048267029422e-05
2.316274452624061606e-03 3.190841969941852346e-02 2.422376684049723803e-05
2.345295414899385526e-03 2.652741419549379739e-02 1.555313899445035048e-05
2.374316377174710314e-03 2.203447723688621226e-02 9.931082550363096024e-06
2.403337339450035103e-03 1.828654597637980467e-02 6.306338724738473339e-06
2.432358301725359023e-03 1.516297929160742401e-02 3.982540113039462119e-06
2.461379264000682944e-03 1.256215380629662273e-02 2.501181380474957298e-06
2.490400226276007732e-03 1.039855753465515273e-02 1.562184694057285696e-06
2.519421188551332520e-03 8.600311696035855061e-03 9.703350809318790056e-07
2.548442150826656441e-03 7.107060379511432810e-03 5.993951859561304047e-07
2.577463113101980362e-03 5.868175764676865011e-03 3.682196250553978745e-07
2.606484075377305150e-03 4.841233643604276118e-03 2.249586905889527384e-07
2.635505037652629938e-03 3.990720147412940913e-03 1.366786821329916773e-07
2.664525999927953859e-03 3.286935957960631770e-03 8.258495814024701820e-08
2.693546962203277780e-03 2.705068970225473022e-03 4.962531614378360207e-08
2.722567924478602568e-03 2.224410444967658655e-03 2.965567292515219102e-08
2.751588886753927356e-03 1.827693227102936743e-03 1.762440414336312808e-08
2.780609849029251276e-03 1.500533668244834326e-03 1.041653472605245753e-08
2.809630811304575197e-03 1.230961540487295362e-03 6.122576950599267979e-09
2.838651773579899985e-03 1.009024514727778488e-03 3.578882182132054455e-09
2.867672735855223906e-03 8.264557468641813140e-04 2.080476018219937399e-09
2.896693698130547827e-03 6.763948099247360859e-04 1.202763360110246391e-09
2.925714660405872615e-03 5.531536657012080466e-04 6.915121712611849842e-10
2.954735622681197403e-03 4.520206175237942783e-04 3.953863122057748853e-10
2.983756584956521324e-03 3.690962543396744482e-04 2.248255143438264581e-10
3.012777547231845245e-03 3.011563096710871820e-04 1.271369310920792179e-10
3.041798509507170033e-03 2.455371386852641638e-04 7.149900785781785792e-11
3.070819471782494821e-03 2.000401811229745718e-04 3.998807243126106926e-11
3.099840434057818742e-03 1.628523433993429837e-04 2.224144953102970847e-11
3.128861396333142662e-03 1.324797138682519090e-04 1.230262733752261553e-11
3.157882358608467450e-03 1.076924332094786774e-04 6.767602045303225601e-12
3.186903320883792239e-03 8.747888768648350152e-05 3.702319720357088297e-12
3.215924283159116159e-03 7.100768572059867716e-05 2.014258433966156235e-12
3.244945245434440080e-03 5.759612566257581975e-05 1.089829663087218485e-12
3.273966207709764868e-03 4.668407154641079985e-05 5.864138529865153295e-13
3.302987169985089656e-03 3.781232976096981547e-05 3.137993077222807072e-13
3.332008132260413577e-03 3.060476792328253317e-05 1.669943986673129460e-13


==> Data/ResNet50V2_mid_layer_hist.txt <==
-2.560000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.680000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.840000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.240000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.550000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.450000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.350000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.150000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.050000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.968750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.906250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.843750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.781250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.656250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.593750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.531250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.468750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.343750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.281250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.218750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.156250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.031250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.781250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.156250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.921875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.765625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.609375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.453125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.296875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.140625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.984375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.828125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.671875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.515625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.359375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.203125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.046875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.890625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.734375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.578125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.421875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.265625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.109375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.953125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.796875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.640625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.484375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.328125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.210937500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.132812500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.054687500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.765625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.984375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.203125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.421875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.640625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.859375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.078125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.296875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.515625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.929687500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.539062500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.148437500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.757812500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.367187500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.765625000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.835937500000000000e-03 0.000000000000000000e+00 1.562500000000000000e-02 0.000000000000000000e+00
-4.882812500000000000e-03 0.000000000000000000e+00 3.125000000000000000e-02 0.000000000000000000e+00
-2.929687500000000000e-03 3.125000000000000000e-01 1.125000000000000000e+00 4.166666666666666435e-02
-1.464843750000000000e-03 1.771428571428571530e+01 5.742857142857143060e+01 4.046428571428571530e+01
-6.103515625000000000e-04 5.540000000000000000e+02 6.277500000000000000e+02 6.253750000000000000e+02
-1.220703125000000000e-04 1.650125000000000000e+03 1.145250000000000000e+03 1.169250000000000000e+03
1.220703125000000000e-04 6.045625000000000000e+02 6.355000000000000000e+02 6.795000000000000000e+02
6.103515625000000000e-04 1.803571428571428470e+01 6.021428571428571530e+01 4.989285714285714590e+01
1.464843750000000000e-03 2.916666666666666852e-01 8.541666666666666297e-01 8.333333333333332871e-02
2.929687500000000000e-03 0.000000000000000000e+00 3.125000000000000000e-02 0.000000000000000000e+00
4.882812500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.835937500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.765625000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.367187500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.757812500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.148437500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.539062500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.929687500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.515625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.296875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.078125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.859375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.640625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.421875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.203125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.984375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.765625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.054687500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.132812500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.210937500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.328125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.484375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.796875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.953125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.109375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.265625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.421875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.578125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.734375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.890625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.046875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.203125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.359375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.515625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.671875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.828125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.984375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.140625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.296875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.453125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.609375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.765625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.921875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.156250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.468750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.781250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.031250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.156250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.218750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.281250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.343750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.468750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.531250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.593750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.656250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.781250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.843750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.906250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.968750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.050000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.150000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.350000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.450000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.550000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.240000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.840000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.680000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_mid_layer_pdf_G.txt <==
-4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.734375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.953125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-02 0.000000000000000000e+00 2.847424766107308225e-193 2.407767121866783646e-249
-7.812500000000000000e-03 1.736589291745746067e-181 1.207810542856825427e-84 1.172195985508851776e-109
-5.859375000000000000e-03 4.315351377368917172e-101 1.272878526336905068e-46 9.775049084795363361e-61
-3.906250000000000000e-03 1.226695633549484425e-43 1.848920964203781419e-19 9.180258116017319871e-26
-1.953125000000000000e-03 3.988954524156998067e-09 3.701629748352237067e-03 9.709750391958488843e-05
-9.765625000000000000e-04 1.793993321448217992e+00 4.429798868621078611e+01 1.856697330378636579e+01
-2.441406250000000000e-04 9.543026695388996359e+02 8.376272201867421927e+02 8.739454988830132152e+02
0.000000000000000000e+00 1.483825947556832489e+03 1.021435269801381992e+03 1.156587428165599476e+03
2.441406250000000000e-04 1.010688464775610555e+03 8.427003139732212276e+02 9.266785359863218901e+02
9.765625000000000000e-04 2.257072467859132292e+00 4.538094157810174778e+01 2.347038040781301760e+01
1.953125000000000000e-03 6.314056266287360853e-09 3.884829527366114553e-03 1.551551148490373181e-04
3.906250000000000000e-03 3.073516467801478576e-43 2.036462068799742453e-19 2.344072042370599918e-25
5.859375000000000000e-03 1.711450140539314698e-100 1.471376880423414723e-46 3.988347962621984681e-60
7.812500000000000000e-03 1.090170858665182843e-180 1.465260267467537818e-84 7.642445590897863778e-109
1.171875000000000000e-02 0.000000000000000000e+00 3.804750595734624608e-193 4.008322611143510175e-248
1.562500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.953125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.734375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_mid_layer_pdf_GG.txt <==
-4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-02 0.000000000000000000e+00 1.100143420447040589e-293 0.000000000000000000e+00
-3.906250000000000000e-02 1.791262245896563424e-301 1.094928630122381327e-227 0.000000000000000000e+00
-3.125000000000000000e-02 7.860892163374129247e-224 1.384067297731618055e-166 0.000000000000000000e+00
-2.734375000000000000e-02 3.281608128586181759e-187 4.352600855270809948e-138 0.000000000000000000e+00
-2.343750000000000000e-02 3.072922929661126361e-152 4.108856569043422676e-111 0.000000000000000000e+00
-1.953125000000000000e-02 4.235150710351119195e-119 8.188614627502349659e-86 0.000000000000000000e+00
-1.562500000000000000e-02 4.903613160892686419e-88 2.167351365502975940e-62 1.768889669821569602e-235
-1.171875000000000000e-02 2.158683656182662271e-59 3.989454253549858768e-41 4.507785158260704026e-140
-7.812500000000000000e-03 1.053309750952028684e-33 1.898714181650504096e-22 8.303238743135339583e-67
-5.859375000000000000e-03 3.047269591843811925e-22 2.694683966599074138e-14 4.402914398296037115e-39
-3.906250000000000000e-03 5.802017422911675186e-12 3.898039089230038069e-07 8.732468880176160833e-18
-1.953125000000000000e-03 2.919759875665591323e-03 2.893923912683092348e-01 1.592850629834935763e-03
-9.765625000000000000e-04 8.909537006419840921e+00 5.159498458490608641e+01 2.284173784922637296e+01
-2.441406250000000000e-04 8.078630400698824587e+02 8.081931832568501477e+02 8.572619960107526822e+02
0.000000000000000000e+00 1.955568977958561163e+03 1.304622363176672025e+03 1.229110338247918207e+03
2.441406250000000000e-04 8.738922280744598083e+02 8.187922854071700840e+02 9.174437799156903566e+02
9.765625000000000000e-04 1.007291757190434112e+01 5.275149412639649427e+01 2.793269784461297434e+01
1.953125000000000000e-03 3.403793652585898957e-03 2.978822073254899228e-01 2.252431404188650049e-03
3.906250000000000000e-03 7.028095374274813491e-12 4.047861586581952630e-07 1.585841268643256967e-17
5.859375000000000000e-03 3.791148540727075255e-22 2.816058843727820407e-14 9.996432281081108180e-39
7.812500000000000000e-03 1.338489514675236155e-33 1.994455448317815869e-22 2.319850510660082735e-66
1.171875000000000000e-02 2.836269455779039374e-59 4.225430851901251457e-41 1.850035269863191752e-139
1.562500000000000000e-02 6.615638614349676682e-88 2.310982619494660789e-62 1.037729218098098404e-234
1.953125000000000000e-02 5.842579871627703110e-119 8.781455573994291633e-86 0.000000000000000000e+00
2.343750000000000000e-02 4.322442717400356227e-152 4.428683056362496758e-111 0.000000000000000000e+00
2.734375000000000000e-02 4.696760229964487598e-187 4.712855443283012152e-138 0.000000000000000000e+00
3.125000000000000000e-02 1.142927767417520652e-223 1.504895412605124546e-166 0.000000000000000000e+00
3.906250000000000000e-02 2.677963865642521139e-301 1.199447142253005670e-227 0.000000000000000000e+00
4.687500000000000000e-02 0.000000000000000000e+00 1.213140215247854083e-293 0.000000000000000000e+00
5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_top_layer_e100_hist_without_quantization.txt <==
-2.203322481364011765e-03 3.488266316839141012e+00
-2.133333379952389707e-03 0.000000000000000000e+00
-2.063344278540767650e-03 0.000000000000000000e+00
-1.993355177129145592e-03 0.000000000000000000e+00
-1.923366075717523535e-03 0.000000000000000000e+00
-1.853376974305901478e-03 0.000000000000000000e+00
-1.783387872894279204e-03 0.000000000000000000e+00
-1.713398771482657146e-03 0.000000000000000000e+00
-1.643409670071035089e-03 6.976532633678282025e+00
-1.573420568659413031e-03 1.046479895051742304e+01
-1.503431467247790974e-03 1.046479895051739106e+01
-1.433442365836168700e-03 1.395306526735656405e+01
-1.363453264424546642e-03 1.744133158419570506e+01
-1.293464163012924585e-03 3.488266316839141012e+01
-1.223475061601302528e-03 2.092959790103484607e+01
-1.153485960189680470e-03 6.278879370310453822e+01
-1.083496858778058413e-03 5.232399475258711874e+01
-1.013507757366436356e-03 6.627706001994367568e+01
-9.435186559548142983e-04 1.046479895051742375e+02
-8.735295545431922409e-04 1.674367832082787686e+02
-8.035404531315701836e-04 1.988311800598304160e+02
-7.335513517199479094e-04 2.232490442777050248e+02
-6.635622503083258520e-04 3.278970337828792481e+02
-5.935731488967037946e-04 3.732444959017880706e+02
-5.235840474850817373e-04 4.360332896048926159e+02
-4.535949460734596799e-04 5.267282138427102609e+02
-3.836058446618376225e-04 6.523058012489193516e+02
-3.136167432502155652e-04 7.813716549719651994e+02
-2.436276418385932910e-04 8.755548455266243764e+02
-1.736385404269712336e-04 8.023012528730024542e+02
-1.036494390153491763e-04 9.557849708139245877e+02
-3.366033760372711889e-05 9.034609760613375329e+02
3.632876380789493848e-05 8.895079107939809546e+02
1.063178652195169958e-04 1.004620699249672612e+03
1.763069666311390532e-04 8.092777855066807433e+02
2.462960680427611106e-04 7.360241928530587074e+02
3.162851694543831679e-04 6.488175349320802070e+02
3.862742708660052253e-04 5.057986159416754504e+02
4.562633722776272827e-04 3.767327622186272151e+02
5.262524736892493400e-04 3.278970337828792481e+02
5.962415751008713974e-04 2.895261042976468957e+02
6.662306765124938884e-04 2.127842453271875911e+02
7.362197779241159458e-04 1.709250495251179132e+02
8.062088793357380032e-04 1.779015821587962023e+02
8.761979807473600605e-04 1.534837179409222188e+02
9.461870821589821179e-04 9.767145687149594835e+01
1.016176183570604175e-03 5.232399475258711874e+01
1.086165284982226233e-03 4.534746211890883671e+01
1.156154386393848290e-03 4.534746211890883671e+01
1.226143487805470347e-03 3.488266316839141012e+01
1.296132589217092405e-03 6.976532633678282025e+00
1.366121690628714462e-03 2.441786421787398709e+01
1.436110792040336519e-03 2.092959790103484607e+01
1.506099893451958577e-03 1.046479895051742304e+01
1.576088994863580634e-03 3.488266316839141012e+00
1.646078096275202692e-03 0.000000000000000000e+00
1.716067197686825183e-03 0.000000000000000000e+00
1.786056299098446806e-03 3.488266316839119252e+00
1.856045400510069297e-03 6.976532633678325546e+00
1.926034501921690921e-03 0.000000000000000000e+00
1.996023603333313412e-03 3.488266316839162773e+00


==> Data/ResNet50V2_top_layer_e100_pdf_without_quantization.txt <==
-2.168327930658200953e-03 2.310935042487989033e-01 1.503804189617274217e-02
-2.098338829246578462e-03 3.516800612927259428e-01 3.014227793934937810e-02
-2.028349727834956838e-03 5.309821334072345467e-01 5.905545212552733292e-02
-1.958360626423334347e-03 7.953049080884239119e-01 1.130949144727144001e-01
-1.888371525011712506e-03 1.181560289479714587e+00 2.117021668446821270e-01
-1.818382423600090232e-03 1.740967502543047774e+00 3.873527815191713519e-01
-1.748393322188468175e-03 2.543776966921703409e+00 6.927670188022698738e-01
-1.678404220776846117e-03 3.685179734745666291e+00 1.211063394515485614e+00
-1.608415119365224060e-03 5.292533365281415492e+00 2.069405981893767787e+00
-1.538426017953602003e-03 7.533967893912502767e+00 3.456397416946572765e+00
-1.468436916541979945e-03 1.062831919781619128e+01 5.642879712912634460e+00
-1.398447815130357671e-03 1.485615706306898964e+01 9.004862017617250913e+00
-1.328458713718735614e-03 2.057141754098201503e+01 1.404599408753402656e+01
-1.258469612307113556e-03 2.821280260702388887e+01 2.141544233125319607e+01
-1.188480510895491499e-03 3.831367006896115868e+01 3.191543483587818741e+01
-1.118491409483869442e-03 5.150860958299511339e+01 4.649150784381968293e+01
-1.048502308072247384e-03 6.853430949784619486e+01 6.619811859208033411e+01
-9.785132066606253270e-04 9.022170911767514667e+01 9.213333894799175994e+01
-9.085241052490032696e-04 1.174758737366595938e+02 1.253392591377623546e+02
-8.385350038373812123e-04 1.512396263628587576e+02 1.666696737110675883e+02
-7.685459024257590465e-04 1.924368476430935857e+02 2.166332903600426221e+02
-6.985568010141368807e-04 2.418916566093391225e+02 2.752282165786315318e+02
-6.285676996025148233e-04 3.002205427630763097e+02 3.417904035913940106e+02
-5.585785981908927660e-04 3.676960121478718975e+02 4.148832703995728366e+02
-4.885894967792707086e-04 4.440823707320974449e+02 4.922561263020579645e+02
-4.186003953676486512e-04 5.284465119351523299e+02 5.708940093033476160e+02
-3.486112939560265939e-04 6.189478785556797220e+02 6.471709144436756560e+02
-2.786221925444044281e-04 7.126090760529200452e+02 7.171031738896391516e+02
-2.086330911327822623e-04 8.050526772741554851e+02 7.766823709104855880e+02
-1.386439897211602049e-04 8.901255466812026498e+02 8.222509798256400018e+02
-6.865488830953814757e-05 9.590252783822352285e+02 8.508725256683201223e+02
1.334213102083909794e-06 9.946197902742055703e+02 8.606444068594241799e+02
7.132331451370596716e-05 9.556281655412526561e+02 8.509071045212434683e+02
1.413124159253280245e-04 8.854530354729740793e+02 8.223178125710344375e+02
2.113015173369500819e-04 7.997344962555616803e+02 7.767770662124854653e+02
2.812906187485721392e-04 7.070681623298208933e+02 7.172197512431117730e+02
3.512797201601941966e-04 6.134869941090379371e+02 6.473024279557015461e+02
4.212688215718162540e-04 5.232772758289523836e+02 5.710332278005849957e+02
4.912579229834383113e-04 4.393425402683226935e+02 4.923961779425058580e+02
5.612470243950603687e-04 3.634636609453941674e+02 4.150181740697366877e+02
6.312361258066826429e-04 2.965269659442772650e+02 3.419154349800622299e+02
7.012252272183049171e-04 2.387331494515004806e+02 2.753400878210937321e+02
7.712143286299269745e-04 1.897851228886071340e+02 2.167301520878946235e+02
8.412034300415490318e-04 1.490506469081467458e+02 1.667509719217322584e+02
9.111925314531710892e-04 1.156970001978312581e+02 1.254054933624104962e+02
9.811816328647931466e-04 8.879719447367928353e+01 9.218577206215672959e+01
1.051170734276415204e-03 6.740927848563887892e+01 6.623848373899396336e+01
1.121159835688037261e-03 5.063172841630441923e+01 4.652174716736090687e+01
1.191148937099659319e-03 3.763874410441556506e+01 3.193749135476304346e+01
1.261138038511281376e-03 2.769954269849264961e+01 2.143111329343610549e+01
1.331127139922903433e-03 2.018559847582541877e+01 1.405684361981310104e+01
1.401116241334525491e-03 1.456936175005091982e+01 9.012183867456181829e+00
1.471105342746147548e-03 1.041742691631506545e+01 5.647697445305551511e+00
1.541094444157769605e-03 7.380508959352648723e+00 3.459488977547764410e+00
1.611083545569391663e-03 5.181999380220521978e+00 2.071341128057438308e+00
1.681072646981013937e-03 3.606350093391984313e+00 1.212245148790913385e+00
1.751061748392635994e-03 2.488099247239205614e+00 6.934712010970226492e-01
1.821050849804258052e-03 1.702011799764163058e+00 3.877622747641698009e-01
1.891039951215880109e-03 1.154554901249100984e+00 2.119345820880433884e-01
1.961029052627502167e-03 7.767522964102705485e-01 1.132236758090356260e-01
2.031018154039124224e-03 5.183488988874574988e-01 5.912509091133951594e-02


==> Data/ResNet50V2_top_layer_e2_hist_without_quantization.txt <==
-1.063000876456499100e-02 1.419588285789214366e+00
-1.045802888318391084e-02 0.000000000000000000e+00
-1.028604900180283242e-02 0.000000000000000000e+00
-1.011406912042175227e-02 0.000000000000000000e+00
-9.942089239040673848e-03 0.000000000000000000e+00
-9.770109357659593693e-03 0.000000000000000000e+00
-9.598129476278515274e-03 0.000000000000000000e+00
-9.426149594897435119e-03 0.000000000000000000e+00
-9.254169713516356699e-03 1.419588285789214366e+00
-9.082189832135276544e-03 0.000000000000000000e+00
-8.910209950754198124e-03 0.000000000000000000e+00
-8.738230069373117970e-03 0.000000000000000000e+00
-8.566250187992039550e-03 0.000000000000000000e+00
-8.394270306610959395e-03 0.000000000000000000e+00
-8.222290425229880975e-03 2.839176571578428732e+00
-8.050310543848800821e-03 0.000000000000000000e+00
-7.878330662467722401e-03 1.419588285789214366e+00
-7.706350781086642246e-03 0.000000000000000000e+00
-7.534370899705563826e-03 1.419588285789214366e+00
-7.362391018324483671e-03 0.000000000000000000e+00
-7.190411136943405251e-03 4.258764857367642875e+00
-7.018431255562325097e-03 1.419588285789228577e+00
-6.846451374181246677e-03 1.419588285789214366e+00
-6.674471492800166522e-03 2.839176571578442942e+00
-6.502491611419087235e-03 1.419588285789221471e+00
-6.330511730038007948e-03 2.839176571578442942e+00
-6.158531848656928660e-03 7.097941428946107578e+00
-5.986551967275849373e-03 4.258764857367664192e+00
-5.814572085894770086e-03 0.000000000000000000e+00
-5.642592204513690798e-03 5.678353143156885885e+00
-5.470612323132611511e-03 5.678353143156885885e+00
-5.298632441751532224e-03 4.258764857367664192e+00
-5.126652560370452937e-03 1.419588285789221471e+00
-4.954672678989373649e-03 1.419588285789221471e+00
-4.782692797608294362e-03 4.258764857367664192e+00
-4.610712916227215075e-03 9.937118000524550965e+00
-4.438733034846135787e-03 1.277629457210299435e+01
-4.266753153465056500e-03 1.277629457210299435e+01
-4.094773272083977213e-03 9.937118000524550965e+00
-3.922793390702897925e-03 1.277629457210299435e+01
-3.750813509321818638e-03 1.561547114368143596e+01
-3.578833627940739351e-03 1.419588285789221516e+01
-3.406853746559660064e-03 2.271341257262754354e+01
-3.234873865178580776e-03 1.845464771525988112e+01
-3.062893983797501489e-03 2.981135400157365112e+01
-2.890914102416422202e-03 2.129382428683821615e+01
-2.718934221035342047e-03 2.981135400157380388e+01
-2.546954339654263627e-03 4.684641343104407696e+01
-2.374974458273183472e-03 4.258764857367685863e+01
-2.202994576892105053e-03 5.820311971735778656e+01
-2.031014695511024898e-03 7.239900257525066252e+01
-1.859034814129946478e-03 7.523817914682835806e+01
-1.687054932748866323e-03 1.121474745773490724e+02
-1.515075051367787903e-03 1.022103565768234290e+02
-1.343095169986707749e-03 1.405392402931336449e+02
-1.171115288605629329e-03 2.157774194399605960e+02
-9.991354072245491741e-04 2.257145374404873621e+02
-8.271555258434707542e-04 2.654630094425830862e+02
-6.551756444623905995e-04 2.810784805862672897e+02
-4.831957630813121796e-04 4.017434848783476582e+02
-3.112158817002320249e-04 4.031630731641409398e+02
-1.392360003191536050e-04 4.244568974509750774e+02
3.274388106192654968e-05 4.131001911646655458e+02
2.047237624430049696e-04 3.804496605915094278e+02
3.767036438240851243e-04 3.321836588746761549e+02
5.486835252051652789e-04 3.080506580162626165e+02
7.206634065862436989e-04 2.115186545825929443e+02
8.926432879673238535e-04 1.973227717247027897e+02
1.064623169348402273e-03 1.263433574352400797e+02
1.236603050729482428e-03 9.937118000524600347e+01
1.408582932110560848e-03 1.022103565768234290e+02
1.580562813491641003e-03 6.672064943209375087e+01
1.752542694872719423e-03 6.530106114630386571e+01
1.924522576253799577e-03 4.684641343104454592e+01
2.096502457634877997e-03 4.400723685946564245e+01
2.268482339015958152e-03 3.690929543051994699e+01
2.440462220397036572e-03 1.703505942947057150e+01
2.612442101778116726e-03 3.548970714473071553e+01
2.784421983159195146e-03 2.555258914420585725e+01
2.956401864540275301e-03 1.987423600104920141e+01
3.128381745921353721e-03 9.937118000524501227e+00
3.300361627302433876e-03 9.937118000524600703e+00
3.472341508683512296e-03 8.517529714735285751e+00
3.644321390064592450e-03 4.258764857367686396e+00
3.816301271445670870e-03 8.517529714735285751e+00
3.988281152826751025e-03 2.129382428683842932e+01
4.160261034207829445e-03 8.517529714735285751e+00
4.332240915588909599e-03 5.678353143156914307e+00
4.504220796969988019e-03 8.517529714735285751e+00
4.676200678351068174e-03 9.937118000524600703e+00
4.848180559732146594e-03 5.678353143156914307e+00
5.020160441113225014e-03 1.419588285789199933e+00
5.192140322494306903e-03 5.678353143156914307e+00
5.364120203875385323e-03 4.258764857367686396e+00
5.536100085256463743e-03 1.419588285789228577e+00
5.708079966637542163e-03 4.258764857367600243e+00
5.880059848018624052e-03 4.258764857367686396e+00
6.052039729399702472e-03 5.678353143156914307e+00
6.224019610780780892e-03 1.419588285789199933e+00
6.395999492161862782e-03 2.839176571578457153e+00
6.567979373542941202e-03 4.258764857367686396e+00
6.739959254924019622e-03 1.419588285789228577e+00
6.911939136305098041e-03 0.000000000000000000e+00
7.083919017686179931e-03 2.839176571578457153e+00
7.255898899067258351e-03 1.419588285789228577e+00
7.427878780448336771e-03 0.000000000000000000e+00
7.599858661829415191e-03 1.419588285789199933e+00
7.771838543210497080e-03 2.839176571578457153e+00
7.943818424591575500e-03 0.000000000000000000e+00
8.115798305972653920e-03 0.000000000000000000e+00
8.287778187353732340e-03 1.419588285789199933e+00
8.459758068734814229e-03 2.839176571578457153e+00
8.631737950115892649e-03 0.000000000000000000e+00
8.803717831496971069e-03 0.000000000000000000e+00
8.975697712878049489e-03 0.000000000000000000e+00
9.147677594259131378e-03 0.000000000000000000e+00
9.319657475640209798e-03 0.000000000000000000e+00
9.491637357021288218e-03 1.419588285789228577e+00


==> Data/ResNet50V2_top_layer_e2_pdf_without_quantization.txt <==
-1.054401882387445005e-02 6.076370145993387900e-02 5.316458932627906786e-08
-1.037203894249337163e-02 6.930171495351912514e-02 1.098893918775316269e-07
-1.020005906111229321e-02 7.906040730510976999e-02 2.244230540803925402e-07
-1.002807917973121306e-02 9.021767097879661301e-02 4.528533220810090817e-07
-9.856099298350132903e-03 1.029778801350882123e-01 9.028716978428045580e-07
-9.684119416969054484e-03 1.175759276365153511e-01 1.778577985863026919e-06
-9.512139535587976064e-03 1.342818941764508944e-01 3.461769739759227038e-06
-9.340159654206895909e-03 1.534064515617135083e-01 6.657356802799578553e-06
-9.168179772825815754e-03 1.753071192286508595e-01 1.264980648315785254e-05
-8.996199891444737334e-03 2.003955130858323108e-01 2.374894498177441445e-05
-8.824220010063658914e-03 2.291457492935999041e-01 4.405377736627427709e-05
-8.652240128682578760e-03 2.621041932545275510e-01 8.074216227181533622e-05
-8.480260247301498605e-03 2.999007766666164088e-01 1.462163674365429540e-04
-8.308280365920420185e-03 3.432621439005115738e-01 2.616194307849503448e-04
-8.136300484539341765e-03 3.930269343020896256e-01 4.625113494764029800e-04
-7.964320603158261611e-03 4.501635606113880139e-01 8.078917695905789070e-04
-7.792340721777182323e-03 5.157909071136984602e-01 1.394319704683961124e-03
-7.620360840396103036e-03 5.912024463092425686e-01 2.377661018821274497e-03
-7.448380959015023749e-03 6.778943621109910778e-01 4.006045725773603287e-03
-7.276401077633944461e-03 7.775983736476372865e-01 6.668992947718259227e-03
-7.104421196252865174e-03 8.923200800473561900e-01 1.096940334691192537e-02
-6.932441314871785887e-03 1.024383797227257586e+00 1.782724139432330726e-02
-6.760461433490706600e-03 1.176485037737635908e+00 2.862619835075533997e-02
-6.588481552109627312e-03 1.351752000255203479e+00 4.541732994995466982e-02
-6.416501670728547158e-03 1.553817693926518473e+00 7.119638011123338717e-02
-6.244521789347468738e-03 1.786904633715969748e+00 1.102738707069107621e-01
-6.072541907966388583e-03 2.055924417682484684e+00 1.687585232991358486e-01
-5.900562026585310163e-03 2.366594949921461133e+00 2.551744607475089910e-01
-5.728582145204230008e-03 2.725578621479117114e+00 3.812300152594226832e-01
-5.556602263823151588e-03 3.140645428033334685e+00 5.627498124533465429e-01
-5.384622382442071434e-03 3.620865815385431397e+00 8.207710373462981934e-01
-5.212642501060993014e-03 4.176839036994802079e+00 1.182788460365218342e+00
-5.040662619679912859e-03 4.820964026590705664e+00 1.684110277278218826e+00
-4.868682738298834439e-03 5.567761290398133056e+00 2.369258051446233804e+00
-4.696702856917754285e-03 6.434256181138057862e+00 3.293309870676897511e+00
-4.524722975536675865e-03 7.440436224798441245e+00 4.523048223651457533e+00
-4.352743094155595710e-03 8.609798055344487722e+00 6.137736391308158623e+00
-4.180763212774517290e-03 9.970003135419426954e+00 8.229314074351599118e+00
-4.008783331393437135e-03 1.155366601972664853e+01 1.090178053233459288e+01
-3.836803450012358282e-03 1.339930474344601841e+01 1.426952851620714213e+01
-3.664823568631278995e-03 1.555249038597966660e+01 1.845441166264818378e+01
-3.492843687250199707e-03 1.806724251353127286e+01 2.358137780564399577e+01
-3.320863805869120420e-03 2.100772979863774736e+01 2.977258474423676304e+01
-3.148883924488041133e-03 2.445035171970366150e+01 3.714003387492027741e+01
-2.976904043106961845e-03 2.848629939538463063e+01 4.577690669854078465e+01
-2.804924161725882124e-03 3.322472355767184382e+01 5.574796019396671198e+01
-2.632944280344802837e-03 3.879667877894739547e+01 6.707951464541336861e+01
-2.460964398963723550e-03 4.536007049382319423e+01 7.974973223835161207e+01
-2.288984517582644262e-03 5.310591319415158296e+01 9.368001404845850288e+01
-2.117004636201564975e-03 6.226632754161517624e+01 1.087284138339421276e+02
-1.945024754820485688e-03 7.312488302114071814e+01 1.246859588300614377e+02
-1.773044873439406401e-03 8.603016947592888641e+01 1.412766661538514086e+02
-1.601064992058327113e-03 1.014139253542120827e+02 1.581618433806439157e+02
-1.429085110677247826e-03 1.198157973809242804e+02 1.749489699660273345e+02
-1.257105229296168539e-03 1.419181318340098699e+02 1.912050917744601009e+02
-1.085125347915089251e-03 1.685967137462467917e+02 2.064742553060072510e+02
-9.131454665340099641e-04 2.009985700656845893e+02 2.202981018400690800e+02
-7.411655851529306768e-04 2.406699534276397117e+02 2.322383800774695999e+02
-5.691857037718513895e-04 2.897898224388599147e+02 2.418998636308031962e+02
-3.972058223907721022e-04 3.516719753578530572e+02 2.489520146621342178e+02
-2.252259410096928149e-04 4.322269435158524402e+02 2.531477422981128598e+02
-5.324605962861352765e-05 5.516899715290564927e+02 2.543377725063066350e+02
1.187338217524657596e-04 4.317832858145650334e+02 2.524794642543403427e+02
2.907137031335450469e-04 3.513400361300623445e+02 2.476393458857199903e+02
4.626935845146252016e-04 2.895293860524420211e+02 2.399891613349269619e+02
6.346734658957044889e-04 2.404610594547926326e+02 2.297957538393353332e+02
8.066533472767837762e-04 2.008287562063262612e+02 2.174056180669463458e+02
9.786332286578630635e-04 1.684573820031649802e+02 2.032253674397796601e+02
1.150613110038942351e-03 1.418030147752269556e+02 1.876996504576874543e+02
1.322592991420021638e-03 1.197201660905948444e+02 1.712881827848442526e+02
1.494572872801100925e-03 1.013341267938649111e+02 1.544435343370776081e+02
1.666552754182180213e-03 8.596333317014115494e+01 1.375911349174257907e+02
1.838532635563259500e-03 7.306872405870969089e+01 1.211126664851034320e+02
2.010512516944338787e-03 6.221900855996553048e+01 1.053336347179527621e+02
2.182492398325418075e-03 5.306594455170091607e+01 9.051550250272941867e+01
2.354472279706497362e-03 4.532623625378074905e+01 7.685236817694064371e+01
2.526452161087576649e-03 3.876798074193334998e+01 6.447182058546199812e+01
2.698432042468655936e-03 3.320033826410022471e+01 5.343933010678019002e+01
2.870411923849735224e-03 2.846554465741608553e+01 4.376535627044211196e+01
3.042391805230814511e-03 2.443266028491960284e+01 3.541427233084565529e+01
3.214371686611893798e-03 2.099262843357994157e+01 2.831421781822022865e+01
3.386351567992973086e-03 1.805433526000961209e+01 2.236707564114508529e+01
3.558331449374052373e-03 1.554144506583989127e+01 1.745790941947654673e+01
3.730311330755131660e-03 1.338984201652180595e+01 1.346336614371599971e+01
3.902291212136210947e-03 1.154555046525211282e+01 1.025872692289991406e+01
4.074271093517290235e-03 9.963035948791709728e+00 7.723455947171535385e+00
4.246250974898369522e-03 8.603811042739161863e+00 5.745241246269385371e+00
4.418230856279448809e-03 7.435286846502756397e+00 4.222632220900610633e+00
4.590210737660528097e-03 6.429823446613824878e+00 3.066455287043664768e+00
4.762190619041607384e-03 5.563942348257972625e+00 2.200231648401706597e+00
4.934170500422685804e-03 4.817671323888633061e+00 1.559834672773134256e+00
5.106150381803765959e-03 4.173997946683627447e+00 1.092614913225610884e+00
5.278130263184846113e-03 3.618412650080390591e+00 7.561954671039717857e-01
5.450110144565924533e-03 3.138525773532935048e+00 5.171057978189342874e-01
5.622090025947002953e-03 2.723745935719414923e+00 3.493840993911980775e-01
5.794069907328083108e-03 2.365009382853644926e+00 2.332411944793457426e-01
5.966049788709163262e-03 2.054551815478427468e+00 1.538458441821261569e-01
6.138029670090241682e-03 1.785715697118674283e+00 1.002639183909007220e-01
6.310009551471321837e-03 1.552787265777993531e+00 6.456274230479309983e-02
6.481989432852401992e-03 1.350858461492746354e+00 4.107689955474042726e-02
6.653969314233480412e-03 1.175709794638092331e+00 2.582211047962693073e-02
6.825949195614558832e-03 1.023710845546287329e+00 1.603851687593869924e-02
6.997929076995638986e-03 8.917356340642882406e-01 9.842718569716881610e-03
7.169908958376719141e-03 7.770905500803469979e-01 5.968213097755922271e-03
7.341888839757797561e-03 6.774529104844030369e-01 3.575625014503164972e-03
7.513868721138875981e-03 5.908185187062088284e-01 2.116596160389684275e-03
7.685848602519956135e-03 5.154568613570272850e-01 1.237948085965228208e-03
7.857828483901036290e-03 4.498727918602651865e-01 7.153939335324934271e-04
8.029808365282114710e-03 3.927737308274734107e-01 4.084759251416005292e-04
8.201788246663193130e-03 3.430415634585316509e-01 2.304443521687987392e-04
8.373768128044273285e-03 2.997085404381697460e-01 1.284529445121303552e-04
8.545748009425353439e-03 2.619365947808645623e-01 7.074576561787118570e-05
8.717727890806431859e-03 2.289995762262991841e-01 3.849773950217911129e-05
8.889707772187510279e-03 2.002679798972291647e-01 2.069895401466561352e-05
9.061687653568590434e-03 1.751958093054412913e-01 1.099613242990196415e-05
9.233667534949670588e-03 1.533092673383815163e-01 5.771781941414442188e-06
9.405647416330749008e-03 1.341970141632174707e-01 2.993355238959630779e-06
9.577627297711827428e-03 1.175017693643825856e-01 1.533857438946761570e-06


==> Data/ResNet50V2_top_layer_e50_hist_without_quantization.txt <==
-2.857022220268845558e-03 3.434858346248236050e+00
-2.785944871397482217e-03 0.000000000000000000e+00
-2.714867522526118442e-03 0.000000000000000000e+00
-2.643790173654755101e-03 0.000000000000000000e+00
-2.572712824783391326e-03 0.000000000000000000e+00
-2.501635475912027985e-03 0.000000000000000000e+00
-2.430558127040664210e-03 3.434858346248236050e+00
-2.359480778169300869e-03 0.000000000000000000e+00
-2.288403429297937094e-03 0.000000000000000000e+00
-2.217326080426573753e-03 0.000000000000000000e+00
-2.146248731555210412e-03 0.000000000000000000e+00
-2.075171382683846637e-03 0.000000000000000000e+00
-2.004094033812483296e-03 0.000000000000000000e+00
-1.933016684941119522e-03 3.434858346248236050e+00
-1.861939336069756180e-03 3.434858346248225391e+00
-1.790861987198392622e-03 1.030457503874467662e+01
-1.719784638327029064e-03 1.030457503874467662e+01
-1.648707289455665507e-03 1.030457503874467662e+01
-1.577629940584301949e-03 6.869716692496450783e+00
-1.506552591712938391e-03 2.404400842373757641e+01
-1.435475242841574833e-03 1.373943338499294420e+01
-1.364397893970211492e-03 3.091372511623402985e+01
-1.293320545098847934e-03 3.091372511623402985e+01
-1.222243196227484376e-03 6.182745023246805971e+01
-1.151165847356120818e-03 5.152287519372337954e+01
-1.080088498484757260e-03 9.961089204119853946e+01
-1.009011149613393702e-03 7.900174196370917912e+01
-9.379338007420301437e-04 1.339594755036812046e+02
-8.668564518706668026e-04 1.476989088886732304e+02
-7.957791029993030278e-04 1.820474923511565066e+02
-7.247017541279396867e-04 2.026566424286446875e+02
-6.536244052565759119e-04 3.125721095085894490e+02
-5.825470563852125708e-04 3.640949847023130133e+02
-5.114697075138492297e-04 4.534013017047643643e+02
-4.403923586424854549e-04 5.255333269759801169e+02
-3.693150097711221137e-04 5.598819104384590446e+02
-2.982376608997583389e-04 6.526230857871647686e+02
-2.271603120283949978e-04 8.655843032545501501e+02
-1.560829631570312230e-04 8.621494449083072595e+02
-8.500561428566788189e-05 1.040762078913209052e+03
-1.392826541430410708e-05 1.030457503874470831e+03
5.714908345705923404e-05 9.068026034095342993e+02
1.282264323284225752e-04 7.900174196370894606e+02
1.993037811997863500e-04 8.449751531770659767e+02
2.703811300711496911e-04 6.526230857871607896e+02
3.414584789425134659e-04 5.942304939009447935e+02
4.125358278138768070e-04 4.362270099735233089e+02
4.836131766852405818e-04 3.847041347798024162e+02
5.546905255566039229e-04 3.400509762785753765e+02
6.257678744279672640e-04 2.679189510073607607e+02
6.968452232993310388e-04 1.820474923511565066e+02
7.679225721706943800e-04 1.854823506974036036e+02
8.389999210420581548e-04 1.030457503874470717e+02
9.100772699134214959e-04 1.064806087336946661e+02
9.811546187847852707e-04 1.133503254261917874e+02
1.052231967656148612e-03 8.930631700245413640e+01
1.123309316527511953e-03 8.243660030995765453e+01
1.194386665398875294e-03 4.121830015497832989e+01
1.265464014270239503e-03 4.121830015497882727e+01
1.336541363141602844e-03 3.091372511623412223e+01
1.407618712012966185e-03 1.717429173124117980e+01
1.478696060884329526e-03 1.373943338499277544e+01
1.549773409755693734e-03 2.404400842373765101e+01
1.620850758627057076e-03 1.030457503874470682e+01
1.691928107498420417e-03 6.869716692496472099e+00
1.763005456369783758e-03 3.434858346248236050e+00
1.834082805241147099e-03 0.000000000000000000e+00
1.905160154112511307e-03 3.434858346248236050e+00
1.976237502983874648e-03 6.869716692496472099e+00
2.047314851855237990e-03 6.869716692496472099e+00
2.118392200726601331e-03 0.000000000000000000e+00
2.189469549597965539e-03 6.869716692496472099e+00


==> Data/ResNet50V2_top_layer_e50_pdf_without_quantization.txt <==
-2.821483545833163888e-03 8.144769023736060654e-02 8.677410346214768264e-05
-2.750406196961800546e-03 1.112353507819627274e-01 1.920146048393344144e-04
-2.679328848090436772e-03 1.515339988180973430e-01 4.164050966239747262e-04
-2.608251499219072997e-03 2.059021029711311512e-01 8.849840755463785156e-04
-2.537174150347709656e-03 2.790450145111518787e-01 1.843285138735722408e-03
-2.466096801476346315e-03 3.771628572975984084e-01 3.762592914074763296e-03
-2.395019452604982540e-03 5.083959316212941504e-01 7.526959701919236009e-03
-2.323942103733618765e-03 6.833920588771634774e-01 1.475671176573088023e-02
-2.252864754862255424e-03 9.160253632682423541e-01 2.835288420424941780e-02
-2.181787405990892083e-03 1.224301719130610699e+00 5.338786330861385737e-02
-2.110710057119528742e-03 1.631492414180429451e+00 9.852024462681535644e-02
-2.039632708248164967e-03 2.167544324211113871e+00 1.781747135305470076e-01
-1.968555359376801192e-03 2.870821766223318861e+00 3.157943116768710534e-01
-1.897478010505437851e-03 3.790241715027914182e+00 5.485297445875173539e-01
-1.826400661634074510e-03 4.987869506803435549e+00 9.337566511836938865e-01
-1.755323312762710735e-03 6.542045459509616911e+00 1.557775539070402893e+00
-1.684245963891347394e-03 8.551112539255482758e+00 2.546910581766177906e+00
-1.613168615019983619e-03 1.113780928090390177e+01 4.080939548421474328e+00
-1.542091266148620278e-03 1.445437794665549625e+01 6.408321197629364363e+00
-1.471013917277256503e-03 1.868841187233005030e+01 9.862023364193875707e+00
-1.399936568405893162e-03 2.406942361271071462e+01 1.487391957479395721e+01
-1.328859219534529821e-03 3.087605119068206250e+01 2.198479785135192444e+01
-1.257781870663166046e-03 3.944372645637216124e+01 3.184616716702988271e+01
-1.186704521791802705e-03 5.017249868682001335e+01 4.520947984281863086e+01
-1.115627172920438930e-03 6.353452773138315024e+01 6.289838523521697766e+01
-1.044549824049075589e-03 8.008052178618572725e+01 8.576046516360484873e+01
-9.734724751777119227e-04 1.004440802935786508e+02 1.145967776367594837e+02
-9.023951263063484732e-04 1.253424941853478742e+02 1.500705000579368118e+02
-8.313177774349849152e-04 1.555720303159836817e+02 1.925998300427355332e+02
-7.602404285636213573e-04 1.919950522468462566e+02 2.422446059622251937e+02
-6.891630796922577993e-04 2.355154562734430215e+02 2.986001195952513285e+02
-6.180857308208942413e-04 2.870377448657299055e+02 3.607144043201639647e+02
-5.470083819495309002e-04 3.474034560473547799e+02 4.270459811511186672e+02
-4.759310330781673423e-04 4.172962703065026062e+02 4.954769312188469144e+02
-4.048536842068037843e-04 4.971031269173381020e+02 5.633909741154656103e+02
-3.337763353354402263e-04 5.867110794962904947e+02 6.278183092141869110e+02
-2.626989864640766684e-04 6.852027011847242193e+02 6.856393190896400256e+02
-1.916216375927131104e-04 7.903678001292133786e+02 7.338293859083363486e+02
-1.205442887213495524e-04 8.977975986580228209e+02 7.697188616573736226e+02
-4.946693984998599448e-05 9.985744012953172160e+02 7.912373958294352860e+02
2.161040902137756348e-05 1.050819946840053490e+03 7.971115956778095324e+02
9.268775789274090460e-05 9.660999362927032053e+02 7.869897842846214644e+02
1.637651067641044626e-04 8.615719749693751055e+02 7.614768574834756691e+02
2.348424556354680205e-04 7.542152826751896555e+02 7.220744348377837696e+02
3.059198045068315785e-04 6.509530465576766574e+02 6.710345399582325854e+02
3.769971533781951364e-04 5.553003987699948993e+02 6.111466381765964115e+02
4.480745022495586944e-04 4.689572272326180382e+02 5.454860205652142895e+02
5.191518511209222524e-04 3.925255667823894328e+02 4.771549892510456061e+02
5.902291999922855935e-04 3.259210903474747738e+02 4.090467622110676302e+02
6.613065488636491514e-04 2.686373637531283975e+02 3.436561303154319376e+02
7.323838977350127094e-04 2.199242113183557876e+02 2.829520713943573469e+02
8.034612466063762674e-04 1.789099226928205439e+02 2.283175553666532380e+02
8.745385954777398253e-04 1.446843653595400667e+02 1.805524474761193972e+02
9.456159443491033833e-04 1.163540562870167037e+02 1.399281524796973883e+02
1.016693293220466941e-03 9.307693533985005274e+01 1.062782675165981487e+02
1.087770642091830282e-03 7.408251293009736571e+01 7.910819554186936386e+01
1.158847990963193623e-03 5.868163847742528105e+01 5.770801507269900554e+01
1.229925339834557398e-03 4.626908857802875730e+01 4.125612561774663334e+01
1.301002688705921173e-03 3.632137493240274040e+01 2.890536055392408699e+01
1.372080037577284514e-03 2.839155238402512538e+01 1.984750806909308452e+01
1.443157386448647855e-03 2.210232476300835458e+01 1.335584066887667198e+01
1.514234735320011630e-03 1.713837199911866804e+01 8.807935337592915914e+00
1.585312084191375405e-03 1.323853476682865882e+01 5.692652214059376270e+00
1.656389433062738746e-03 1.018827569680657064e+01 3.605726918885651777e+00
1.727466781934102087e-03 7.812674885942691994e+00 2.238250336453646128e+00
1.798544130805465428e-03 5.970100356363541749e+00 1.361639466450556224e+00
1.869621479676829203e-03 4.546611513561762408e+00 8.118078546753768610e-01
1.940698828548192978e-03 3.451097502040134657e+00 4.743315508535932978e-01
2.011776177419556319e-03 2.611116112578028670e+00 2.716116686640310252e-01
2.082853526290919660e-03 1.969377311231914840e+00 1.524236930930325806e-01
2.153930875162283435e-03 1.480804396199582262e+00 8.382898009278344498e-02
2.225008224033647210e-03 1.110102035328388359e+00 4.518284055719358483e-02


==> Data/cifar10/fp4/gamma0.9/NASNetMobile_lower_w2.txt <==
0.000000000000000000e+00 1.795071750552837131e-01 5.810377298407920499e-02 4.384372464722205431e-02 4.507265989961180969e-02
1.000000000000000000e+00 2.603545811835539237e-01 1.060657101448641559e-01 6.975987328189535430e-02 7.572542985296881746e-02
2.000000000000000000e+00 2.715823480973989512e-01 1.117912267867513243e-01 5.462563259628416823e-02 4.981028033715512865e-02
3.000000000000000000e+00 2.705087120133609080e-01 1.128477700253538302e-01 4.714324589926783410e-02 5.247575264460815903e-02
4.000000000000000000e+00 2.567799505846138919e-01 9.217089806617383141e-02 6.177239994788062682e-02 7.699452019309456496e-02
5.000000000000000000e+00 6.218619023037516014e-01 4.865193978320541679e-01 2.730171968666358362e-01 1.867975859690607088e-01
6.000000000000000000e+00 7.050783442161716597e-01 5.973542707566891208e-01 3.599762233474957385e-01 2.781287186224319363e-01
7.000000000000000000e+00 7.705469090431942281e-01 6.905739412865885551e-01 4.225744238132176922e-01 3.218748918192150255e-01
8.000000000000000000e+00 8.512472905952804814e-01 7.337313038425002931e-01 5.249287168532037473e-01 4.723775222858038192e-01
9.000000000000000000e+00 7.724743009434710261e-01 6.423519306531274564e-01 3.926543931076160732e-01 3.097005285774842021e-01
1.000000000000000000e+01 8.336919833310837413e-01 7.345821959653732192e-01 4.937034926398882195e-01 4.097491840047973732e-01
1.100000000000000000e+01 7.556822464549458607e-01 6.044696940147454844e-01 4.060537315638180211e-01 3.397374730947260724e-01
1.200000000000000000e+01 6.502442400447897564e-01 4.122964221155880904e-01 2.086618962459821924e-01 1.407486734925988414e-01
1.300000000000000000e+01 7.126489048379368585e-01 5.091214823047073290e-01 3.512973582286054164e-01 3.021017981874214442e-01
1.400000000000000000e+01 8.201457222577434036e-01 6.581450814117492110e-01 5.081771108013763971e-01 4.583808013444988227e-01
1.500000000000000000e+01 5.012863686128112839e-01 3.355788004418820414e-01 1.315286827123388347e-01 8.050791964259715328e-02
1.600000000000000000e+01 6.875778736498421306e-01 5.791142869200983645e-01 3.648646673672926166e-01 2.623962942658009112e-01
1.700000000000000000e+01 4.638989811888618586e-01 3.464034521436578640e-01 1.681514876542933024e-01 1.574406960342045192e-01
1.800000000000000000e+01 4.615513191219806632e-01 3.019702658455981625e-01 9.087608707232741612e-02 1.093632135004078410e-01
1.900000000000000000e+01 6.299862034008042455e-01 4.922276732817709166e-01 3.098240064974155938e-01 2.454672795061076662e-01
2.000000000000000000e+01 1.057272360843087622e+00 9.598812103386331618e-01 7.398634861917213756e-01 6.468404332205185403e-01
2.100000000000000000e+01 7.994897233200926046e-01 6.204271992528807012e-01 4.341163329781141944e-01 3.787350454439155079e-01
2.200000000000000000e+01 8.981178318051999954e-01 7.105095605263667125e-01 5.743517495698409192e-01 5.296536299089114053e-01
2.300000000000000000e+01 8.133989277966754416e-01 6.348839474323655363e-01 4.469105422929676164e-01 3.675678184002826865e-01
2.400000000000000000e+01 7.185119971775957293e-01 5.077985571220726690e-01 3.345211175224954148e-01 2.762760982172418056e-01
2.500000000000000000e+01 7.266880434493435681e-01 6.256306649099938610e-01 4.888601681753225181e-01 4.454282947839486306e-01
2.600000000000000000e+01 8.138056409331468899e-01 7.211864156768375000e-01 5.619539112055291774e-01 5.048845328747246786e-01
2.700000000000000000e+01 7.565840757565812646e-01 6.435863514744505354e-01 4.519540274114599021e-01 3.749589200917232135e-01
2.800000000000000000e+01 6.893132180817475030e-01 5.570425685970894492e-01 3.785051497951889554e-01 3.038485566991307452e-01
2.900000000000000000e+01 6.786567030375774134e-01 5.721569141607029119e-01 3.296470140627678624e-01 2.433900992316545275e-01
3.000000000000000000e+01 5.995471415573392360e-01 4.831070770920212198e-01 2.738968968300624640e-01 1.779962459635071603e-01
3.100000000000000000e+01 5.411551338224426244e-01 3.994117860329841063e-01 9.404126009542793097e-02 9.471078503857578712e-02
3.200000000000000000e+01 5.383898281129381180e-01 4.244618827794640059e-01 1.438388656538883426e-01 1.574537263763889083e-01
3.300000000000000000e+01 5.620461991293141946e-01 4.881327483194862760e-01 1.802241361398082831e-01 1.785440190961144757e-01
3.400000000000000000e+01 5.477399515595284818e-01 4.343433139729442338e-01 1.758700502304526292e-01 1.845212283001281262e-01
3.500000000000000000e+01 7.448852549728797179e-01 5.809240482133952721e-01 3.249580564413917516e-01 3.057880341469833563e-01
3.600000000000000000e+01 7.685140917319143172e-01 5.413464766320766897e-01 4.136358305083848719e-01 3.714668776403166617e-01
3.700000000000000000e+01 7.844019272815880850e-01 6.242522042351985601e-01 3.604124675501770292e-01 3.226537517609803229e-01
3.800000000000000000e+01 7.804722532993596529e-01 6.662286363102855047e-01 3.378240840475137952e-01 2.562992305817975991e-01
3.900000000000000000e+01 9.706975461678521988e-01 8.144836490028199982e-01 6.640598527166911014e-01 6.092342013570419823e-01
4.000000000000000000e+01 7.472259428827289218e-01 6.154763291432097105e-01 4.533871105567775506e-01 3.986324782913952536e-01
4.100000000000000000e+01 7.218255118397965964e-01 5.947023260214668872e-01 4.034117504684536781e-01 3.311183604199111619e-01
4.200000000000000000e+01 8.095412073739739478e-01 6.993305339984339231e-01 5.072651208789902277e-01 4.376045953103923636e-01
4.300000000000000000e+01 7.568665917373276208e-01 6.161812095720740068e-01 4.130853200964316740e-01 3.345610990132005247e-01
4.400000000000000000e+01 7.042229314723855715e-01 4.754371029719940966e-01 2.693341326540384384e-01 2.002713865965558004e-01
4.500000000000000000e+01 5.535031481737494596e-01 4.583443552853554981e-01 2.250882913053358081e-01 1.418873130630769475e-01
4.600000000000000000e+01 4.984692736599704022e-01 3.800252531512806065e-01 1.590517556851842873e-01 1.532640729308664407e-01
4.700000000000000000e+01 5.472849539910500383e-01 4.319206424928933585e-01 2.008583131273600220e-01 1.125088577322693600e-01
4.800000000000000000e+01 5.017448940161447490e-01 3.803970745542891163e-01 1.325075322691209034e-01 1.239079786387179277e-01
4.900000000000000000e+01 6.156772392421052675e-01 5.156454935154353159e-01 2.649395006142612474e-01 1.766700110646192701e-01
5.000000000000000000e+01 9.331605077034931250e-01 8.138855767480978054e-01 6.026408478634931454e-01 5.171401367007333327e-01
5.100000000000000000e+01 7.911739109870046249e-01 6.186614750830204956e-01 4.220949198603359265e-01 3.541934813934284332e-01
5.200000000000000000e+01 8.220000237599545123e-01 6.739090837933430223e-01 4.688976445007653204e-01 3.955687116247659785e-01
5.300000000000000000e+01 7.903955604104746513e-01 6.705895379267187151e-01 4.250109715717040881e-01 3.333407293603470323e-01
5.400000000000000000e+01 8.397725234982844622e-01 7.339980034869216796e-01 5.190219471205766988e-01 4.500086146132923348e-01
5.500000000000000000e+01 6.810238513931833326e-01 5.822362844323962783e-01 3.685801312467310020e-01 2.906757118612074420e-01
5.600000000000000000e+01 6.526297906884790390e-01 5.153678627568808457e-01 2.895675353918052419e-01 2.068599376434805681e-01
5.700000000000000000e+01 6.136074463533016665e-01 4.772807669360982219e-01 2.455876745474858125e-01 1.570973609250861935e-01
5.800000000000000000e+01 6.276232329880823135e-01 5.204082311578234199e-01 3.023737196554773798e-01 2.441730183719251213e-01
5.900000000000000000e+01 5.959724756676281210e-01 4.671118908648294044e-01 2.492655937782236319e-01 1.896463836467829345e-01
6.000000000000000000e+01 4.541812346636664444e-01 2.735217198305007202e-01 7.952259726023704067e-02 1.244706789838971872e-01
6.100000000000000000e+01 4.948504052593919456e-01 3.738210026537900910e-01 1.292744228247377503e-01 1.610391658773013268e-01
6.200000000000000000e+01 5.400379104614814185e-01 4.399515983525214002e-01 1.722924208571023075e-01 1.170258880394236950e-01
6.300000000000000000e+01 4.698805284160579854e-01 3.360550011969840045e-01 1.071894079195774563e-01 1.317066660595648253e-01
6.400000000000000000e+01 4.695960711719674441e-01 3.298710436102719190e-01 7.616805542817964292e-02 1.045089317153660158e-01
6.500000000000000000e+01 1.001310751068639870e+00 8.013278459324503222e-01 7.354569538368989079e-01 7.172562579597906440e-01
6.600000000000000000e+01 7.407545132866398818e-01 5.453181897073932083e-01 4.193604253469712662e-01 3.772279812627700735e-01
6.700000000000000000e+01 7.125575274875016740e-01 5.894738410147853935e-01 3.546824484537680622e-01 2.991515865364600679e-01
6.800000000000000000e+01 8.054838642884336597e-01 5.982590626661046240e-01 4.733905196323024978e-01 4.303290590932200010e-01
6.900000000000000000e+01 7.260565802863174767e-01 4.816031728192303185e-01 3.544785531016954594e-01 3.092620688203682744e-01
7.000000000000000000e+01 7.351264606151408643e-01 5.917368559781152060e-01 3.144688909711705338e-01 2.375557349836275867e-01
7.100000000000000000e+01 6.240459649978162826e-01 4.577597650317208333e-01 1.692032732652214988e-01 1.623972099182429407e-01
7.200000000000000000e+01 6.289546702543568069e-01 4.296628154709133396e-01 1.470460316061709405e-01 1.453428054687937454e-01
7.300000000000000000e+01 6.237613996607281885e-01 4.901530606089442577e-01 2.035226188672034919e-01 2.205971965666758960e-01
7.400000000000000000e+01 6.320481316579860120e-01 4.939677125453117434e-01 1.975244496350805901e-01 1.745058432928761338e-01
7.500000000000000000e+01 4.364848373156423045e-01 2.702321422812291596e-01 8.538684746682309590e-02 1.966695250187154298e-01
7.600000000000000000e+01 3.733135875385131253e-01 2.372968839461632173e-01 8.150935207945458894e-02 1.237113968979687562e-01
7.700000000000000000e+01 4.493075619438752222e-01 2.956872021569117437e-01 6.087408740630114584e-02 6.360965161479682772e-02
7.800000000000000000e+01 4.780694166332045136e-01 3.466289787266088607e-01 1.452163917423116291e-01 1.361112142881437670e-01
7.900000000000000000e+01 4.155423884301056026e-01 2.566313864102077735e-01 5.094894938703479342e-02 5.740847482517752454e-02
8.000000000000000000e+01 6.790602224361694805e-01 5.045646597006357981e-01 3.135182436009293916e-01 2.433550970403240421e-01
8.100000000000000000e+01 8.288825006103778259e-01 7.091367674776360985e-01 5.156506821964235154e-01 4.422289945337101735e-01
8.200000000000000000e+01 7.248555022154407057e-01 6.367964505234418038e-01 3.806500301887280058e-01 3.061013725018810749e-01
8.300000000000000000e+01 8.137694622270545963e-01 6.511451020559659852e-01 4.604705236853180450e-01 3.898592721582511689e-01
8.400000000000000000e+01 6.691896772010115235e-01 4.967207989150058123e-01 2.901975833514973679e-01 2.025552924750098072e-01
8.500000000000000000e+01 6.760860782474336084e-01 5.604720385598086496e-01 3.553337326955589570e-01 2.806211235844181529e-01
8.600000000000000000e+01 7.018413819152576894e-01 5.850159654272037990e-01 3.855142357086848159e-01 3.138823583486421986e-01
8.700000000000000000e+01 6.384079955963635200e-01 5.675272126415836782e-01 2.424359173156655223e-01 2.993103772316126343e-01
8.800000000000000000e+01 5.880566947272776179e-01 4.317881408121194142e-01 1.430185802917214866e-01 1.763290956426348532e-01
8.900000000000000000e+01 6.624960100999232049e-01 5.196362005073018597e-01 1.884740794685318410e-01 1.927537103546913544e-01
9.000000000000000000e+01 5.108407481379643178e-01 3.494421982864304721e-01 1.260957157264815942e-01 1.364516535862238256e-01
9.100000000000000000e+01 5.266721424710447685e-01 3.979649769057233000e-01 1.549902101847873692e-01 9.833000044010106744e-02
9.200000000000000000e+01 5.711328974498400823e-01 4.566824028149020775e-01 1.503459841332691338e-01 1.000758671427035562e-01
9.300000000000000000e+01 5.374629744206514959e-01 4.395421503385144035e-01 1.691327387956283457e-01 1.510756169895508261e-01
9.400000000000000000e+01 4.966976681394627557e-01 3.329881630419574412e-01 5.897335817623805543e-02 7.459193491114812780e-02
9.500000000000000000e+01 8.354855660998052880e-01 6.814200833794694656e-01 4.787748125517331532e-01 4.427778629252310250e-01
9.600000000000000000e+01 7.888326592059977660e-01 6.392452659640981416e-01 4.015887419261071067e-01 3.665750623384270157e-01
9.700000000000000000e+01 8.211015980262557079e-01 6.929259677593763156e-01 4.403962577804072520e-01 3.906219840904614493e-01
9.800000000000000000e+01 8.018483326868803829e-01 6.624303728175661155e-01 4.499505381330317633e-01 3.939546504193982002e-01
9.900000000000000000e+01 7.880268969886661257e-01 6.394770465866180809e-01 4.503007771179209917e-01 4.159553169774090065e-01
1.000000000000000000e+02 6.850203490445968546e-01 5.898062708244273811e-01 3.589006013286444308e-01 2.757356194452842968e-01
1.010000000000000000e+02 6.391966983158524629e-01 4.517653148923411188e-01 2.224699363681656439e-01 1.898527572947758257e-01
1.020000000000000000e+02 6.073623352592684155e-01 4.765999464640327532e-01 2.689387001456953752e-01 2.026343934294033144e-01
1.030000000000000000e+02 6.678910513588049991e-01 5.479796031898764852e-01 3.064623900414670254e-01 1.944216980684352336e-01
1.040000000000000000e+02 5.503975190536796180e-01 3.776740452430691342e-01 1.361197513223299793e-01 1.133274766582686166e-01
1.050000000000000000e+02 4.979470771758086056e-01 3.341266984036220244e-01 8.451196848523344352e-02 1.237365243302938900e-01
1.060000000000000000e+02 5.195095773682542051e-01 3.900376418689016078e-01 1.562111258867024122e-01 1.182906084160599697e-01
1.070000000000000000e+02 5.185880704399652430e-01 3.853331269987551599e-01 1.022133703190102050e-01 6.188834809353901262e-02
1.080000000000000000e+02 4.825908066700862475e-01 3.383658029809538670e-01 1.020842746454945216e-01 1.207471931844279339e-01
1.090000000000000000e+02 4.833065075041318437e-01 3.817353047960411194e-01 1.355293500425353570e-01 1.269574567032965839e-01
1.100000000000000000e+02 6.782810920535795596e-01 4.818536729153612419e-01 2.973697318916727061e-01 2.712775019482520644e-01
1.110000000000000000e+02 6.865162525487363832e-01 5.325222223306612657e-01 3.014634457389674393e-01 2.653140894245321624e-01
1.120000000000000000e+02 6.961163142340196508e-01 4.575484589814599046e-01 3.071648979629846843e-01 2.522275986339714282e-01
1.130000000000000000e+02 7.897602789551733116e-01 5.756184238247252782e-01 4.204609923041458530e-01 3.686405682001137052e-01
1.140000000000000000e+02 8.584524193121998437e-01 6.899333211269562671e-01 5.412708607171131669e-01 4.852533143580878838e-01
1.150000000000000000e+02 6.357411877609008277e-01 5.295229746758133293e-01 2.342173352725369917e-01 1.975376709993796609e-01
1.160000000000000000e+02 7.243108089790498694e-01 6.380538179419170675e-01 3.378874066135508225e-01 2.330808588062031617e-01
1.170000000000000000e+02 6.875258644608224223e-01 5.989438775174210638e-01 2.565684902895870034e-01 1.544538063957924534e-01
1.180000000000000000e+02 6.338205732714545793e-01 5.155686225591444849e-01 1.819852039200050564e-01 1.742638263330386628e-01
1.190000000000000000e+02 7.549421164313274701e-01 5.865212750388062446e-01 3.605235399503349258e-01 3.544095618918479684e-01
1.200000000000000000e+02 5.648615916990628039e-01 4.444778106463477263e-01 1.913480067489972958e-01 8.717871460116571880e-02
1.210000000000000000e+02 4.926832722945319043e-01 3.604600983155052951e-01 1.149313821403458447e-01 9.724548112585501558e-02
1.220000000000000000e+02 4.719741241634594631e-01 3.316656850090357045e-01 8.833414926036063652e-02 1.349087962358023751e-01
1.230000000000000000e+02 4.739852122596965867e-01 3.121923829920928428e-01 9.455704598680365891e-02 1.120144857706698582e-01
1.240000000000000000e+02 5.088799145000023616e-01 3.949166968801326449e-01 1.311986742899378389e-01 1.171436793730636639e-01
1.250000000000000000e+02 7.500501687596001776e-01 6.408030058842367760e-01 4.237036940687083919e-01 3.588065980840304814e-01
1.260000000000000000e+02 8.573631269091512852e-01 6.509987024516609155e-01 5.752458303515616267e-01 5.452177746365380884e-01
1.270000000000000000e+02 8.906297396227383922e-01 7.117734183327946162e-01 6.264908852111533699e-01 5.968537540699040411e-01
1.280000000000000000e+02 9.100284249971100081e-01 7.892135436998596321e-01 6.619307860163292645e-01 6.225630772864215734e-01
1.290000000000000000e+02 6.685567604722719715e-01 5.152559901500844974e-01 3.641861458593991796e-01 3.080541092721552077e-01
1.300000000000000000e+02 5.957056579892729964e-01 4.957463827613128315e-01 2.367336069831836032e-01 1.880695377003486490e-01
1.310000000000000000e+02 6.617416672632329133e-01 5.622421503335259807e-01 2.668170648803405154e-01 1.254483982458504399e-01
1.320000000000000000e+02 5.922235401558545442e-01 4.405012714725498046e-01 1.448355864673196436e-01 1.205102224779096842e-01
1.330000000000000000e+02 5.710660478159240716e-01 4.380976442024518969e-01 1.491676999751117838e-01 1.704345691723309630e-01
1.340000000000000000e+02 6.052702873972840569e-01 4.900028371237470370e-01 1.454627812947692778e-01 1.305047855567228188e-01
1.350000000000000000e+02 5.358154069770031391e-01 4.409467000025372729e-01 2.206867434811310424e-01 1.903000762844475335e-01
1.360000000000000000e+02 4.339125295318195796e-01 3.101752525099469304e-01 8.080521215036344518e-02 1.449951031194808004e-01
1.370000000000000000e+02 5.107956537859313917e-01 4.103689528156030386e-01 1.544840614630545172e-01 1.610720605185511078e-01
1.380000000000000000e+02 4.305228738670547894e-01 2.682766778896556459e-01 4.585442463694897747e-02 1.422927666533694013e-01
1.390000000000000000e+02 4.615293768793133911e-01 3.247570052314657785e-01 1.406844376450530620e-01 1.471039341080968288e-01
1.400000000000000000e+02 7.116508969880764868e-01 5.919388177213958935e-01 3.307826990959204516e-01 2.635591674022662034e-01
1.410000000000000000e+02 6.797946383187252195e-01 4.315682268709759017e-01 3.068167735807151852e-01 2.573719662040437339e-01
1.420000000000000000e+02 9.489141744842510828e-01 8.331996092554440070e-01 6.203222796848503195e-01 5.658165112078070713e-01
1.430000000000000000e+02 7.911367118382605090e-01 6.358588385616422700e-01 4.802411279266881050e-01 4.301283875873351814e-01
1.440000000000000000e+02 9.598763150837442693e-01 8.308032466344645872e-01 6.921162948076338139e-01 6.403365342258402482e-01
1.450000000000000000e+02 7.847355713663637378e-01 6.997715583731625166e-01 4.088346721955419816e-01 2.338799821886555219e-01
1.460000000000000000e+02 6.754257199366405784e-01 5.753320485753959934e-01 2.023550345146252760e-01 1.939342464351588580e-01
1.470000000000000000e+02 5.952970525222063269e-01 4.253103655385996884e-01 1.254482518679089498e-01 1.728747519043327407e-01
1.480000000000000000e+02 6.429110321739385236e-01 5.307058287155024257e-01 1.617362878614145294e-01 1.992848358226692040e-01
1.490000000000000000e+02 5.950720465486472044e-01 4.831717617350975713e-01 1.395891993322909141e-01 1.600276356282329671e-01


==> Data/cifar10/fp4/gamma0.9/NASNetMobile_middle_w2.txt <==
0.000000000000000000e+00 3.045423829047293474e-01 2.237590534528553221e-01 2.243948999413564460e-01 2.220274881583637339e-01
1.000000000000000000e+00 1.768576033056998009e-01 6.291172359672148051e-02 5.440725774707627638e-02 5.657119954390481958e-02
2.000000000000000000e+00 1.572180167712251553e-01 1.200136563936134715e-01 9.043969930216888553e-02 9.138762293613794663e-02
3.000000000000000000e+00 1.791484224614193210e-01 4.017352796915541618e-02 3.788014158268305370e-02 3.885322889039188182e-02
4.000000000000000000e+00 1.612500607637165628e-01 5.290479318793379210e-02 4.324465469962896630e-02 4.436720562678368729e-02
5.000000000000000000e+00 7.704751613000725419e-01 6.783616407966416295e-01 5.567035398063621132e-01 5.003020591940129380e-01
6.000000000000000000e+00 4.865411073961195543e-01 3.445415667307887286e-01 2.076207635266085205e-01 1.462180997337079735e-01
7.000000000000000000e+00 7.244820782835799111e-01 5.320316749907948450e-01 3.670156125638042721e-01 3.024746298574307324e-01
8.000000000000000000e+00 7.005105649838925252e-01 4.820018065500731308e-01 3.465983302585545767e-01 2.926244188115461053e-01
9.000000000000000000e+00 7.696405482950691157e-01 6.814344926527886592e-01 5.207017572470638012e-01 4.572354883209824306e-01
1.000000000000000000e+01 7.000071523334471246e-01 5.831516995856822483e-01 4.261156504174971049e-01 3.499246565795085528e-01
1.100000000000000000e+01 5.166766632395356496e-01 3.865828085797611835e-01 2.443632502043507626e-01 1.773228330058584379e-01
1.200000000000000000e+01 4.866015211771660964e-01 3.559957643359419888e-01 2.097494923192386174e-01 1.561243946250599757e-01
1.300000000000000000e+01 5.155886917730789776e-01 3.752668209561463297e-01 2.132672870728502534e-01 1.663190655620940817e-01
1.400000000000000000e+01 4.484279115267191806e-01 2.993306674378954368e-01 1.447743284327595026e-01 1.083493780799397871e-01
1.500000000000000000e+01 6.173697772449334709e-01 4.561086242243758693e-01 2.977695203236175869e-01 2.285923800824539165e-01
1.600000000000000000e+01 5.353048083285828485e-01 4.170191554001268508e-01 2.160968151916070334e-01 1.439028003425069091e-01
1.700000000000000000e+01 5.766251396790785799e-01 4.313350767978511580e-01 2.547827457725421740e-01 1.717836992936840612e-01
1.800000000000000000e+01 6.505661044926166481e-01 5.180078239620427016e-01 3.117020489597520649e-01 2.141204570723024003e-01
1.900000000000000000e+01 4.409754433694414444e-01 2.859256152495445735e-01 1.188499898347094158e-01 7.184743463034098943e-02
2.000000000000000000e+01 5.342011869789587974e-01 4.378011438779669251e-01 2.644074539218110309e-01 2.044209531857651141e-01
2.100000000000000000e+01 4.753680268354930627e-01 3.417941218564567452e-01 1.849075207215674921e-01 1.144868408751869293e-01
2.200000000000000000e+01 4.980158708229867059e-01 3.871952179424548168e-01 2.460655543724125094e-01 1.883635713054637173e-01
2.300000000000000000e+01 4.945844266694143787e-01 3.678774040120290634e-01 2.211267442685511120e-01 1.553186761577920738e-01
2.400000000000000000e+01 5.009126639118035573e-01 3.850979421959769833e-01 2.190053977158253895e-01 1.644046660480140698e-01
2.500000000000000000e+01 4.895620748235330888e-01 3.304918569891497904e-01 1.467369916384935191e-01 8.555894616037587608e-02
2.600000000000000000e+01 6.589603381903345047e-01 5.193331720216186609e-01 3.383599729161265168e-01 2.493879067641765757e-01
2.700000000000000000e+01 5.601874532374673255e-01 4.195054003876014792e-01 2.362801656307509102e-01 1.562403582873515551e-01
2.800000000000000000e+01 6.030415229358442319e-01 4.928677765883882622e-01 3.079836884709994949e-01 2.249235123416508386e-01
2.900000000000000000e+01 5.731797876558873961e-01 3.940641635189941483e-01 2.149861425122771841e-01 1.648115734499920326e-01
3.000000000000000000e+01 5.090968592126005055e-01 3.625895683220636823e-01 1.941803992213058661e-01 1.258602193345970122e-01
3.100000000000000000e+01 5.916591095048485682e-01 4.774333988261053041e-01 2.868617024470259680e-01 2.104913733267030629e-01
3.200000000000000000e+01 6.657085987242272740e-01 5.402371394245608638e-01 3.461124678172430302e-01 2.670786202357453565e-01
3.300000000000000000e+01 6.073346422038862213e-01 4.749267543667515801e-01 2.835263056957050276e-01 2.096693915157286370e-01
3.400000000000000000e+01 6.209613767839831100e-01 4.871626047749568200e-01 3.308113840868648348e-01 2.781911301281073112e-01
3.500000000000000000e+01 6.037988723964394788e-01 4.736030526191868928e-01 3.152841763969040367e-01 2.496134336557257194e-01
3.600000000000000000e+01 6.774170607106891895e-01 5.429852317568826248e-01 3.276372280668827797e-01 2.389604654411671414e-01
3.700000000000000000e+01 4.619810233813063660e-01 3.313551984811031192e-01 1.740675153179200296e-01 1.121018566038123193e-01
3.800000000000000000e+01 3.850547479549588092e-01 2.044630627519669896e-01 7.929911447315414474e-02 5.972249897238370714e-02
3.900000000000000000e+01 5.009912206675382063e-01 3.490059432140784068e-01 1.858151525096390366e-01 1.065982414898818814e-01
4.000000000000000000e+01 4.446505982795613265e-01 3.286385570862844774e-01 1.856955169998233957e-01 1.404434861354617592e-01
4.100000000000000000e+01 5.431446988439927459e-01 3.943173883738145258e-01 2.433780419316584620e-01 1.752699518378159904e-01
4.200000000000000000e+01 7.059127759137178160e-01 6.141166655447902745e-01 4.606686103861539761e-01 3.857478255503263842e-01
4.300000000000000000e+01 5.910893512241718328e-01 4.148558833490075815e-01 2.725965333238276056e-01 2.108862033518572321e-01
4.400000000000000000e+01 5.487513428624707368e-01 4.220816391978211013e-01 2.447238553999803723e-01 1.780887781927205926e-01
4.500000000000000000e+01 5.907508192022886684e-01 4.751490591976296196e-01 2.995937273595144501e-01 2.496941883281541541e-01
4.600000000000000000e+01 3.849380044814971757e-01 2.335006397423556312e-01 1.712776939076004756e-01 1.372243276035961801e-01
4.700000000000000000e+01 4.257413569233070572e-01 2.839531839160728266e-01 2.063015033734443560e-01 1.555557266401396410e-01
4.800000000000000000e+01 3.845878284556115134e-01 2.417852266322517985e-01 1.624938901498837462e-01 1.366165019891780186e-01
4.900000000000000000e+01 5.303588407565953400e-01 4.070561257444912373e-01 2.649374019651301593e-01 1.934908245064169141e-01
5.000000000000000000e+01 2.985674186561433907e-01 1.579717463728279037e-01 9.584121008214002702e-02 7.347568759536170224e-02
5.100000000000000000e+01 3.208537067269709442e-01 1.748393077531459894e-01 1.185773231807895345e-01 8.710874506830007524e-02
5.200000000000000000e+01 3.167495157603311684e-01 1.720937456180482994e-01 1.180735895534401059e-01 9.319416166492154596e-02
5.300000000000000000e+01 3.416199889752973284e-01 2.004079323367549959e-01 1.282164680411536362e-01 1.058606620812824056e-01
5.400000000000000000e+01 2.648679253777950771e-01 9.748346057933131303e-02 5.325524337149189352e-02 5.788725017603565254e-02
5.500000000000000000e+01 3.761148935286472983e-01 2.353500870301323544e-01 1.085232323403020754e-01 6.541838588830099777e-02
5.600000000000000000e+01 3.592069876154551089e-01 1.980670725223813988e-01 9.164341623852917396e-02 7.216666409449493114e-02
5.700000000000000000e+01 4.630239766422953318e-01 3.337014065103228178e-01 2.385888337873167675e-01 2.094598834048072011e-01
5.800000000000000000e+01 4.087051481623859561e-01 2.644916850847019441e-01 1.615006019938106385e-01 1.183398496392335797e-01
5.900000000000000000e+01 4.210010438593845272e-01 2.695126036414853821e-01 1.576364357648809555e-01 1.141621739033742422e-01
6.000000000000000000e+01 3.434457419187095795e-01 1.877895132631428876e-01 9.036223558560184388e-02 6.152566621669383617e-02
6.100000000000000000e+01 3.356062174124262998e-01 1.673571365561701274e-01 6.893931764383341709e-02 5.704243087913327126e-02
6.200000000000000000e+01 3.236582560288135957e-01 1.702819387392456307e-01 8.876505717474963975e-02 7.838474783091051168e-02
6.300000000000000000e+01 4.610487122937648730e-01 3.047434075286398203e-01 1.489750526165440903e-01 8.481730428368802754e-02
6.400000000000000000e+01 2.836042156910240641e-01 1.237217498366624674e-01 7.014312666013368391e-02 7.789107548781784573e-02
6.500000000000000000e+01 5.004328660122262518e-01 3.556826497620005356e-01 2.193310382558128213e-01 1.523310086136046293e-01
6.600000000000000000e+01 4.774722855637969499e-01 3.639121560267435940e-01 2.502576405043563379e-01 2.056649044095907597e-01
6.700000000000000000e+01 3.261786436324612404e-01 1.581031500518372268e-01 9.420223857254929334e-02 7.942886584689944074e-02
6.800000000000000000e+01 3.221535281148343866e-01 1.638891004320869038e-01 8.827195000148801984e-02 6.352345086001939811e-02
6.900000000000000000e+01 3.009815668431731206e-01 1.356424522510301378e-01 8.195332363138892184e-02 7.468774154754634353e-02
7.000000000000000000e+01 3.839212837281750779e-01 2.342304272839954848e-01 1.501900390898532611e-01 1.228125646009495531e-01
7.100000000000000000e+01 3.483490060564908841e-01 1.723998099744838697e-01 8.950217001375462833e-02 5.829979202727222920e-02
7.200000000000000000e+01 3.635501530293785422e-01 2.185226289369076036e-01 1.139649611630799003e-01 6.966912984276318888e-02
7.300000000000000000e+01 3.283487670316271312e-01 1.707518959979925921e-01 9.423626349985410322e-02 7.745149556529518087e-02
7.400000000000000000e+01 3.439602361615673454e-01 1.925733246446645064e-01 1.012444220720744997e-01 7.471733285021613102e-02
7.500000000000000000e+01 3.193804918282889260e-01 1.505790712557623090e-01 6.830694281816250546e-02 3.803918916675196743e-02
7.600000000000000000e+01 3.283810072274512271e-01 1.639854731721664960e-01 9.867419211604146201e-02 7.737357790671185731e-02
7.700000000000000000e+01 3.149411075635085155e-01 1.616127651407375521e-01 9.417153706991733542e-02 8.199026664355624217e-02
7.800000000000000000e+01 3.311696483335694885e-01 1.880820507378787865e-01 9.863597670548292229e-02 8.177136801261374044e-02
7.900000000000000000e+01 3.659967127858621549e-01 2.114595241546115556e-01 1.228692896176099836e-01 7.911562032050323268e-02
8.000000000000000000e+01 3.562299814872790238e-01 2.294062821352464421e-01 1.592099863239920532e-01 1.440498203746697348e-01
8.100000000000000000e+01 2.696332231364002574e-01 1.003595811682618383e-01 3.016062278011492209e-02 4.023065987931897375e-02
8.200000000000000000e+01 3.598296165957916015e-01 2.152079465554675164e-01 1.103736550412134643e-01 7.762604074172904656e-02
8.300000000000000000e+01 3.417546042039480425e-01 1.944612839884967970e-01 1.018622725376762406e-01 5.807712105565985411e-02
8.400000000000000000e+01 3.288881034090686550e-01 1.677482616233649249e-01 7.726225248235797649e-02 6.102405027236201124e-02
8.500000000000000000e+01 3.729400029023606788e-01 2.236508913315900515e-01 1.402933183797394345e-01 1.091792010399152135e-01
8.600000000000000000e+01 3.221312138610538112e-01 1.589311324674534398e-01 7.600849781075615097e-02 4.605309166402658111e-02
8.700000000000000000e+01 3.965897174403371084e-01 2.531890159032565979e-01 1.547681827630865425e-01 1.198328084175337011e-01
8.800000000000000000e+01 4.305360051299179092e-01 2.214521598423085935e-01 1.076556366731903774e-01 8.081707998451673203e-02
8.900000000000000000e+01 3.676417380918279298e-01 1.957256597334475767e-01 1.021389312146653294e-01 5.966299528826045362e-02
9.000000000000000000e+01 3.777274761055548491e-01 2.247431032881562207e-01 1.338111246526918763e-01 1.051786098528380009e-01
9.100000000000000000e+01 3.754708605691686740e-01 2.201782442297021414e-01 1.263827519047074355e-01 8.774643135802744076e-02
9.200000000000000000e+01 3.471122055290800090e-01 1.712353015681900847e-01 9.249687118945167097e-02 6.850041392664134310e-02
9.300000000000000000e+01 4.053702391930521509e-01 2.607302320155843178e-01 1.780589268434122630e-01 1.387233322790749901e-01
9.400000000000000000e+01 3.510532565833852092e-01 1.970415296579398901e-01 1.162042307529308621e-01 8.435141685425971703e-02
9.500000000000000000e+01 3.873172368286658673e-01 2.361130914170981587e-01 1.482536459002951057e-01 1.062781596082576913e-01
9.600000000000000000e+01 3.137614311183147264e-01 1.503973716484895695e-01 9.400202072400150322e-02 6.622122850426211127e-02
9.700000000000000000e+01 3.443612902962293054e-01 2.177160189232999754e-01 1.701971923819144417e-01 1.543090814448142278e-01
9.800000000000000000e+01 2.842573061561362580e-01 1.142479620670951851e-01 6.597366775598821620e-02 5.805696376205108505e-02
9.900000000000000000e+01 2.580527316376562963e-01 9.588539810093082982e-02 6.469444090994463936e-02 5.591303412652829513e-02
1.000000000000000000e+02 2.979630389166413318e-01 1.328018862883896534e-01 6.387502411389588131e-02 4.387138022766621376e-02
1.010000000000000000e+02 3.581921682857344691e-01 1.957137509224670946e-01 1.183669142442368427e-01 8.149006849429221711e-02
1.020000000000000000e+02 4.665310001600951328e-01 3.366878017045334404e-01 2.526516365054191082e-01 2.165241705271022388e-01
1.030000000000000000e+02 4.996516330429915942e-01 3.425328211259592304e-01 1.972287137765700860e-01 1.371616389827513549e-01
1.040000000000000000e+02 4.612036824004758229e-01 3.150281764502139148e-01 2.044356197302615863e-01 1.423270331153957124e-01
1.050000000000000000e+02 3.275034408537899622e-01 1.789690713291517687e-01 1.072014857835913437e-01 7.554380841802350866e-02
1.060000000000000000e+02 6.311927518658672076e-01 5.062104883999331006e-01 3.152130423250045221e-01 2.386820990422365840e-01
1.070000000000000000e+02 3.354463349761632740e-01 1.840108097416498778e-01 1.155169735338827386e-01 7.934903535473393499e-02
1.080000000000000000e+02 6.052778588104787971e-01 4.884423069706594345e-01 3.180838228240355781e-01 2.545257937739172083e-01
1.090000000000000000e+02 3.725123962350047613e-01 2.184400100887739782e-01 1.606555667992772551e-01 1.230721955151495572e-01
1.100000000000000000e+02 4.527879412097312040e-01 2.873062288911044093e-01 1.796387135230946841e-01 1.252269246636077971e-01
1.110000000000000000e+02 2.930373529201644733e-01 1.090009036777348644e-01 6.517069997878202625e-02 6.067834435034628188e-02
1.120000000000000000e+02 3.005271858449175548e-01 1.290706440260704080e-01 6.661271600856433217e-02 4.895337479701441369e-02
1.130000000000000000e+02 3.924435248969428969e-01 2.277633027047316350e-01 1.550395514702810063e-01 1.095327370860269961e-01
1.140000000000000000e+02 2.847973577084209063e-01 8.969695805358961216e-02 4.386776433046536000e-02 6.125474334439370144e-02
1.150000000000000000e+02 3.338692413973177731e-01 1.804389203134574016e-01 1.162506055437232955e-01 8.629868875676673101e-02
1.160000000000000000e+02 3.004518739752406464e-01 1.485572931801965590e-01 8.211079499671292137e-02 6.054943164745939937e-02
1.170000000000000000e+02 2.834376579765253701e-01 1.240717267487207870e-01 7.319662673116854312e-02 6.369556560738735829e-02
1.180000000000000000e+02 4.696924471222221897e-01 3.464370256342260701e-01 2.589913974491164783e-01 2.129490172189423269e-01
1.190000000000000000e+02 2.921174659405855745e-01 1.383801216249246069e-01 9.101443634057140852e-02 6.960947565913445934e-02
1.200000000000000000e+02 3.349196410164093085e-01 1.684325668783548668e-01 9.742821983473692882e-02 6.493893051222862645e-02
1.210000000000000000e+02 3.494237017120899735e-01 2.100067946810715847e-01 1.583054609912115662e-01 1.312862701364489182e-01
1.220000000000000000e+02 2.714958424857963348e-01 8.974502477196856509e-02 4.572750715093022722e-02 4.007213838629382352e-02
1.230000000000000000e+02 3.842314264560832693e-01 2.182657064755408882e-01 1.432419913204521222e-01 1.041779870900926691e-01
1.240000000000000000e+02 3.436084527940067024e-01 1.948216595434677512e-01 1.403682191517465205e-01 1.158325368658816579e-01
1.250000000000000000e+02 3.553898529766829628e-01 2.220574447179969602e-01 1.440780298170770413e-01 1.051582737970334080e-01
1.260000000000000000e+02 3.327658434508308227e-01 1.818721484420528778e-01 1.197602511675880943e-01 9.103730531930842584e-02
1.270000000000000000e+02 2.594888813396080685e-01 8.000152310625105456e-02 4.813158125683733579e-02 4.861736430457487546e-02
1.280000000000000000e+02 4.362839890521742481e-01 2.944788299732453152e-01 2.200281304586358400e-01 1.854941091969452838e-01
1.290000000000000000e+02 2.739717897626779419e-01 1.209219479778314288e-01 8.738527771709456160e-02 6.660290592242888719e-02
1.300000000000000000e+02 2.305944155997634026e-01 7.442422253952944711e-02 5.805140218917886202e-02 5.111564876548244096e-02
1.310000000000000000e+02 2.449608407128531506e-01 8.969082749030964086e-02 7.479185366400505075e-02 7.639440905870115150e-02
1.320000000000000000e+02 2.450871522703557404e-01 9.502760204481734696e-02 7.818867264230623670e-02 6.844689629067297887e-02
1.330000000000000000e+02 2.372366928238492656e-01 6.489414879465350838e-02 5.135815034753005853e-02 3.734270666241513298e-02
1.340000000000000000e+02 2.866737852410037868e-01 1.379344953968317800e-01 1.114282564060648795e-01 9.863769122281471069e-02
1.350000000000000000e+02 4.848552194996560427e-01 3.574859870834982689e-01 3.058222307486446190e-01 2.714766402442489457e-01
1.360000000000000000e+02 2.644583512803430070e-01 1.123286190893757752e-01 9.074309860205048706e-02 8.076880618867060546e-02
1.370000000000000000e+02 2.482609591257619597e-01 8.692870970439746381e-02 6.645169147555524125e-02 5.527839151230728304e-02
1.380000000000000000e+02 2.916202064559633711e-01 1.437341491343994970e-01 1.084355772341388940e-01 9.049213112186720032e-02
1.390000000000000000e+02 2.220107344812423666e-01 5.441616180531109320e-02 4.176433562046300008e-02 4.603923050644788406e-02
1.400000000000000000e+02 2.282151867145475188e-01 7.669597478119406786e-02 7.611324897532473210e-02 6.996368754253302902e-02
1.410000000000000000e+02 2.672915875277014908e-01 1.173220082734970637e-01 9.236182189628545924e-02 7.682538617808597203e-02
1.420000000000000000e+02 5.632549918547435919e-01 4.231546698215127855e-01 3.095318908815346548e-01 2.525409521086216524e-01
1.430000000000000000e+02 2.384806864625018952e-01 8.151921313387312795e-02 6.892849072722737058e-02 6.647521781583450029e-02
1.440000000000000000e+02 4.652873204965448650e-01 2.729286575332532383e-01 1.859399819321080338e-01 1.486523534112456912e-01
1.450000000000000000e+02 3.496016818998431419e-01 2.044380338002659281e-01 1.690357064850998570e-01 1.405769672680015347e-01
1.460000000000000000e+02 4.152434060643068747e-01 2.793360429932927880e-01 2.222622618190106814e-01 1.901699378309719968e-01
1.470000000000000000e+02 3.831907760281284547e-01 2.467410090122908461e-01 2.021596661387124461e-01 1.643651288308630720e-01
1.480000000000000000e+02 4.532954513280955666e-01 3.308628996932465038e-01 2.783860217853474373e-01 2.439811973703565617e-01
1.490000000000000000e+02 2.403098084319254812e-01 8.610239998694466101e-02 8.130570388863533893e-02 7.215996578743798240e-02


==> Data/cifar10/fp4/gamma0.9/NASNetMobile_upper_w2.txt <==
0.000000000000000000e+00 3.128198065463014821e-01 1.722580103436124610e-01 1.691627648360782832e-01 1.541147481422755205e-01
1.000000000000000000e+00 5.440918803411168986e-02 1.966164323867914954e-01 6.174286347504135547e-02 3.751882181659733917e-02
2.000000000000000000e+00 6.298973963109075203e-02 2.086961479562193245e-01 6.781705456939270127e-02 5.299545724309522726e-02
3.000000000000000000e+00 3.572641590969809211e-02 2.018151848502185153e-01 5.888607738257545937e-02 2.846835111187554293e-02
4.000000000000000000e+00 6.155042880070784456e-02 2.006399917445255421e-01 6.747516508976893201e-02 4.870276068004176367e-02
5.000000000000000000e+00 4.932647092869504868e-01 3.671611922858251109e-01 1.561072025003373276e-01 9.460269566543226538e-02
6.000000000000000000e+00 4.443526694119845910e-01 3.068924693975172979e-01 9.801173113795302871e-02 8.134210640164725448e-02
7.000000000000000000e+00 4.944557567584490498e-01 3.677780291882762898e-01 1.956450004881910842e-01 1.412162600441799476e-01
8.000000000000000000e+00 5.184412127094757405e-01 4.287602008008151722e-01 2.944273627499430224e-01 2.476083858118224013e-01
9.000000000000000000e+00 4.300955188501975890e-01 2.898258017276815757e-01 1.255820364983948889e-01 8.698649206300100578e-02
1.000000000000000000e+01 5.526652663081248473e-01 4.184282085857197742e-01 2.160987848003451117e-01 1.673087396379795144e-01
1.100000000000000000e+01 5.265872079657746285e-01 4.320531136902340807e-01 2.660811137000018145e-01 2.186880528632294540e-01
1.200000000000000000e+01 5.480928233963068275e-01 4.497510926255802732e-01 2.775075124908598090e-01 2.227260038572304868e-01
1.300000000000000000e+01 4.584949054535273349e-01 3.137863103890078387e-01 1.324482869203244539e-01 8.987260335597616057e-02
1.400000000000000000e+01 4.743722910985559982e-01 2.916334740898421374e-01 1.120017734332815484e-01 7.795637963070514709e-02
1.500000000000000000e+01 3.847331565630968675e-01 2.131601226979031038e-01 1.020378061588187169e-01 7.508651956144822559e-02
1.600000000000000000e+01 4.367576820991118658e-01 2.937955845854016146e-01 1.566080278879727339e-01 1.178510867625872649e-01
1.700000000000000000e+01 3.502965247114274150e-01 2.074110958987316899e-01 1.709447971434969737e-01 1.425498520433547411e-01
1.800000000000000000e+01 4.090090460362421632e-01 2.532050260087456706e-01 1.017025440896509175e-01 7.145336430154473895e-02
1.900000000000000000e+01 4.122087664103608051e-01 2.577247699292258831e-01 1.138932470151509113e-01 6.484270361371549662e-02
2.000000000000000000e+01 3.753932212669633395e-01 2.329736789682582410e-01 1.180205479991294493e-01 8.097614780199317852e-02
2.100000000000000000e+01 3.094411198437289623e-01 1.433538205309276836e-01 7.613525653087217793e-02 6.161559188419195310e-02
2.200000000000000000e+01 2.744912375540640159e-01 1.212404766433983760e-01 6.246286110575975659e-02 6.636716870950612468e-02
2.300000000000000000e+01 3.118113561886667884e-01 1.631223289602478643e-01 7.357281694857023546e-02 5.679555105948585342e-02
2.400000000000000000e+01 3.480080089138643529e-01 2.075178389552853053e-01 1.101791958981066105e-01 8.135658609002263675e-02
2.500000000000000000e+01 4.149698317918893986e-01 2.613755206070689785e-01 1.679514894348775877e-01 1.184628915962933765e-01
2.600000000000000000e+01 3.927577184051551096e-01 2.399790815288189716e-01 1.285474993673399458e-01 8.283686855110132530e-02
2.700000000000000000e+01 3.033458360013568944e-01 1.392096651568842658e-01 7.646943211339730928e-02 7.586500646677708792e-02
2.800000000000000000e+01 3.588632694507256082e-01 2.090846310295300103e-01 1.279403036288389306e-01 9.600247710501567944e-02
2.900000000000000000e+01 3.673923204490803784e-01 2.417940664259396188e-01 1.653779443501003643e-01 1.463646130523603706e-01
3.000000000000000000e+01 3.844243675626954904e-01 2.426932077565140677e-01 1.707087724552024954e-01 1.451341028522140641e-01
3.100000000000000000e+01 3.413161566837834004e-01 2.000698120225183896e-01 1.431997193614620023e-01 1.155168208470007535e-01
3.200000000000000000e+01 3.466691003395745430e-01 1.946448091572940686e-01 1.294490631391615187e-01 1.005973215587078751e-01
3.300000000000000000e+01 3.174762468311617125e-01 1.602930682504238313e-01 1.077664290930987201e-01 8.520447277276899101e-02
3.400000000000000000e+01 3.138488395981938184e-01 1.875537013109450091e-01 1.386395040786325139e-01 1.233766733553795653e-01
3.500000000000000000e+01 3.100661719009599748e-01 1.553939758752721223e-01 8.468095156977749338e-02 7.207682108911860064e-02
3.600000000000000000e+01 3.326026904893923386e-01 1.857861956284744265e-01 9.494680959136582443e-02 6.458567722384402077e-02
3.700000000000000000e+01 4.006503801618671590e-01 2.444491247734358608e-01 1.743256361817369093e-01 1.469999118048671283e-01
3.800000000000000000e+01 2.207774924580588882e-01 5.322099952926639260e-02 4.268717812031335573e-02 4.939311815453697324e-02
3.900000000000000000e+01 2.672355884796386305e-01 1.069764476935035763e-01 5.738015340874526304e-02 4.806704453151794398e-02
4.000000000000000000e+01 2.688502546914340874e-01 1.338772941187629517e-01 1.099471119283570164e-01 1.079265956561119288e-01
4.100000000000000000e+01 2.238482430780620591e-01 7.541627319478375058e-02 8.139717031426235705e-02 7.810100111468339101e-02
4.200000000000000000e+01 3.641593219357002198e-01 2.289038388900730969e-01 1.937278494474156676e-01 1.696898975562495249e-01
4.300000000000000000e+01 3.408762016297250952e-01 2.047617560406791160e-01 1.618612899230368052e-01 1.470835845610906356e-01
4.400000000000000000e+01 2.435013961119490977e-01 9.188468725831480666e-02 7.747637823998620998e-02 7.892845596903719230e-02
4.500000000000000000e+01 3.158273288197008255e-01 1.758537023993818893e-01 1.450697026308397641e-01 1.316229440914481186e-01
4.600000000000000000e+01 2.026582429304568667e-01 4.257012775945605287e-02 4.662569026120881588e-02 4.621042671026167475e-02
4.700000000000000000e+01 1.742274565639628237e-01 7.021665888942409117e-02 5.111546208789812668e-02 5.162429289584648251e-02
4.800000000000000000e+01 1.876283264131073658e-01 8.999352611296873583e-02 8.778773321626689996e-02 9.127022535727247199e-02
4.900000000000000000e+01 2.293490501832475270e-01 8.496057562031890387e-02 8.548540451380619298e-02 8.176003691998041945e-02
5.000000000000000000e+01 1.672172854855280555e-01 5.786485721529229659e-02 4.045120530372861567e-02 4.049393529249926266e-02
5.100000000000000000e+01 1.089967491722963755e-01 1.493222103800398992e-01 7.980714797321845910e-02 6.801927718508619936e-02
5.200000000000000000e+01 1.113358841193241855e-01 1.037162840681551262e-01 4.040045532151108343e-02 3.623945589586136107e-02
5.300000000000000000e+01 1.667424913318723834e-01 5.929966069871785150e-02 4.474047720716677751e-02 4.856131844303956252e-02
5.400000000000000000e+01 1.514962896035028372e-01 9.186935877153651342e-02 6.414176776368102351e-02 6.435840763934141950e-02
5.500000000000000000e+01 2.427181438930939295e-01 8.529144406242407384e-02 7.395062421945734765e-02 6.438333657078033900e-02
5.600000000000000000e+01 2.293439885997976546e-01 8.534940749149007300e-02 8.223715168080521221e-02 8.048189460320938349e-02
5.700000000000000000e+01 3.218348202144014070e-01 1.785562776386882267e-01 1.499603079385323501e-01 1.317855998388484662e-01
5.800000000000000000e+01 1.760560947397313003e-01 6.426569517846417168e-02 5.423177402093214139e-02 5.437717655434778918e-02
5.900000000000000000e+01 1.497759424385776972e-01 6.108339204701650899e-02 4.587605638930052770e-02 4.271196092247592224e-02
6.000000000000000000e+01 1.689748876700955249e-01 7.164634689389144662e-02 5.659566987739890476e-02 5.668071182888846649e-02
6.100000000000000000e+01 1.618619364799325500e-01 8.929661709869134156e-02 6.680702976498306689e-02 6.456389001562928831e-02
6.200000000000000000e+01 1.696875999246243993e-01 4.445185439628928509e-02 4.571196172110081335e-02 5.136290576741322361e-02
6.300000000000000000e+01 2.419233844080449503e-01 1.014665198628745685e-01 7.565258101824852421e-02 7.253437190610231844e-02
6.400000000000000000e+01 1.515068881301159520e-01 1.073517878613254317e-01 8.382160793654452879e-02 8.496022481242521129e-02
6.500000000000000000e+01 2.187298942166492899e-01 7.091661143539453038e-02 7.143285127876070062e-02 6.558992749878173045e-02
6.600000000000000000e+01 1.496939192889714387e-01 9.728478974268563173e-02 6.974388587959021168e-02 6.657084411144661984e-02
6.700000000000000000e+01 1.936563693211620640e-01 7.135904381336359570e-02 6.432227092970849158e-02 6.373148699257974448e-02
6.800000000000000000e+01 1.564965409253851747e-01 7.953543928665272877e-02 4.823380844387688965e-02 4.726075679301099119e-02
6.900000000000000000e+01 1.898301597011236574e-01 5.945477748077997171e-02 5.350078361620480560e-02 5.291420662706593225e-02
7.000000000000000000e+01 2.207901104099088962e-01 9.429281291501816209e-02 9.460052582603777072e-02 9.289996906110256636e-02
7.100000000000000000e+01 1.803307701905016436e-01 8.121766523459651721e-02 7.217336664802069535e-02 7.227327750349719915e-02
7.200000000000000000e+01 2.123358099142246269e-01 5.413509071207547874e-02 5.640941127548933232e-02 5.489379912629290675e-02
7.300000000000000000e+01 1.307231302562674446e-01 1.074866932002168235e-01 5.623675891455134912e-02 6.294644486701056474e-02
7.400000000000000000e+01 1.341287337352848053e-01 8.135138127023590349e-02 4.546526796412994620e-02 3.867887746852046588e-02
7.500000000000000000e+01 1.509598801799116596e-01 1.024999172915731643e-01 7.012003564569009584e-02 7.190390703101932901e-02
7.600000000000000000e+01 1.456712126970012844e-01 6.935761239927384914e-02 4.080741966947080968e-02 4.131637749911820645e-02
7.700000000000000000e+01 1.451876434346452971e-01 7.666502624600791960e-02 5.997969020213585190e-02 5.869233148953646034e-02
7.800000000000000000e+01 1.406917360635853431e-01 6.822479798900739356e-02 4.116010260281761923e-02 4.208341808052047661e-02
7.900000000000000000e+01 1.995805274830284859e-01 1.189861910999050337e-01 1.190857693503172138e-01 1.225940171211170188e-01
8.000000000000000000e+01 2.031565538169297636e-01 1.096069078393522439e-01 1.095801098254136074e-01 1.115157746858958798e-01
8.100000000000000000e+01 1.921146162465251772e-01 8.087542579162833312e-02 6.784545518980028556e-02 6.840090117543717874e-02
8.200000000000000000e+01 1.493799477934377451e-01 9.034639527429288997e-02 5.512104618458132932e-02 5.734689214035421090e-02
8.300000000000000000e+01 1.528700197923526516e-01 1.044953338571270179e-01 8.109993283148550502e-02 8.091371598405736054e-02
8.400000000000000000e+01 1.634174480261536000e-01 1.231716076720692499e-01 9.495197561752556636e-02 9.453136072572530801e-02
8.500000000000000000e+01 1.391491624729933596e-01 8.749381987161328200e-02 4.631300654581397419e-02 4.699293032404488341e-02
8.600000000000000000e+01 1.667648306034194561e-01 7.215791506185459392e-02 4.572685584513794949e-02 4.816114675587475358e-02
8.700000000000000000e+01 1.427998600172379062e-01 6.818943166206443973e-02 4.647479515608141792e-02 4.522459992258651834e-02
8.800000000000000000e+01 2.866015913362743861e-01 1.260779121600994757e-01 1.091018202958925903e-01 9.802451443476176141e-02
8.900000000000000000e+01 2.007915059105027933e-01 6.841476272383750779e-02 6.454041709616024913e-02 6.526858202635162087e-02
9.000000000000000000e+01 2.104214906306697552e-01 7.177781321693671446e-02 7.866845128680792498e-02 7.786668668246572722e-02
9.100000000000000000e+01 2.782325505291658452e-01 1.475855277824818235e-01 1.397923627629654164e-01 1.274444282805158590e-01
9.200000000000000000e+01 1.923695385008047098e-01 6.542152320891293782e-02 7.308553326792016636e-02 7.643385089508622499e-02
9.300000000000000000e+01 1.769802119611163793e-01 9.786988431644710884e-02 6.839491248053646000e-02 7.734462335717452730e-02
9.400000000000000000e+01 1.766872676531381081e-01 7.085071253521435519e-02 5.435682448495301328e-02 5.581377760035004937e-02
9.500000000000000000e+01 1.616279069714267602e-01 9.080176222636611449e-02 6.401539033467140705e-02 6.638001838574228430e-02
9.600000000000000000e+01 1.406543220709204900e-01 1.044053010646904256e-01 5.060326922106758718e-02 4.748960309039244876e-02
9.700000000000000000e+01 1.499321411490705525e-01 8.620191929556599020e-02 4.599997712522985865e-02 4.758590334401231053e-02
9.800000000000000000e+01 2.157414424453364954e-01 5.644284253813616758e-02 7.980122663639954705e-02 8.025717578277359598e-02
9.900000000000000000e+01 1.488505481427430110e-01 8.820392059366165272e-02 5.310580665716025522e-02 5.783761838317486026e-02
1.000000000000000000e+02 1.388652334621467421e-01 8.248045758370854685e-02 4.655010478950875885e-02 4.659979033930772979e-02
1.010000000000000000e+02 1.548273034897150735e-01 7.154150623976533729e-02 5.420095222194493134e-02 5.538451570854949907e-02
1.020000000000000000e+02 1.828650722955547647e-01 5.545519814963089517e-02 4.663568076745877589e-02 4.683203089594918656e-02
1.030000000000000000e+02 2.516138456452421956e-01 8.429929645163174168e-02 5.628064835973219104e-02 5.560262485918588543e-02
1.040000000000000000e+02 2.903156009082438760e-01 1.175108989550189692e-01 8.475661790465226220e-02 6.737077815986533547e-02
1.050000000000000000e+02 2.424807091443547669e-01 9.349742206513421416e-02 8.380573510068445309e-02 8.662643829678980112e-02
1.060000000000000000e+02 2.725851942430605468e-01 1.356424362389694604e-01 8.522621870185539961e-02 8.339424867353081861e-02
1.070000000000000000e+02 1.853785472724025218e-01 3.933323593243543553e-02 4.803484106796077763e-02 4.718382595692074966e-02
1.080000000000000000e+02 2.288608287535184582e-01 7.654645780406808819e-02 5.801241218876456579e-02 6.017844667865974995e-02
1.090000000000000000e+02 1.617005014096820625e-01 9.175562843696825899e-02 5.864273561274634117e-02 6.328734328659285646e-02
1.100000000000000000e+02 2.350942758613172867e-01 1.258389220890301363e-01 1.236152993205703182e-01 1.217467706649254522e-01
1.110000000000000000e+02 1.140118948748336247e-01 1.278399891965450730e-01 6.486036003877053424e-02 5.534226978954252807e-02
1.120000000000000000e+02 1.644051717380131394e-01 8.227136832956200019e-02 5.194787435192949054e-02 5.352431188784338711e-02
1.130000000000000000e+02 9.410139570334009884e-02 1.310393176952100724e-01 5.808417756174122371e-02 3.863849338617649648e-02
1.140000000000000000e+02 1.494324589780237356e-01 9.187650078258537134e-02 5.762986333038837283e-02 6.023236953996629478e-02
1.150000000000000000e+02 1.939788627341074434e-01 6.116445543565345727e-02 5.697080868069921006e-02 5.843848948151784961e-02
1.160000000000000000e+02 1.288910123548651365e-01 8.617968677902276831e-02 3.995284414240562326e-02 3.734902243243989201e-02
1.170000000000000000e+02 1.589764630340708695e-01 7.580956059987621620e-02 5.046697513957381503e-02 5.210468719320230507e-02
1.180000000000000000e+02 2.237198279915890986e-01 9.517795234815944194e-02 8.847202763292270900e-02 8.402649002079105867e-02
1.190000000000000000e+02 1.978271913366738965e-01 7.241855109030137516e-02 6.684383761954505732e-02 6.657572425211169542e-02
1.200000000000000000e+02 1.235114908102482589e-01 9.599277585402388180e-02 5.250197270090469631e-02 4.321663500956827303e-02
1.210000000000000000e+02 1.038963311892307922e-01 1.231670018785235021e-01 5.093143292825039192e-02 3.411764174968844737e-02
1.220000000000000000e+02 1.546642287673794802e-01 1.305769779182707757e-01 9.445068899248663941e-02 9.596272152922222243e-02
1.230000000000000000e+02 1.605592777151659822e-01 6.203474801236823211e-02 4.013802667599301877e-02 4.085149937522446900e-02
1.240000000000000000e+02 1.792764092108459217e-01 8.860827956129811722e-02 7.930448644960919058e-02 8.056401530790111010e-02
1.250000000000000000e+02 1.273808865613721975e-01 1.049155606142019581e-01 5.844086048762933000e-02 5.381715904178599463e-02
1.260000000000000000e+02 1.499634904786874001e-01 9.061915405717810290e-02 6.010098702045389707e-02 6.070152779397140763e-02
1.270000000000000000e+02 1.082804996358105454e-01 1.083610217593061337e-01 4.960239970425431300e-02 3.802736305909999726e-02
1.280000000000000000e+02 2.652550683968128431e-01 1.223497726411371944e-01 1.178297980603199568e-01 1.113236463056939407e-01
1.290000000000000000e+02 2.007820237259782259e-01 5.799887571228467403e-02 7.074577233771922602e-02 7.922883950566984856e-02
1.300000000000000000e+02 1.314052006243243698e-01 8.799971944477821828e-02 4.192683767302003012e-02 4.110065493586505941e-02
1.310000000000000000e+02 1.688751580123009632e-01 6.274224065396713512e-02 4.486170712553153722e-02 4.804520501757997275e-02
1.320000000000000000e+02 1.363602810484266237e-01 8.567308878469169497e-02 4.467620467238889864e-02 4.513880249869439698e-02
1.330000000000000000e+02 1.420163710830018022e-01 9.579557692044457506e-02 5.378586173839121354e-02 5.500931664424862227e-02
1.340000000000000000e+02 1.188642227955371555e-01 9.852189500839327041e-02 3.486528137853894815e-02 3.642148435612675011e-02
1.350000000000000000e+02 1.460521828881948259e-01 9.406105344634982379e-02 4.920006060926246372e-02 5.104993519256490614e-02
1.360000000000000000e+02 1.398209633846089761e-01 9.631176972249506918e-02 4.540854870485345335e-02 4.723939304952650547e-02
1.370000000000000000e+02 1.274684612134509287e-01 9.779496834229690905e-02 4.383827187978152351e-02 4.322955163172575305e-02
1.380000000000000000e+02 1.759287646184687082e-01 6.192184504020130376e-02 5.374777109300279271e-02 5.815266739501914750e-02
1.390000000000000000e+02 1.325069194805398309e-01 1.005511184451813589e-01 5.391799377438410285e-02 5.453085812978993724e-02
1.400000000000000000e+02 8.990253174938815650e-02 1.340070155385787165e-01 5.174421037055270539e-02 3.458879837241039118e-02
1.410000000000000000e+02 1.300721194245315904e-01 7.781200921267025783e-02 3.810647583203181921e-02 4.142394338750124416e-02
1.420000000000000000e+02 1.930240809944150926e-01 6.728706622704708207e-02 6.293894629255412931e-02 6.370648156073854818e-02
1.430000000000000000e+02 1.226980815901496935e-01 1.098308696815164381e-01 5.853685143912038674e-02 5.653647384580620661e-02
1.440000000000000000e+02 2.476946997661503003e-01 1.491757668083752986e-01 1.486955782190595432e-01 1.483996164141649921e-01
1.450000000000000000e+02 1.590963448677658043e-01 7.811443519557920157e-02 6.019484703582628909e-02 6.140679507347852201e-02
1.460000000000000000e+02 1.487461628663423185e-01 7.823085389437457737e-02 5.659008264047981490e-02 5.785281497234368714e-02
1.470000000000000000e+02 1.929599285961552391e-01 5.181596632254350382e-02 4.530507554117466779e-02 4.533884622932061320e-02
1.480000000000000000e+02 1.461465207926471166e-01 9.068753376564513136e-02 4.902611635497951259e-02 5.021674631791148841e-02
1.490000000000000000e+02 1.561319498814678908e-01 7.963996651752296152e-02 3.979696577896097570e-02 4.575424244535123558e-02


==> Data/densenet121_full_lower_w2.txt <==
1.000000000000000000e+00 2.682133737250065320e-01 1.230310646913704009e-01 1.042420257133193917e-01
2.000000000000000000e+00 2.430108093975145156e-01 9.059704884972295813e-02 7.747451327130183696e-02
3.000000000000000000e+00 2.307296846203058527e-01 7.826863491091293201e-02 6.700189281771673500e-02
4.000000000000000000e+00 2.669091452244101714e-01 1.211083856092340927e-01 1.021466011218818137e-01
5.000000000000000000e+00 3.032261022233933012e-01 1.521382933958635997e-01 1.197555526348817040e-01
6.000000000000000000e+00 3.080058593061484329e-01 1.587602202020341746e-01 1.264063283824327089e-01
7.000000000000000000e+00 2.697410207366426338e-01 1.060494696859660135e-01 7.595773705119993058e-02
8.000000000000000000e+00 2.542621726716042807e-01 1.047052408471315504e-01 7.888116539853892717e-02
9.000000000000000000e+00 2.355206134662137241e-01 8.638313347526400954e-02 8.022399272703750750e-02
1.000000000000000000e+01 2.659535340111797153e-01 1.155373149955413736e-01 9.857606852213030013e-02
1.100000000000000000e+01 2.398737053923843954e-01 8.555529839828256156e-02 7.481699975655284329e-02
1.200000000000000000e+01 1.873208340655021509e-01 5.598757909189365500e-02 5.255821854471852406e-02
1.300000000000000000e+01 2.341244661788030867e-01 8.957280366941729188e-02 8.415132315595690027e-02
1.400000000000000000e+01 1.835919728611701274e-01 4.873994517720412617e-02 4.432107034572604909e-02
1.500000000000000000e+01 2.249400733943819342e-01 8.152341551185471324e-02 7.940144689357853114e-02
1.600000000000000000e+01 2.083975647603776293e-01 5.520221075808272315e-02 5.111373088767628275e-02
1.700000000000000000e+01 2.290044513729402320e-01 1.038361684743582813e-01 1.032038623396730193e-01
1.800000000000000000e+01 2.168012947748623742e-01 6.292190174166469030e-02 6.388442612393077646e-02
1.900000000000000000e+01 2.015173143115154830e-01 6.165210834785353478e-02 6.722161022045494705e-02
2.000000000000000000e+01 1.876346429571147389e-01 5.720973575056877841e-02 6.011849413490213262e-02
2.100000000000000000e+01 1.836851220177496136e-01 6.236210748754431044e-02 5.731021394995892970e-02
2.200000000000000000e+01 1.883936399800986983e-01 5.643810728029879931e-02 5.039756465887777065e-02
2.300000000000000000e+01 1.955476479393923328e-01 6.473330977427459165e-02 6.514790263537317827e-02
2.400000000000000000e+01 2.183709720104819729e-01 7.680948658773661952e-02 7.754418178056340927e-02
2.500000000000000000e+01 1.850223001471114626e-01 8.301802838763340520e-02 6.450882667408283644e-02
2.600000000000000000e+01 1.678783989938854582e-01 5.288878322756277589e-02 4.253880808995756657e-02
2.700000000000000000e+01 1.648921496611638338e-01 6.208855524338216525e-02 3.563952753106063021e-02
2.800000000000000000e+01 1.658569209174746151e-01 6.863582322296261917e-02 4.999840173961837830e-02
2.900000000000000000e+01 1.708433547956420551e-01 7.225512879507881014e-02 6.014891578613525136e-02
3.000000000000000000e+01 1.505367274263488542e-01 7.105280244185339933e-02 4.531539935908328320e-02
3.100000000000000000e+01 1.442374093972886295e-01 8.512395430445549027e-02 4.351569272905391611e-02
3.200000000000000000e+01 1.480887252446553282e-01 6.011378279266903213e-02 3.678255728137323766e-02
3.300000000000000000e+01 1.558612736635632268e-01 7.741557565584213096e-02 4.923842280622519468e-02
3.400000000000000000e+01 1.457938289651303509e-01 7.397557006924708467e-02 4.685278951858905944e-02
3.500000000000000000e+01 1.441407725932812300e-01 8.130702612020085374e-02 4.237426919254245333e-02
3.600000000000000000e+01 1.421687891215824007e-01 7.799900194154169020e-02 4.662676052694024464e-02
3.700000000000000000e+01 1.368128760441715830e-01 8.966901270614929809e-02 4.464857809285598805e-02
3.800000000000000000e+01 1.272005527713273021e-01 1.071366713532644205e-01 5.458053770706301072e-02
3.900000000000000000e+01 1.189637034690607942e-01 1.071305346716493190e-01 3.130673929044391207e-02
4.000000000000000000e+01 1.469751116723226336e-01 8.398076101546464445e-02 4.845694902804034004e-02
4.100000000000000000e+01 1.492335285088731700e-01 1.018196251932129703e-01 5.858374556963566460e-02
4.200000000000000000e+01 1.273209783520141136e-01 9.923898123142498029e-02 5.352877343423143724e-02
4.300000000000000000e+01 1.449625068250117721e-01 9.097030879540321524e-02 5.522283968822122580e-02
4.400000000000000000e+01 1.311802502198968212e-01 9.211793143843455267e-02 5.055954074983687319e-02
4.500000000000000000e+01 1.309102605324005963e-01 9.907578096000076162e-02 4.763177129700753298e-02
4.600000000000000000e+01 1.221585767047451421e-01 1.005932493890491775e-01 4.880155653887685574e-02
4.700000000000000000e+01 1.268993871669845952e-01 9.699954547371486546e-02 3.901927473133295216e-02
4.800000000000000000e+01 1.222706795854873324e-01 9.962454302190079658e-02 4.583792957320669686e-02
4.900000000000000000e+01 1.044677753187654989e-01 1.262644252336730388e-01 4.229795987841647453e-02
5.000000000000000000e+01 9.157111136262360840e-02 1.249275518528489559e-01 3.042152107520619542e-02
5.100000000000000000e+01 9.151504838839188971e-02 1.243220656991598783e-01 3.257680983173055766e-02
5.200000000000000000e+01 1.235324597688811921e-01 1.042719876340290897e-01 4.628514306951486690e-02
5.300000000000000000e+01 8.540778901469889273e-02 1.412042984765929377e-01 3.545557274498467581e-02
5.400000000000000000e+01 9.843473189919701993e-02 1.346745226917298588e-01 5.014169805881317499e-02
5.500000000000000000e+01 7.713766267145732991e-02 1.586833352394344532e-01 3.910984432959062340e-02
5.600000000000000000e+01 9.108747777391956735e-02 1.422624138891802614e-01 4.003088200728217860e-02
5.700000000000000000e+01 9.902033430710580064e-02 1.229620656708711179e-01 3.719098953336538727e-02
5.800000000000000000e+01 1.121574855662975101e-01 1.174431747811535420e-01 4.870419269094577314e-02
5.900000000000000000e+01 9.331526518275667925e-02 1.348534202935474102e-01 3.881541727051236734e-02
6.000000000000000000e+01 1.034354755330905706e-01 1.474909523048290039e-01 5.303376236160926849e-02
6.100000000000000000e+01 9.681889367070475871e-02 1.254368335786920641e-01 3.544700895357640047e-02
6.200000000000000000e+01 8.207482275707014829e-02 1.592476314767643508e-01 4.635300904017174844e-02
6.300000000000000000e+01 9.806276981663721026e-02 1.370406786534225096e-01 3.998346647193813663e-02
6.400000000000000000e+01 7.540792763575789037e-02 1.749852031625035442e-01 4.948821804681768910e-02
6.500000000000000000e+01 8.829665434458970619e-02 1.388831352738577884e-01 4.228095820051364778e-02
6.600000000000000000e+01 7.676923653998192487e-02 1.480647264001687669e-01 3.145408498524535079e-02
6.700000000000000000e+01 8.706810844135519367e-02 1.421041713764351622e-01 4.014033451904260030e-02
6.800000000000000000e+01 7.325190750116625238e-02 1.542632093426034856e-01 3.764017668578016618e-02
6.900000000000000000e+01 1.023791538754634939e-01 1.299545759137822332e-01 4.536787785885650071e-02
7.000000000000000000e+01 9.512874853620074955e-02 1.533112078017964952e-01 4.742787839213147283e-02
7.100000000000000000e+01 9.731923713317791602e-02 1.365056122178861242e-01 4.581361962646205571e-02
7.200000000000000000e+01 5.428926080098411822e-02 1.742325687473847973e-01 3.860708800366502436e-02
7.300000000000000000e+01 8.217549728654065244e-02 1.503742769384789069e-01 4.103535073685350004e-02
7.400000000000000000e+01 8.723385360827312640e-02 1.394065910709750278e-01 3.763776827331632990e-02
7.500000000000000000e+01 7.072799321518294380e-02 1.663264798273458855e-01 3.776561043651449623e-02
7.600000000000000000e+01 9.052566811937545754e-02 1.383125416286283826e-01 4.417477442816196420e-02
7.700000000000000000e+01 7.244777570629737373e-02 1.529732120031847831e-01 3.023070371178268947e-02
7.800000000000000000e+01 7.333153625719683599e-02 1.640161689543019330e-01 3.756543434905686152e-02
7.900000000000000000e+01 7.692897175936008747e-02 1.675263761783914451e-01 4.178891537298426440e-02
8.000000000000000000e+01 7.652078487360444714e-02 1.589445058237598241e-01 3.733882359310509297e-02
8.100000000000000000e+01 9.056297336197741132e-02 1.469980018051938453e-01 4.162404953470746904e-02
8.200000000000000000e+01 7.142655100893696707e-02 1.574880461626133044e-01 3.279519687556112228e-02
8.300000000000000000e+01 7.670444374583673675e-02 1.541546705518448135e-01 3.035108308156238971e-02
8.400000000000000000e+01 8.122300298107018590e-02 1.613892417490844500e-01 4.312893871943637714e-02
8.500000000000000000e+01 7.955121988144506218e-02 1.484951853064561955e-01 3.619416311276254378e-02
8.600000000000000000e+01 7.926451882859392173e-02 1.655196851939397806e-01 4.551419340498030763e-02
8.700000000000000000e+01 7.585224825657416181e-02 1.827393070294842659e-01 4.880092788540692228e-02
8.800000000000000000e+01 8.056166375861506523e-02 1.511537721666237344e-01 4.016475479026378193e-02
8.900000000000000000e+01 7.194259116838211399e-02 1.655019182229732766e-01 3.271911079224634061e-02
9.000000000000000000e+01 1.034840661565585018e-01 1.466875109446472425e-01 5.036990549907436471e-02
9.100000000000000000e+01 6.818410495285523454e-02 1.960076009194960944e-01 4.911353315615828857e-02
9.200000000000000000e+01 7.612126715683861788e-02 1.473064028186826802e-01 3.943613241682532300e-02
9.300000000000000000e+01 8.056627829913812211e-02 1.556658121579818921e-01 4.359389172009496549e-02
9.400000000000000000e+01 6.645844956390170588e-02 1.654572726323579879e-01 3.348698561379290228e-02
9.500000000000000000e+01 5.572410129935258249e-02 1.789719320305960260e-01 3.477996999408458634e-02
9.600000000000000000e+01 8.321220161208017774e-02 1.563276246445985951e-01 4.725077931378254825e-02
9.700000000000000000e+01 6.701463007019504980e-02 1.766149172595739836e-01 3.814434610720150720e-02
9.800000000000000000e+01 8.323697692265381864e-02 1.778075703658246187e-01 5.515224137048987951e-02
9.900000000000000000e+01 8.188975144954757646e-02 1.568987559838131152e-01 4.394867317899261994e-02
1.000000000000000000e+02 7.081002390518373324e-02 1.642862637472758403e-01 3.345446821402185689e-02
1.010000000000000000e+02 6.146442257047494279e-02 1.733868282242465031e-01 3.237220007694517621e-02
1.020000000000000000e+02 7.362631460192954613e-02 1.570063443561619532e-01 3.797374930565627221e-02
1.030000000000000000e+02 7.822708216116379398e-02 1.502081859188641455e-01 3.599916199415460760e-02
1.040000000000000000e+02 7.492209192603921375e-02 1.650024356375253409e-01 4.286032740483904091e-02
1.050000000000000000e+02 8.714670984529707121e-02 1.492434605537996672e-01 4.275193275185859565e-02
1.060000000000000000e+02 7.594952573281597841e-02 1.678182093243367756e-01 4.164025082399925443e-02
1.070000000000000000e+02 7.943504298856557400e-02 1.517480552568502006e-01 4.354832733451627358e-02
1.080000000000000000e+02 6.610122766069143063e-02 1.651464074266015825e-01 3.221643482749284026e-02
1.090000000000000000e+02 7.408871413394377270e-02 1.620206674085110099e-01 3.830462319548756656e-02
1.100000000000000000e+02 7.909102111049993999e-02 1.658707252718727987e-01 4.073823611865104444e-02
1.110000000000000000e+02 8.785102252201197615e-02 1.609840733436958271e-01 5.794352185238972608e-02
1.120000000000000000e+02 8.412406517411204210e-02 1.605804166170039515e-01 4.694310897483858908e-02
1.130000000000000000e+02 6.950363903861335457e-02 1.608011581474673712e-01 3.209364379619839697e-02
1.140000000000000000e+02 8.359807672410957124e-02 1.531031390156326888e-01 3.680434091747914610e-02
1.150000000000000000e+02 5.759618353934592427e-02 1.761241923959039890e-01 3.236973268173110735e-02
1.160000000000000000e+02 7.155346899167461250e-02 1.702490047083983771e-01 4.638792604854667656e-02
1.170000000000000000e+02 7.053546409942218487e-02 1.598635889901405260e-01 3.657314751720118495e-02
1.180000000000000000e+02 5.272422887873355613e-02 1.873931466720935302e-01 3.620731162948668397e-02
1.190000000000000000e+02 7.033583842509262551e-02 1.680084961766210028e-01 4.062862925692133087e-02
1.200000000000000000e+02 7.187394336896690827e-02 1.643920085906405704e-01 3.798168700242901541e-02
1.210000000000000000e+02 6.322837201836288556e-02 1.708428482040638130e-01 3.521412307180969703e-02
1.220000000000000000e+02 5.989416869710793845e-02 1.747754061465851549e-01 4.059041219768910053e-02
1.230000000000000000e+02 5.885380063395989625e-02 1.742022553286796394e-01 3.470525458834482213e-02
1.240000000000000000e+02 5.317382927747836552e-02 1.783147163108672051e-01 3.342792450403030136e-02
1.250000000000000000e+02 6.694585429384110331e-02 1.670271202614914685e-01 2.803088527988751438e-02
1.260000000000000000e+02 5.963016789821344588e-02 1.652394782078047686e-01 2.400844851169044170e-02
1.270000000000000000e+02 7.201827544914837786e-02 1.633460549865340949e-01 3.781829608179123475e-02
1.280000000000000000e+02 7.694577446866768256e-02 1.740368223012464799e-01 4.108480584396186075e-02
1.290000000000000000e+02 9.223631186377809210e-02 1.291563448534440162e-01 3.603865153562462592e-02
1.300000000000000000e+02 9.950218605485607049e-02 1.482349843812763024e-01 4.968069935482943844e-02
1.310000000000000000e+02 5.739295823756263709e-02 1.780151790019207647e-01 2.986482524936418664e-02
1.320000000000000000e+02 6.523315216647135317e-02 1.644905066992025933e-01 3.490501286629042743e-02
1.330000000000000000e+02 6.007512648364387448e-02 1.719358249092521884e-01 3.353502480036291145e-02
1.340000000000000000e+02 7.140731285705605169e-02 1.601061742987310854e-01 3.250094876239022212e-02
1.350000000000000000e+02 7.967773153872034775e-02 1.580571812092995687e-01 5.112671979132574207e-02
1.360000000000000000e+02 6.223366124988324866e-02 1.749398539069792480e-01 3.001584636306479925e-02
1.370000000000000000e+02 6.836741589739692149e-02 1.622784352689358722e-01 3.116259215397329529e-02
1.380000000000000000e+02 6.887375614363575038e-02 1.699001190957427077e-01 3.465681743364881773e-02
1.390000000000000000e+02 6.004591269526943220e-02 1.707888723058379465e-01 3.314649202845779824e-02
1.400000000000000000e+02 7.711169397717300422e-02 1.564886395363048188e-01 4.001792628356749121e-02
1.410000000000000000e+02 7.141394898044445272e-02 1.644893530090031086e-01 4.142642570247101474e-02
1.420000000000000000e+02 6.308996512548491198e-02 1.763731052281219402e-01 3.811942594643197985e-02
1.430000000000000000e+02 7.407492561095238570e-02 1.551613100174231152e-01 3.423960998731472721e-02
1.440000000000000000e+02 5.932650920689784557e-02 1.670893879688295502e-01 2.999887768616360528e-02
1.450000000000000000e+02 6.629101063398909477e-02 1.642393062785534874e-01 2.865954554835824925e-02
1.460000000000000000e+02 5.618445822091017866e-02 1.782640044605442731e-01 3.165125481103080174e-02
1.470000000000000000e+02 6.718352792736471957e-02 1.713337107041827401e-01 3.352650904375231028e-02
1.480000000000000000e+02 7.588178960106321813e-02 1.533292026901728888e-01 3.969572332974077855e-02
1.490000000000000000e+02 6.841949762236648747e-02 1.604963349586769339e-01 3.770610739565989633e-02


==> Data/densenet121_full_middle_w2.txt <==
1.000000000000000000e+00 3.026870252005181561e-01 1.606141492658755832e-01 9.685231085562520659e-02
2.000000000000000000e+00 3.308454380149610241e-01 1.837318236132950977e-01 1.169860994678326160e-01
3.000000000000000000e+00 2.781251535560437249e-01 1.367931347098690353e-01 7.823255939944678827e-02
4.000000000000000000e+00 2.361507096748007295e-01 1.042995461133563451e-01 8.565412887210435700e-02
5.000000000000000000e+00 2.397628431116653192e-01 1.042913635740057854e-01 7.494522364950574611e-02
6.000000000000000000e+00 2.032556020690331200e-01 7.747732177284266664e-02 6.914113279567948855e-02
7.000000000000000000e+00 1.859452130848941176e-01 1.243944825282371075e-01 6.973083540985912376e-02
8.000000000000000000e+00 1.805222097515076229e-01 7.241864907320152978e-02 5.544977081145263664e-02
9.000000000000000000e+00 2.422252929339403504e-01 1.116013615076562604e-01 7.044810853665048334e-02
1.000000000000000000e+01 1.928933791671558207e-01 6.519990565112229741e-02 5.258540130981649574e-02
1.100000000000000000e+01 2.141079601672800647e-01 8.525672537107423232e-02 7.714387698861605025e-02
1.200000000000000000e+01 1.599044907347965394e-01 7.192413700740324378e-02 4.283141387952636020e-02
1.300000000000000000e+01 1.677138247045573127e-01 7.649653424281438463e-02 5.675959219966246472e-02
1.400000000000000000e+01 1.957916195507529156e-01 8.871906723070159539e-02 6.227258641143484930e-02
1.500000000000000000e+01 1.803096836597026797e-01 6.119789565615237070e-02 5.257771307503804337e-02
1.600000000000000000e+01 1.412890792420276320e-01 1.084828266227809840e-01 6.105965969119072495e-02
1.700000000000000000e+01 1.417642717509035588e-01 8.485114313549846354e-02 4.505464373445555726e-02
1.800000000000000000e+01 1.787044687687519839e-01 7.310933854542860100e-02 5.014299233060560967e-02
1.900000000000000000e+01 1.955857481948643506e-01 8.685394550697794758e-02 7.457443509317529529e-02
2.000000000000000000e+01 1.263685977376414193e-01 1.017915878794983797e-01 4.705787261587558029e-02
2.100000000000000000e+01 1.564395865390670881e-01 9.004435062353211006e-02 5.316242297806971634e-02
2.200000000000000000e+01 1.489422965627221485e-01 8.960963436143122574e-02 4.965003940768959734e-02
2.300000000000000000e+01 1.661707439898276739e-01 9.469350507481112678e-02 4.456351724694475325e-02
2.400000000000000000e+01 1.926744874989596290e-01 9.105055267334659364e-02 5.537634509842266628e-02
2.500000000000000000e+01 1.744362953276711314e-01 7.357350142509673507e-02 4.453615975263416904e-02
2.600000000000000000e+01 3.031734064139988138e-01 1.626086418861139304e-01 1.415968465510308028e-01
2.700000000000000000e+01 1.895299140909427749e-01 9.665128920148151337e-02 6.250618056683694690e-02
2.800000000000000000e+01 1.806244588905651649e-01 8.985484238177443572e-02 6.166651958582364257e-02
2.900000000000000000e+01 1.862624777720029434e-01 8.958519052329581844e-02 4.887266337375561348e-02
3.000000000000000000e+01 1.658603711725404328e-01 7.531079002082100016e-02 5.943952509073684165e-02
3.100000000000000000e+01 1.723779781608375805e-01 8.983216431793106249e-02 4.950130133482340267e-02
3.200000000000000000e+01 1.734799355073397553e-01 7.207470623892267558e-02 4.332691907488066263e-02
3.300000000000000000e+01 1.701409275813145772e-01 9.184621097685485847e-02 3.314838842029150384e-02
3.400000000000000000e+01 1.409713236758102783e-01 8.431550663070662421e-02 4.388448402128487108e-02
3.500000000000000000e+01 2.066292785968550927e-01 1.309165292220056398e-01 7.349408454026862270e-02
3.600000000000000000e+01 1.443220413572507965e-01 9.705031355537754867e-02 4.221318330038595357e-02
3.700000000000000000e+01 1.499414624545969410e-01 9.271975772348428624e-02 5.539091126475907678e-02
3.800000000000000000e+01 1.644850984953248607e-01 8.736791994483175672e-02 4.723663848848140556e-02
3.900000000000000000e+01 1.604852909722678245e-01 6.444696690621376511e-02 4.934197234299679546e-02
4.000000000000000000e+01 1.575920637737848184e-01 8.758683158517410750e-02 4.764809995417929045e-02
4.100000000000000000e+01 1.566723939179358316e-01 9.204536789646169948e-02 5.558483605412514045e-02
4.200000000000000000e+01 1.594736998560782326e-01 1.035368959772488828e-01 5.893063864916399386e-02
4.300000000000000000e+01 1.562394623435832131e-01 8.485499308373006810e-02 4.678256211784007079e-02
4.400000000000000000e+01 1.408467904075638433e-01 8.124247081838584239e-02 3.914411310165565039e-02
4.500000000000000000e+01 1.427818150271852882e-01 7.783333146375048806e-02 3.640314179952183760e-02
4.600000000000000000e+01 1.834552575078671754e-01 1.079717388236721420e-01 6.412856654635214204e-02
4.700000000000000000e+01 1.805552392832641129e-01 1.182650288742926881e-01 6.153984214288601984e-02
4.800000000000000000e+01 1.615784483129029114e-01 7.665408364486858694e-02 4.465028435498964721e-02
4.900000000000000000e+01 1.605552691439983692e-01 7.890709124500813743e-02 4.992007466819034511e-02
5.000000000000000000e+01 1.880848985564348430e-01 8.380591375052140468e-02 5.863405912266188291e-02
5.100000000000000000e+01 1.873821595024013631e-01 8.764848184227552741e-02 6.848444769464043236e-02
5.200000000000000000e+01 1.455262962324542775e-01 8.678896146855724636e-02 4.786955694176669995e-02
5.300000000000000000e+01 1.691732067444188803e-01 7.737763529028543474e-02 3.930209263535618808e-02
5.400000000000000000e+01 1.539804824122672222e-01 8.235225893708672529e-02 4.703476865169460563e-02
5.500000000000000000e+01 1.627680109958222487e-01 8.336643813816549398e-02 4.347623743442841776e-02
5.600000000000000000e+01 1.445247864355189704e-01 1.003566940188386492e-01 6.936877821437570368e-02
5.700000000000000000e+01 1.623061343930473077e-01 7.538701062971102373e-02 5.330214598116650437e-02
5.800000000000000000e+01 1.755861229129067613e-01 5.809979698898017075e-02 4.191666184535713241e-02
5.900000000000000000e+01 1.519438306745377609e-01 8.644261351551937866e-02 5.871118414908863686e-02
6.000000000000000000e+01 1.570879728934543584e-01 8.150250952465092069e-02 4.870600972496684500e-02
6.100000000000000000e+01 1.582013439266354016e-01 7.367958870669520655e-02 4.028807009672707301e-02
6.200000000000000000e+01 1.575003712913347620e-01 9.578550649539771533e-02 4.517263524019971693e-02
6.300000000000000000e+01 1.930864154466180871e-01 6.551461215321446874e-02 4.480585241716994460e-02
6.400000000000000000e+01 1.447313083373578113e-01 9.939168699490756598e-02 4.835137077861176302e-02
6.500000000000000000e+01 1.524724009706827088e-01 7.714591452139613059e-02 4.596360499053506188e-02
6.600000000000000000e+01 1.569379164742236987e-01 5.723121380831162203e-02 4.263996923632664554e-02
6.700000000000000000e+01 1.564291921695717402e-01 8.758032380780045312e-02 6.335952443228659581e-02
6.800000000000000000e+01 1.640466312533933324e-01 9.707640307890438858e-02 6.805880262093549904e-02
6.900000000000000000e+01 1.740428877755639814e-01 1.004689528207556998e-01 5.682831292449368188e-02
7.000000000000000000e+01 1.530412095771341574e-01 9.508279920319578915e-02 4.860865295463744074e-02
7.100000000000000000e+01 1.851232960542615325e-01 7.676680440616201473e-02 6.406698320817057202e-02
7.200000000000000000e+01 1.460073658512250905e-01 8.293985912011769823e-02 4.995229808259303572e-02
7.300000000000000000e+01 1.449110319952595649e-01 9.683121699533073223e-02 4.075433743811476134e-02
7.400000000000000000e+01 1.473337141049818333e-01 8.166758546489898130e-02 4.655964032683827802e-02
7.500000000000000000e+01 1.414714823856766390e-01 9.286729985077027405e-02 4.670861706492369925e-02
7.600000000000000000e+01 1.436465125299931089e-01 9.002324643528220038e-02 5.309439889703824328e-02
7.700000000000000000e+01 1.334735534319607120e-01 9.754187362517884041e-02 5.043667640519039486e-02
7.800000000000000000e+01 1.527353593691956890e-01 8.838465653253127496e-02 4.301010339456030895e-02
7.900000000000000000e+01 1.511116331435978788e-01 6.218566267600952185e-02 3.697743455055801237e-02
8.000000000000000000e+01 1.524978665930283861e-01 7.718403682977889591e-02 5.428565014770510289e-02
8.100000000000000000e+01 1.473935695114104716e-01 7.515686962247873637e-02 4.633950434746937630e-02
8.200000000000000000e+01 1.350551894562354027e-01 9.460978788726415178e-02 4.428533014412056740e-02
8.300000000000000000e+01 1.412769402608298197e-01 9.352744014742454814e-02 3.489025317253154068e-02
8.400000000000000000e+01 1.567041290719793922e-01 8.032052058680430595e-02 6.103982524897738626e-02
8.500000000000000000e+01 1.353946610157180097e-01 8.883007647234564264e-02 3.824898644630392308e-02
8.600000000000000000e+01 1.516143059692811046e-01 8.599629453350329800e-02 5.732592806948919040e-02
8.700000000000000000e+01 1.386581661163836521e-01 9.436340584231467377e-02 4.501570094019546886e-02
8.800000000000000000e+01 1.476641684860339476e-01 6.834152723555796116e-02 4.552089057064492850e-02
8.900000000000000000e+01 1.349205337048506037e-01 8.969233376892929432e-02 3.957983862392572272e-02
9.000000000000000000e+01 1.389580887133224363e-01 8.388611051652701545e-02 4.535509553638084057e-02
9.100000000000000000e+01 1.511433292496371372e-01 7.773235231993143313e-02 5.134496095531498189e-02
9.200000000000000000e+01 1.502669213326559283e-01 7.938551648928862670e-02 4.503978013196756336e-02
9.300000000000000000e+01 1.475444183264307263e-01 9.383404429400660218e-02 5.000445294876265656e-02
9.400000000000000000e+01 1.552345303346895355e-01 8.385552632630297043e-02 5.061442316535919028e-02
9.500000000000000000e+01 1.452274906807435040e-01 7.066980248203656723e-02 4.323576691829403296e-02
9.600000000000000000e+01 1.446669128119701386e-01 8.521725379802369549e-02 5.124191563127848681e-02
9.700000000000000000e+01 1.222189136336778448e-01 1.123337471140039012e-01 4.801625708004382542e-02
9.800000000000000000e+01 1.278870249801989933e-01 9.320911264693587661e-02 4.224289849074024800e-02
9.900000000000000000e+01 1.486554441984736241e-01 7.356242818505066838e-02 4.540800215267015022e-02
1.000000000000000000e+02 1.299356382813383892e-01 9.021982904872075104e-02 4.366222707594166752e-02
1.010000000000000000e+02 1.129563976879486842e-01 9.861242275835378768e-02 3.861322280465320778e-02
1.020000000000000000e+02 1.308452699155929211e-01 9.052603458004020165e-02 4.272983241317632186e-02
1.030000000000000000e+02 1.254240987919793548e-01 8.789960785627783102e-02 4.085860847646637095e-02
1.040000000000000000e+02 1.487868629194656900e-01 7.944496100217174339e-02 5.607210675665944000e-02
1.050000000000000000e+02 1.643018637836777818e-01 7.992705185443624294e-02 5.656955259351052756e-02
1.060000000000000000e+02 1.458711905454442292e-01 6.414052843048037578e-02 3.679386878529392058e-02
1.070000000000000000e+02 1.499184754504042927e-01 7.916794898773364675e-02 4.630681855634224270e-02
1.080000000000000000e+02 1.417998916583069202e-01 8.827372980867481678e-02 4.843989857391862303e-02
1.090000000000000000e+02 1.216372403500093902e-01 9.307746719663591295e-02 3.437279724300579264e-02
1.100000000000000000e+02 1.443649142231054339e-01 6.493897220332270348e-02 2.618244233543889216e-02
1.110000000000000000e+02 1.262265159650703683e-01 9.427478604236877446e-02 3.522338967674648602e-02
1.120000000000000000e+02 1.489846162826522491e-01 9.339361445198582357e-02 5.762441606650871295e-02
1.130000000000000000e+02 1.256532418979321442e-01 1.026837118990871489e-01 3.932291988208769240e-02
1.140000000000000000e+02 1.254150558349886591e-01 9.786489564669742514e-02 4.091693019087239147e-02
1.150000000000000000e+02 1.531762038265143122e-01 7.532322785993331160e-02 3.839134058056560550e-02
1.160000000000000000e+02 1.153758941857376957e-01 1.058793694941828067e-01 4.634110744383358738e-02
1.170000000000000000e+02 1.513511084775569504e-01 8.922339767147818845e-02 4.416810893964340234e-02
1.180000000000000000e+02 1.620652564273187823e-01 5.458930615266418401e-02 3.881294987647190831e-02
1.190000000000000000e+02 1.427463063741424010e-01 7.516992281250325925e-02 4.342644357934409560e-02
1.200000000000000000e+02 1.444339768958104453e-01 8.430352377197214420e-02 5.112832146613037476e-02
1.210000000000000000e+02 1.435706217645341121e-01 9.158894612666132473e-02 4.954803068563951030e-02
1.220000000000000000e+02 1.450373465520347627e-01 7.398184454573727975e-02 3.806679451533730163e-02
1.230000000000000000e+02 1.502383666152474206e-01 7.329758394924770770e-02 4.085938101592659355e-02
1.240000000000000000e+02 1.288493778471042628e-01 9.858083826983472797e-02 4.423531083970413252e-02
1.250000000000000000e+02 1.462098882078745055e-01 8.492774530075970774e-02 4.380442712793357340e-02
1.260000000000000000e+02 1.511488882480980789e-01 8.405549456364236338e-02 4.973467343309367905e-02
1.270000000000000000e+02 1.319520774785682971e-01 9.487275745402215521e-02 4.736588863133286975e-02
1.280000000000000000e+02 1.544775947629238866e-01 9.577044645795068645e-02 6.484918951237302054e-02
1.290000000000000000e+02 1.548856828272650310e-01 7.123346467729876896e-02 3.767458314693581528e-02
1.300000000000000000e+02 1.637436144791777348e-01 9.258662030545763977e-02 6.129725072750820403e-02
1.310000000000000000e+02 1.689882249138741632e-01 7.088251931451552967e-02 5.724831674330327358e-02
1.320000000000000000e+02 1.342942415552759172e-01 8.005142842238752166e-02 3.454210365145957834e-02
1.330000000000000000e+02 1.435686360041773246e-01 9.017312954347275755e-02 5.366591948859489314e-02
1.340000000000000000e+02 1.464924048889386099e-01 8.503929620606467954e-02 4.921428591954345871e-02
1.350000000000000000e+02 1.451005155417667281e-01 7.035066858569095916e-02 3.385375647253096448e-02
1.360000000000000000e+02 1.632412980510594136e-01 8.006729829635869655e-02 5.830174642379777616e-02
1.370000000000000000e+02 1.630286905344096038e-01 8.594418913844140140e-02 6.199385431886370729e-02
1.380000000000000000e+02 1.486236382665608868e-01 7.599461946211426289e-02 4.602801760109425516e-02
1.390000000000000000e+02 1.418802295428940041e-01 8.395726498938912985e-02 4.546728164585722709e-02
1.400000000000000000e+02 1.692704314943235255e-01 7.527167169744185260e-02 5.437772296487290713e-02
1.410000000000000000e+02 1.354383011147177185e-01 9.654181300524439235e-02 4.688412832308387623e-02
1.420000000000000000e+02 1.389427880036414042e-01 9.787277437141261860e-02 5.062392031671580916e-02
1.430000000000000000e+02 1.451741118873538516e-01 7.484951531142094994e-02 4.206148370509901757e-02
1.440000000000000000e+02 1.333201509850175936e-01 9.030326055061935198e-02 4.237216913007636754e-02
1.450000000000000000e+02 1.423023246099258121e-01 7.578499347574610412e-02 3.818834794390013609e-02
1.460000000000000000e+02 1.480534915422801190e-01 7.848407479093100214e-02 4.438346934753072126e-02
1.470000000000000000e+02 1.285594956974820957e-01 1.102408642553281276e-01 5.859765455951965185e-02
1.480000000000000000e+02 1.419614757151003159e-01 8.631518633436696675e-02 4.616879403082824185e-02
1.490000000000000000e+02 1.622346569548877571e-01 6.516709932964809271e-02 5.466415026387887177e-02


==> Data/densenet121_full_upper_w2.txt <==
1.000000000000000000e+00 3.631193306171437984e-01 2.452987689717623931e-01 1.436512993993998011e-01
2.000000000000000000e+00 4.018835400378733547e-01 2.701735164811529533e-01 1.773797361530679018e-01
3.000000000000000000e+00 4.287906451564607035e-01 3.004379358619673757e-01 1.431047306424417243e-01
4.000000000000000000e+00 3.622527889956873581e-01 2.267810222018684096e-01 1.328261608717135611e-01
5.000000000000000000e+00 4.312213762437884235e-01 3.234370882549346682e-01 2.077611193759836550e-01
6.000000000000000000e+00 3.727151107626036075e-01 2.360622221508490992e-01 1.062578630954384568e-01
7.000000000000000000e+00 3.646442745491091930e-01 2.271598031572161225e-01 8.932923637131436057e-02
8.000000000000000000e+00 3.308671537918626004e-01 1.698337488729402822e-01 7.843142693611193650e-02
9.000000000000000000e+00 3.421942378299127618e-01 1.919215778358468460e-01 1.043114630767398021e-01
1.000000000000000000e+01 4.324445613777864184e-01 3.077534046280759328e-01 1.756255566508507782e-01
1.100000000000000000e+01 3.817982701056069628e-01 2.418988200459567806e-01 8.982445958833579214e-02
1.200000000000000000e+01 3.312786162881353746e-01 1.717551020946250784e-01 7.719827522530900432e-02
1.300000000000000000e+01 3.652391349965337097e-01 2.252476711394365838e-01 1.197587772790483229e-01
1.400000000000000000e+01 3.803900246152859266e-01 2.254354364679123646e-01 9.010805112662284566e-02
1.500000000000000000e+01 3.415361565512325392e-01 1.833251793968282972e-01 6.335644781543672832e-02
1.600000000000000000e+01 3.148492077557986102e-01 1.661622118918497926e-01 7.944350041225944903e-02
1.700000000000000000e+01 3.760946628617345411e-01 2.421344412396131962e-01 8.196368680020003905e-02
1.800000000000000000e+01 3.873562510699372075e-01 2.509204859250505626e-01 1.097132694098905958e-01
1.900000000000000000e+01 4.251288035391853626e-01 2.798453246759438073e-01 1.388966892866310143e-01
2.000000000000000000e+01 3.861859087379615474e-01 2.548139939299599588e-01 1.004742486873030777e-01
2.100000000000000000e+01 3.993016837764016835e-01 2.605548640731134014e-01 1.209728043202355774e-01
2.200000000000000000e+01 3.921094132575633218e-01 2.460413687561983365e-01 7.689163308790181173e-02
2.300000000000000000e+01 3.808745556101369445e-01 2.503165334573253520e-01 1.104014656044555037e-01
2.400000000000000000e+01 3.799980128014713854e-01 2.177637433612496509e-01 7.943083660585248396e-02
2.500000000000000000e+01 4.338502769901191880e-01 2.974215362052930467e-01 1.215548908547010587e-01
2.600000000000000000e+01 4.436874322249672598e-01 3.095239673809062064e-01 1.005039562787269913e-01
2.700000000000000000e+01 4.108705848790445980e-01 2.899671876235795365e-01 1.206745550325081379e-01
2.800000000000000000e+01 3.969315427439272792e-01 2.577480360228429079e-01 8.331079332618093747e-02
2.900000000000000000e+01 4.152682901612974042e-01 2.823313725220889525e-01 9.160295860034786686e-02
3.000000000000000000e+01 4.123726189525979136e-01 2.836135156585818384e-01 8.262573124741184882e-02
3.100000000000000000e+01 4.010182791552203696e-01 2.801042759295110374e-01 1.110449228412647288e-01
3.200000000000000000e+01 4.393462423226479618e-01 3.108991153299117682e-01 9.671909787527213642e-02
3.300000000000000000e+01 3.710193648203339301e-01 2.230861233033185065e-01 8.121832694048222723e-02
3.400000000000000000e+01 3.671329868911247241e-01 2.296487960119969474e-01 6.876567594208334022e-02
3.500000000000000000e+01 3.883625100963154497e-01 2.467138745816196688e-01 7.828135492226950820e-02
3.600000000000000000e+01 3.815854973817572326e-01 2.475873879964618496e-01 9.256760454986676101e-02
3.700000000000000000e+01 3.656242563695929482e-01 2.295785520457097051e-01 7.345945906374136414e-02
3.800000000000000000e+01 4.048756792124867943e-01 2.664097172317762552e-01 7.847660067447304044e-02
3.900000000000000000e+01 3.727205263100506483e-01 2.301564026332217350e-01 5.402066959865110818e-02
4.000000000000000000e+01 3.495650477422624913e-01 1.930557975670607607e-01 5.594764263305804924e-02
4.100000000000000000e+01 3.760332211670648350e-01 2.451615179852444926e-01 5.884387138245486537e-02
4.200000000000000000e+01 3.715734830979605108e-01 2.247612515355795204e-01 6.719007233208275365e-02
4.300000000000000000e+01 3.800187378005992489e-01 2.449305494133079963e-01 7.546201907180767610e-02
4.400000000000000000e+01 3.658755170832211912e-01 2.224051690925450409e-01 6.901000222226366665e-02
4.500000000000000000e+01 3.690855629770488089e-01 2.251377393562897511e-01 6.497902932888188765e-02
4.600000000000000000e+01 3.614176113135619817e-01 2.214058780147377115e-01 8.331183231492686470e-02
4.700000000000000000e+01 4.435750583607465103e-01 3.259983650815933554e-01 1.480197296224690096e-01
4.800000000000000000e+01 3.515295743106646720e-01 2.214576694085385877e-01 6.981258586015495760e-02
4.900000000000000000e+01 3.591823799502729675e-01 2.339415629341221881e-01 8.885703613125897626e-02
5.000000000000000000e+01 3.690303895362325726e-01 2.357764267292229432e-01 9.373001729457242082e-02
5.100000000000000000e+01 3.556534497869784373e-01 2.154665585892649171e-01 5.713240362280889995e-02
5.200000000000000000e+01 3.676142647287307108e-01 2.445376272461488587e-01 1.041319739047173315e-01
5.300000000000000000e+01 3.817422502363263526e-01 2.446119864814952916e-01 9.958095229739336030e-02
5.400000000000000000e+01 3.545428600507821715e-01 2.085376772145766666e-01 6.136489144012905600e-02
5.500000000000000000e+01 3.572723248110810657e-01 2.065430567962889541e-01 7.850045697715742066e-02
5.600000000000000000e+01 3.388336379879810512e-01 1.634994779839300527e-01 6.109530890944532555e-02
5.700000000000000000e+01 3.799329136583131650e-01 2.452835301292778103e-01 9.204780275698806746e-02
5.800000000000000000e+01 3.718322142881816394e-01 2.220818286099975614e-01 7.532922669118748138e-02
5.900000000000000000e+01 3.618805339731152593e-01 2.137181402829088084e-01 8.424418890142604255e-02
6.000000000000000000e+01 3.465285093384621873e-01 2.017732314673809646e-01 6.343946533918623509e-02
6.100000000000000000e+01 3.716459501790080333e-01 2.365259437258743214e-01 7.313042559443866386e-02
6.200000000000000000e+01 3.661399050896861906e-01 2.125265246778140216e-01 5.927152183183966028e-02
6.300000000000000000e+01 3.562685324002913267e-01 1.962721875524208182e-01 6.544692116799445680e-02
6.400000000000000000e+01 3.425925750928469071e-01 1.930818978628582872e-01 6.120884212575372629e-02
6.500000000000000000e+01 3.661525480887606876e-01 2.471660502730109732e-01 1.192847169426967668e-01
6.600000000000000000e+01 3.431047692265012383e-01 1.913484063989081274e-01 6.254513645388047605e-02
6.700000000000000000e+01 3.342664602360913007e-01 1.803826580509093336e-01 7.103915928094736709e-02
6.800000000000000000e+01 3.491157354811994518e-01 1.974638079024847170e-01 6.398806713892274400e-02
6.900000000000000000e+01 3.229345346921070892e-01 1.814991620874044920e-01 6.465612550157034955e-02
7.000000000000000000e+01 3.395321751354085094e-01 1.801049506011351276e-01 8.915811784428828712e-02
7.100000000000000000e+01 3.574335801603580887e-01 2.178823113030724512e-01 8.955648805186100514e-02
7.200000000000000000e+01 3.524229904408475722e-01 2.057554779150329305e-01 8.191044267283317803e-02
7.300000000000000000e+01 3.324493824523608865e-01 2.062174875324429002e-01 9.882862736013271754e-02
7.400000000000000000e+01 3.620548954590607771e-01 2.403469733221562377e-01 8.866241948250488947e-02
7.500000000000000000e+01 3.392148827368360320e-01 1.900299819082729713e-01 6.976041278307941462e-02
7.600000000000000000e+01 3.119243793783843532e-01 1.485486641031449895e-01 6.946302276717661317e-02
7.700000000000000000e+01 3.541490519643837320e-01 2.120520204672137199e-01 9.249118849981102786e-02
7.800000000000000000e+01 3.222528011520120472e-01 1.727839670689656493e-01 6.725369874672645909e-02
7.900000000000000000e+01 3.634014322312296152e-01 2.145066462576534216e-01 6.841341872350517606e-02
8.000000000000000000e+01 3.383321925092768745e-01 1.966167580171779283e-01 6.704445078840405581e-02
8.100000000000000000e+01 3.405103678111640608e-01 2.058751444754861049e-01 6.977532745230605182e-02
8.200000000000000000e+01 3.600600707592561123e-01 2.149348851219149426e-01 9.191073687642151158e-02
8.300000000000000000e+01 3.752501313476711009e-01 2.365206709204863422e-01 7.970264411899616319e-02
8.400000000000000000e+01 3.285323240710213977e-01 1.856115436654067197e-01 6.546595354197903838e-02
8.500000000000000000e+01 2.998431254858706652e-01 1.636694648971315780e-01 6.540208798822520764e-02
8.600000000000000000e+01 3.300525505092646306e-01 1.861899736111025105e-01 7.160606737260723220e-02
8.700000000000000000e+01 3.643453867123116474e-01 2.279809095892296189e-01 9.632036904276086720e-02
8.800000000000000000e+01 3.292138680770893000e-01 2.044044954035861283e-01 8.860478687579342871e-02
8.900000000000000000e+01 3.296797381722482156e-01 1.708245627652964505e-01 5.117882843979148361e-02
9.000000000000000000e+01 3.079186108044335568e-01 1.697611783049292056e-01 5.952311501593807869e-02
9.100000000000000000e+01 3.655939488750090671e-01 2.523288879740849255e-01 1.042095305596114074e-01
9.200000000000000000e+01 3.524794389166910902e-01 2.028318292614544049e-01 8.147928224026068644e-02
9.300000000000000000e+01 3.107254304527325983e-01 1.696296110314104433e-01 7.667020870470257765e-02
9.400000000000000000e+01 3.235276873404994147e-01 1.864237332679110071e-01 1.018059085011065040e-01
9.500000000000000000e+01 3.202152310111928690e-01 1.595227849799540909e-01 6.724091660974299001e-02
9.600000000000000000e+01 2.951938323854560453e-01 1.479003799619438564e-01 7.186828097198202925e-02
9.700000000000000000e+01 3.266330815764575402e-01 1.782500187718873974e-01 7.113088917358204033e-02
9.800000000000000000e+01 3.189082321229901318e-01 1.870571402971160091e-01 1.009059516240138205e-01
9.900000000000000000e+01 2.988084196262495995e-01 1.559720839229071510e-01 9.485824086176089520e-02
1.000000000000000000e+02 3.108416883990513524e-01 1.638121174873172214e-01 5.994399266932072534e-02
1.010000000000000000e+02 3.104539436407272590e-01 1.603626841851280571e-01 6.862715410075442835e-02
1.020000000000000000e+02 3.325160284533128507e-01 1.789910344747223103e-01 7.129192424998653799e-02
1.030000000000000000e+02 3.290560297330927808e-01 1.581606996516607411e-01 5.872684762629372390e-02
1.040000000000000000e+02 3.247682281693419215e-01 1.779219311282302651e-01 6.655650491690484616e-02
1.050000000000000000e+02 3.356709727390516651e-01 1.813161043597463773e-01 8.156511632553334334e-02
1.060000000000000000e+02 3.014479205757126801e-01 1.449238532306194593e-01 5.819256108943432482e-02
1.070000000000000000e+02 3.107197340349198145e-01 1.465753139557019191e-01 5.310341748301096454e-02
1.080000000000000000e+02 3.212111393741813314e-01 1.986848095423342508e-01 6.444495654296128473e-02
1.090000000000000000e+02 3.069935740717696371e-01 1.886252791294824038e-01 9.662842299710128202e-02
1.100000000000000000e+02 3.245983432043618722e-01 1.837521547688309442e-01 7.353910004268016110e-02
1.110000000000000000e+02 3.410626243128569435e-01 2.026825024616686899e-01 7.817649696598968911e-02
1.120000000000000000e+02 3.442745936238218452e-01 2.129512289967387950e-01 9.067427022258345293e-02
1.130000000000000000e+02 3.109208549158259949e-01 1.426543703419814180e-01 5.656769852507741170e-02
1.140000000000000000e+02 2.918482052301491492e-01 1.553976390518559958e-01 7.375603330128885360e-02
1.150000000000000000e+02 3.494908751907934708e-01 2.177732421375470073e-01 9.033504408255486895e-02
1.160000000000000000e+02 3.551365573671361742e-01 2.172677673544350374e-01 9.962127345714420767e-02
1.170000000000000000e+02 2.919109138939416370e-01 1.392579591824739116e-01 5.552746957607104794e-02
1.180000000000000000e+02 3.184881624329151673e-01 1.706381660192314853e-01 5.666357412630118606e-02
1.190000000000000000e+02 2.984615878918898124e-01 1.470108048678790413e-01 5.809667828045456117e-02
1.200000000000000000e+02 3.304766144430297814e-01 1.859861528876108339e-01 7.345595432572359085e-02
1.210000000000000000e+02 3.070093798390474693e-01 1.761451415383135100e-01 7.928661129559044785e-02
1.220000000000000000e+02 2.841121019795786462e-01 1.241141930922355224e-01 5.991409651394644098e-02
1.230000000000000000e+02 3.239560003705568292e-01 1.672868689766453532e-01 5.644577028994970935e-02
1.240000000000000000e+02 3.192690426173399598e-01 1.572883337049567620e-01 5.819329556479533455e-02
1.250000000000000000e+02 2.842515530099029020e-01 1.122377896900014355e-01 5.048873073701703323e-02
1.260000000000000000e+02 2.735101843421888779e-01 1.056766952714205121e-01 6.918853061787237635e-02
1.270000000000000000e+02 2.824959991265822978e-01 1.292806076409290239e-01 6.879492288456562354e-02
1.280000000000000000e+02 3.030748444789831408e-01 1.661860364974535875e-01 7.875763030940921561e-02
1.290000000000000000e+02 2.878238658264863914e-01 1.472581693666460967e-01 6.772600737593958975e-02
1.300000000000000000e+02 2.768896523998838344e-01 1.387275446770284693e-01 7.475006234105155412e-02
1.310000000000000000e+02 3.117338321912630494e-01 1.895773047368231046e-01 6.895364053119913683e-02
1.320000000000000000e+02 2.986224267306351599e-01 1.366333805814183011e-01 5.628988526896849809e-02
1.330000000000000000e+02 3.036433113479929391e-01 1.535892646021801700e-01 5.174254623321314361e-02
1.340000000000000000e+02 2.972124203788651942e-01 1.620968504731742366e-01 6.585489749060194353e-02
1.350000000000000000e+02 2.890969498550051142e-01 1.359343750218787727e-01 6.749879381207074536e-02
1.360000000000000000e+02 2.928779792447909758e-01 1.280437322914678711e-01 5.908872993465553308e-02
1.370000000000000000e+02 3.077233327762826653e-01 1.785234099893505400e-01 7.698910660360167024e-02
1.380000000000000000e+02 2.915335058874433116e-01 1.347016259156526008e-01 5.409027948507844075e-02
1.390000000000000000e+02 2.695144221999561940e-01 1.144307513375937141e-01 4.787316526123914368e-02
1.400000000000000000e+02 2.825993014042527118e-01 1.628403813983591852e-01 7.408313496293439382e-02
1.410000000000000000e+02 2.850277688320888014e-01 1.446073995354069108e-01 6.874066390460506493e-02
1.420000000000000000e+02 3.017432666231697480e-01 1.512631009419905248e-01 6.403488028762739648e-02
1.430000000000000000e+02 2.855276127351789595e-01 1.347730071413423270e-01 7.069283668227956119e-02
1.440000000000000000e+02 2.856349254071963717e-01 1.474475361344250446e-01 7.815439549051853008e-02
1.450000000000000000e+02 3.074165983657578538e-01 1.602257961465470837e-01 5.132112494666449254e-02
1.460000000000000000e+02 2.888427745135153657e-01 1.533084944477979550e-01 8.684530140195845238e-02
1.470000000000000000e+02 2.864372010552230785e-01 1.349683912542266606e-01 5.933917127981580553e-02
1.480000000000000000e+02 2.999418566208649217e-01 1.617130693719352474e-01 8.134349363746293249e-02
1.490000000000000000e+02 2.647244080117797660e-01 1.277447614787071417e-01 6.606677032736640864e-02


==> Data/densenet121_upper_w2.txt <==
1.000000000000000000e+00 3.319108371206532793e-01 2.449016005397296192e-01 1.579850998302607945e-01 1.361429691643530338e-01
2.000000000000000000e+00 3.140356396797818195e-01 1.555567727750619966e-01 8.468238550868939507e-02 9.121744928779516870e-02
3.000000000000000000e+00 4.100399427115208884e-01 2.753468410340613737e-01 1.525645308920729193e-01 1.088157621850977946e-01
4.000000000000000000e+00 2.882378326544154379e-01 1.193473569081852925e-01 1.000315832392768278e-01 7.540704972587541910e-02
5.000000000000000000e+00 4.022364660091402588e-01 2.874624416885851463e-01 1.985320275582731775e-01 1.754238150200582158e-01
6.000000000000000000e+00 3.735751766734353718e-01 2.287557058639521079e-01 6.328044516793968066e-02 4.511993827720527095e-02
7.000000000000000000e+00 3.830812562085011419e-01 2.037582031177168906e-01 7.314097431558214124e-02 6.704683244126254105e-02
8.000000000000000000e+00 4.283562193455695555e-01 2.749941141911979581e-01 1.884096558910988428e-01 1.493860681166474524e-01
9.000000000000000000e+00 4.272866022099437444e-01 2.874443934928871403e-01 1.041089909205304836e-01 8.832501395240489883e-02
1.000000000000000000e+01 4.534116488969601733e-01 3.309798435902417957e-01 2.201694750869482575e-01 1.866546100495976301e-01
1.100000000000000000e+01 4.636274107381542220e-01 3.214233452136017744e-01 1.209219753160056809e-01 1.166298517492345144e-01
1.200000000000000000e+01 4.040778631415557487e-01 2.758099864892922248e-01 1.373937208517691244e-01 8.500482495140786188e-02
1.300000000000000000e+01 3.823738408881549034e-01 2.480336487253917421e-01 1.459751346798606186e-01 1.098715938499452288e-01
1.400000000000000000e+01 4.207995101970391505e-01 2.910721042285916438e-01 1.416460023096871579e-01 1.120401576055950615e-01
1.500000000000000000e+01 4.042680024380652104e-01 2.538407579285764104e-01 1.235408672434722827e-01 8.294301091125162728e-02
1.600000000000000000e+01 4.004877991101364332e-01 2.736686760669444496e-01 1.751479274726296109e-01 1.269105880921339025e-01
1.700000000000000000e+01 4.243608331295798397e-01 2.801086393515007100e-01 1.735490844380257192e-01 1.645331100471931207e-01
1.800000000000000000e+01 4.023294561028005756e-01 2.736640360435587116e-01 1.633753028925734596e-01 9.858546042121123232e-02
1.900000000000000000e+01 4.256694814625556766e-01 2.923859378052320324e-01 2.332746638426993202e-01 1.170366672511023443e-01
2.000000000000000000e+01 4.187061512007890229e-01 3.196268209836612972e-01 1.957462506346275000e-01 1.140453241541046076e-01
2.100000000000000000e+01 3.588178900322555598e-01 1.903434884492012369e-01 9.052486663753793461e-02 5.818117995303246498e-02
2.200000000000000000e+01 4.319215766104444465e-01 3.003169822383078280e-01 1.333375361605894371e-01 1.126328291570574264e-01
2.300000000000000000e+01 4.104393843072039472e-01 3.187656755529051367e-01 2.208997076310683372e-01 2.077272546401234543e-01
2.400000000000000000e+01 4.579576340997026374e-01 3.147772552531156731e-01 1.726831632759644741e-01 9.483665572377364406e-02
2.500000000000000000e+01 4.635020576977074147e-01 3.658864132043143091e-01 2.466547663591059925e-01 1.767538468951469210e-01
2.600000000000000000e+01 4.941083125916049812e-01 3.589708518314775332e-01 1.868068744648408441e-01 9.373159598593709674e-02
2.700000000000000000e+01 4.446423273577225777e-01 3.424893719460156971e-01 2.031707925770474543e-01 1.259576427405145194e-01
2.800000000000000000e+01 4.229084511466196239e-01 2.993411984186829522e-01 1.503572784134102336e-01 8.849883992803313226e-02
2.900000000000000000e+01 4.501876026019400734e-01 3.407358502849497928e-01 1.187892421750247202e-01 1.135063150797584741e-01
3.000000000000000000e+01 4.432612954980459929e-01 3.147648921036194092e-01 4.768204542136622037e-01 1.452824401923487330e-01
3.100000000000000000e+01 4.120458780566490509e-01 3.020247761350497440e-01 1.563361426461757908e-01 1.012792170514072443e-01
3.200000000000000000e+01 4.122871446118437366e-01 2.719763237740929762e-01 1.345048150779490637e-01 8.266112155165093733e-02
3.300000000000000000e+01 4.942071903040048952e-01 3.755424851264013708e-01 2.079293397366727969e-01 1.267301867713803154e-01
3.400000000000000000e+01 3.938750750504411147e-01 2.652281423275082983e-01 1.274899631282696011e-01 9.138202359537134223e-02
3.500000000000000000e+01 4.819782565714251787e-01 3.551671403305083907e-01 1.862796779436651784e-01 7.235680610420562597e-02
3.600000000000000000e+01 3.659731489917652514e-01 2.052230735656460359e-01 5.649975835479521119e-02 4.797750373134724439e-02
3.700000000000000000e+01 3.524000289993829416e-01 2.209388402366634918e-01 8.760064610231745041e-02 8.388981260442197885e-02
3.800000000000000000e+01 3.621836617590267204e-01 2.095454882124659912e-01 6.306648498825162541e-02 6.288548885210326622e-02
3.900000000000000000e+01 3.788775300349195851e-01 2.353612434547363852e-01 5.016173083457897003e-02 5.718897496385995372e-02
4.000000000000000000e+01 3.703366617765281310e-01 2.235196567534650236e-01 9.117139303727014865e-02 4.598190496782626063e-02
4.100000000000000000e+01 4.198234711988420576e-01 2.842630801517346817e-01 1.337894017228825894e-01 9.596141922990619744e-02
4.200000000000000000e+01 4.201053650717164190e-01 2.677665574863334896e-01 1.092813241713887357e-01 5.763823538813937775e-02
4.300000000000000000e+01 3.637184115523726113e-01 2.338978605688336876e-01 1.182346904530729020e-01 7.571989761124170437e-02
4.400000000000000000e+01 3.422257508599357290e-01 2.033257528220491772e-01 4.987817924374765566e-02 6.162780586778400516e-02
4.500000000000000000e+01 4.135464251425485238e-01 2.836598768515243840e-01 8.083933098947378160e-02 6.429625261127136504e-02
4.600000000000000000e+01 3.732674554845515358e-01 2.499345463992892757e-01 1.114172041515110734e-01 9.309779608026379216e-02
4.700000000000000000e+01 3.910889178877403616e-01 2.372822856743336539e-01 5.454258720931465937e-02 5.716775781553389696e-02
4.800000000000000000e+01 3.277228635806695989e-01 2.087652943922400917e-01 1.263937765106337707e-01 9.771791448545120995e-02
4.900000000000000000e+01 4.081230118613934366e-01 2.866968785396125652e-01 1.237379914865447544e-01 1.100842713050223381e-01
5.000000000000000000e+01 3.726894607348098520e-01 2.313222211280346607e-01 8.558734322639860448e-02 6.030857418072334275e-02
5.100000000000000000e+01 3.814690911452209843e-01 2.552737689262236653e-01 1.274033190927223724e-01 1.099346964537927795e-01
5.200000000000000000e+01 4.041343412233348031e-01 2.753168076420952626e-01 1.719745812933140827e-01 1.152906737761436040e-01
5.300000000000000000e+01 3.624184335374310839e-01 2.459774890487114729e-01 1.428396343971639060e-01 1.405680643298458932e-01
5.400000000000000000e+01 3.556948226455671214e-01 2.067448188530089381e-01 1.067152460227653449e-01 7.872149152605432965e-02
5.500000000000000000e+01 3.769121274135497912e-01 2.379386522275026283e-01 2.309222131266943645e-01 7.880626820481269335e-02
5.600000000000000000e+01 3.628129679726073697e-01 2.332784902992383891e-01 1.132306504578020206e-01 9.148721153290798047e-02
5.700000000000000000e+01 3.596253276040881075e-01 2.147654051568498035e-01 7.650410846372326934e-02 6.284942691645023505e-02
5.800000000000000000e+01 4.008628827673685890e-01 2.851356758273075886e-01 1.552375231072593564e-01 8.775710697634610258e-02
5.900000000000000000e+01 3.719563921032920661e-01 2.172788630864366521e-01 1.048936897352543557e-01 4.899784325089849568e-02
6.000000000000000000e+01 3.710310734607724648e-01 2.245046130351486813e-01 8.755454314318451836e-02 5.856270006945441670e-02
6.100000000000000000e+01 3.549770953471500512e-01 2.140536426598226849e-01 1.085249119468614243e-01 6.832038484076811968e-02
6.200000000000000000e+01 4.016647357144242925e-01 2.749265256903002386e-01 1.063409640953304064e-01 7.786632423685892201e-02
6.300000000000000000e+01 3.682886927601774496e-01 2.154310104655633162e-01 1.315532942847297548e-01 7.705847860531270244e-02
6.400000000000000000e+01 3.884605014845093351e-01 2.654130480292983818e-01 1.371257203183170736e-01 1.011969816014617329e-01
6.500000000000000000e+01 3.703106226615356378e-01 2.391086292001640967e-01 8.812187581322498964e-02 7.798646372763427814e-02
6.600000000000000000e+01 3.697639592173964651e-01 2.052218100908686504e-01 6.526190311314730708e-02 5.413946897534234470e-02
6.700000000000000000e+01 3.697617238575972576e-01 2.290952342920454521e-01 5.845276835961560336e-02 5.297413859123027008e-02
6.800000000000000000e+01 3.626058124211567479e-01 2.027651004854151562e-01 8.451903347054713633e-02 7.642075854610108632e-02
6.900000000000000000e+01 3.166939488247560996e-01 1.736110529656372248e-01 8.095233512103489071e-02 8.228381448329838421e-02
7.000000000000000000e+01 3.382464644257098252e-01 2.024975134789399056e-01 5.998316237881908680e-02 7.566857203615592886e-02
7.100000000000000000e+01 3.681109257081461861e-01 2.180851681881435244e-01 7.384446673070481360e-02 7.688527776491389798e-02
7.200000000000000000e+01 3.991276586305347873e-01 2.758997124345107244e-01 1.357859263159099661e-01 1.130623434105288705e-01
7.300000000000000000e+01 3.244312691541316185e-01 1.542224387476433256e-01 6.102284705010547344e-02 5.384213151621822929e-02
7.400000000000000000e+01 3.342596958125022000e-01 1.833228718119284673e-01 1.739188203467073868e-01 6.208455390152853998e-02
7.500000000000000000e+01 3.688101258961241080e-01 2.207978723398625887e-01 9.019161412551725265e-02 6.531883129105578445e-02
7.600000000000000000e+01 3.341193193704565800e-01 1.747024745231257614e-01 5.570905223582706123e-02 5.670005405481364641e-02
7.700000000000000000e+01 3.428898735905792083e-01 1.972699098373269511e-01 1.053094240760956285e-01 1.109883205552307239e-01
7.800000000000000000e+01 3.112743520166114108e-01 1.608326823058158217e-01 8.999492658054135397e-02 7.374607706256436357e-02
7.900000000000000000e+01 3.822733169853777535e-01 2.173951432001873241e-01 8.811788474700733842e-02 5.832630874080269034e-02
8.000000000000000000e+01 3.768191403181806454e-01 2.429847034230250280e-01 9.745100284048252570e-02 7.475518097428364428e-02
8.100000000000000000e+01 3.700448357507288843e-01 2.237787898851915647e-01 9.957167754066111043e-02 9.294504920969148820e-02
8.200000000000000000e+01 3.755393547299957224e-01 2.508541417976117849e-01 1.083340747455456138e-01 1.005101543955858739e-01
8.300000000000000000e+01 3.765221901784238656e-01 2.211567372737069936e-01 9.941653303624159443e-02 1.010645423662353409e-01
8.400000000000000000e+01 3.631275479023826636e-01 2.233967723169579811e-01 6.973566254818161503e-02 7.117693096181219869e-02
8.500000000000000000e+01 3.324192516051293067e-01 1.920871746362235455e-01 1.707719088470547320e-01 8.840525829954221093e-02
8.600000000000000000e+01 3.104984077900874162e-01 1.693102477894110336e-01 9.504624550800920557e-02 9.539923065544750336e-02
8.700000000000000000e+01 3.295968016289386737e-01 1.931490019490728627e-01 8.661838427295347198e-02 8.023166457153531328e-02
8.800000000000000000e+01 3.878508765563058458e-01 2.484142126373480031e-01 8.069698586745653601e-02 6.765266941206668494e-02
8.900000000000000000e+01 3.575365524082220747e-01 2.079219757157562132e-01 7.930635023011253781e-02 7.627663743155915776e-02
9.000000000000000000e+01 3.546883992942665986e-01 2.227125332726234697e-01 8.070329315836105577e-02 5.810231872719875956e-02
9.100000000000000000e+01 3.390516236639632419e-01 2.011421873142618388e-01 7.581569806433484382e-02 7.272492815384763720e-02
9.200000000000000000e+01 3.083637139487079293e-01 1.381111872360666071e-01 5.396361051432188582e-02 4.949592528553747872e-02
9.300000000000000000e+01 3.404244910813341574e-01 1.874913613080119723e-01 6.085114459812136084e-02 6.454585515465874335e-02
9.400000000000000000e+01 3.591932750185545808e-01 2.300156694437691385e-01 1.352025157163360414e-01 1.283931839894081883e-01
9.500000000000000000e+01 3.112314551796458995e-01 1.668578554647792977e-01 9.911145793150269445e-02 8.153910447937297301e-02
9.600000000000000000e+01 3.221732036602789062e-01 1.618996232862980889e-01 6.064131123321762906e-02 6.909540359340772542e-02
9.700000000000000000e+01 3.190125514505328663e-01 1.607370601099696317e-01 5.572554761849817656e-02 5.747038131813045347e-02
9.800000000000000000e+01 3.312041899204799522e-01 1.728915019309466006e-01 7.550541073622647759e-02 5.529830947134668079e-02
9.900000000000000000e+01 3.370600809869214731e-01 2.083035360189632867e-01 8.966598750061510747e-02 9.362793795388661688e-02
1.000000000000000000e+02 3.383449157442610655e-01 1.876775460111893556e-01 6.095762969856202002e-02 6.316024646598202008e-02
1.010000000000000000e+02 3.941724548421994267e-01 2.781170256536881213e-01 9.706539569924539645e-02 9.864528681039623492e-02
1.020000000000000000e+02 3.460812283325399030e-01 1.974616454809097754e-01 6.586566081715403143e-02 6.866715977838923346e-02
1.030000000000000000e+02 3.637148498837179389e-01 2.204599085042479312e-01 7.041656784215155618e-02 5.746142317737319011e-02
1.040000000000000000e+02 3.381530795218440355e-01 1.895858433141286992e-01 7.939938827861774129e-02 8.392727202737411407e-02
1.050000000000000000e+02 3.598266477640524874e-01 2.239699283576760958e-01 8.150181452023333439e-02 8.315740724741427226e-02
1.060000000000000000e+02 2.984893704790331781e-01 1.279951492822490322e-01 1.042341380511874471e-01 6.512611258706074713e-02
1.070000000000000000e+02 3.245182106495107521e-01 1.795448502703853588e-01 6.865532277233182823e-02 6.505927034090697170e-02
1.080000000000000000e+02 3.721386838075010917e-01 2.167403289200831029e-01 7.385951376488772424e-02 6.398259136219049126e-02
1.090000000000000000e+02 3.583584849647216131e-01 2.338869681369035169e-01 1.136669300282604766e-01 1.023262797864143842e-01
1.100000000000000000e+02 3.611003739530972978e-01 2.096455457826936764e-01 8.437726728108035923e-02 7.514697093740711764e-02
1.110000000000000000e+02 3.407647407523813343e-01 2.114717333219462425e-01 7.511567820968792497e-02 6.883057391104924205e-02
1.120000000000000000e+02 3.495809278093105488e-01 2.190856628523124849e-01 9.941788129379584837e-02 7.070553470397597517e-02
1.130000000000000000e+02 3.289437962659829129e-01 1.626627232609984541e-01 1.028765531467740191e-01 5.968088224567105748e-02
1.140000000000000000e+02 3.966493541503348097e-01 2.703756701342495683e-01 9.703432286991915678e-02 6.546832949789475886e-02
1.150000000000000000e+02 3.220531900329323682e-01 1.726438846057660181e-01 4.262581305885262961e-02 5.300641007092419393e-02
1.160000000000000000e+02 3.584084298260841739e-01 2.385292037242245089e-01 1.261070054800068618e-01 7.722386997067809400e-02
1.170000000000000000e+02 3.381964163572850346e-01 1.931914595411656499e-01 8.802267862396863374e-02 9.318473112030530026e-02
1.180000000000000000e+02 3.158238362587763581e-01 1.766820377574110368e-01 7.986574512686764327e-02 7.970731570674315092e-02
1.190000000000000000e+02 3.119750818518188251e-01 1.892258153961794698e-01 6.152979001535734127e-02 7.046067129038173504e-02
1.200000000000000000e+02 3.529154289623159801e-01 2.228175376650129991e-01 1.166774057201830361e-01 1.088921699744704735e-01
1.210000000000000000e+02 3.098914193427446673e-01 1.587873944531686399e-01 5.026149770200122324e-02 6.107718328014347803e-02
1.220000000000000000e+02 2.914755928984236188e-01 1.700817742874879690e-01 6.367222004152095494e-02 7.337253528158711735e-02
1.230000000000000000e+02 3.390280781946767852e-01 2.050920706975157826e-01 8.517739879129834768e-02 8.816961882217883018e-02
1.240000000000000000e+02 3.354383167933341903e-01 1.774409630855081355e-01 8.170320638170837368e-02 6.597230974670807713e-02
1.250000000000000000e+02 3.162889879170671104e-01 1.624649019536181516e-01 5.221965723540791804e-02 5.874196097103405456e-02
1.260000000000000000e+02 2.696361305724120361e-01 1.267460379952176641e-01 6.221265836478791804e-02 6.732303186271504369e-02
1.270000000000000000e+02 3.159215796135572130e-01 1.894549744464402163e-01 8.991828132865481438e-02 8.095727910436355257e-02
1.280000000000000000e+02 3.200549086440756530e-01 1.763332145217520186e-01 1.197017049686658896e-01 7.449449675578344310e-02
1.290000000000000000e+02 2.998869381050993654e-01 1.680661458541994058e-01 7.410444160415204096e-02 8.219811657051430409e-02
1.300000000000000000e+02 3.274771877206995030e-01 1.855891429376742563e-01 1.132654825462326597e-01 4.990838721435881392e-02
1.310000000000000000e+02 3.515884310095525600e-01 2.262952186128315002e-01 1.063420082476962125e-01 1.017877669651448408e-01
1.320000000000000000e+02 3.279434446494453592e-01 2.202778369622142574e-01 8.926402514582494618e-02 8.367720366055902970e-02
1.330000000000000000e+02 3.201001986115981079e-01 1.614255138987501503e-01 6.345415398475473534e-02 5.551513898506391098e-02
1.340000000000000000e+02 3.536311873689565455e-01 2.328313581052622316e-01 9.783832911571165025e-02 8.838845988317582669e-02
1.350000000000000000e+02 3.078565085954707570e-01 1.879047133582068263e-01 8.324895111067354136e-02 9.038727783408638528e-02
1.360000000000000000e+02 3.541170270210819981e-01 2.412159059118444415e-01 1.184916938798635105e-01 8.737340413370359160e-02
1.370000000000000000e+02 3.423283685980403890e-01 2.056729880655961129e-01 8.876697376622384728e-02 8.300216690237384454e-02
1.380000000000000000e+02 3.228049264234324478e-01 1.938209164512865457e-01 1.258483817684588335e-01 1.255644525493000707e-01
1.390000000000000000e+02 3.119524823233706390e-01 1.746702570928816978e-01 9.216962343252108059e-02 9.658775082598657080e-02
1.400000000000000000e+02 3.225101956141920301e-01 1.887330235083194141e-01 9.155188513465792322e-02 8.496331079569197087e-02
1.410000000000000000e+02 2.862229848016532019e-01 1.533113381945846732e-01 6.423114380455317851e-02 7.939587304396666934e-02
1.420000000000000000e+02 3.147109790799781370e-01 2.027206187152948424e-01 1.035997539305969772e-01 9.189847596120774564e-02
1.430000000000000000e+02 2.973627794023910309e-01 1.680239460518404837e-01 6.843211826395512176e-02 7.912097399260840935e-02
1.440000000000000000e+02 2.832579991059067104e-01 1.368346054482807994e-01 1.566515256744107354e-01 9.228235469963270987e-02
1.450000000000000000e+02 3.287390044748567108e-01 2.153187503876780318e-01 7.798062240085119889e-02 7.361525693578470364e-02
1.460000000000000000e+02 3.100158609982042179e-01 1.657865752119393188e-01 9.153923584502191013e-02 9.647786024079216260e-02
1.470000000000000000e+02 3.120764535632477576e-01 1.746097473156323632e-01 6.298165887286853726e-02 7.234431530287457890e-02
1.480000000000000000e+02 3.359400925120444303e-01 1.870197238340319534e-01 9.097559841299762695e-02 8.057808659724970124e-02
1.490000000000000000e+02 2.764279590021516686e-01 1.487375825031493071e-01 7.663890011213798925e-02 8.068127977935081463e-02


==> Data/fp8_best_scalar_function.txt <==
2.999999999999999889e-01 1.864554709280803746e-01 -3.073413623304313660e+02
3.099999999999999978e-01 3.532753014583865370e-01 -2.488182347646097696e+02
3.200000000000000067e-01 5.189394478317774784e-01 -1.950571578508579478e+02
3.300000000000000155e-01 1.152806142235338616e+00 -1.457892269515095904e+02
3.400000000000000244e-01 9.855982449659430600e-01 -1.007499822967374712e+02
3.500000000000000333e-01 1.446168539058626745e+00 -5.967940898454799026e+01
3.600000000000000422e-01 1.874692847969934295e+00 -2.232193698077844601e+01
3.700000000000000511e-01 1.869301099489315554e+00 1.157355888090205553e+01
3.800000000000000600e-01 1.298992659698495089e+00 4.225375889898714377e+01
3.900000000000000688e-01 4.677345861025545837e+00 6.996089850413954991e+01
4.000000000000000777e-01 5.145741840943586887e+00 9.493276825918474060e+01
4.100000000000000866e-01 6.986155378150345818e+00 1.174027138591145558e+02
4.200000000000000955e-01 4.321059938266436085e+00 1.375996361310981229e+02
4.300000000000001044e-01 1.399254221656015140e+01 1.557479910344573000e+02
4.400000000000001132e-01 1.997537350448176952e+01 1.720677896606857757e+02
4.500000000000001221e-01 2.376105945482706616e+01 1.867745982334472501e+02
4.600000000000001310e-01 3.026076010703353347e+01 2.000795381085627014e+02
4.700000000000001399e-01 3.610142029404335773e+01 2.121892857740322142e+02
4.800000000000001488e-01 3.841437002711647608e+01 2.233060728500140613e+02
4.900000000000001577e-01 4.477432489640434454e+01 2.336276860888274314e+02
5.000000000000002220e-01 5.823137848521842841e+01 2.433474673749697104e+02
5.100000000000002309e-01 7.950690759686401066e+01 2.526543137251101143e+02
5.200000000000002398e-01 8.288990371112100775e+01 2.617326772880542194e+02
5.300000000000002487e-01 8.574855816549178655e+01 2.707625653448103549e+02
5.400000000000002576e-01 1.188982154102655358e+02 2.799195403085286671e+02
5.500000000000002665e-01 1.136599971845050874e+02 2.893747197245475036e+02
5.600000000000002753e-01 1.310853415846361827e+02 2.992947762703361150e+02
5.700000000000002842e-01 1.488918294311597208e+02 3.098419377555719620e+02
5.800000000000002931e-01 1.463997601690257966e+02 3.211739871220661371e+02
5.900000000000003020e-01 1.725962456348984517e+02 3.334442624438261191e+02
6.000000000000003109e-01 2.529904938396154819e+02 3.468016569269930187e+02
6.100000000000003197e-01 2.024539725623932327e+02 3.613906189098979667e+02
6.200000000000003286e-01 3.041788258252428250e+02 3.773511518630339197e+02
6.300000000000003375e-01 4.058818430728285875e+02 3.948188143890502033e+02
6.400000000000003464e-01 3.903254531057057761e+02 4.139247202227807065e+02
6.500000000000003553e-01 3.384421236000783324e+02 4.347955382312020447e+02
6.600000000000003642e-01 4.938818457874642149e+02 4.575534924134844914e+02
6.700000000000003730e-01 5.256682552186778139e+02 4.823163619009410468e+02
6.800000000000003819e-01 5.787972139259260302e+02 5.091974809570683647e+02
6.900000000000003908e-01 5.955299350569347325e+02 5.383057389775185584e+02
7.000000000000003997e-01 6.975344511718802778e+02 5.697455804901119336e+02
7.100000000000004086e-01 7.421619160141526663e+02 6.036170051548433548e+02
7.200000000000004174e-01 8.554126661031262984e+02 6.400155677638585985e+02
7.300000000000004263e-01 8.511474207327498789e+02 6.790323782414861853e+02
7.400000000000004352e-01 9.011368040913745290e+02 7.207541016442128239e+02
7.500000000000004441e-01 9.908734575193701630e+02 7.652629581606943248e+02
7.600000000000004530e-01 1.108168883419086796e+03 8.126367231117546908e+02
7.700000000000004619e-01 1.113887221217293018e+03 8.629487269503706557e+02
7.800000000000004707e-01 1.206127502449669009e+03 9.162678552617135210e+02
7.900000000000004796e-01 1.277975311760195382e+03 9.726585487630918578e+02
8.000000000000004885e-01 1.325731541119698704e+03 1.032180803303994253e+03
8.100000000000004974e-01 1.409254820612431104e+03 1.094890169866073848e+03
8.200000000000005063e-01 1.455691627868823844e+03 1.160837754563161980e+03
8.300000000000005151e-01 1.141318640449249870e+03 1.230070218641226347e+03
8.400000000000005240e-01 1.589918427871138874e+03 1.302629778478431945e+03
8.500000000000005329e-01 1.669159238559492451e+03 1.378554205585091950e+03
8.600000000000005418e-01 1.725194156196644371e+03 1.457876826603703194e+03
8.700000000000005507e-01 1.809733446340523415e+03 1.540626523308913420e+03
8.800000000000005596e-01 1.875246331299704934e+03 1.626827732607523103e+03
8.900000000000005684e-01 2.000369966487685133e+03 1.716500446538549113e+03
9.000000000000005773e-01 2.038265848158776862e+03 1.809660212273133766e+03
9.100000000000005862e-01 2.104764849111860713e+03 1.906318132114568471e+03
9.200000000000005951e-01 2.243095531886502613e+03 2.006480863498386498e+03
9.300000000000006040e-01 2.259973532382506164e+03 2.110150618992191994e+03
9.400000000000006128e-01 2.333775497611976789e+03 2.217325166295827330e+03
9.500000000000006217e-01 2.476010733636502209e+03 2.327997828241276693e+03
9.600000000000006306e-01 2.438513654288382895e+03 2.442157482792684277e+03
9.700000000000006395e-01 2.518216547086379251e+03 2.559788563046381569e+03
9.800000000000006484e-01 2.673506452504830122e+03 2.680871057230832776e+03
9.900000000000006573e-01 2.645493046742254592e+03 2.805380508706696673e+03
1.000000000000000666e+00 2.840726600528139898e+03 2.933288015966779312e+03
1.010000000000000675e+00 2.842968934023852853e+03 3.064560232636099499e+03
1.020000000000000684e+00 2.907579579609173379e+03 3.199159367471779660e+03
1.030000000000000693e+00 2.986322613677527897e+03 3.337043184363114960e+03
1.040000000000000702e+00 3.057879944261669152e+03 3.478165002331620599e+03
1.050000000000000711e+00 3.057852813948383755e+03 3.622473695530933583e+03
1.060000000000000719e+00 3.195047398742223322e+03 3.769913693246896401e+03
1.070000000000000728e+00 3.261587635742635030e+03 3.920424979897447884e+03
1.080000000000000737e+00 3.380394961223568771e+03 4.073943095032743258e+03
1.090000000000000746e+00 3.364098224961498090e+03 4.230399133335125043e+03
1.110000000000000764e+00 3.248481338678730026e+03 4.551827133831210631e+03
1.120000000000000773e+00 3.813742633943084911e+03 4.716639061050372220e+03
1.130000000000000782e+00 3.711337117844498607e+03 4.884068841487510326e+03
1.150000000000000799e+00 3.850529407491272195e+03 5.226412998520575456e+03
1.160000000000000808e+00 3.930714005955473567e+03 5.401131781199251236e+03
1.170000000000000817e+00 3.991028139831984845e+03 5.578077229261524735e+03
1.180000000000000826e+00 4.217940927828399253e+03 5.757140433579234923e+03
1.190000000000000835e+00 4.194843836073396233e+03 5.938208040156302559e+03
1.200000000000000844e+00 6.874277170183707312e+03 6.121162250128897540e+03
1.210000000000000853e+00 7.005242326215940011e+03 6.305880819765300657e+03
1.220000000000000862e+00 7.235900750467206308e+03 6.492237060466027287e+03
1.230000000000000870e+00 7.428290346920835873e+03 6.680099838763740081e+03
1.240000000000000879e+00 7.474119111479751155e+03 6.869333576323219859e+03
1.250000000000000888e+00 7.779733282475442138e+03 7.059798249941482027e+03
1.260000000000000897e+00 7.842093850098807707e+03 7.251349391547587402e+03
1.270000000000000906e+00 8.120676619922536702e+03 7.443838088202955078e+03
1.280000000000000915e+00 8.217318180511190803e+03 7.637110982101013178e+03
1.290000000000000924e+00 8.381047538708642605e+03 7.831010270567388034e+03
1.300000000000000933e+00 8.594484269690057772e+03 8.025373706059911456e+03
1.310000000000000941e+00 8.616527796126521935e+03 8.220034596168541611e+03
1.320000000000000950e+00 8.888619278426433084e+03 8.414821803615453973e+03
1.330000000000000959e+00 9.119500986856481177e+03 8.609559746254944912e+03
1.340000000000000968e+00 9.239171848169278746e+03 8.804068397073508095e+03
1.350000000000000977e+00 9.330269856433782479e+03 8.998163284189740807e+03
1.360000000000000986e+00 9.420523753407334880e+03 9.191655490854511299e+03
1.370000000000000995e+00 9.568568210903962608e+03 9.384351655450740509e+03
1.380000000000001004e+00 9.902227593499115756e+03 9.576053971493598510e+03
1.390000000000001013e+00 1.013360842636472626e+04 9.766560187630424480e+03
1.400000000000001021e+00 1.017358184759801588e+04 9.955663607640639384e+03
1.410000000000001030e+00 1.033231353399906038e+04 1.014315309043592060e+04
1.420000000000001039e+00 1.055321889586723410e+04 1.032881305006007824e+04
1.430000000000001048e+00 1.096867526914006157e+04 1.051242345568905512e+04
1.440000000000001057e+00 1.089203633606561380e+04 1.069375983163104320e+04
1.470000000000001084e+00 1.135922528386108206e+04 1.122181335139876683e+04
1.480000000000001092e+00 1.132196635611489546e+04 1.139171995431746109e+04
1.490000000000001101e+00 1.167687478723120694e+04 1.155816347607229181e+04
1.500000000000001110e+00 1.178620531104576003e+04 1.172089277176443647e+04
1.510000000000001119e+00 1.193403663409807996e+04 1.187965225162732168e+04
1.520000000000001128e+00 1.201290871371764842e+04 1.203418188102620115e+04
1.530000000000001137e+00 1.220751583990754625e+04 1.218421718045886882e+04
1.540000000000001146e+00 1.268859744603140462e+04 1.232948922555512036e+04
1.550000000000001155e+00 1.248345250078381287e+04 1.246972464707691324e+04
1.560000000000001164e+00 1.268893941259235908e+04 1.260464563091833770e+04
1.570000000000001172e+00 1.281079999099449924e+04 1.273396991810577674e+04
1.580000000000001181e+00 1.293941579846495733e+04 1.285741080479761513e+04
1.590000000000001190e+00 1.307461175003484095e+04 1.297467714228458863e+04


==> Data/gennorm_beta_scalar_function.txt <==
2.999999999999999889e-01 8.933534064868610403e-04 7.874029493702250360e-03
3.099999999999999978e-01 1.269729968885965204e-03 5.854113518283965423e-03
3.200000000000000067e-01 1.759688821829923045e-03 4.321172226039671216e-03
3.300000000000000155e-01 2.384334988203049011e-03 3.269406784339901062e-03
3.400000000000000244e-01 3.166188498502551640e-03 2.692881461430207679e-03
3.500000000000000333e-01 4.125362550982918618e-03 2.585527831609091276e-03
3.600000000000000422e-01 5.284370789583164515e-03 2.941148980408425651e-03
3.700000000000000511e-01 6.662783631787621598e-03 3.753423709771386285e-03
3.800000000000000600e-01 8.291188759064082106e-03 5.015910743231488667e-03
3.900000000000000688e-01 1.018204023396391579e-02 6.722052931091293537e-03
4.000000000000000777e-01 1.235214155865827119e-02 8.865181455602333394e-03
4.100000000000000866e-01 1.482403228101668996e-02 1.143852003614298507e-02
4.200000000000000955e-01 1.761573560929140594e-02 1.443518913439773010e-02
4.300000000000001044e-01 2.072948410652047935e-02 1.784821015953602652e-02
4.400000000000001132e-01 2.419331077323032611e-02 2.167050967339151368e-02
4.500000000000001221e-01 2.800777900180092400e-02 2.589492359564066204e-02
4.600000000000001310e-01 3.219775008940971989e-02 3.051420140898186695e-02
4.700000000000001399e-01 3.674902680708744956e-02 3.552101036431387637e-02
4.800000000000001488e-01 4.167853001521947681e-02 4.090793968591577290e-02
4.900000000000001577e-01 4.699082615140942609e-02 4.666750477662418017e-02
5.000000000000002220e-01 5.268058283738348557e-02 5.279215142301441066e-02
5.100000000000002309e-01 5.874517979717941429e-02 5.927426000057733901e-02
5.200000000000002398e-01 6.521355441000584174e-02 6.610614967889943960e-02
5.300000000000002487e-01 7.202789727626987548e-02 7.328008262684168606e-02
5.400000000000002576e-01 7.924142993432199689e-02 8.078826821771808997e-02
5.500000000000002665e-01 8.678723096382998103e-02 8.862286723447410086e-02
5.600000000000002753e-01 9.472481398363676031e-02 9.677599607486761513e-02
5.700000000000002842e-01 1.029975735849901347e-01 1.052397309566451833e-01
5.800000000000002931e-01 1.116368933553759796e-01 1.140061121227232133e-01
5.900000000000003020e-01 1.205988858873933423e-01 1.230671480463648437e-01
6.000000000000003109e-01 1.298951121960752741e-01 1.324148196363612862e-01
6.100000000000003197e-01 1.395134282930721725e-01 1.420410844422077545e-01
6.200000000000003286e-01 1.494402928050218016e-01 1.519378808592852792e-01
6.300000000000003375e-01 1.596118717632717121e-01 1.620971323340378023e-01
6.400000000000003464e-01 1.701675655450768099e-01 1.725107515691522986e-01
6.500000000000003553e-01 1.809566424469780110e-01 1.831706447287360928e-01
6.600000000000003642e-01 1.920033804469277461e-01 1.940687156434975358e-01
6.700000000000003730e-01 2.032647558808760302e-01 2.051968700159240988e-01
6.800000000000003819e-01 2.148467406521533396e-01 2.165470196254606627e-01
6.900000000000003908e-01 2.266255990720556501e-01 2.281110865336896110e-01
7.000000000000003997e-01 2.386149526355964001e-01 2.398810072895094236e-01
7.100000000000004086e-01 2.508147205303588034e-01 2.518487371343131609e-01
7.200000000000004174e-01 2.631793285294576901e-01 2.640062542071677787e-01
7.300000000000004263e-01 2.757893771022259521e-01 2.763455637499926398e-01
7.400000000000004352e-01 2.885488883076544608e-01 2.888587023127397457e-01
7.500000000000004441e-01 3.014638758770760152e-01 3.015377419585697494e-01
7.600000000000004530e-01 3.145191779062480597e-01 3.143747944690344354e-01
7.700000000000004619e-01 3.277443320313176423e-01 3.273620155492533712e-01
7.800000000000004707e-01 3.410806133996843736e-01 3.404916090330932787e-01
7.900000000000004796e-01 3.545570794603901676e-01 3.537558310883473500e-01
8.000000000000004885e-01 3.681392744238709547e-01 3.671469944219138970e-01
8.100000000000004974e-01 3.818324552522289195e-01 3.806574724849755009e-01
8.200000000000005063e-01 3.956105276153955019e-01 3.942797036781767739e-01
8.300000000000005151e-01 4.094651861647921054e-01 4.080061955568057286e-01
8.400000000000005240e-01 4.234236119768169937e-01 4.218295290359697081e-01
8.500000000000005329e-01 4.374416054890555294e-01 4.357423625957769220e-01
8.600000000000005418e-01 4.514831047957335031e-01 4.497374364865140972e-01
8.700000000000005507e-01 4.656498900701863675e-01 4.638075769338246834e-01
8.800000000000005596e-01 4.797873463366892355e-01 4.779457003438899454e-01
8.900000000000005684e-01 4.942903744265276234e-01 4.921448175086050036e-01
9.000000000000005773e-01 5.083479738118451552e-01 5.063980378107612035e-01
9.100000000000005862e-01 5.226273156864219560e-01 5.206985734292213230e-01
9.200000000000005951e-01 5.369097071244868236e-01 5.350397435441018867e-01
9.300000000000006040e-01 5.512455787756024295e-01 5.494149785419495391e-01
9.400000000000006128e-01 5.655570273291223860e-01 5.638178242209221924e-01
9.500000000000006217e-01 5.796784242953814115e-01 5.782419459959644570e-01
9.600000000000006306e-01 5.942373642457658978e-01 5.926811331039905095e-01
9.700000000000006395e-01 6.085294319755161219e-01 6.071293028090618549e-01
9.800000000000006484e-01 6.229066894604653459e-01 6.215805046075645324e-01
9.900000000000006573e-01 6.372029616645058514e-01 6.360289244333890979e-01
1.000000000000000666e+00 6.515818391132752740e-01 6.504688888631111610e-01
1.010000000000000675e+00 6.657684062885348419e-01 6.648948693211673699e-01
1.020000000000000684e+00 6.800201552450730880e-01 6.793014862850359492e-01
1.030000000000000693e+00 6.942219958250990253e-01 6.936835134904164590e-01
1.040000000000000702e+00 7.084239290869764893e-01 7.080358821364063360e-01
1.050000000000000711e+00 7.225485200512306028e-01 7.223536850906827622e-01
1.060000000000000719e+00 7.366469239613977482e-01 7.366321810946784288e-01
1.070000000000000728e+00 7.508786906378642767e-01 7.508667989687629607e-01
1.080000000000000737e+00 7.647565288147578633e-01 7.650531418174217890e-01
1.090000000000000746e+00 7.786743815677261704e-01 7.791869912344311366e-01
1.100000000000000755e+00 7.926058272301038654e-01 7.932643115080435514e-01
1.110000000000000764e+00 8.064969040300119518e-01 8.072812538261620041e-01
1.120000000000000773e+00 8.203894450626816326e-01 8.212341604815185381e-01
1.130000000000000782e+00 8.339402658003787217e-01 8.351195690768573598e-01
1.140000000000000790e+00 8.477313234956999066e-01 8.489342167301101583e-01
1.150000000000000799e+00 8.613673208280341331e-01 8.626750442795743101e-01
1.160000000000000808e+00 8.749551407520204105e-01 8.763392004890959708e-01
1.170000000000000817e+00 8.884527052988612228e-01 8.899240462532456153e-01
1.180000000000000826e+00 9.022046868015558552e-01 9.034271588024966881e-01
1.190000000000000835e+00 9.153002828031244764e-01 9.168463359084082498e-01
1.200000000000000844e+00 9.285926948075239329e-01 9.301796000887989635e-01
1.210000000000000853e+00 9.415776650694823724e-01 9.434252028129288536e-01
1.220000000000000862e+00 9.549393373000335528e-01 9.565816287066812862e-01
1.230000000000000870e+00 9.680211063470643973e-01 9.696475997577311823e-01
1.240000000000000879e+00 9.810284883018396407e-01 9.826220795207376568e-01
1.250000000000000888e+00 9.939711326834849148e-01 9.955042773225142305e-01
1.260000000000000897e+00 1.006838592968033685e+00 1.008293652467210588e+00
1.270000000000000906e+00 1.019921867583189812e+00 1.020989918441488342e+00
1.280000000000000915e+00 1.032405256345391598e+00 1.033593047119704789e+00
1.290000000000000924e+00 1.044913300958983049e+00 1.046103272969089781e+00
1.300000000000000933e+00 1.057449694367303961e+00 1.058521097254923493e+00
1.310000000000000941e+00 1.069866032607311057e+00 1.070847292245715066e+00
1.320000000000000950e+00 1.082440147181978674e+00 1.083082905418386366e+00
1.330000000000000959e+00 1.094663722174740839e+00 1.095229263663442643e+00
1.340000000000000968e+00 1.107084987628535355e+00 1.107287977490160280e+00
1.350000000000000977e+00 1.119245824857858507e+00 1.119260945231757232e+00
1.360000000000000986e+00 1.130780348838117400e+00 1.131150357250579885e+00
1.370000000000000995e+00 1.143275702789500636e+00 1.142958700143277273e+00
1.380000000000001004e+00 1.155667933915971446e+00 1.154688760945980164e+00
1.390000000000001013e+00 1.167198202727457446e+00 1.166343631339480824e+00
1.400000000000001021e+00 1.178958956990994178e+00 1.177926711854411890e+00
1.410000000000001030e+00 1.190658306711636083e+00 1.189441716076428124e+00
1.420000000000001039e+00 1.202264148429843749e+00 1.200892674851378406e+00
1.430000000000001048e+00 1.213673656453837957e+00 1.212283940490489709e+00
1.440000000000001057e+00 1.225289517945447049e+00 1.223620190975549971e+00
1.450000000000001066e+00 1.236528434629373230e+00 1.234906434164074529e+00
1.460000000000001075e+00 1.247840488088005406e+00 1.246148011994498539e+00
1.470000000000001084e+00 1.259095897533262010e+00 1.257350604691347407e+00
1.480000000000001092e+00 1.270296546879689847e+00 1.268520234970419214e+00
1.490000000000001101e+00 1.281352795106390330e+00 1.279663272243959593e+00
1.500000000000001110e+00 1.292365999472985472e+00 1.290786436825853478e+00
1.510000000000001119e+00 1.303163004154034077e+00 1.301896804136780883e+00
1.520000000000001128e+00 1.314211323882241711e+00 1.313001808909417534e+00
1.530000000000001137e+00 1.324771292601347072e+00 1.324109249393607080e+00
1.540000000000001146e+00 1.335579223953676786e+00 1.335227291561531082e+00
1.550000000000001155e+00 1.346149189964952697e+00 1.346364473312901655e+00
1.560000000000001164e+00 1.356695751565936359e+00 1.357529708680136338e+00
1.570000000000001172e+00 1.367112801318772108e+00 1.368732292033523645e+00
1.580000000000001181e+00 1.377446582461520963e+00 1.379981902286425033e+00
1.590000000000001190e+00 1.387822440072743690e+00 1.391288607100434671e+00


==> Data/grads_plus_errorterm_0.7_nasnet_lower_w2.txt <==
1.000000000000000000e+00 4.297471723257856868e-01 3.155129975087951899e-01 1.564903873781476329e-01
2.000000000000000000e+00 4.212655345408999330e-01 2.930482335857312881e-01 9.819108301339413147e-02
3.000000000000000000e+00 4.862019625410268220e-01 3.933481748956196289e-01 2.237777634896303547e-01
4.000000000000000000e+00 4.529362022194841075e-01 3.522499973624692582e-01 1.927670609226466159e-01
5.000000000000000000e+00 4.899474280944706717e-01 3.467631213843568871e-01 1.262278094853381549e-01
6.000000000000000000e+00 6.535276089246058184e-01 5.351434453240561107e-01 2.289883044096803488e-01
7.000000000000000000e+00 7.812907818924502701e-01 6.920400785743935357e-01 3.155245838750145859e-01
8.000000000000000000e+00 8.101211949595182871e-01 7.088694892625311272e-01 3.184574457038613082e-01
9.000000000000000000e+00 8.018674270835760565e-01 6.368028885282762674e-01 2.848032340215749247e-01
1.000000000000000000e+01 7.032874408504218300e-01 5.824940148134345463e-01 3.159814882321898000e-01
1.100000000000000000e+01 6.886156759438697428e-01 5.229253249240728429e-01 1.830214559759164306e-01
1.200000000000000000e+01 7.985686658972855900e-01 6.816292831412050779e-01 3.106177775759391135e-01
1.300000000000000000e+01 6.373376471182669034e-01 4.795270473679074108e-01 1.836878609996187850e-01
1.400000000000000000e+01 6.131049155838942388e-01 4.552160914781263057e-01 1.524172406059505214e-01
1.500000000000000000e+01 8.891807329965100148e-01 7.387645183452062891e-01 4.805890998618480014e-01
1.600000000000000000e+01 8.286828023197815307e-01 6.540907942329562408e-01 4.085280543311136658e-01
1.700000000000000000e+01 7.848670249515152797e-01 6.981474882801401716e-01 3.720179067476496737e-01
1.800000000000000000e+01 7.772866427168778625e-01 6.395676758328007194e-01 3.103861118106909789e-01
1.900000000000000000e+01 7.803327263232403554e-01 6.824319404107331843e-01 3.629765173925634802e-01
2.000000000000000000e+01 6.506514407717189918e-01 5.423706781566164370e-01 2.287673524507133627e-01
2.100000000000000000e+01 7.698815468541089224e-01 6.678153754113428375e-01 3.844184506709484306e-01
2.200000000000000000e+01 5.976899827697438328e-01 4.643184813912095144e-01 1.984521829864974996e-01
2.300000000000000000e+01 6.248473403998876519e-01 4.992785514075413489e-01 1.845019749396168418e-01
2.400000000000000000e+01 5.853223721499921650e-01 4.735998396907113994e-01 1.692634237101596217e-01
2.500000000000000000e+01 7.265888423830879628e-01 6.143189810170268661e-01 3.142023770315715003e-01
2.600000000000000000e+01 8.803059074346183399e-01 8.015811748671619608e-01 4.753781797837486889e-01
2.700000000000000000e+01 7.463735857014616171e-01 5.950565304186271609e-01 2.540490125858054227e-01
2.800000000000000000e+01 8.484496684444713388e-01 7.205159624278607566e-01 4.321153979277329027e-01
2.900000000000000000e+01 7.724266799365764324e-01 6.723187724671747523e-01 3.534378039628093271e-01
3.000000000000000000e+01 7.190839945555886903e-01 5.309273296141672205e-01 2.634453959795521882e-01
3.100000000000000000e+01 8.929015811645975020e-01 7.356787494001141292e-01 4.535147463150190350e-01
3.200000000000000000e+01 8.596241171927375690e-01 7.520210231492084896e-01 4.293612417431877382e-01
3.300000000000000000e+01 8.424236380341471042e-01 6.257991679559018472e-01 3.667113046675425370e-01
3.400000000000000000e+01 7.296428449714013054e-01 4.712799618859219164e-01 2.506920146188489351e-01
3.500000000000000000e+01 8.377029227036848491e-01 6.385513025526999842e-01 3.223592632537828906e-01
3.600000000000000000e+01 8.691604255666397494e-01 7.271765491121198188e-01 3.652486092088301772e-01
3.700000000000000000e+01 8.619890291712003494e-01 7.122447344355056220e-01 4.374595993034018915e-01
3.800000000000000000e+01 8.295860505761697423e-01 7.113631161835701766e-01 3.652229998441602343e-01
3.900000000000000000e+01 7.986950111979564948e-01 6.777397984945644493e-01 3.685208555927375618e-01
4.000000000000000000e+01 6.574169154325379960e-01 5.213605732092538858e-01 1.590013440292645519e-01
4.100000000000000000e+01 5.818841584034243342e-01 4.745810285933899086e-01 1.599805747616671603e-01
4.200000000000000000e+01 6.791043173433586322e-01 5.243763687139094687e-01 2.151807739539150777e-01
4.300000000000000000e+01 5.675570288836851995e-01 4.249387553596984390e-01 1.290947733680765375e-01
4.400000000000000000e+01 5.499345260376914402e-01 4.521036680718458212e-01 1.516884527792985438e-01
4.500000000000000000e+01 7.897374036882358617e-01 6.941871684066943660e-01 3.264227025000095428e-01
4.600000000000000000e+01 7.509668996110659966e-01 6.445328671533836484e-01 2.677392297912463137e-01
4.700000000000000000e+01 6.775683265788521314e-01 5.331111786568890620e-01 1.836876496074812681e-01
4.800000000000000000e+01 7.627640807059089534e-01 6.961868426360410256e-01 3.184225906173731024e-01
4.900000000000000000e+01 6.775102218908709562e-01 5.300382021875811311e-01 1.798599449544711071e-01
5.000000000000000000e+01 7.319983880241589524e-01 5.567603425495566416e-01 2.178069159376397335e-01
5.100000000000000000e+01 7.125755264674594747e-01 5.174223437420887306e-01 2.159628891916612337e-01
5.200000000000000000e+01 6.409202748481466205e-01 5.399896543789536318e-01 2.129879411423758750e-01
5.300000000000000000e+01 5.444727366929921208e-01 3.879008281572683958e-01 1.340963428288807491e-01
5.400000000000000000e+01 6.078175330089679029e-01 4.659281248983300205e-01 1.464901749083172555e-01
5.500000000000000000e+01 7.917958241836330346e-01 6.581918902724989140e-01 3.488476442011805290e-01
5.600000000000000000e+01 8.282150580817320140e-01 6.634500002397734075e-01 3.756565333513202654e-01
5.700000000000000000e+01 8.947978568854358938e-01 8.017222902205720647e-01 5.075668604168673825e-01
5.800000000000000000e+01 9.781249799063239658e-01 8.539655848502031299e-01 5.409126490422270228e-01
5.900000000000000000e+01 9.316222243895980748e-01 8.320301182980244237e-01 5.046784342891935671e-01
6.000000000000000000e+01 7.313964225850101419e-01 5.218055547522656434e-01 2.094996163395665967e-01
6.100000000000000000e+01 8.342353396380115527e-01 6.860790288164322348e-01 3.752406456495426812e-01
6.200000000000000000e+01 8.983245283415197679e-01 7.642065835023844622e-01 4.717118112364456772e-01
6.300000000000000000e+01 7.051066906778246102e-01 5.681541447824259849e-01 2.736689979005642037e-01
6.400000000000000000e+01 7.285628433373330104e-01 5.831119184905926289e-01 2.225001346207064190e-01
6.500000000000000000e+01 8.374844091544408897e-01 6.897550428551711965e-01 3.244015010572202096e-01
6.600000000000000000e+01 9.410980395849437574e-01 7.712453426272678492e-01 5.159467640912257513e-01
6.700000000000000000e+01 9.625862708377482813e-01 8.273956768253856175e-01 5.615831068418477567e-01
6.800000000000000000e+01 8.762843181090604894e-01 7.681713710605546641e-01 3.800057654986296884e-01
6.900000000000000000e+01 7.101447451803045707e-01 5.759020679068117543e-01 2.090624860866263923e-01
7.000000000000000000e+01 7.009423694214695910e-01 4.699071272035449942e-01 2.435792068874979288e-01
7.100000000000000000e+01 7.644828710056050802e-01 6.299566683758688335e-01 2.882962063488259674e-01
7.200000000000000000e+01 7.534836934350636062e-01 6.387376133678950296e-01 2.604408226133019255e-01
7.300000000000000000e+01 7.954856359721869108e-01 6.691741203953520678e-01 3.578143052971934357e-01
7.400000000000000000e+01 7.566839022979421348e-01 6.048869649144998917e-01 2.543999782833571421e-01
7.500000000000000000e+01 6.864565194336387233e-01 5.291758235245731523e-01 2.015201156445545760e-01
7.600000000000000000e+01 7.199990507475741985e-01 6.348367101656380296e-01 2.273075879424472368e-01
7.700000000000000000e+01 7.037540320685802264e-01 5.335022851068178529e-01 1.911395276060224857e-01
7.800000000000000000e+01 7.504081254804860768e-01 6.467503588031079387e-01 2.398930901185142295e-01
7.900000000000000000e+01 6.950398845426627448e-01 5.752652545771863579e-01 2.464066218729903113e-01
8.000000000000000000e+01 8.200272264912058517e-01 7.130464659626465362e-01 2.832179534052606251e-01
8.100000000000000000e+01 8.615557367152318902e-01 7.728896104194015182e-01 3.468500033474347655e-01
8.200000000000000000e+01 8.307915005967662081e-01 6.948790582246128222e-01 3.465607141879037956e-01
8.300000000000000000e+01 7.723857948683430230e-01 6.027851365506711190e-01 2.763189269985732999e-01
8.400000000000000000e+01 6.281363826666673811e-01 4.798495937050042959e-01 1.630423977732647633e-01
8.500000000000000000e+01 6.703986678397392263e-01 5.457594703630118671e-01 2.085879522302641065e-01
8.600000000000000000e+01 6.875733430178653238e-01 5.621606720537382085e-01 1.772302330206797782e-01
8.700000000000000000e+01 5.622278763135671875e-01 4.414622651552528310e-01 1.462366647452582047e-01
8.800000000000000000e+01 6.318574502280535077e-01 5.246808064430322771e-01 2.220241315491437439e-01
8.900000000000000000e+01 6.536639193329137898e-01 5.149129054007568485e-01 1.826686627692883647e-01
9.000000000000000000e+01 7.031313898488189551e-01 5.826419471290246177e-01 2.413971419035020050e-01
9.100000000000000000e+01 7.278608506063120043e-01 5.325287554989325267e-01 1.961638401694165423e-01
9.200000000000000000e+01 8.294187313412000329e-01 7.258966142614939887e-01 3.275016547575280157e-01
9.300000000000000000e+01 7.377823097401489116e-01 5.635565740095991316e-01 2.240213294524377174e-01
9.400000000000000000e+01 6.755609849386465804e-01 5.719063207972189256e-01 3.173739154349505265e-01
9.500000000000000000e+01 6.588441863144423039e-01 5.462903150315496781e-01 2.184650412886129101e-01
9.600000000000000000e+01 6.255201258185051350e-01 4.841589534691160268e-01 1.576290180317115042e-01
9.700000000000000000e+01 7.570414855014949707e-01 6.545040411032191363e-01 2.309822968473468074e-01
9.800000000000000000e+01 7.865191130394556529e-01 7.219333951474536937e-01 3.521009187747592972e-01
9.900000000000000000e+01 6.986103546875203074e-01 5.816429128913881419e-01 1.859088348038652749e-01
1.000000000000000000e+02 8.040734644297635736e-01 6.899131185527117571e-01 3.054067917861288950e-01
1.010000000000000000e+02 6.858666893845635215e-01 4.089437702386476969e-01 1.279347323953298199e-01
1.020000000000000000e+02 8.188877198463597740e-01 6.166522362248970657e-01 3.168533321695868321e-01
1.030000000000000000e+02 7.323262069775844374e-01 6.241999251251366676e-01 1.761226583233030663e-01
1.040000000000000000e+02 7.121245937528842829e-01 6.046736318629226670e-01 1.887316073127271732e-01
1.050000000000000000e+02 7.396135146627659251e-01 6.350738534029498616e-01 1.742372478178407236e-01
1.060000000000000000e+02 6.134353731388585418e-01 5.101446358082273314e-01 1.864253938475796402e-01
1.070000000000000000e+02 6.381701875447405303e-01 4.972333649225466612e-01 1.471095540139185920e-01
1.080000000000000000e+02 6.470040730319103206e-01 4.844442836817435816e-01 1.438109358222058320e-01
1.090000000000000000e+02 7.334324792219383271e-01 6.217430047348214694e-01 1.906456046408026295e-01
1.100000000000000000e+02 6.253567159752752014e-01 4.917942006876114824e-01 1.396098885785439503e-01
1.110000000000000000e+02 6.020334868543071316e-01 4.545690259136733746e-01 1.955093403056667734e-01
1.120000000000000000e+02 5.206998772878473902e-01 3.827920876819944640e-01 1.492280584968893598e-01
1.130000000000000000e+02 5.749263464602034635e-01 4.345231041581998910e-01 1.708717763475784135e-01
1.140000000000000000e+02 6.589593012144638884e-01 5.391472769290747147e-01 1.724142141986164112e-01
1.150000000000000000e+02 6.532830075684820104e-01 5.852516730115022714e-01 2.348000417777754978e-01
1.160000000000000000e+02 7.187464251699113849e-01 5.922600322288433805e-01 1.651224731001720292e-01
1.170000000000000000e+02 7.859643913715259611e-01 6.872658677330915067e-01 2.391212532913262467e-01
1.180000000000000000e+02 5.761084989343147056e-01 4.504140136831056296e-01 1.376912558145994836e-01
1.190000000000000000e+02 7.203348507297527847e-01 5.746598231996784545e-01 1.753745081173582743e-01
1.200000000000000000e+02 7.223410060112236408e-01 6.039614578030221281e-01 2.076782473501172788e-01
1.210000000000000000e+02 7.252308795291340093e-01 5.940443203218713775e-01 1.970970913465285579e-01
1.220000000000000000e+02 6.364044589278019526e-01 5.261916997231937954e-01 1.275723140906682707e-01
1.230000000000000000e+02 6.605783153338832259e-01 5.136782658157682535e-01 1.451269987698219077e-01
1.240000000000000000e+02 7.142054500451286980e-01 5.936496320783994918e-01 2.018271102317811538e-01
1.250000000000000000e+02 6.438567687259794114e-01 5.118637797341430984e-01 1.404311728140302806e-01
1.260000000000000000e+02 5.875984037054615694e-01 4.902809852830778969e-01 1.733060847323865949e-01
1.270000000000000000e+02 6.358473787509948405e-01 5.151015336160702507e-01 1.260206486129000492e-01
1.280000000000000000e+02 5.671816222185276368e-01 4.212885440473843612e-01 1.200523129250223725e-01
1.290000000000000000e+02 5.513266846695663581e-01 4.510218269051774476e-01 1.777696990154453982e-01
1.300000000000000000e+02 7.320960057404691801e-01 5.590879247456680412e-01 1.670220866182487718e-01
1.310000000000000000e+02 8.587802421677138698e-01 7.633010355123667212e-01 3.047548396019689743e-01
1.320000000000000000e+02 7.961157473126186934e-01 5.949168136836883169e-01 2.114857949719660124e-01
1.330000000000000000e+02 7.940976557223859977e-01 6.397050607873261407e-01 2.911817634726613924e-01
1.340000000000000000e+02 7.024476082780423125e-01 5.291077582625335340e-01 1.586406952294809047e-01
1.350000000000000000e+02 7.305471990438818786e-01 6.148878123157928144e-01 2.791991065946651807e-01
1.360000000000000000e+02 6.812316012216186323e-01 5.266949189759915217e-01 1.728411791678478859e-01
1.370000000000000000e+02 5.972089138266409858e-01 4.623423708698768952e-01 1.220888073788510830e-01
1.380000000000000000e+02 6.349125980343602871e-01 4.664139891183753939e-01 1.908689145869316706e-01
1.390000000000000000e+02 7.755504546005489441e-01 6.448361212503992412e-01 2.686765878401960461e-01
1.400000000000000000e+02 6.117625313188198577e-01 4.757414003495397670e-01 1.126789357918935169e-01
1.410000000000000000e+02 6.771863254794122655e-01 5.628544248203594114e-01 1.418555906990073556e-01
1.420000000000000000e+02 7.243843129611380327e-01 6.446380089861935003e-01 1.985486605339337740e-01
1.430000000000000000e+02 7.203945366063304601e-01 6.191291350086999268e-01 2.418448981633243011e-01
1.440000000000000000e+02 6.606563433805839880e-01 5.276535783586709938e-01 2.028338632085670279e-01
1.450000000000000000e+02 6.319355296608205608e-01 5.148528882258288641e-01 2.471534754597409234e-01
1.460000000000000000e+02 6.324877444101937307e-01 5.164355269060300069e-01 1.491898685342385455e-01
1.470000000000000000e+02 5.555627456391877272e-01 4.500988006431230759e-01 2.109147598746125840e-01
1.480000000000000000e+02 6.814678742584187043e-01 5.958491337516171882e-01 2.564151830149377087e-01
1.490000000000000000e+02 6.189439193308249321e-01 4.510930652018788067e-01 2.008990606757235786e-01


==> Data/grads_plus_errorterm_0.7_nasnet_middle_w2.txt <==
1.000000000000000000e+00 3.896290657490582010e-01 2.415720602190839505e-01 1.226736180822423639e-01
2.000000000000000000e+00 3.886508161586483268e-01 2.750082845384581032e-01 1.435688750447508544e-01
3.000000000000000000e+00 3.776731004564872762e-01 2.509503507373241904e-01 1.215537635978094083e-01
4.000000000000000000e+00 3.446767868265793733e-01 1.856849323622140613e-01 9.330367262338566670e-02
5.000000000000000000e+00 4.806381594230225707e-01 3.147982610049973040e-01 1.219152549091562648e-01
6.000000000000000000e+00 5.409134610880242944e-01 4.173672275671096998e-01 1.237125188301197304e-01
7.000000000000000000e+00 4.728505910389365630e-01 3.305068035414105987e-01 5.953640048155081632e-02
8.000000000000000000e+00 4.956759872602278794e-01 3.267566927999936421e-01 6.548847210844388478e-02
9.000000000000000000e+00 5.374211485480556716e-01 3.991821099155515862e-01 1.013969295873126814e-01
1.000000000000000000e+01 5.475356746510698924e-01 4.367758001752416464e-01 1.270241662875012112e-01
1.100000000000000000e+01 5.077221038360583139e-01 4.028404691285887851e-01 1.465132262320194556e-01
1.200000000000000000e+01 5.199027760577251689e-01 4.076953452389809329e-01 1.578713121417855969e-01
1.300000000000000000e+01 4.575397054350989756e-01 3.319709600733793953e-01 1.699411587469366602e-01
1.400000000000000000e+01 5.774214463409763631e-01 3.901224722316668503e-01 1.859272114250206942e-01
1.500000000000000000e+01 5.155416795792558959e-01 3.371136195253424672e-01 1.306184758545776703e-01
1.600000000000000000e+01 5.269200846322866783e-01 3.940032778334263130e-01 1.525816055648013814e-01
1.700000000000000000e+01 4.740646930934236947e-01 3.670136699144094239e-01 1.097991363621603766e-01
1.800000000000000000e+01 5.419116950837777891e-01 4.228432053501763321e-01 1.284197181016225042e-01
1.900000000000000000e+01 5.325507325344261966e-01 3.989067798626899641e-01 1.226315657078381749e-01
2.000000000000000000e+01 5.099672467440142798e-01 4.036416993076346604e-01 1.970013257739876289e-01
2.100000000000000000e+01 5.319619028189953580e-01 4.366652105693592523e-01 1.376511391337705281e-01
2.200000000000000000e+01 4.573682737027847112e-01 2.919560429360443243e-01 8.926979104413458599e-02
2.300000000000000000e+01 6.084624969503962255e-01 4.687033835435595042e-01 2.065879937636075914e-01
2.400000000000000000e+01 4.627459632251508248e-01 3.052536353357112042e-01 6.233882820972357075e-02
2.500000000000000000e+01 5.218123061056710865e-01 4.144023558227872828e-01 1.312229100396718195e-01
2.600000000000000000e+01 4.317038627998241451e-01 2.960396559146146189e-01 8.764101616498154446e-02
2.700000000000000000e+01 4.734138562942323825e-01 3.316312964691133791e-01 1.459896797689045622e-01
2.800000000000000000e+01 4.450887744306173399e-01 3.193202313148708060e-01 1.159829998345866531e-01
2.900000000000000000e+01 4.385838595694936948e-01 3.180503998024301060e-01 7.724932078244405032e-02
3.000000000000000000e+01 4.402005133101273837e-01 3.228145009120882980e-01 1.116937752657666955e-01
3.100000000000000000e+01 4.396610207904128598e-01 3.059162197072776701e-01 1.098276354451765552e-01
3.200000000000000000e+01 4.100926901413174952e-01 2.957982614469765181e-01 1.202361301483802491e-01
3.300000000000000000e+01 3.697584657745222048e-01 2.182029627490748303e-01 8.054460380894666593e-02
3.400000000000000000e+01 4.529032251073314974e-01 3.285611220990448667e-01 1.229881149084631753e-01
3.500000000000000000e+01 3.523861723362252119e-01 2.143889232543887691e-01 6.966722310552370123e-02
3.600000000000000000e+01 4.078554475809532121e-01 3.023504931564277021e-01 1.526990711905489850e-01
3.700000000000000000e+01 4.208886886835389585e-01 2.826507544138407435e-01 7.738464701322027295e-02
3.800000000000000000e+01 3.783128084421414350e-01 2.380119273721791606e-01 7.492557370509245196e-02
3.900000000000000000e+01 4.182956470617115174e-01 2.711234252646938514e-01 6.911071821316500108e-02
4.000000000000000000e+01 4.146344101338246269e-01 2.650034893473348641e-01 8.180682742209682834e-02
4.100000000000000000e+01 3.863011052793323685e-01 2.427089884352751914e-01 7.157439694924637441e-02
4.200000000000000000e+01 4.250166241002294454e-01 2.735379270670170726e-01 7.805883224244661300e-02
4.300000000000000000e+01 3.851121069590208723e-01 2.656104181973316658e-01 8.975185692865451925e-02
4.400000000000000000e+01 3.818633336650688048e-01 2.484117012837619709e-01 7.040062760462226232e-02
4.500000000000000000e+01 3.689050860806097343e-01 2.390011304468329656e-01 8.803006943962715658e-02
4.600000000000000000e+01 4.128970296478001178e-01 2.639678233153706088e-01 1.215557393838339884e-01
4.700000000000000000e+01 4.760953547823856269e-01 3.030085126496627201e-01 9.704945177809912171e-02
4.800000000000000000e+01 3.597595010038694419e-01 2.142555588968473868e-01 6.683526527536819140e-02
4.900000000000000000e+01 3.930407277189030824e-01 2.463205488889875228e-01 5.700373007929521868e-02
5.000000000000000000e+01 3.308271339050360416e-01 2.081158864260710673e-01 6.093341571950082469e-02
5.100000000000000000e+01 5.142487910569214504e-01 3.872519760119335075e-01 2.450350709409666594e-01
5.200000000000000000e+01 4.235835955461410007e-01 2.905303416868147970e-01 1.051865856372109359e-01
5.300000000000000000e+01 4.013145232721661015e-01 2.879467339988658892e-01 9.609334003836858540e-02
5.400000000000000000e+01 3.754859702136318367e-01 2.313391279403352874e-01 7.321973856339511477e-02
5.500000000000000000e+01 3.330692018471042570e-01 2.118380501477520050e-01 9.772370097966660840e-02
5.600000000000000000e+01 4.028759205763869922e-01 2.597350118018634246e-01 1.621063783237848277e-01
5.700000000000000000e+01 5.418025663339886000e-01 3.644292906556848011e-01 2.257914443309298191e-01
5.800000000000000000e+01 3.866838567748819289e-01 2.355607045966283675e-01 9.458148073911125386e-02
5.900000000000000000e+01 3.430355220423314533e-01 2.160118475846085628e-01 1.320852134923044818e-01
6.000000000000000000e+01 4.734374249758001585e-01 3.501351459703751501e-01 8.840495811939394488e-02
6.100000000000000000e+01 5.580780075858237099e-01 3.762766152929861718e-01 1.341090669085554798e-01
6.200000000000000000e+01 5.884604865189805301e-01 4.304635903346319403e-01 2.339073378370326584e-01
6.300000000000000000e+01 8.363520700917892459e-01 6.953703356455791518e-01 4.485049307033993626e-01
6.400000000000000000e+01 5.563900113609003828e-01 3.054125578417969944e-01 1.427755566624759331e-01
6.500000000000000000e+01 6.811117493856780891e-01 4.585081728471782636e-01 3.177890139869293806e-01
6.600000000000000000e+01 6.239639297080437075e-01 4.531183778993962408e-01 2.292768111000391684e-01
6.700000000000000000e+01 7.330384193803630710e-01 5.694877937570833604e-01 3.241853737120699575e-01
6.800000000000000000e+01 5.674549970684541478e-01 4.367353845244454913e-01 9.009485055661548003e-02
6.900000000000000000e+01 5.305152136953655839e-01 3.937897543187799387e-01 1.064672429786458069e-01
7.000000000000000000e+01 6.194741488735779900e-01 4.562463000809273139e-01 1.682705586423793309e-01
7.100000000000000000e+01 7.207586406314870908e-01 5.254490735110372013e-01 2.747514220652436112e-01
7.200000000000000000e+01 5.385221569518876539e-01 3.783173448624417290e-01 2.038318346162171224e-01
7.300000000000000000e+01 6.404276978619581895e-01 4.805066062185545106e-01 2.445156538228242804e-01
7.400000000000000000e+01 6.431046207285007199e-01 4.950733849411232956e-01 2.334651243655905262e-01
7.500000000000000000e+01 6.016960171008370883e-01 5.102287757259260648e-01 2.353382382382089577e-01
7.600000000000000000e+01 6.681828768812581032e-01 4.463980998181911741e-01 2.193645791526715738e-01
7.700000000000000000e+01 5.803147531734176301e-01 4.264539356916861590e-01 1.880520147294086342e-01
7.800000000000000000e+01 5.609633314029026652e-01 4.025440227364885937e-01 1.137705110896781863e-01
7.900000000000000000e+01 6.234375160325810183e-01 4.693631736429622059e-01 2.367929258129758130e-01
8.000000000000000000e+01 5.475801739277798008e-01 4.085116030399729148e-01 8.655456978688459702e-02
8.100000000000000000e+01 6.954554843385479801e-01 5.793130986212614575e-01 2.475281017169782827e-01
8.200000000000000000e+01 7.546540471831555408e-01 6.377412828074823237e-01 3.083824683356948260e-01
8.300000000000000000e+01 7.547595745415197621e-01 6.578698189723317657e-01 3.091331956835974282e-01
8.400000000000000000e+01 6.257371053749560819e-01 4.818287987544380702e-01 1.725485947739597570e-01
8.500000000000000000e+01 6.068976464212817445e-01 4.899360155842356068e-01 1.728845299489187859e-01
8.600000000000000000e+01 6.024437496337547993e-01 4.512061624726437792e-01 1.521848115569108817e-01
8.700000000000000000e+01 6.251928075525434725e-01 4.253902791149773988e-01 1.887718855525853945e-01
8.800000000000000000e+01 7.531105599306312515e-01 6.040097698264947912e-01 3.148894963063048613e-01
8.900000000000000000e+01 5.965524339473918802e-01 4.515074293281646223e-01 1.969218048735780491e-01
9.000000000000000000e+01 6.672753755690187250e-01 5.400967683841624289e-01 2.278281770493123526e-01
9.100000000000000000e+01 6.144641859512000037e-01 4.617867956981621114e-01 1.396708140294122547e-01
9.200000000000000000e+01 5.555008897189521733e-01 4.412720166155439383e-01 1.728845314985063830e-01
9.300000000000000000e+01 5.767355136597502874e-01 4.614119502208360313e-01 1.111323270611286745e-01
9.400000000000000000e+01 4.057595394416141921e-01 2.744567277272048078e-01 5.151698348825603513e-02
9.500000000000000000e+01 7.987432461363791480e-01 6.455316610099043340e-01 4.263224212862201101e-01
9.600000000000000000e+01 7.274919325743838261e-01 5.844484963898194385e-01 2.434500617798324995e-01
9.700000000000000000e+01 8.476964004350878712e-01 7.339575900177466306e-01 3.642698318201815777e-01
9.800000000000000000e+01 7.088609777566363679e-01 5.930632737931101905e-01 3.105737632359143463e-01
9.900000000000000000e+01 5.528079634697069533e-01 3.624162780617270485e-01 1.055437249711322079e-01
1.000000000000000000e+02 6.082855803507186687e-01 4.710689629725360317e-01 1.219172230495790266e-01
1.010000000000000000e+02 4.298986741394201228e-01 2.871850079397582634e-01 9.284252615350498117e-02
1.020000000000000000e+02 4.473262211648872388e-01 2.844179836104396286e-01 1.056627411213624523e-01
1.030000000000000000e+02 4.538973496374158478e-01 3.322813834051682180e-01 1.014801374728881433e-01
1.040000000000000000e+02 4.016345633006699334e-01 2.577455244149294833e-01 6.416746837066043818e-02
1.050000000000000000e+02 2.827841824587534747e-01 1.281616998799902374e-01 5.950722689649770580e-02
1.060000000000000000e+02 6.494468627084691859e-01 5.523672844787465008e-01 3.043484545156545651e-01
1.070000000000000000e+02 5.910992256989302529e-01 4.714795888537253732e-01 2.160898034267641765e-01
1.080000000000000000e+02 2.273183764176535671e-01 5.758885811803556021e-02 4.841192050370005800e-02
1.090000000000000000e+02 2.513706070746927201e-01 8.481983163015531513e-02 4.294540000795584594e-02
1.100000000000000000e+02 2.777020595277910342e-01 1.524110879382829520e-01 1.013895858087854873e-01
1.110000000000000000e+02 3.875289213440048508e-01 2.596921135528257873e-01 1.621267532060870487e-01
1.120000000000000000e+02 6.417465480491574281e-01 3.949144871117080124e-01 1.665328773746339308e-01
1.130000000000000000e+02 4.159335598982732418e-01 2.308093553914023210e-01 9.550014413909012345e-02
1.140000000000000000e+02 8.287033801510397257e-01 7.090212026541833357e-01 4.692536315702964811e-01
1.150000000000000000e+02 7.185324080270979463e-01 5.419205030761512498e-01 2.525570851964017427e-01
1.160000000000000000e+02 6.816569059889491244e-01 5.186089954132603319e-01 2.215050386855020870e-01
1.170000000000000000e+02 5.696985936321107280e-01 4.360689601288955664e-01 1.373874403900040564e-01
1.180000000000000000e+02 6.575986190195994840e-01 5.274712348997595557e-01 1.757686697730020675e-01
1.190000000000000000e+02 6.616946430327148576e-01 4.733589627873326378e-01 2.166545523163512232e-01
1.200000000000000000e+02 7.227581800146894997e-01 4.596598218920894818e-01 2.736203417218319167e-01
1.210000000000000000e+02 7.241151596211754526e-01 5.987059229751952039e-01 2.451341229293555191e-01
1.220000000000000000e+02 7.444845145036570466e-01 5.714732870650639507e-01 2.977069495140087785e-01
1.230000000000000000e+02 7.365140400641680962e-01 5.264669614697190525e-01 2.572559055449379350e-01
1.240000000000000000e+02 7.487183524680534052e-01 5.531922610982655808e-01 2.703113902760290732e-01
1.250000000000000000e+02 8.962931395236991561e-01 6.811598270025691626e-01 4.339829074075760573e-01
1.260000000000000000e+02 7.382474661960406470e-01 6.027622797453608960e-01 2.510754648759232488e-01
1.270000000000000000e+02 7.192813654716597727e-01 4.710855286918125273e-01 1.989061402337045648e-01
1.280000000000000000e+02 7.834180419395855299e-01 5.356018008224919802e-01 3.011304830595878390e-01
1.290000000000000000e+02 6.864790330327530388e-01 3.837213650428215050e-01 1.207747490733218770e-01
1.300000000000000000e+02 6.883587319423063455e-01 5.234148259515539747e-01 2.849676388747330869e-01
1.310000000000000000e+02 5.479328339450740826e-01 3.531150839294128208e-01 1.049757096214447294e-01
1.320000000000000000e+02 5.346276428964366056e-01 3.359104186335556408e-01 1.117079385928028273e-01
1.330000000000000000e+02 5.294826835258171771e-01 3.884032385418444422e-01 1.818283897750234968e-01
1.340000000000000000e+02 5.541922621219091960e-01 3.889282016601400271e-01 1.343512553060104697e-01
1.350000000000000000e+02 7.666938531235483190e-01 6.371062137219846155e-01 3.237347121817178985e-01
1.360000000000000000e+02 6.188011249318783324e-01 3.913054680119694151e-01 2.021491836848777479e-01
1.370000000000000000e+02 6.058317623566031873e-01 4.430053042306549838e-01 1.425360013698873662e-01
1.380000000000000000e+02 7.424790573193463805e-01 6.212294765965555854e-01 2.724670573990843336e-01
1.390000000000000000e+02 5.060822861914965332e-01 3.728894823825439908e-01 8.080566673471686889e-02
1.400000000000000000e+02 4.642663671025555883e-01 3.182469162739443580e-01 1.233536734320307277e-01
1.410000000000000000e+02 5.075253190086744803e-01 3.792697885040506867e-01 1.447970364380376795e-01
1.420000000000000000e+02 4.762139514756263403e-01 3.104354806842120618e-01 8.632261900394157250e-02
1.430000000000000000e+02 3.183020398287170205e-01 1.508208566917014493e-01 5.409889022594067259e-02
1.440000000000000000e+02 5.146986282453491768e-01 3.829987413042745259e-01 1.046356035231793824e-01
1.450000000000000000e+02 3.450623103986688034e-01 1.991154722097416840e-01 7.604426883664090753e-02
1.460000000000000000e+02 3.541085722637492550e-01 1.970463404475157609e-01 7.779883062156156548e-02
1.470000000000000000e+02 3.510683419611384526e-01 1.715249150359529351e-01 5.961514199542381626e-02
1.480000000000000000e+02 4.833861390362738097e-01 3.581796488393385047e-01 6.244768273099256251e-02
1.490000000000000000e+02 3.341965083500688660e-01 1.606975316690170963e-01 6.942463527221816311e-02


==> Data/grads_plus_errorterm_0.7_nasnet_upper_w2.txt <==
1.000000000000000000e+00 1.142368493905930732e-01 1.104653581364365700e-01 4.052384510295643089e-02
2.000000000000000000e+00 7.819811191833300756e-02 1.547785872022999498e-01 3.284286178510678611e-02
3.000000000000000000e+00 6.620187886931221122e-02 1.615686750666631422e-01 3.289147672902803521e-02
4.000000000000000000e+00 5.252919211888313483e-02 1.785446120001739356e-01 3.142162179630643426e-02
5.000000000000000000e+00 2.430029455967227525e-01 8.751199580082401341e-02 5.612757006060083848e-02
6.000000000000000000e+00 2.480014499919019899e-01 1.059136319097324364e-01 6.217577141437726634e-02
7.000000000000000000e+00 5.121391741863197122e-01 3.920107749934148011e-01 3.168286151637748627e-01
8.000000000000000000e+00 6.142670291272190886e-01 5.098679217712958067e-01 3.918174880774543123e-01
9.000000000000000000e+00 5.593532311994237061e-01 4.319986195984129029e-01 3.218515022483250387e-01
1.000000000000000000e+01 6.099390581044961124e-01 4.547530862635801308e-01 2.619654593555704181e-01
1.100000000000000000e+01 5.877738363484221740e-01 4.864156975744324818e-01 3.405922365352916925e-01
1.200000000000000000e+01 4.196225223344356992e-01 2.908541540379475654e-01 1.018072462618202362e-01
1.300000000000000000e+01 4.225483665679611311e-01 2.862106646077226535e-01 1.041716291946595541e-01
1.400000000000000000e+01 5.549245714424761999e-01 3.765514946579607281e-01 1.866153331921658887e-01
1.500000000000000000e+01 4.698368495539264611e-01 3.431401071774831113e-01 1.891472392163331684e-01
1.600000000000000000e+01 4.045013193621406766e-01 2.443744591461100846e-01 1.058023248316662945e-01
1.700000000000000000e+01 4.385125820845828248e-01 3.125407305872385244e-01 1.464732805279764516e-01
1.800000000000000000e+01 8.258957259091029846e-01 7.745193036586242030e-01 5.108146847513619360e-01
1.900000000000000000e+01 3.792604192970545629e-01 2.261734080897058741e-01 1.257753565919203509e-01
2.000000000000000000e+01 4.332525356495442459e-01 2.849824392290135067e-01 1.020884694538432558e-01
2.100000000000000000e+01 4.787890553630370638e-01 3.345244228699884581e-01 2.145342934033899196e-01
2.200000000000000000e+01 5.965323018783432740e-01 4.878284799736892774e-01 2.945492657446202589e-01
2.300000000000000000e+01 5.203211865008607884e-01 3.848072343219429703e-01 1.827561929401543273e-01
2.400000000000000000e+01 4.414025904851684445e-01 2.925791054786103795e-01 1.451615380208126360e-01
2.500000000000000000e+01 3.872339993680651293e-01 2.430724337602529761e-01 7.930309398209745009e-02
2.600000000000000000e+01 3.672023705812502148e-01 2.270301420171662865e-01 1.217253987347720612e-01
2.700000000000000000e+01 4.667217070791018219e-01 3.465104152799134973e-01 1.913724096499999083e-01
2.800000000000000000e+01 4.499952776004423893e-01 3.264172322848859498e-01 1.381343472760357127e-01
2.900000000000000000e+01 4.594784326788341478e-01 3.103108281856275519e-01 1.747174774690587462e-01
3.000000000000000000e+01 4.384210122758883110e-01 3.465029066714052086e-01 2.314244067041947017e-01
3.100000000000000000e+01 3.854102984843860713e-01 2.440794877314512445e-01 8.671829905638771263e-02
3.200000000000000000e+01 3.603749968232085044e-01 2.360506958908268893e-01 1.370356437217852552e-01
3.300000000000000000e+01 3.776530261488367790e-01 2.444821368313453425e-01 1.214349351537909877e-01
3.400000000000000000e+01 3.284222872947522576e-01 1.867846415522680659e-01 7.515700600701323564e-02
3.500000000000000000e+01 3.183808694991031585e-01 1.747449216972169761e-01 8.722364279806912868e-02
3.600000000000000000e+01 3.449663708017338126e-01 1.953271067239500391e-01 1.241730931876340038e-01
3.700000000000000000e+01 4.167623808185703660e-01 3.043491866104993115e-01 1.823246691393189123e-01
3.800000000000000000e+01 3.674555703508762261e-01 2.504792633436759286e-01 1.844349058356218041e-01
3.900000000000000000e+01 4.050588708676645666e-01 2.450011954005030523e-01 1.176187961417415884e-01
4.000000000000000000e+01 3.420420482725946565e-01 2.034817961427487221e-01 8.653881099841291558e-02
4.100000000000000000e+01 2.583138210479254404e-01 1.171350911124928451e-01 9.737532567564052832e-02
4.200000000000000000e+01 2.882016086784607301e-01 1.418509028830154395e-01 9.105890756588969071e-02
4.300000000000000000e+01 2.574220448681050488e-01 9.467018626382982249e-02 4.875120732197104484e-02
4.400000000000000000e+01 3.442805975926191420e-01 1.820218692728825527e-01 7.805672550110388797e-02
4.500000000000000000e+01 1.815495412174783219e-01 5.454336423141353113e-02 5.304281331771731195e-02
4.600000000000000000e+01 1.665654399867697588e-01 4.496326269289904060e-02 3.352635558907648972e-02
4.700000000000000000e+01 2.039713261839679881e-01 8.357626395452752432e-02 7.527630845245252000e-02
4.800000000000000000e+01 1.912301700447480157e-01 6.174866968353108498e-02 6.214392641158895253e-02
4.900000000000000000e+01 2.601539406913123131e-01 1.118111403361464057e-01 8.276430903123661864e-02
5.000000000000000000e+01 3.149676237964420533e-01 1.664847381591134656e-01 6.529120322040707358e-02
5.100000000000000000e+01 5.313292863660482590e-01 4.076193495247067422e-01 2.197325527882225127e-01
5.200000000000000000e+01 1.467241572868099864e-01 6.469604711332631319e-02 3.946873347351785577e-02
5.300000000000000000e+01 1.767996226750526978e-01 7.798867978058109107e-02 5.861430445484290541e-02
5.400000000000000000e+01 3.026872379892434073e-01 1.526107993678622876e-01 9.753864415392984877e-02
5.500000000000000000e+01 1.541819452774299826e-01 8.933075709021964794e-02 4.717808205851224679e-02
5.600000000000000000e+01 1.570710854333804418e-01 8.254580186663881824e-02 6.613761638204099236e-02
5.700000000000000000e+01 1.671551801446206909e-01 8.342537185317992765e-02 6.612916792756121098e-02
5.800000000000000000e+01 1.237492266512037198e-01 8.534570727743337470e-02 4.033528046184158694e-02
5.900000000000000000e+01 1.474228327390427751e-01 9.534785098724282704e-02 7.829055550950263231e-02
6.000000000000000000e+01 1.078598690164582902e-01 1.174204862172688602e-01 4.722492822539443164e-02
6.100000000000000000e+01 2.649338399513766484e-01 1.139403162266606762e-01 8.495701811896315403e-02
6.200000000000000000e+01 1.617894174872572532e-01 7.868673689515884306e-02 6.547126363761530954e-02
6.300000000000000000e+01 3.216931842614595971e-01 1.912863049225089207e-01 1.221506520604517532e-01
6.400000000000000000e+01 3.212285658931476884e-01 1.957860027245215129e-01 1.668475634853128775e-01
6.500000000000000000e+01 1.820632736478549341e-01 7.700781656093487471e-02 5.839089778686237797e-02
6.600000000000000000e+01 1.802160124443466793e-01 5.598884999011189550e-02 5.608712613297906630e-02
6.700000000000000000e+01 2.208249797973812212e-01 1.049728592744039873e-01 1.029962947763348735e-01
6.800000000000000000e+01 1.787259687979016187e-01 4.177014959514004089e-02 4.704806077938025050e-02
6.900000000000000000e+01 1.535309475070093244e-01 6.376878618377501695e-02 3.549118727297700948e-02
7.000000000000000000e+01 2.249811962310477864e-01 8.854850479069269198e-02 7.847876719564518544e-02
7.100000000000000000e+01 1.739362642176365270e-01 5.157600599506744626e-02 5.703696798526568246e-02
7.200000000000000000e+01 2.269925770792460273e-01 1.119874911251636379e-01 1.124343824308371848e-01
7.300000000000000000e+01 2.163317998019868849e-01 7.387272978850882577e-02 5.391851249543234970e-02
7.400000000000000000e+01 3.148351845496845103e-01 1.678920684405815211e-01 1.034836170130906396e-01
7.500000000000000000e+01 3.131078202359365292e-01 1.620774249653225141e-01 8.615190925346762063e-02
7.600000000000000000e+01 2.087365577764128399e-01 8.026864517888915307e-02 7.183652699386450236e-02
7.700000000000000000e+01 2.974547758323596858e-01 1.406795373573473951e-01 1.053616165989404163e-01
7.800000000000000000e+01 3.105363249990316654e-01 1.592358660073912580e-01 6.258860954034466129e-02
7.900000000000000000e+01 3.922261639063510663e-01 2.514468282739617533e-01 1.313571060540665303e-01
8.000000000000000000e+01 1.925037827535695523e-01 4.349221425616170422e-02 4.597546021065482269e-02
8.100000000000000000e+01 1.971927187370015044e-01 4.687054289908096361e-02 4.624002535582029394e-02
8.200000000000000000e+01 1.607428921186871973e-01 6.767581674068712250e-02 5.018131427197031896e-02
8.300000000000000000e+01 1.714969338000764676e-01 9.034017010573559825e-02 6.516911989956090945e-02
8.400000000000000000e+01 3.361402147925212636e-01 1.922113670039758138e-01 9.423934510920854712e-02
8.500000000000000000e+01 1.959375506433251313e-01 6.362138298178288132e-02 5.388567024964465574e-02
8.600000000000000000e+01 2.319187459783606797e-01 7.278259335275079345e-02 5.725044330130071163e-02
8.700000000000000000e+01 2.273449877429600530e-01 8.325853697245472196e-02 7.862652589645423296e-02
8.800000000000000000e+01 2.609827309363050296e-01 1.025574516323569385e-01 6.728867598957864737e-02
8.900000000000000000e+01 2.130201580438826903e-01 1.135613425592786885e-01 1.040235637129743040e-01
9.000000000000000000e+01 1.773257904146965380e-01 8.202266927268753172e-02 6.911114729448791794e-02
9.100000000000000000e+01 2.804248132370000257e-01 1.401936527327662108e-01 1.094459988521112315e-01
9.200000000000000000e+01 1.725125385805406086e-01 4.492969892648388669e-02 3.692942813334124802e-02
9.300000000000000000e+01 1.781076755857853300e-01 5.553033296408171199e-02 4.721491555074036617e-02
9.400000000000000000e+01 1.337224794833629382e-01 8.572446357688563723e-02 3.419313740620137654e-02
9.500000000000000000e+01 1.241369268558566719e-01 9.839800531459436117e-02 4.912039644252770565e-02
9.600000000000000000e+01 1.712107694948613590e-01 4.946638351355472224e-02 4.547493306199351659e-02
9.700000000000000000e+01 2.551592954564808613e-01 9.514156269805093546e-02 6.841875800269531238e-02
9.800000000000000000e+01 1.923745128386925851e-01 6.933230174467054641e-02 5.685023796601997026e-02
9.900000000000000000e+01 1.909062795580618588e-01 9.771868291188054445e-02 9.121718339466244885e-02
1.000000000000000000e+02 1.420747790476483974e-01 8.137459529864980723e-02 4.498364789568828903e-02
1.010000000000000000e+02 2.263575673099562091e-01 9.220306770686993725e-02 8.875605387903456878e-02
1.020000000000000000e+02 1.974979386801991033e-01 6.556572353015777121e-02 5.380867531579013041e-02
1.030000000000000000e+02 2.191082011512464067e-01 1.060422451505530911e-01 9.519150461786209105e-02
1.040000000000000000e+02 1.508001695052163804e-01 5.292427955835684455e-02 2.847169219519203945e-02
1.050000000000000000e+02 1.366882535594755865e-01 9.730451388435588933e-02 6.380750648807351211e-02
1.060000000000000000e+02 1.008005525264617230e-01 1.308953745058838158e-01 4.138808689839126170e-02
1.070000000000000000e+02 2.221560156695583377e-01 8.306666375884962095e-02 8.163664688951735582e-02
1.080000000000000000e+02 1.502570929146813672e-01 7.833188285298953168e-02 5.329799416664079970e-02
1.090000000000000000e+02 2.132564816043850953e-01 6.911635683651849715e-02 6.796474669125454615e-02
1.100000000000000000e+02 1.620066944826834554e-01 7.818936551216604247e-02 5.342126436140461759e-02
1.110000000000000000e+02 1.380344275758646488e-01 8.581395006575988360e-02 3.876617408848944540e-02
1.120000000000000000e+02 2.111649847989228168e-01 5.167603107841578503e-02 4.474228452918702081e-02
1.130000000000000000e+02 1.704375726089392418e-01 8.331885785289196156e-02 7.336682812449152324e-02
1.140000000000000000e+02 1.723319857955951662e-01 4.419675592235242784e-02 4.192550928376926472e-02
1.150000000000000000e+02 1.866073557631498514e-01 6.624391913897247075e-02 5.330398752837889331e-02
1.160000000000000000e+02 2.936065615106036031e-01 1.527140741449608541e-01 1.249992076777991373e-01
1.170000000000000000e+02 1.546574574277517211e-01 8.383842700448353169e-02 5.376060864684263640e-02
1.180000000000000000e+02 2.296419128909520935e-01 1.016662142706892674e-01 9.616589354548740753e-02
1.190000000000000000e+02 1.932266997441421663e-01 9.871733324152344446e-02 7.168681733048476445e-02
1.200000000000000000e+02 2.266678924121061922e-01 9.627879822538056021e-02 8.413612894247415874e-02
1.210000000000000000e+02 1.835099698194583295e-01 5.169585096160513038e-02 5.341928698897414896e-02
1.220000000000000000e+02 2.381774243773571165e-01 8.819220768302807323e-02 7.488467110877369826e-02
1.230000000000000000e+02 1.932118756174970309e-01 6.469795280686327366e-02 6.408295526124452302e-02
1.240000000000000000e+02 2.009780968553799840e-01 9.439332743622329269e-02 8.521596851534472827e-02
1.250000000000000000e+02 2.024122760195286586e-01 5.162960861099416543e-02 4.502307829600390998e-02
1.260000000000000000e+02 2.424736453038714157e-01 9.504597398849054524e-02 7.720444735162615424e-02
1.270000000000000000e+02 2.673366150509660644e-01 1.134601604370923666e-01 7.690142207370144478e-02
1.280000000000000000e+02 2.331051358541146590e-01 9.178257517912793984e-02 8.176396966124944987e-02
1.290000000000000000e+02 2.917869116010821107e-01 1.332967746275401377e-01 7.844052434645637506e-02
1.300000000000000000e+02 2.760447265836588615e-01 1.373673966749208164e-01 1.181404697088835193e-01
1.310000000000000000e+02 2.219579993096695847e-01 8.024708946061615000e-02 7.621137941688470308e-02
1.320000000000000000e+02 2.287598391511038443e-01 1.076375296614079380e-01 9.561952776117066399e-02
1.330000000000000000e+02 2.698002030289843867e-01 1.202136308580281920e-01 8.045236885684663164e-02
1.340000000000000000e+02 2.548431782437099447e-01 1.024698474290903077e-01 7.994264797214653551e-02
1.350000000000000000e+02 2.226916888563816588e-01 8.229325834808057238e-02 7.117823173147207194e-02
1.360000000000000000e+02 1.793394875847619807e-01 8.489470872181223426e-02 6.897642044423726859e-02
1.370000000000000000e+02 2.779611964882616193e-01 1.614445135404028731e-01 1.459789793965976801e-01
1.380000000000000000e+02 2.467227068985022309e-01 1.047099178904882522e-01 9.663836230536428096e-02
1.390000000000000000e+02 2.879372970803768528e-01 1.307276259403095664e-01 8.797992928134955315e-02
1.400000000000000000e+02 1.739996724622324686e-01 7.509180899810256882e-02 6.999983208980342653e-02
1.410000000000000000e+02 2.540623383353595166e-01 1.625004373522974943e-01 1.523188279129707723e-01
1.420000000000000000e+02 2.315708016620695864e-01 1.381055983980607749e-01 1.234954625240583387e-01
1.430000000000000000e+02 2.538682153256639484e-01 1.065294138489732145e-01 8.824050633253441300e-02
1.440000000000000000e+02 1.926632987205510739e-01 5.014536121709720767e-02 4.572702540996508025e-02
1.450000000000000000e+02 1.412367685631678582e-01 8.783038370916891602e-02 4.432591827380880090e-02
1.460000000000000000e+02 1.899132625397540186e-01 8.440501916344311795e-02 6.464942540654119996e-02
1.470000000000000000e+02 1.875517529595665256e-01 5.767343482813781785e-02 4.972856274511405078e-02
1.480000000000000000e+02 1.780872661540634505e-01 8.045180408577655429e-02 8.065863054724783932e-02
1.490000000000000000e+02 1.227343345659180629e-01 1.200003926924584352e-01 5.265801745253445576e-02


==> Data/grads_plus_errorterm_0.9_nasnet_lower_w2.txt <==
1.000000000000000000e+00 2.858614564836111649e-01 1.378434295598881809e-01 8.408292076957964156e-02
2.000000000000000000e+00 2.541023462028441093e-01 9.180828042518765497e-02 7.649644252325885074e-02
3.000000000000000000e+00 2.739716787794170827e-01 1.121330347655909443e-01 6.297546095982833880e-02
4.000000000000000000e+00 2.829293858443504006e-01 1.282305379506668286e-01 8.082271293637585674e-02
5.000000000000000000e+00 5.742677178869716181e-01 4.598025595141517208e-01 1.785445015512847622e-01
6.000000000000000000e+00 6.630497025566658431e-01 5.475389778099585270e-01 2.508431409712859050e-01
7.000000000000000000e+00 7.002923561796686736e-01 5.806148134374181646e-01 2.429759683103421553e-01
8.000000000000000000e+00 7.831413436615705104e-01 5.809672744715488335e-01 3.653498364208838112e-01
9.000000000000000000e+00 7.544511280009956744e-01 6.134494475862800611e-01 3.253953068130405191e-01
1.000000000000000000e+01 6.635018784527614288e-01 3.575336762867076801e-01 1.125037793697196836e-01
1.100000000000000000e+01 7.587887374451481870e-01 5.999574494226096455e-01 3.542614868747704926e-01
1.200000000000000000e+01 7.423523227404796865e-01 6.066419483295303339e-01 3.236963646893579738e-01
1.300000000000000000e+01 7.208486217457132916e-01 4.842713814688372476e-01 2.295815778088836911e-01
1.400000000000000000e+01 8.549775111783023407e-01 7.134012357493366707e-01 4.349435440801421304e-01
1.500000000000000000e+01 5.473550421210482408e-01 4.533301159641642264e-01 1.373209274108142253e-01
1.600000000000000000e+01 6.588455302116165146e-01 5.486549166233255503e-01 2.224239424033686852e-01
1.700000000000000000e+01 5.032208769672195103e-01 3.900803809479994610e-01 1.170517621272448572e-01
1.800000000000000000e+01 4.754380881768012213e-01 3.269176852346236672e-01 6.660249081913124924e-02
1.900000000000000000e+01 5.448146658981978252e-01 3.588090527156364007e-01 1.076189461427472238e-01
2.000000000000000000e+01 7.422649438672074274e-01 4.199438050283127444e-01 2.139210381869914579e-01
2.100000000000000000e+01 8.460909834128530482e-01 6.892390533914529716e-01 4.105340570842858083e-01
2.200000000000000000e+01 8.111345354973125144e-01 5.546412303505723340e-01 3.461000017532133710e-01
2.300000000000000000e+01 8.311728721784891194e-01 7.014787300382104851e-01 3.589124735678280720e-01
2.400000000000000000e+01 7.012551455834976633e-01 4.714826623718479937e-01 1.907446495421275257e-01
2.500000000000000000e+01 7.615431373258587655e-01 6.434878127503149692e-01 3.844458736130426657e-01
2.600000000000000000e+01 7.339700216953429779e-01 5.952307509098766491e-01 2.670072510542843558e-01
2.700000000000000000e+01 7.048866682930378103e-01 6.047823446433131522e-01 2.309566546704086010e-01
2.800000000000000000e+01 7.136861893660488843e-01 5.835906774687881216e-01 2.705753120977796855e-01
2.900000000000000000e+01 6.701783528709007731e-01 5.500858573451488098e-01 2.005622724895838871e-01
3.000000000000000000e+01 5.633223082344764876e-01 4.360089104263598081e-01 1.888500011937052636e-01
3.100000000000000000e+01 5.709329516178083264e-01 4.565591280743533931e-01 1.204754930663253787e-01
3.200000000000000000e+01 5.304507194220601241e-01 4.303387135574787137e-01 1.328331386524680136e-01
3.300000000000000000e+01 5.095884448847526338e-01 3.843637011011111770e-01 1.101483606310082741e-01
3.400000000000000000e+01 5.788858113294668151e-01 4.697878335343187994e-01 2.516010264106032790e-01
3.500000000000000000e+01 8.015649225801662059e-01 6.571379499441891703e-01 3.235944695586673303e-01
3.600000000000000000e+01 9.507206951513541560e-01 8.206223740001015177e-01 5.299503993924328249e-01
3.700000000000000000e+01 8.171631609503822169e-01 6.556565692097590103e-01 3.259431251852438205e-01
3.800000000000000000e+01 8.003001250394655708e-01 6.829725457914257447e-01 2.761473385730447982e-01
3.900000000000000000e+01 6.969894277803515559e-01 3.783083023270259471e-01 1.704906583369535100e-01
4.000000000000000000e+01 7.364215399213044355e-01 5.938865961698421847e-01 2.336284942403856757e-01
4.100000000000000000e+01 6.966610579880784249e-01 5.823972897849938324e-01 2.132495896412027747e-01
4.200000000000000000e+01 7.651572031969975374e-01 6.058727521714396547e-01 2.704807025832964840e-01
4.300000000000000000e+01 7.777500072159240219e-01 6.404904043527238633e-01 2.778153206468345071e-01
4.400000000000000000e+01 9.617764764411127487e-01 8.988689427348535155e-01 4.899557304021290305e-01
4.500000000000000000e+01 4.874567122541449971e-01 3.357452522992575572e-01 1.153026172304760788e-01
4.600000000000000000e+01 5.223322378291086476e-01 4.074635812336111496e-01 1.517386755343208826e-01
4.700000000000000000e+01 5.087223007883088233e-01 3.802057567847301200e-01 1.049878293387278144e-01
4.800000000000000000e+01 5.798037575212521277e-01 4.733835246556039045e-01 1.512070566268891025e-01
4.900000000000000000e+01 6.416509651893276267e-01 5.639940259556734947e-01 2.601708310120038337e-01
5.000000000000000000e+01 8.319502576408404071e-01 6.473343444247474654e-01 3.886447744813023020e-01
5.100000000000000000e+01 8.794229622255148593e-01 7.824215682541892924e-01 4.009958485092682823e-01
5.200000000000000000e+01 6.998678786252321427e-01 4.803249387452179775e-01 1.602091394828471516e-01
5.300000000000000000e+01 8.512064750245655897e-01 7.601592990841360420e-01 4.424007629018595900e-01
5.400000000000000000e+01 8.818188596179145078e-01 7.653639359897553840e-01 4.689718327653897290e-01
5.500000000000000000e+01 6.382673284491606758e-01 5.304071012480737757e-01 1.489602215158795373e-01
5.600000000000000000e+01 7.549798759001026260e-01 6.697364175720101898e-01 2.789384671046276076e-01
5.700000000000000000e+01 6.319654319818815980e-01 4.983393573027966039e-01 1.760723111345665060e-01
5.800000000000000000e+01 5.844666575209670478e-01 4.636835800094526450e-01 1.874519291523449593e-01
5.900000000000000000e+01 6.046591106806915583e-01 4.723180900743330080e-01 2.012619760394251667e-01
6.000000000000000000e+01 4.693845087630328927e-01 3.031531091552749357e-01 1.206848749825631534e-01
6.100000000000000000e+01 5.057758166760983887e-01 3.953299029566162970e-01 1.444190128895645187e-01
6.200000000000000000e+01 4.597534886433934931e-01 3.008556114856529851e-01 1.093996967322678621e-01
6.300000000000000000e+01 5.271312652740828275e-01 4.025495167395726770e-01 1.302254093249283484e-01
6.400000000000000000e+01 4.693574252975503680e-01 3.338553193931833030e-01 6.006675931476870151e-02
6.500000000000000000e+01 1.079431563436708652e+00 9.419401261809753345e-01 7.075347930588179457e-01
6.600000000000000000e+01 8.569336834618472842e-01 7.432733123639891915e-01 4.365068649533720424e-01
6.700000000000000000e+01 6.925612460717667229e-01 5.158140800834406514e-01 2.423859257543834467e-01
6.800000000000000000e+01 8.728067299474849827e-01 7.367763553607480365e-01 4.405436632646869133e-01
6.900000000000000000e+01 7.188684838210096517e-01 4.854955413527904939e-01 2.412802205083459661e-01
7.000000000000000000e+01 6.941711087658976043e-01 5.728729410842230418e-01 1.782695107983199301e-01
7.100000000000000000e+01 7.190455370467291329e-01 5.985032825579692517e-01 2.180163176507372291e-01
7.200000000000000000e+01 7.749744156651084959e-01 6.724291783531869404e-01 2.989125745486422847e-01
7.300000000000000000e+01 6.803850303490340812e-01 5.946066534817766591e-01 1.137082450636755920e-01
7.400000000000000000e+01 6.238255786861023333e-01 4.688677032501266662e-01 9.671761485019167437e-02
7.500000000000000000e+01 4.456905719400025556e-01 3.100454657619985399e-01 1.401160942949754296e-01
7.600000000000000000e+01 4.358900965475616673e-01 3.309191232307915342e-01 1.262028078045919210e-01
7.700000000000000000e+01 4.771779176439220338e-01 3.763720872584210286e-01 7.896639827449107585e-02
7.800000000000000000e+01 4.810074109481235483e-01 3.611539348140079819e-01 1.302060022707730580e-01
7.900000000000000000e+01 4.234457599838907238e-01 2.782096782095072607e-01 8.168690656889791846e-02
8.000000000000000000e+01 7.024172918656992337e-01 5.701020075571252566e-01 2.458388474228147547e-01
8.100000000000000000e+01 7.080073863838334258e-01 4.891723035622820293e-01 2.042859586396618132e-01
8.200000000000000000e+01 6.596395259030232161e-01 4.899139648274750125e-01 1.856444039682756952e-01
8.300000000000000000e+01 8.144383371913130887e-01 6.756991979603945708e-01 2.534232906778328132e-01
8.400000000000000000e+01 6.737597268674755391e-01 5.193662837245193176e-01 1.330896320152779588e-01
8.500000000000000000e+01 6.523422540421849325e-01 5.566040101341462876e-01 2.254072997726702665e-01
8.600000000000000000e+01 7.918727341576432543e-01 7.090107114156152246e-01 3.407779101011570999e-01
8.700000000000000000e+01 6.934839419458347365e-01 5.955224474101847854e-01 1.562665642192699045e-01
8.800000000000000000e+01 7.086461280386281425e-01 6.053773177817992623e-01 1.638498351107264828e-01
8.900000000000000000e+01 6.282610206074998871e-01 4.679650260366474135e-01 1.388945739692956649e-01
9.000000000000000000e+01 5.342984423628547308e-01 4.131147694296132267e-01 1.570329773523649330e-01
9.100000000000000000e+01 5.125125092658466830e-01 3.857911956557142363e-01 1.559704451304268769e-01
9.200000000000000000e+01 5.264158215101827354e-01 3.959079905292105517e-01 1.087455798991116551e-01
9.300000000000000000e+01 5.377223476243271350e-01 4.120455731107700581e-01 1.573958109217412915e-01
9.400000000000000000e+01 5.262012716679309587e-01 4.100009820427258367e-01 1.135401261895545993e-01
9.500000000000000000e+01 7.466354101803601706e-01 5.871556891068588913e-01 1.732560226261181668e-01
9.600000000000000000e+01 8.273184041884140694e-01 6.711983074321479226e-01 2.741620705209890652e-01
9.700000000000000000e+01 7.835856038327776441e-01 5.879359485552332343e-01 2.827566615537351891e-01
9.800000000000000000e+01 7.071377644533013429e-01 5.471542001079784390e-01 1.948434629794823791e-01
9.900000000000000000e+01 7.101811227786940517e-01 5.175320003236900668e-01 2.108674511667917861e-01
1.000000000000000000e+02 7.113475451386604975e-01 5.994308058324551158e-01 2.199998284806875537e-01
1.010000000000000000e+02 6.555634136098015263e-01 5.388891747767503571e-01 2.457502744819482221e-01
1.020000000000000000e+02 6.775732298557129996e-01 6.026372851982980672e-01 1.360851203037488077e-01
1.030000000000000000e+02 6.091036065490592621e-01 4.919046765273930588e-01 9.378280003047403945e-02
1.040000000000000000e+02 6.406146415785832771e-01 5.437523997492710315e-01 1.245304675123587723e-01
1.050000000000000000e+02 5.366716806037672427e-01 3.993036083117046942e-01 1.451556787850356856e-01
1.060000000000000000e+02 4.984305774815102619e-01 3.845327285162952191e-01 7.819850501066567816e-02
1.070000000000000000e+02 5.229934001741978200e-01 4.082132443283466583e-01 1.199128491014892217e-01
1.080000000000000000e+02 4.812643991334035198e-01 3.364904230311237532e-01 8.693290009269877272e-02
1.090000000000000000e+02 4.275598482271871781e-01 2.920615008754731678e-01 7.192123509942961734e-02
1.100000000000000000e+02 6.819648976844302490e-01 5.118223315336434265e-01 1.465584304281874195e-01
1.110000000000000000e+02 7.174002471126830205e-01 5.860535449372690220e-01 1.501704841566568471e-01
1.120000000000000000e+02 7.299258301342517186e-01 5.600928233853372795e-01 2.189789357074437837e-01
1.130000000000000000e+02 9.073028905361266716e-01 7.316901084044438175e-01 4.954303118904515024e-01
1.140000000000000000e+02 8.790977934659882642e-01 7.385829012844654651e-01 3.729181657825281215e-01
1.150000000000000000e+02 5.962477751581758412e-01 4.623205337343100352e-01 1.191703787280708193e-01
1.160000000000000000e+02 6.675672300279306137e-01 5.009363062752897333e-01 1.537398584495406340e-01
1.170000000000000000e+02 6.032886572630413724e-01 4.856859587390466859e-01 1.016272825740705404e-01
1.180000000000000000e+02 6.754824048078417187e-01 5.803390009370210656e-01 1.374316930578918516e-01
1.190000000000000000e+02 7.744813279882782897e-01 6.694330658712800419e-01 3.130493689787385292e-01
1.200000000000000000e+02 5.026603355336997092e-01 3.834876374501464680e-01 9.418046035012003769e-02
1.210000000000000000e+02 4.495257926598342779e-01 3.201140409023979783e-01 1.221864156844167937e-01
1.220000000000000000e+02 4.610359151782034703e-01 3.103291712915086653e-01 8.558270823214585155e-02
1.230000000000000000e+02 4.748127083500690016e-01 3.504403041763471949e-01 1.311683349332621318e-01
1.240000000000000000e+02 4.934111850496282203e-01 3.854466170369019729e-01 1.333745622623495053e-01
1.250000000000000000e+02 8.153399873562258149e-01 7.087997225500499709e-01 3.285547372642376174e-01
1.260000000000000000e+02 9.663200460745489107e-01 8.447618395286196069e-01 5.134300139589684786e-01
1.270000000000000000e+02 8.882583216594862607e-01 7.115898212901696773e-01 3.930527742840804195e-01
1.280000000000000000e+02 7.390243774306274327e-01 5.297859017662669423e-01 3.432676291922634459e-01
1.290000000000000000e+02 6.250142995205811847e-01 4.317081933830786977e-01 2.215012892219859753e-01
1.300000000000000000e+02 6.263905871957675675e-01 5.111033242269350518e-01 1.049538539232895834e-01
1.310000000000000000e+02 5.998186010755380826e-01 5.031173213415534029e-01 1.767998996491246533e-01
1.320000000000000000e+02 6.353768837343580778e-01 5.346784737701610890e-01 1.754375473292152932e-01
1.330000000000000000e+02 5.859667017017071711e-01 4.644683188613856206e-01 1.547853183422660539e-01
1.340000000000000000e+02 5.530702523620383282e-01 4.138142552057719747e-01 1.369338394290043337e-01
1.350000000000000000e+02 4.791198069663716308e-01 3.241180555626454463e-01 9.373109700003115496e-02
1.360000000000000000e+02 4.721508121166466121e-01 3.501364967388801985e-01 7.506130563501142716e-02
1.370000000000000000e+02 4.721275561826503431e-01 3.368027280690293335e-01 6.444695137929953854e-02
1.380000000000000000e+02 4.371651210636833818e-01 2.963843642446072346e-01 6.639394498772595299e-02
1.390000000000000000e+02 4.358307450505020109e-01 2.627246410784813690e-01 8.494385552617439439e-02
1.400000000000000000e+02 7.702448995789733521e-01 6.297131837193249426e-01 2.909588752991617566e-01
1.410000000000000000e+02 6.969961831048765433e-01 5.094243223652634711e-01 2.025046617598554033e-01
1.420000000000000000e+02 7.670791077588526852e-01 5.811516570541134241e-01 2.833339932841859032e-01
1.430000000000000000e+02 7.513051673716569789e-01 5.979505899812946890e-01 1.377723967442577024e-01
1.440000000000000000e+02 7.737273497969330283e-01 5.665316546920898810e-01 2.801174326381178359e-01
1.450000000000000000e+02 6.464166577100290967e-01 4.662585494257293073e-01 8.796473475791748153e-02
1.460000000000000000e+02 5.923001454838949797e-01 4.718678039349320508e-01 1.269470306533510007e-01
1.470000000000000000e+02 7.035771215213892926e-01 5.772204212581480975e-01 2.366472968422740908e-01
1.480000000000000000e+02 7.091119536395361633e-01 5.922202393008608734e-01 1.819169676583096973e-01
1.490000000000000000e+02 6.672383562878161367e-01 5.610914061328554636e-01 1.752407693413175205e-01


==> Data/grads_plus_errorterm_0.9_nasnet_middle_w2.txt <==
1.000000000000000000e+00 1.729127323020718254e-01 6.948961336464001826e-02 4.177866098526034772e-02
2.000000000000000000e+00 1.443290493897967930e-01 8.988800006194193337e-02 5.717461123844263388e-02
3.000000000000000000e+00 2.051904771524958593e-01 5.746739462413395089e-02 6.185146845047515690e-02
4.000000000000000000e+00 1.654468254277997874e-01 5.992792783956218255e-02 4.179049366743656235e-02
5.000000000000000000e+00 5.611837637784401478e-01 4.028388458406517159e-01 1.861312796392937674e-01
6.000000000000000000e+00 5.172624499996117953e-01 3.650387226074333080e-01 1.979091870544486265e-01
7.000000000000000000e+00 7.108704261458589357e-01 5.634150798660200188e-01 3.013268163711521064e-01
8.000000000000000000e+00 7.796251178854669561e-01 6.007045326586699652e-01 4.367784981955279422e-01
9.000000000000000000e+00 7.816357624253162939e-01 6.951009865949792088e-01 4.575616771550055639e-01
1.000000000000000000e+01 7.526497552426021365e-01 6.400584073673528662e-01 4.211989625155748151e-01
1.100000000000000000e+01 5.223277734986028209e-01 4.017023546428254432e-01 1.858792595636560019e-01
1.200000000000000000e+01 4.409271684335916430e-01 3.074022894831748842e-01 1.483212772474735985e-01
1.300000000000000000e+01 5.356102585840838426e-01 4.193480716057152446e-01 1.768212528712526377e-01
1.400000000000000000e+01 4.303844205476609619e-01 2.848496576907602607e-01 8.719747514057309135e-02
1.500000000000000000e+01 5.933931416884418164e-01 3.917127420099999480e-01 1.807833093237523614e-01
1.600000000000000000e+01 5.651267727817884667e-01 4.210388277684053993e-01 1.843371053691889860e-01
1.700000000000000000e+01 5.279877308901936850e-01 3.873424232313007476e-01 1.230418610298235349e-01
1.800000000000000000e+01 6.058931628651098578e-01 4.741712709814043247e-01 1.624981429115770482e-01
1.900000000000000000e+01 5.333002652398947108e-01 4.157617949655324496e-01 1.585353925998699842e-01
2.000000000000000000e+01 6.032248734476077789e-01 5.003841846582657293e-01 2.644738496308428610e-01
2.100000000000000000e+01 4.812245764732415165e-01 3.405379555774057376e-01 1.103365195313540520e-01
2.200000000000000000e+01 4.631888113353043179e-01 3.102117613517689221e-01 9.027635440724163240e-02
2.300000000000000000e+01 4.441650700445097244e-01 3.146891255726114722e-01 1.238777980758207081e-01
2.400000000000000000e+01 4.961152424644459380e-01 3.697121505761795102e-01 1.341304915665700037e-01
2.500000000000000000e+01 5.093827061205179474e-01 3.608422357541727354e-01 1.153686422396366651e-01
2.600000000000000000e+01 5.851600744603109305e-01 4.252673540528984497e-01 1.390080474393699528e-01
2.700000000000000000e+01 6.273800391260913045e-01 5.358209171856262998e-01 2.807463930826574749e-01
2.800000000000000000e+01 6.102544292784103375e-01 4.669154819390035072e-01 1.964194791346845215e-01
2.900000000000000000e+01 6.324914462769968271e-01 4.908032302100494570e-01 1.900967445055438965e-01
3.000000000000000000e+01 5.101632021992055233e-01 3.778427263861821039e-01 1.181519445231445781e-01
3.100000000000000000e+01 6.068956540295165070e-01 4.476790100425415697e-01 1.827814039727178597e-01
3.200000000000000000e+01 5.578797316411633345e-01 4.037528365302494038e-01 1.175556821563471382e-01
3.300000000000000000e+01 6.009827555954415645e-01 4.544166173297226607e-01 1.577931144714184719e-01
3.400000000000000000e+01 5.618551254069538148e-01 4.091458065264437782e-01 1.272525881049033081e-01
3.500000000000000000e+01 5.266701443159174101e-01 3.433768535017332479e-01 8.333004281974462635e-02
3.600000000000000000e+01 7.336823971288378710e-01 6.391761008269287725e-01 2.982287098225618327e-01
3.700000000000000000e+01 4.882128904163708927e-01 3.528601051717371595e-01 9.687963025579653109e-02
3.800000000000000000e+01 4.386275883629048855e-01 3.232618754953948681e-01 1.034361493368551044e-01
3.900000000000000000e+01 5.287618313439307327e-01 3.906309126493502371e-01 1.274472741811219223e-01
4.000000000000000000e+01 5.656780930673033225e-01 4.650132778334438166e-01 3.021671142235622387e-01
4.100000000000000000e+01 4.944441302661923276e-01 3.527690054982410284e-01 9.056435881751373485e-02
4.200000000000000000e+01 4.526071496776728487e-01 2.485328235376018935e-01 6.694648012877112142e-02
4.300000000000000000e+01 5.629908599720638840e-01 3.843693620201091288e-01 1.461709569340212123e-01
4.400000000000000000e+01 5.821061895951719078e-01 4.870171152929292924e-01 2.166721469994327132e-01
4.500000000000000000e+01 6.169902038234996722e-01 5.176665618816671532e-01 2.916338961551434572e-01
4.600000000000000000e+01 4.570060130717283342e-01 3.168604939357943517e-01 1.271969649001146452e-01
4.700000000000000000e+01 4.286894224812431986e-01 2.997690359188261433e-01 1.518734109275307331e-01
4.800000000000000000e+01 3.989918193759144360e-01 2.470105674472717061e-01 1.009758286228250312e-01
4.900000000000000000e+01 4.624827958806448369e-01 2.998482413116683731e-01 9.419548348170596330e-02
5.000000000000000000e+01 2.913068349573939564e-01 1.390234398584271891e-01 5.581870835836045402e-02
5.100000000000000000e+01 2.969550173932634651e-01 1.481296281020379468e-01 8.170925858545301235e-02
5.200000000000000000e+01 2.856994624188597398e-01 1.265136568657432015e-01 6.244974104403288456e-02
5.300000000000000000e+01 4.009593415217715395e-01 2.792215212594851281e-01 1.911692895234841094e-01
5.400000000000000000e+01 2.890066519636336762e-01 1.409074550429029460e-01 6.982233464760874420e-02
5.500000000000000000e+01 3.983197719549150806e-01 2.387452781301041549e-01 4.725957729665074269e-02
5.600000000000000000e+01 3.906646968859765479e-01 2.422590851657984712e-01 7.943106732599987396e-02
5.700000000000000000e+01 4.009146196826864905e-01 2.556036580552805693e-01 8.426436379314827807e-02
5.800000000000000000e+01 3.735027395523993765e-01 2.187530702334140875e-01 7.325966338295111790e-02
5.900000000000000000e+01 4.006737402838928541e-01 2.675018243424620024e-01 9.370497060027080383e-02
6.000000000000000000e+01 3.329886082904164879e-01 1.644209371104433381e-01 5.457323132148408223e-02
6.100000000000000000e+01 3.662986140392711643e-01 2.194666692708941436e-01 8.919477606793400903e-02
6.200000000000000000e+01 3.605618412496857106e-01 2.115711987070252043e-01 8.866404954789722237e-02
6.300000000000000000e+01 4.482737251760897101e-01 2.851508126113031505e-01 5.266698537163508331e-02
6.400000000000000000e+01 2.840790088079144238e-01 1.319035782935601142e-01 5.244028814383851905e-02
6.500000000000000000e+01 4.579527740978858730e-01 3.130866018743662660e-01 1.658117348015942794e-01
6.600000000000000000e+01 5.672032071653807517e-01 4.634984691935256640e-01 2.968937813930686009e-01
6.700000000000000000e+01 3.282806056264966910e-01 1.984340665033385021e-01 7.151691537656094944e-02
6.800000000000000000e+01 3.225542327915870700e-01 1.578210370368024196e-01 4.154298207336446641e-02
6.900000000000000000e+01 2.880668975882849647e-01 1.405205125232228958e-01 4.906415226123558848e-02
7.000000000000000000e+01 4.228809720858680565e-01 3.010476433051908485e-01 1.674507688272261763e-01
7.100000000000000000e+01 3.476603041935739102e-01 1.807136759526923042e-01 6.843676396113826388e-02
7.200000000000000000e+01 3.774641862638070666e-01 2.364228611971712635e-01 8.766045378543321775e-02
7.300000000000000000e+01 3.790631604520394715e-01 2.613500406456625291e-01 1.421393274743117940e-01
7.400000000000000000e+01 3.312994212123861471e-01 1.984921839318134484e-01 7.142346746423988701e-02
7.500000000000000000e+01 3.340614959423714447e-01 1.864450274090534709e-01 7.211603249056888765e-02
7.600000000000000000e+01 2.812850995045967362e-01 1.197649246989146155e-01 4.459463846527679520e-02
7.700000000000000000e+01 3.284003538378984510e-01 1.952103014098408307e-01 8.793132173950567176e-02
7.800000000000000000e+01 3.319638981967391045e-01 1.916645555976348725e-01 7.703787128537127604e-02
7.900000000000000000e+01 3.692351024018974970e-01 2.192010390602440739e-01 7.557875381642421841e-02
8.000000000000000000e+01 3.967052401482185076e-01 2.507687224662074610e-01 1.160474770599555505e-01
8.100000000000000000e+01 3.457732533268106923e-01 2.133934303006651545e-01 9.616939290097645254e-02
8.200000000000000000e+01 3.670965528313746007e-01 2.436052334891224969e-01 1.017037781729263068e-01
8.300000000000000000e+01 3.197632987378660752e-01 1.506133974250138952e-01 6.015621851196446823e-02
8.400000000000000000e+01 3.566216997473897754e-01 2.177963348732943338e-01 8.935285904228869314e-02
8.500000000000000000e+01 3.314521766515654555e-01 1.811307080547122639e-01 6.318482137708611446e-02
8.600000000000000000e+01 3.108406030533946707e-01 1.644797067302466720e-01 5.592489093244478598e-02
8.700000000000000000e+01 3.646610815620565105e-01 1.965202026883947350e-01 7.039485243274566650e-02
8.800000000000000000e+01 4.756245715639914051e-01 3.170955004347990602e-01 8.320353391213994310e-02
8.900000000000000000e+01 3.751090345534278114e-01 2.278675401144573121e-01 9.037207929147955676e-02
9.000000000000000000e+01 3.461586936422731409e-01 1.854818587951374553e-01 6.882984023963854836e-02
9.100000000000000000e+01 4.256026303352819506e-01 2.919154613742621085e-01 1.054204706495365518e-01
9.200000000000000000e+01 3.523129253804157535e-01 1.858460257496032109e-01 7.565289661549338962e-02
9.300000000000000000e+01 4.045557558231418493e-01 2.577814680091635169e-01 1.247714108890061874e-01
9.400000000000000000e+01 3.702952387588361316e-01 2.468543157266999410e-01 1.040748405348916189e-01
9.500000000000000000e+01 3.540774486018166689e-01 2.151057176519728109e-01 9.987672390787588617e-02
9.600000000000000000e+01 3.198636533212619870e-01 1.798041531358451905e-01 7.616503900029976404e-02
9.700000000000000000e+01 2.818063669124079573e-01 1.318719347283299481e-01 7.123497965516223385e-02
9.800000000000000000e+01 2.955411193976255069e-01 1.289671819782203244e-01 5.843981326522414838e-02
9.900000000000000000e+01 2.352550113227597772e-01 5.900192017078265128e-02 6.789268810838487711e-02
1.000000000000000000e+02 3.142392661786483354e-01 1.736047406317006436e-01 6.866861464069001775e-02
1.010000000000000000e+02 3.934139026996567590e-01 2.459981661934032560e-01 9.429844713705320958e-02
1.020000000000000000e+02 4.274214436486164503e-01 3.206151522558733924e-01 1.474372208593617284e-01
1.030000000000000000e+02 5.432047030789153297e-01 4.128380148452518439e-01 2.101901487108855104e-01
1.040000000000000000e+02 3.924738189368163210e-01 2.401861164112412961e-01 8.460771612083166360e-02
1.050000000000000000e+02 3.237611975477980852e-01 1.695921914822089982e-01 6.530339129895305905e-02
1.060000000000000000e+02 6.361135685585792565e-01 5.080116378673954491e-01 2.172599591273677577e-01
1.070000000000000000e+02 3.027930242537077987e-01 1.536156565491028081e-01 5.672169123906628529e-02
1.080000000000000000e+02 5.938713907224341115e-01 4.446471560492968877e-01 2.097233005170631714e-01
1.090000000000000000e+02 3.519916499361380180e-01 2.170296382410708547e-01 1.002127618026584233e-01
1.100000000000000000e+02 4.136080193830204421e-01 2.504415071545913474e-01 1.139972578431211192e-01
1.110000000000000000e+02 3.484249213855215577e-01 2.006947919011090875e-01 9.616841880469639836e-02
1.120000000000000000e+02 3.117628529018063310e-01 1.492162532282680920e-01 4.654202485710099563e-02
1.130000000000000000e+02 3.626552450350000179e-01 1.810697444455239002e-01 5.620417331355309631e-02
1.140000000000000000e+02 3.371905647348599766e-01 1.711784120132698872e-01 5.130764961852904427e-02
1.150000000000000000e+02 2.994711157088796871e-01 1.476056041198421931e-01 7.731753019222346868e-02
1.160000000000000000e+02 3.101717195815047456e-01 1.532011014306666197e-01 7.147211270002631900e-02
1.170000000000000000e+02 2.709384675650975405e-01 1.130917247036024031e-01 6.609578047647823862e-02
1.180000000000000000e+02 4.241536600101407095e-01 2.745109322213624692e-01 1.053298294437306493e-01
1.190000000000000000e+02 2.691942721749407408e-01 1.281096414976404529e-01 8.554479990246441345e-02
1.200000000000000000e+02 3.029719898483645424e-01 1.418159469364853875e-01 5.081199408286467961e-02
1.210000000000000000e+02 2.878275376266269947e-01 1.358524605820752851e-01 7.095448300504017536e-02
1.220000000000000000e+02 2.685579163402319613e-01 8.712016611224042417e-02 4.240475150403289623e-02
1.230000000000000000e+02 3.996418782515983037e-01 2.507586931964196353e-01 1.011971559692034783e-01
1.240000000000000000e+02 3.089089854286194425e-01 1.476361422239350352e-01 4.554231300407933503e-02
1.250000000000000000e+02 3.553247200339285095e-01 2.111785008913526218e-01 8.732507802941628927e-02
1.260000000000000000e+02 3.181602235407590129e-01 1.643108424348398711e-01 9.635051439010597352e-02
1.270000000000000000e+02 3.023258831875381136e-01 1.525521383204441195e-01 7.256887128757742722e-02
1.280000000000000000e+02 3.728488253295066945e-01 2.139528570666418272e-01 7.676326794125981623e-02
1.290000000000000000e+02 2.879416308369592281e-01 1.291660004807816675e-01 5.574939327442053616e-02
1.300000000000000000e+02 2.300927725485108766e-01 6.874405149161851025e-02 6.153934322502064430e-02
1.310000000000000000e+02 2.527786255603624022e-01 7.858213960920294727e-02 5.366750830907392883e-02
1.320000000000000000e+02 2.327685771656584912e-01 8.543074247757592721e-02 5.963585845005363317e-02
1.330000000000000000e+02 2.327482074476045215e-01 6.909563902650522893e-02 4.541885063453050819e-02
1.340000000000000000e+02 2.648438962594449331e-01 1.477379668852421835e-01 1.152296142532844986e-01
1.350000000000000000e+02 4.688038271568503723e-01 3.227122815407849066e-01 1.490970980318282180e-01
1.360000000000000000e+02 2.928759144346101406e-01 1.309783482185356285e-01 7.340313120563456140e-02
1.370000000000000000e+02 2.431990642486991927e-01 7.915536109973067558e-02 4.070093724321215828e-02
1.380000000000000000e+02 2.461383706649384606e-01 6.621731125274628316e-02 6.338908916533995963e-02
1.390000000000000000e+02 2.344693910411929927e-01 7.209362878055233792e-02 5.137234715700252780e-02
1.400000000000000000e+02 1.891622817560470737e-01 3.366911501301942528e-02 3.741808022850185572e-02
1.410000000000000000e+02 2.601781863621937529e-01 1.240829268440744315e-01 9.480128546403905621e-02
1.420000000000000000e+02 5.913387219011503326e-01 4.590336891523691398e-01 2.609858260611349068e-01
1.430000000000000000e+02 2.289233783292921320e-01 6.869716778219157882e-02 5.412520676594752278e-02
1.440000000000000000e+02 4.543366432155316881e-01 2.654882254933553232e-01 1.092575563865826882e-01
1.450000000000000000e+02 3.490801547734757593e-01 1.849344419532310546e-01 9.585234017191671119e-02
1.460000000000000000e+02 4.076465175562974941e-01 2.641321459834187202e-01 1.111262240436421134e-01
1.470000000000000000e+02 3.064811082356242999e-01 1.477922357008625287e-01 6.810052878370972951e-02
1.480000000000000000e+02 4.431993178579452519e-01 3.230994470677413521e-01 1.817632421216059391e-01
1.490000000000000000e+02 2.383998727982418186e-01 8.537027607011499208e-02 7.236626488388039902e-02


==> Data/grads_plus_errorterm_0.9_nasnet_upper_w2.txt <==
1.000000000000000000e+00 4.085780923511901641e-02 2.082659897105857416e-01 3.657888516034443066e-02
2.000000000000000000e+00 6.647316075801416868e-02 1.916339781638536910e-01 5.650650702692289196e-02
3.000000000000000000e+00 7.070052813892800658e-02 1.818335059224295558e-01 4.939095565334381682e-02
4.000000000000000000e+00 4.359227073893314625e-02 1.944555635858515874e-01 2.922074810639242043e-02
5.000000000000000000e+00 4.851976842513984756e-01 3.659651937201093830e-01 1.049810611577655928e-01
6.000000000000000000e+00 4.781150600155520403e-01 3.300963484027836237e-01 7.981531451391472853e-02
7.000000000000000000e+00 5.931576121567717630e-01 4.953354316278564262e-01 2.545634395770841607e-01
8.000000000000000000e+00 3.739816974069282707e-01 1.943572712965183080e-01 1.360666772826530646e-01
9.000000000000000000e+00 4.612497551196131362e-01 3.308826067441285046e-01 1.274167369597979105e-01
1.000000000000000000e+01 5.424717095173682280e-01 4.142805805323742652e-01 1.360153295637607784e-01
1.100000000000000000e+01 5.137489119708458229e-01 3.921992044403487809e-01 1.881601683685084903e-01
1.200000000000000000e+01 4.726206005114835795e-01 3.303425583217307060e-01 1.211768852154072179e-01
1.300000000000000000e+01 5.798383252362933060e-01 4.795000578541228631e-01 1.701408207802130867e-01
1.400000000000000000e+01 4.622744134556820428e-01 3.078510499998569072e-01 1.228723264621019717e-01
1.500000000000000000e+01 4.322547748151515656e-01 3.123410062347248273e-01 9.799204661132074334e-02
1.600000000000000000e+01 4.234828797283421431e-01 3.008084371162893511e-01 8.969826399642703840e-02
1.700000000000000000e+01 2.370824194830954967e-01 6.922613906374847081e-02 4.656975898683921727e-02
1.800000000000000000e+01 4.025179333532918902e-01 2.484472636616117391e-01 5.493155817471846031e-02
1.900000000000000000e+01 4.440011576403756766e-01 2.890678245304775240e-01 9.466409091617981886e-02
2.000000000000000000e+01 3.474199205490229314e-01 2.106635758502360956e-01 7.985244620491623035e-02
2.100000000000000000e+01 3.287787897003842663e-01 1.756118488709544623e-01 9.156714547752663191e-02
2.200000000000000000e+01 2.893847168401426084e-01 1.489930282125864480e-01 6.758968371796568453e-02
2.300000000000000000e+01 3.075803925925718607e-01 1.469022288065996440e-01 4.479997453187607032e-02
2.400000000000000000e+01 3.032579900551704011e-01 1.382221579670644684e-01 5.108366459552684397e-02
2.500000000000000000e+01 4.200184027966592515e-01 2.835910323862692595e-01 9.927704879041943098e-02
2.600000000000000000e+01 4.841708813757981678e-01 3.552253840600526069e-01 1.290578066706707938e-01
2.700000000000000000e+01 3.348996716970885634e-01 1.758889245604593754e-01 9.639284719981235094e-02
2.800000000000000000e+01 4.393863194061612409e-01 3.193739493318559775e-01 1.847861938716876540e-01
2.900000000000000000e+01 3.480190902098000971e-01 2.016634266264914765e-01 7.325886504391446175e-02
3.000000000000000000e+01 3.890418533436827420e-01 2.194703701456119094e-01 1.125435771839077281e-01
3.100000000000000000e+01 3.212785797429002499e-01 1.656369877994381123e-01 8.831075899798977724e-02
3.200000000000000000e+01 3.064537110170922340e-01 1.533944061405585757e-01 6.109227070603828053e-02
3.300000000000000000e+01 3.620615855031061869e-01 2.337625948123243369e-01 1.671848689062499504e-01
3.400000000000000000e+01 3.274720194251528604e-01 1.836491850080266552e-01 1.231791527392600699e-01
3.500000000000000000e+01 3.137187520653271222e-01 1.569500883995516016e-01 5.403904327378351163e-02
3.600000000000000000e+01 3.279434978837689196e-01 1.424499678863096475e-01 4.696035643665889825e-02
3.700000000000000000e+01 4.015839365579204068e-01 2.531688446392560965e-01 1.309087285296365033e-01
3.800000000000000000e+01 2.428181618419830712e-01 9.287784866406885442e-02 7.406378626640099105e-02
3.900000000000000000e+01 2.711012960115434245e-01 1.099961474487485547e-01 6.607382971261425986e-02
4.000000000000000000e+01 3.098304805502266612e-01 1.895079851180732633e-01 1.511702249628525396e-01
4.100000000000000000e+01 1.913788202020349216e-01 5.971759468352937777e-02 6.192017297650347779e-02
4.200000000000000000e+01 2.628787309431997454e-01 1.069166155002250068e-01 7.934862510568280181e-02
4.300000000000000000e+01 3.624943403820815591e-01 2.181509982100287293e-01 1.208640632576975377e-01
4.400000000000000000e+01 2.299576202469099384e-01 6.865908878986061448e-02 4.768554588144582190e-02
4.500000000000000000e+01 2.754436543502406520e-01 1.179845351827659705e-01 7.380844121888413545e-02
4.600000000000000000e+01 2.130921286696640937e-01 6.043488461997530148e-02 5.375241986688603785e-02
4.700000000000000000e+01 1.884909157039940664e-01 7.617548548146267640e-02 6.252090501696776215e-02
4.800000000000000000e+01 2.278457952779633366e-01 7.213440023690449732e-02 7.225891283648916419e-02
4.900000000000000000e+01 2.014699739869809658e-01 4.850401638317175523e-02 4.309356675824674299e-02
5.000000000000000000e+01 1.327815153760606992e-01 7.076248608099602877e-02 3.064693071863947363e-02
5.100000000000000000e+01 1.285419384206338000e-01 9.863420865501425217e-02 5.741151314408697581e-02
5.200000000000000000e+01 1.036862287390901416e-01 1.316306180638114609e-01 5.772063375659202550e-02
5.300000000000000000e+01 1.453934436009927944e-01 9.520876696854624344e-02 5.435212693652834853e-02
5.400000000000000000e+01 1.376664004840172373e-01 8.152620647542661858e-02 3.806438267685716137e-02
5.500000000000000000e+01 2.611515180712635775e-01 1.116092996018466510e-01 8.919905994050596199e-02
5.600000000000000000e+01 2.011159511958498514e-01 4.460426047453266984e-02 4.016774256087301403e-02
5.700000000000000000e+01 3.583792160450497422e-01 2.409315946758970872e-01 1.765880261954322072e-01
5.800000000000000000e+01 1.987311081828996573e-01 6.120038728838866210e-02 5.115849526089306931e-02
5.900000000000000000e+01 1.668417085776702780e-01 6.319713752514521943e-02 5.034975768465305840e-02
6.000000000000000000e+01 1.922594785788022953e-01 5.640245478935970724e-02 5.924040232250689375e-02
6.100000000000000000e+01 1.678030530431193768e-01 6.402648456804478638e-02 6.329389876089096256e-02
6.200000000000000000e+01 1.366176915773742728e-01 9.473121855205873798e-02 4.865673902619774976e-02
6.300000000000000000e+01 3.099476782412183273e-01 1.896176168862218903e-01 1.504136556310835260e-01
6.400000000000000000e+01 1.209396786573836841e-01 9.666436565582142704e-02 4.454082830249692787e-02
6.500000000000000000e+01 2.083981564678524245e-01 7.434590057818116215e-02 6.896168172681478581e-02
6.600000000000000000e+01 1.831774668184739940e-01 8.066185495693389829e-02 8.127356562116389016e-02
6.700000000000000000e+01 1.984051781029394501e-01 6.796012252193331382e-02 6.741380259118058549e-02
6.800000000000000000e+01 1.414737830084443759e-01 7.369698839335619978e-02 4.314922887215758007e-02
6.900000000000000000e+01 1.874867054987683912e-01 5.371167546610525895e-02 5.562259146360845619e-02
7.000000000000000000e+01 2.447607396175814076e-01 1.353268620585802440e-01 1.187069808983525904e-01
7.100000000000000000e+01 1.756857160354065306e-01 8.046148438158656768e-02 6.101750508861471939e-02
7.200000000000000000e+01 2.119678759843660887e-01 5.518068731122199866e-02 6.035535134180861072e-02
7.300000000000000000e+01 1.687500795560109568e-01 5.000665181826092348e-02 4.607050589159478182e-02
7.400000000000000000e+01 1.361662927753909402e-01 8.195427929025093927e-02 3.742539994195699660e-02
7.500000000000000000e+01 1.653101538115175073e-01 8.441650132905988146e-02 5.327034684790030172e-02
7.600000000000000000e+01 1.499903262318047770e-01 6.997685318442467550e-02 3.743030978278753806e-02
7.700000000000000000e+01 1.452469891881745523e-01 8.178211364566784214e-02 4.983548556310828798e-02
7.800000000000000000e+01 1.656001373960607759e-01 6.819824093452253599e-02 5.016263687201436006e-02
7.900000000000000000e+01 1.607242009118324266e-01 8.810785787465451324e-02 6.200910139120163062e-02
8.000000000000000000e+01 1.250925835665205321e-01 1.104880958486122722e-01 6.320550271945753196e-02
8.100000000000000000e+01 1.873949080708419146e-01 9.465409741971514412e-02 6.877496021131027093e-02
8.200000000000000000e+01 1.627000943966870339e-01 6.956922405417594046e-02 5.476874994925672729e-02
8.300000000000000000e+01 1.992802976443896756e-01 9.062642344846699727e-02 8.953201258043491650e-02
8.400000000000000000e+01 1.532298989236575704e-01 1.050920596990172623e-01 6.924267546570551934e-02
8.500000000000000000e+01 1.302577139933459027e-01 1.053013349413603195e-01 4.862601821382789985e-02
8.600000000000000000e+01 1.386713785229235774e-01 8.414971742954918676e-02 4.361103357932372832e-02
8.700000000000000000e+01 1.409615672096234951e-01 8.692790663344029944e-02 3.982160175149876413e-02
8.800000000000000000e+01 2.819254455651130087e-01 1.183414312932173640e-01 6.594039227260931058e-02
8.900000000000000000e+01 2.038692446833868521e-01 9.700611992713072118e-02 8.690377163229631718e-02
9.000000000000000000e+01 2.294221932969575661e-01 6.591101910967896160e-02 6.510741108372397612e-02
9.100000000000000000e+01 2.580957097891073415e-01 1.116122188437871088e-01 8.783101641709618879e-02
9.200000000000000000e+01 1.575929281927419823e-01 7.436731720699012171e-02 5.087608012966116783e-02
9.300000000000000000e+01 1.948148766417623634e-01 6.790221870625956502e-02 6.305658262905350364e-02
9.400000000000000000e+01 1.396099133032344120e-01 9.656913096315131173e-02 5.328380318141046068e-02
9.500000000000000000e+01 1.385927794377484756e-01 7.521738645258711775e-02 3.651412770778711403e-02
9.600000000000000000e+01 1.191390918878111049e-01 8.807066277843840496e-02 3.002015948522550673e-02
9.700000000000000000e+01 1.468706273944819785e-01 1.131556462894583032e-01 6.706872660255808194e-02
9.800000000000000000e+01 2.147927970474946269e-01 7.029274239882557507e-02 6.742650811263944943e-02
9.900000000000000000e+01 1.396925939325748545e-01 9.308872519276469026e-02 4.166276971100460469e-02
1.000000000000000000e+02 1.250717679190817833e-01 1.078776488769601638e-01 5.103525182105145969e-02
1.010000000000000000e+02 1.447248940375789328e-01 7.439425323614506924e-02 4.636041480497402056e-02
1.020000000000000000e+02 1.686045153649804174e-01 7.691777128981219791e-02 6.149932729611509025e-02
1.030000000000000000e+02 2.742792049549082067e-01 1.136328040743284779e-01 5.660249275117316264e-02
1.040000000000000000e+02 3.193724334694020284e-01 1.735310588794550246e-01 7.066436003889034478e-02
1.050000000000000000e+02 2.722631200864789602e-01 1.209073907231880129e-01 9.039002740710125328e-02
1.060000000000000000e+02 2.721127209152415238e-01 1.226083714411771441e-01 4.918200043682850048e-02
1.070000000000000000e+02 1.876001563902770231e-01 5.624797632067579656e-02 5.276072324314129425e-02
1.080000000000000000e+02 2.089231008820267854e-01 3.809980741434828427e-02 3.795844936411952447e-02
1.090000000000000000e+02 1.503595394609615887e-01 7.977311788597837849e-02 4.675141004775899140e-02
1.100000000000000000e+02 2.074032528315899182e-01 1.106214120876736345e-01 1.062251564370484819e-01
1.110000000000000000e+02 1.192378953432918082e-01 9.898178151506357991e-02 3.572283026773170195e-02
1.120000000000000000e+02 1.715524946617263402e-01 6.605821531125803669e-02 5.625014442932376596e-02
1.130000000000000000e+02 1.380963738550177733e-01 1.362681977306398895e-01 7.787124777436986445e-02
1.140000000000000000e+02 1.204456985676099628e-01 9.612571326082700041e-02 4.089455919112257309e-02
1.150000000000000000e+02 1.899676400127225662e-01 7.976145916442496653e-02 6.959610931876340778e-02
1.160000000000000000e+02 1.398550119975436878e-01 8.720527182002842104e-02 4.822031952526290716e-02
1.170000000000000000e+02 1.633798443294044167e-01 5.712302004838669400e-02 4.041283346241552471e-02
1.180000000000000000e+02 2.291543018818569533e-01 8.344832635116009034e-02 6.826975728684021860e-02
1.190000000000000000e+02 1.672838711106276743e-01 6.890395034329845070e-02 5.915407703897725133e-02
1.200000000000000000e+02 1.827299006797323544e-01 8.729110781103123495e-02 9.109376580972422532e-02
1.210000000000000000e+02 1.041344755332183347e-01 1.454432109555106878e-01 5.683348073074422080e-02
1.220000000000000000e+02 1.102933483453181207e-01 1.004591810463947577e-01 4.455287450971083529e-02
1.230000000000000000e+02 1.305475544270716659e-01 8.947642561520723070e-02 3.850325883137447475e-02
1.240000000000000000e+02 1.662422161046321345e-01 8.405878052450629911e-02 7.187827058630749666e-02
1.250000000000000000e+02 1.409179226361566284e-01 8.915239226935012251e-02 5.227470789644750315e-02
1.260000000000000000e+02 1.746719282726764133e-01 8.193524792625540842e-02 7.462663196123348053e-02
1.270000000000000000e+02 1.192222243446467295e-01 1.178210755385560859e-01 4.826898607512989520e-02
1.280000000000000000e+02 2.378421048420591988e-01 1.012608313227492396e-01 8.395105112177247975e-02
1.290000000000000000e+02 1.912589186194193491e-01 9.087346778467604580e-02 8.689849733733415182e-02
1.300000000000000000e+02 1.470958996306838962e-01 8.290263312456423728e-02 5.388638325154824354e-02
1.310000000000000000e+02 1.577490298456155626e-01 8.471470121735072412e-02 5.279434541373188849e-02
1.320000000000000000e+02 1.354735396986589679e-01 8.106891190983932238e-02 3.732655589052406853e-02
1.330000000000000000e+02 1.024492076386121220e-01 1.251933765883143923e-01 4.204666006464900796e-02
1.340000000000000000e+02 1.057640474356850713e-01 1.303113812453368103e-01 4.757771939381497811e-02
1.350000000000000000e+02 1.362429392092407709e-01 9.540359526371697263e-02 3.901038152692461874e-02
1.360000000000000000e+02 1.563849767072427732e-01 8.594356846453214682e-02 6.112444422564333041e-02
1.370000000000000000e+02 1.503706140289296500e-01 9.258006711024317770e-02 6.000765076824787769e-02
1.380000000000000000e+02 1.485777441990361880e-01 7.544758387823800871e-02 4.629041474217045898e-02
1.390000000000000000e+02 1.367459740432823700e-01 1.012769801392276042e-01 4.316171954250658943e-02
1.400000000000000000e+02 9.557139411545173546e-02 1.271641427640875233e-01 4.048741057407878596e-02
1.410000000000000000e+02 1.358365433018586810e-01 7.704424543968153849e-02 3.290763508235920037e-02
1.420000000000000000e+02 1.620177013230857110e-01 7.683022596661280568e-02 5.388171769565837377e-02
1.430000000000000000e+02 1.317950764857097612e-01 1.213090165683683025e-01 6.578140774273012747e-02
1.440000000000000000e+02 2.708918340782405787e-01 1.634888242758429644e-01 1.528982295066656227e-01
1.450000000000000000e+02 1.719316389860502947e-01 7.223507232814907475e-02 6.060778566037779841e-02
1.460000000000000000e+02 1.497739196129864447e-01 8.169642271472896122e-02 5.224690129836546959e-02
1.470000000000000000e+02 2.359889768328754800e-01 9.946058111879298169e-02 8.984337319822524592e-02
1.480000000000000000e+02 1.635295326632290602e-01 5.892206707182209152e-02 5.471250670948073214e-02
1.490000000000000000e+02 1.728404358876792501e-01 6.573973625242698904e-02 5.150994887734343386e-02


==> Data/nasnet_0.7_lower_w2.txt <==
1.000000000000000000e+00 4.201927366749869108e-01 3.067055061584792464e-01 2.011451844532234912e-01 1.698344056807233049e-01
2.000000000000000000e+00 4.156271151127817198e-01 2.803350233707014860e-01 1.512534735766151162e-01 1.233240586650171944e-01
3.000000000000000000e+00 4.539365228618326142e-01 3.139269907060537879e-01 1.856619251436563145e-01 1.713757446205723123e-01
4.000000000000000000e+00 4.512550344613306397e-01 3.217891664620363690e-01 1.501657610277574162e-01 1.110931712096344115e-01
5.000000000000000000e+00 5.317349684867926918e-01 4.247347929883112938e-01 2.189245625744142554e-01 1.364786108985845126e-01
6.000000000000000000e+00 7.303990726305380488e-01 6.440060307981925192e-01 4.021190788173270025e-01 3.018356823801285893e-01
7.000000000000000000e+00 7.272806267327825980e-01 5.415476351641319575e-01 3.277933544849947478e-01 1.803836818508142981e-01
8.000000000000000000e+00 8.164025747207185324e-01 7.091767718116169794e-01 5.124423500118781005e-01 3.205162371012593159e-01
9.000000000000000000e+00 9.011825268791389121e-01 7.365884458828071413e-01 6.011639799909513915e-01 4.347951058251668943e-01
1.000000000000000000e+01 6.698718953944975407e-01 5.409645345569208397e-01 3.569437518679088872e-01 2.184347199073185253e-01
1.100000000000000000e+01 6.763551794031197328e-01 5.200601764973884489e-01 3.874401389940005380e-01 2.758080963960348186e-01
1.200000000000000000e+01 9.219991391786944712e-01 8.339792621478447909e-01 6.891431727120754802e-01 4.827652276935123221e-01
1.300000000000000000e+01 6.204092146001255470e-01 4.925944549058570709e-01 3.189816871423847844e-01 2.133356900385419419e-01
1.400000000000000000e+01 5.991876739223368498e-01 4.708069260092087038e-01 2.536464486596398116e-01 1.531097328246180944e-01
1.500000000000000000e+01 9.129162048171677313e-01 7.707245972824631197e-01 6.764391759767243162e-01 5.105090531134762744e-01
1.600000000000000000e+01 1.093124932040288932e+00 1.015494705932862729e+00 9.169673570537361096e-01 7.135044360096872706e-01
1.700000000000000000e+01 7.986207335270226748e-01 7.003462352685588810e-01 5.497901650726150224e-01 3.940058804832621275e-01
1.800000000000000000e+01 8.930317469901555283e-01 8.006499337039867381e-01 6.647996494057788475e-01 4.770227140206919070e-01
1.900000000000000000e+01 7.454258892579264106e-01 6.416905001711283862e-01 4.743514847935705880e-01 2.972896766489728781e-01
2.000000000000000000e+01 6.377473113579336106e-01 5.149036953882566436e-01 2.989081098296760830e-01 1.987868180147030484e-01
2.100000000000000000e+01 6.439507748706636558e-01 5.330227434687409005e-01 3.906089764203125037e-01 2.463586183540974472e-01
2.200000000000000000e+01 6.247747472119496992e-01 5.023230138295752267e-01 3.134752712709917843e-01 2.413212082208331111e-01
2.300000000000000000e+01 5.849923642663452661e-01 4.185293388647840507e-01 2.004041109712235424e-01 1.413958251979218206e-01
2.400000000000000000e+01 5.593931640187410625e-01 4.139482234359539436e-01 2.230082231948391780e-01 1.602378032026904042e-01
2.500000000000000000e+01 7.508423540253639228e-01 6.450852196641095881e-01 4.938485318327242579e-01 3.333945074458765645e-01
2.600000000000000000e+01 8.290982637445454273e-01 7.379497241969972254e-01 6.012426691885980334e-01 4.194033431468187634e-01
2.700000000000000000e+01 8.915160601298813825e-01 7.488083431073548901e-01 6.268683413698076246e-01 4.512047596520184500e-01
2.800000000000000000e+01 7.924238776235648096e-01 6.380358488420376784e-01 5.201073946614560572e-01 3.457386891817932906e-01
2.900000000000000000e+01 8.189924014152911713e-01 7.103407026506514121e-01 5.583519488114558893e-01 3.825857815548975305e-01
3.000000000000000000e+01 7.347135874669943334e-01 5.713442911599134755e-01 4.336657629059768038e-01 2.910535481584512474e-01
3.100000000000000000e+01 8.708414394922664448e-01 6.898443049212890088e-01 5.845615449791090601e-01 3.993558172709099630e-01
3.200000000000000000e+01 7.670436693692265218e-01 6.334709621750738151e-01 4.925538295328835137e-01 3.243190272923296980e-01
3.300000000000000000e+01 9.149259622432942551e-01 7.307005988121337836e-01 6.559362586304809950e-01 4.883277197363644628e-01
3.400000000000000000e+01 9.280025201572789095e-01 7.877090843519141128e-01 6.787351455995679350e-01 4.891202336833119779e-01
3.500000000000000000e+01 9.307742588921485982e-01 7.684335552472849606e-01 6.697737993262119494e-01 4.895038851704782146e-01
3.600000000000000000e+01 8.156079475358468667e-01 6.387399767944387241e-01 5.080182060827334034e-01 2.969628525986876544e-01
3.700000000000000000e+01 8.357717690803482258e-01 7.010962733909370526e-01 5.712433753099298572e-01 3.472214609887285808e-01
3.800000000000000000e+01 8.749536640955104527e-01 7.661868878960006457e-01 6.307297208799080845e-01 4.016343450460345132e-01
3.900000000000000000e+01 7.454465816033566394e-01 6.093436979035570245e-01 4.682732003285026146e-01 2.839943068719325003e-01
4.000000000000000000e+01 6.498978234801536802e-01 4.873407869138618453e-01 2.817628827904146704e-01 1.494677932297959755e-01
4.100000000000000000e+01 6.120111970176783656e-01 4.623805791128358655e-01 2.583596505521710274e-01 1.589193909079119060e-01
4.200000000000000000e+01 7.330617482559584897e-01 6.224816216084593234e-01 4.653034584109848604e-01 2.685780390918104388e-01
4.300000000000000000e+01 5.766495232073901578e-01 4.464973701741284939e-01 2.904213699303410667e-01 1.640915484655397494e-01
4.400000000000000000e+01 5.599569121911871505e-01 4.315846198825003532e-01 2.540896282680206730e-01 1.609332103097900479e-01
4.500000000000000000e+01 7.398723184682757248e-01 6.029598664947070086e-01 4.464834131945448759e-01 2.589902572110326928e-01
4.600000000000000000e+01 6.578143758528031126e-01 4.865332931981710685e-01 3.416027670024823215e-01 1.361867278094077149e-01
4.700000000000000000e+01 6.894704545514395155e-01 5.647389412714424184e-01 4.031335476305968335e-01 1.811944663665450150e-01
4.800000000000000000e+01 6.635113405146771948e-01 5.256666380583009390e-01 3.314750884612803761e-01 2.348820242343407083e-01
4.900000000000000000e+01 6.680798948706159202e-01 5.406727990066955147e-01 3.253038646958715807e-01 1.983470730830966255e-01
5.000000000000000000e+01 7.986319478943623151e-01 6.742988347896554657e-01 4.894045612581892635e-01 3.379037946940214865e-01
5.100000000000000000e+01 6.679825752915472536e-01 4.752733158784900880e-01 3.433367116771947614e-01 1.750821701085594484e-01
5.200000000000000000e+01 5.917401949935383598e-01 4.376548248178244171e-01 2.398193072491670297e-01 1.190116530466771849e-01
5.300000000000000000e+01 5.518354138181442714e-01 3.964888905563433430e-01 2.373705816059498708e-01 1.499283238894944248e-01
5.400000000000000000e+01 6.038742341423652960e-01 4.453403757909161209e-01 3.029184363861774920e-01 2.057124247216345903e-01
5.500000000000000000e+01 8.470593708591184212e-01 7.269297158241186940e-01 5.949821274151141370e-01 4.195922089790319887e-01
5.600000000000000000e+01 9.692944639703756637e-01 9.114371457636074592e-01 7.975861819316917289e-01 5.944267609235454053e-01
5.700000000000000000e+01 8.704895516577696446e-01 7.603444809744303035e-01 6.354963764200675103e-01 4.761456466594269354e-01
5.800000000000000000e+01 8.543064724418036882e-01 6.226549907406717654e-01 5.130181153060558996e-01 3.670757428372777853e-01
5.900000000000000000e+01 8.872256713201877032e-01 7.359575865142189421e-01 6.176720248256160062e-01 4.410249558506452172e-01
6.000000000000000000e+01 7.190961759529382880e-01 5.016567263312777802e-01 3.223800451685493451e-01 2.014659027511065958e-01
6.100000000000000000e+01 7.283595249790555393e-01 4.872936763961440709e-01 3.477384372195350126e-01 1.982054006867793594e-01
6.200000000000000000e+01 7.933217265902151594e-01 6.084212782680032960e-01 5.158097045185643381e-01 3.697060703397450077e-01
6.300000000000000000e+01 6.731752833242748979e-01 5.130335749410358526e-01 3.646947615263821940e-01 2.393310061961960722e-01
6.400000000000000000e+01 6.547682009380120238e-01 5.014997815034252238e-01 3.318826671615895951e-01 1.549769149801654700e-01
6.500000000000000000e+01 8.250685004257604094e-01 6.241650202469647413e-01 5.029154220982300361e-01 3.229736106551242547e-01
6.600000000000000000e+01 8.661118136761962738e-01 6.661220956395640380e-01 5.833898108621233813e-01 4.152483269770627650e-01
6.700000000000000000e+01 9.168610763095168537e-01 7.499625548779899065e-01 6.556072611735327405e-01 4.826880284921039044e-01
6.800000000000000000e+01 8.209277148027169790e-01 6.606615662907724396e-01 5.123545539228636647e-01 2.925409996295078030e-01
6.900000000000000000e+01 6.495931933106338096e-01 5.026119289286897773e-01 2.926042018992752736e-01 1.510487050988306157e-01
7.000000000000000000e+01 8.346639936088308120e-01 7.256388012881133109e-01 6.103008283246843524e-01 4.362318668648006992e-01
7.100000000000000000e+01 7.887813719911037635e-01 6.480238832457346776e-01 5.024965363023745635e-01 3.414195076284661790e-01
7.200000000000000000e+01 7.230420165696678225e-01 5.695422982124357381e-01 3.904395223157146044e-01 2.202322985398955379e-01
7.300000000000000000e+01 6.925114556209828187e-01 5.270437939823149343e-01 3.823110678010807062e-01 1.979271604842589849e-01
7.400000000000000000e+01 8.710300800932622156e-01 7.555041661729428037e-01 6.276705339124104555e-01 3.928634425708384947e-01
7.500000000000000000e+01 6.888820799455439570e-01 5.724382832076018168e-01 4.008301348457876667e-01 2.096991615924955754e-01
7.600000000000000000e+01 6.595809554829804577e-01 5.246873226484953801e-01 2.619367890432320878e-01 1.761595228594584617e-01
7.700000000000000000e+01 7.520448444450346104e-01 5.795878105532553670e-01 4.252238618274724602e-01 2.292062201180912195e-01
7.800000000000000000e+01 6.933688722405887406e-01 5.633944929978967897e-01 3.920409937129129552e-01 1.999737253495345868e-01
7.900000000000000000e+01 7.054902246958062451e-01 5.779950726166311892e-01 3.783760518040736875e-01 1.882505944272441223e-01
8.000000000000000000e+01 8.229667794870612063e-01 7.034091804139441795e-01 5.645314941007882892e-01 2.845264512166790771e-01
8.100000000000000000e+01 8.377189869605827788e-01 7.221921787465410691e-01 5.129884029210944885e-01 2.787224526861740159e-01
8.200000000000000000e+01 7.698906951810656762e-01 6.306441130739693923e-01 4.890927773541209889e-01 2.476396281920245357e-01
8.300000000000000000e+01 7.941017899006530545e-01 6.768865899636954397e-01 5.391072754993935234e-01 3.449572507057744319e-01
8.400000000000000000e+01 6.169959304355405738e-01 4.814441145172445591e-01 2.564720338755345219e-01 1.489361945076032312e-01
8.500000000000000000e+01 6.327013937324033055e-01 5.158108060132398087e-01 3.335184386842678372e-01 1.775632186735727203e-01
8.600000000000000000e+01 7.004191423133487859e-01 5.578220534471037828e-01 3.747276514616224574e-01 1.471845356191076315e-01
8.700000000000000000e+01 5.701935596120842886e-01 4.715238330158024183e-01 2.673895395035998934e-01 1.673437568735277603e-01
8.800000000000000000e+01 6.786201412201041672e-01 5.710730467899500784e-01 3.925128609145082104e-01 2.777493426072594196e-01
8.900000000000000000e+01 6.285526015616237361e-01 4.767090824914726466e-01 2.386869036972025238e-01 1.187510225083714815e-01
9.000000000000000000e+01 6.826627926510177025e-01 5.789696277587779161e-01 3.998614940738338119e-01 2.003628744791320637e-01
9.100000000000000000e+01 7.938208863094814438e-01 6.826196092812669702e-01 5.442231344379129254e-01 2.739200655605561474e-01
9.200000000000000000e+01 8.379136242167363191e-01 7.616783889208936786e-01 6.263136533290426522e-01 3.937135874117940193e-01
9.300000000000000000e+01 7.824432294933267862e-01 6.245653644804660676e-01 4.759056422619512561e-01 2.530421720483074788e-01
9.400000000000000000e+01 6.358754622374389598e-01 5.041226896333644847e-01 3.615610167025032351e-01 2.286730157770288374e-01
9.500000000000000000e+01 6.390487520536255461e-01 5.295719716051140447e-01 3.762586035743596402e-01 2.437047908922501394e-01
9.600000000000000000e+01 6.795302415323309919e-01 5.652781517597408323e-01 3.641124010540464084e-01 2.244163513186487047e-01
9.700000000000000000e+01 6.490101734431904523e-01 4.822729303081110253e-01 3.026072907876957152e-01 1.058993028573264189e-01
9.800000000000000000e+01 6.937611816452872171e-01 5.725563060025928852e-01 4.355135341484268063e-01 2.695098176929242584e-01
9.900000000000000000e+01 6.396926841582344370e-01 4.689667297100930665e-01 2.930611862702572346e-01 1.469873941085495239e-01
1.000000000000000000e+02 8.455587184064986550e-01 7.765667398790503384e-01 6.416573676125613135e-01 4.182854708222823459e-01
1.010000000000000000e+02 9.486367581837167329e-01 8.555871790654298037e-01 7.019977852405663299e-01 4.270789368247378537e-01
1.020000000000000000e+02 9.362713639554546274e-01 8.061133729114814406e-01 6.764103066245880092e-01 4.527889855005475250e-01
1.030000000000000000e+02 6.732817159790813744e-01 4.585214704404326214e-01 2.771623057142923452e-01 1.451543249879200526e-01
1.040000000000000000e+02 7.125277848512391321e-01 6.014604038863552438e-01 3.965913196151526487e-01 2.053906590370871421e-01
1.050000000000000000e+02 7.035102826334092008e-01 5.799164271377297286e-01 3.143193286408452747e-01 1.691966771010887105e-01
1.060000000000000000e+02 6.498709670642885960e-01 5.089206925302662832e-01 3.172038346869441860e-01 1.896983885990733421e-01
1.070000000000000000e+02 6.461903027865217863e-01 5.295054255605751159e-01 2.954351482211370339e-01 1.860820543142883698e-01
1.080000000000000000e+02 6.551971790132479212e-01 5.324012874989815236e-01 2.888149702907057415e-01 2.120138265141548739e-01
1.090000000000000000e+02 7.246435130702457705e-01 5.920997264178087249e-01 3.466414046874959909e-01 1.590548667158745988e-01
1.100000000000000000e+02 6.160469174819309668e-01 5.126029105575935496e-01 2.284343462491320587e-01 1.234104241151000314e-01
1.110000000000000000e+02 6.413768790193307145e-01 5.483749633466714624e-01 3.197547887511439368e-01 2.192923006128323637e-01
1.120000000000000000e+02 5.829866186113609183e-01 4.620572676833941128e-01 2.480192834394537582e-01 1.745977381314929855e-01
1.130000000000000000e+02 5.851647942369451183e-01 4.563222720492599582e-01 2.606333693823021935e-01 1.680187158036488548e-01
1.140000000000000000e+02 6.443697030900809031e-01 5.505322270399664042e-01 3.610129469409378289e-01 1.531334303881500547e-01
1.150000000000000000e+02 6.051002015602945372e-01 4.909880972128015109e-01 2.874803847022243120e-01 1.886580449328927322e-01
1.160000000000000000e+02 6.630032114143361577e-01 5.416144622180070201e-01 3.391406875017298761e-01 1.545826942294617479e-01
1.170000000000000000e+02 6.734065233723888211e-01 5.178363192289103800e-01 3.319152387558679806e-01 1.486629022130723510e-01
1.180000000000000000e+02 6.046651235197052499e-01 4.288219756607104527e-01 2.233058333523999517e-01 1.052032830195277768e-01
1.190000000000000000e+02 6.637998536535897331e-01 5.282937184044714796e-01 3.228961558592216563e-01 1.269892524919069843e-01
1.200000000000000000e+02 6.566192870176584817e-01 5.108224684510651592e-01 2.727812619116572468e-01 1.332882566904903254e-01
1.210000000000000000e+02 6.785666439997760646e-01 5.127971061203131509e-01 3.112850054513749409e-01 1.198421764580477750e-01
1.220000000000000000e+02 6.685999181349600029e-01 5.412190044700679881e-01 3.288862251921016999e-01 1.670954271876995412e-01
1.230000000000000000e+02 7.252856108180807393e-01 6.087498510283103625e-01 4.424043810052982750e-01 2.044559102216318425e-01
1.240000000000000000e+02 6.045461272038138434e-01 4.657051598944546567e-01 2.588358547075789162e-01 1.411378511339511088e-01
1.250000000000000000e+02 6.495655272863962715e-01 5.319412325311987377e-01 3.573012576733895496e-01 1.525356010099189197e-01
1.260000000000000000e+02 5.742074204115016345e-01 4.530781973223421688e-01 2.789155608859436586e-01 1.879081383584490783e-01
1.270000000000000000e+02 6.409353953697970452e-01 5.277532413629784092e-01 3.647819916538935225e-01 1.857272235639094715e-01
1.280000000000000000e+02 6.442908065187601396e-01 5.359920709639224290e-01 3.697696804525404390e-01 1.530127601071326615e-01
1.290000000000000000e+02 5.303390279772782767e-01 3.736559524434737156e-01 2.090663763030914946e-01 8.642626856841564842e-02
1.300000000000000000e+02 7.308369989511566134e-01 6.261059883360082789e-01 4.649343732065785439e-01 1.754945244205629029e-01
1.310000000000000000e+02 8.298437878225788378e-01 6.618781343078828927e-01 5.229451702251333156e-01 3.368346499863176802e-01
1.320000000000000000e+02 8.173426731694460878e-01 6.706409689356122028e-01 5.370874281549584683e-01 2.931042442825810834e-01
1.330000000000000000e+02 8.058034440915516905e-01 6.822044526982738999e-01 5.395544641510315875e-01 2.477684968239440844e-01
1.340000000000000000e+02 8.085942897324056577e-01 6.747261774440458382e-01 5.274449738840233382e-01 2.770702572651947970e-01
1.350000000000000000e+02 6.427488201541147195e-01 4.791267283935417010e-01 3.368456177912464433e-01 1.550118358990406342e-01
1.360000000000000000e+02 8.106875632366099538e-01 7.015170946081671355e-01 5.768191227615119265e-01 3.834422204647829902e-01
1.370000000000000000e+02 7.155188177831640628e-01 6.278086781757361567e-01 4.826478799994494140e-01 2.907984403950810703e-01
1.380000000000000000e+02 7.019251357153656334e-01 5.857524576921957493e-01 3.857320279441266431e-01 2.277192024809339965e-01
1.390000000000000000e+02 8.377548821031538528e-01 7.749887496213890836e-01 6.108906204566668663e-01 3.629018321722419782e-01
1.400000000000000000e+02 6.130164341660445659e-01 4.615642049857350271e-01 1.929404070381957048e-01 1.446499928455741435e-01
1.410000000000000000e+02 6.813243787401377372e-01 5.735876948795316510e-01 3.034383702790891535e-01 1.943519294246814633e-01
1.420000000000000000e+02 7.143687808009230311e-01 5.974820404718703681e-01 3.396537832381074651e-01 1.815823834945161641e-01
1.430000000000000000e+02 7.394496553417071461e-01 6.455032778324553133e-01 4.367885517322563915e-01 1.779652739440718834e-01
1.440000000000000000e+02 7.783030823018378674e-01 6.878153291482953513e-01 4.962413156612330289e-01 2.572290684198216826e-01
1.450000000000000000e+02 6.289424111673451723e-01 4.233103399037440040e-01 2.757704540235767499e-01 1.545026662891192948e-01
1.460000000000000000e+02 6.032910464755162350e-01 4.718320768769911910e-01 2.618177822091596885e-01 1.862824617505492997e-01
1.470000000000000000e+02 5.313269101854914966e-01 3.872436758232450926e-01 2.058312261419534550e-01 1.506569252347813581e-01
1.480000000000000000e+02 6.242642364940772515e-01 5.026988835953782875e-01 3.214879343609565732e-01 2.420927706459046480e-01
1.490000000000000000e+02 6.590920018950799930e-01 5.535687873899040046e-01 3.961094564814574004e-01 2.154056181356478472e-01


==> Data/nasnet_0.7_middle_w2.txt <==
1.000000000000000000e+00 4.031947656960832571e-01 2.617625239987469432e-01 1.662902401056898238e-01 1.219434556573373157e-01
2.000000000000000000e+00 3.488114971032006406e-01 2.127837051264694912e-01 1.296075849962743942e-01 1.085137763528349480e-01
3.000000000000000000e+00 3.265564652142826096e-01 1.849414311101937880e-01 1.099943222021043804e-01 8.715805106124174806e-02
4.000000000000000000e+00 3.779449135842531393e-01 2.355047176944008169e-01 1.343539538782271558e-01 9.175973252503452637e-02
5.000000000000000000e+00 5.548236667339691008e-01 4.429130015270831833e-01 2.325994675306841675e-01 1.281785230986005053e-01
6.000000000000000000e+00 5.130315981738922115e-01 3.741939811122318993e-01 2.141025752811909488e-01 1.323718537808405427e-01
7.000000000000000000e+00 5.262377050093745012e-01 3.881825356242198932e-01 2.129162131732447727e-01 8.909480549189968679e-02
8.000000000000000000e+00 4.688606326320702844e-01 3.343270150484980996e-01 1.586484371407684280e-01 8.410394239041718567e-02
9.000000000000000000e+00 5.070559457395827918e-01 3.720095078706052161e-01 1.765205201977173288e-01 9.541153787757483684e-02
1.000000000000000000e+01 4.819723200892634396e-01 3.566199275701880667e-01 1.568474504399798020e-01 6.513314616577052518e-02
1.100000000000000000e+01 4.512462433064215461e-01 2.977161794022227803e-01 1.303932608016488415e-01 7.236162366656077871e-02
1.200000000000000000e+01 5.534517701785007793e-01 4.471364408555913439e-01 2.342451338400168837e-01 1.268561219712154298e-01
1.300000000000000000e+01 5.102321358863064482e-01 3.702793775658631548e-01 2.314567544600600046e-01 1.131702756638658242e-01
1.400000000000000000e+01 6.160059882538825304e-01 4.902889654278586029e-01 3.583887828938071007e-01 2.121190126723656866e-01
1.500000000000000000e+01 5.964777041230410193e-01 4.441576071244743296e-01 2.820627661337932746e-01 1.934028907412649323e-01
1.600000000000000000e+01 4.936031989348983462e-01 3.547031810365770532e-01 1.936187394505394233e-01 1.480221191871676500e-01
1.700000000000000000e+01 4.614079443885102383e-01 3.405904011186903224e-01 1.298645798826184583e-01 1.023709217281877637e-01
1.800000000000000000e+01 4.790779603076479876e-01 3.479397614446513853e-01 1.871693970534474283e-01 1.137740264639101467e-01
1.900000000000000000e+01 5.456148850174260545e-01 4.207094401324809607e-01 1.856239095574875042e-01 1.307398722794479995e-01
2.000000000000000000e+01 5.042906552718998681e-01 4.248408300362973011e-01 2.436160048457301219e-01 1.447684492441425885e-01
2.100000000000000000e+01 4.748807316125780442e-01 3.327623337089814504e-01 1.998663123420227894e-01 1.118999955564362048e-01
2.200000000000000000e+01 5.338624862453154041e-01 3.985199054887897385e-01 2.268981896827275968e-01 1.390188252571471217e-01
2.300000000000000000e+01 6.271175684225539504e-01 4.896323209209044736e-01 3.226775815010443638e-01 2.166518111427776228e-01
2.400000000000000000e+01 5.041648373572606978e-01 3.945501030902495154e-01 2.339010699387424619e-01 1.364072592492333591e-01
2.500000000000000000e+01 4.661955055161893791e-01 3.586127503890366164e-01 2.125909852515768528e-01 1.577224479111546673e-01
2.600000000000000000e+01 4.068472715126686401e-01 3.152364427300205496e-01 1.547784018290714325e-01 1.313839518910986381e-01
2.700000000000000000e+01 5.218629783396353528e-01 4.150110908637967833e-01 2.312833401995691152e-01 1.387029453819532410e-01
2.800000000000000000e+01 4.390437458792036396e-01 2.989882704100816913e-01 1.448769443066330598e-01 9.629444011140615711e-02
2.900000000000000000e+01 5.138855671420982096e-01 3.890686533098626776e-01 2.009959701701144463e-01 1.010031411692884212e-01
3.000000000000000000e+01 4.167593476412274067e-01 2.786629958323442735e-01 1.294616211816939921e-01 1.004464775983190949e-01
3.100000000000000000e+01 4.306173762773836122e-01 2.987315862094000463e-01 1.083067454144537312e-01 8.497676973569755210e-02
3.200000000000000000e+01 4.202026802465457789e-01 2.801404157292810559e-01 1.293876546460198396e-01 1.031057167483676179e-01
3.300000000000000000e+01 3.788002617535142225e-01 2.437570746312312520e-01 9.141164478675367633e-02 7.385993859036379949e-02
3.400000000000000000e+01 4.413316157848278798e-01 3.264069600706464014e-01 1.507149241215110513e-01 8.663819258153147851e-02
3.500000000000000000e+01 3.996614036273881676e-01 2.917077377878910527e-01 1.815822436490957259e-01 1.304449263455101649e-01
3.600000000000000000e+01 4.338384542845764025e-01 3.122369865587064641e-01 1.741771636610762730e-01 1.255420822342891707e-01
3.700000000000000000e+01 3.971009833916211429e-01 2.676245926962873556e-01 8.167117953617417103e-02 7.423891967056742147e-02
3.800000000000000000e+01 3.831731278952839603e-01 2.345274034689762421e-01 9.655379548071799101e-02 9.231268093085015503e-02
3.900000000000000000e+01 3.851179293152878214e-01 2.296482893227749789e-01 7.101328847750819351e-02 6.375512871393017311e-02
4.000000000000000000e+01 4.848959453437294287e-01 3.595517323724232717e-01 2.224474158596098650e-01 8.272926539351765918e-02
4.100000000000000000e+01 4.030788037626705789e-01 2.800610621156258695e-01 1.052301479071434537e-01 9.565177032402577550e-02
4.200000000000000000e+01 3.972433778920886893e-01 2.317261372454863799e-01 7.405040086896341744e-02 6.683607488062270896e-02
4.300000000000000000e+01 3.711733541313460005e-01 2.366659259686441363e-01 1.155869493223709021e-01 9.808664687233806245e-02
4.400000000000000000e+01 4.157613872362984631e-01 2.597507618584381506e-01 1.013074672321379183e-01 8.261059401225459564e-02
4.500000000000000000e+01 3.755751513989638579e-01 2.425840717333403174e-01 1.269154612685532701e-01 1.061842263132566494e-01
4.600000000000000000e+01 4.738757539486588843e-01 3.496675484034370007e-01 2.701209050736282924e-01 1.855762959654320421e-01
4.700000000000000000e+01 4.983219036649633726e-01 3.100118984656217158e-01 2.231880224036559557e-01 1.411069985722889497e-01
4.800000000000000000e+01 3.438811098152071422e-01 1.845672825221697511e-01 6.347560856075439017e-02 7.262846456701926856e-02
4.900000000000000000e+01 3.464592378978980647e-01 1.931838540243157598e-01 8.143825074270139019e-02 8.814025921823293030e-02
5.000000000000000000e+01 4.056700024884786759e-01 2.791465069609964100e-01 1.311006998032275550e-01 6.413564227534730711e-02
5.100000000000000000e+01 4.872104464892075826e-01 3.424270525000122634e-01 2.403153927311330040e-01 1.568311722866203850e-01
5.200000000000000000e+01 4.300211216925750035e-01 2.788725710402675251e-01 1.784003515269316775e-01 1.488581899761574068e-01
5.300000000000000000e+01 3.683198504926294414e-01 2.286390460963222682e-01 1.385330670247471863e-01 8.561414003515616100e-02
5.400000000000000000e+01 3.647466735452883357e-01 2.183220212977680097e-01 1.145573874599718212e-01 7.547360499875858941e-02
5.500000000000000000e+01 3.809915590827342435e-01 2.435052717809735867e-01 1.238605580743977891e-01 7.760976010810909098e-02
5.600000000000000000e+01 3.733994707381347311e-01 2.355917936050558048e-01 1.324572271700864556e-01 9.166720833244611233e-02
5.700000000000000000e+01 5.007706929343731517e-01 3.208358367981349879e-01 2.240283303616691923e-01 1.598410893420648959e-01
5.800000000000000000e+01 3.935577264561806454e-01 2.468321028397974237e-01 1.382973666989500972e-01 9.697313772981465407e-02
5.900000000000000000e+01 3.714830785550127801e-01 2.642637803257327778e-01 1.855328343719882533e-01 1.631626102207142104e-01
6.000000000000000000e+01 4.285428074711403190e-01 2.579154140056201805e-01 1.554695974126195646e-01 9.775859082782252518e-02
6.100000000000000000e+01 7.078913518934483173e-01 5.679981697004233832e-01 4.666402989252068645e-01 3.185029197224193420e-01
6.200000000000000000e+01 7.706815862933396044e-01 6.778135009138471778e-01 5.925916663379304783e-01 4.280111195439922356e-01
6.300000000000000000e+01 7.109957649324970541e-01 4.780074788846623846e-01 4.031574910623704211e-01 3.335936901625846662e-01
6.400000000000000000e+01 6.808567908420215531e-01 5.303758780188588817e-01 4.475624929588940537e-01 3.465674298440422629e-01
6.500000000000000000e+01 7.719287782592946234e-01 6.100529147007537345e-01 5.254536953406989674e-01 4.190663562840365453e-01
6.600000000000000000e+01 6.117149785167793619e-01 4.601542351275344500e-01 3.526562093495339556e-01 2.738869224215980669e-01
6.700000000000000000e+01 7.112973320130460131e-01 5.401067523979222740e-01 4.226817711985240700e-01 2.651917817780598541e-01
6.800000000000000000e+01 5.588578974708668934e-01 4.130696962727942734e-01 2.632107435751253610e-01 1.209080220077632384e-01
6.900000000000000000e+01 7.010319234026423096e-01 6.016841617522213914e-01 4.553573175939003015e-01 2.788536464722567443e-01
7.000000000000000000e+01 6.924121224042446565e-01 5.455534108125799087e-01 3.780939012228279883e-01 2.185529834060016829e-01
7.100000000000000000e+01 6.464873988891459700e-01 4.361445926136707785e-01 3.033326429430674431e-01 1.768728071451608486e-01
7.200000000000000000e+01 5.447504915719875163e-01 3.920582581520953847e-01 2.940219200307694347e-01 1.251344719793590632e-01
7.300000000000000000e+01 6.278403731473159999e-01 4.415097978482991348e-01 3.798203721460711169e-01 2.907753836843802731e-01
7.400000000000000000e+01 7.478055282757506417e-01 6.532562529269669849e-01 5.562759371488535942e-01 3.459472363315116428e-01
7.500000000000000000e+01 5.417585521156637052e-01 4.174433531659931251e-01 3.189851368710100998e-01 1.583548131596015929e-01
7.600000000000000000e+01 6.805451193342546556e-01 5.039700323774158885e-01 3.654978224219643246e-01 2.369175343980363668e-01
7.700000000000000000e+01 5.329535968850031002e-01 3.552811882617337713e-01 2.465271816526691528e-01 1.474168360600357497e-01
7.800000000000000000e+01 6.656300001466689542e-01 5.619063307272006424e-01 4.130232027037488707e-01 1.621811216590563209e-01
7.900000000000000000e+01 5.934049799528996472e-01 4.414007777391077969e-01 3.262933883997283790e-01 2.064490410477050897e-01
8.000000000000000000e+01 5.303233210627527061e-01 3.736223965961107951e-01 2.470147309793142565e-01 1.406574096675580754e-01
8.100000000000000000e+01 6.823965988158757767e-01 5.488949432803702511e-01 4.096124165885358104e-01 2.307614143420171904e-01
8.200000000000000000e+01 6.447780805740257470e-01 4.952898342517961239e-01 3.599596328603423823e-01 1.899054571165995353e-01
8.300000000000000000e+01 6.641330952697546142e-01 5.390934961228824873e-01 4.327976394294364426e-01 2.323748587317155390e-01
8.400000000000000000e+01 6.970794840845027096e-01 5.727521284178039851e-01 4.713006727243804761e-01 3.419286517671177306e-01
8.500000000000000000e+01 5.631641929808538505e-01 4.418354107215011761e-01 3.069100100369575590e-01 1.235625256827816709e-01
8.600000000000000000e+01 6.241656962446943124e-01 5.170427238946386783e-01 3.757185495137161935e-01 1.607755987221557992e-01
8.700000000000000000e+01 7.198982187791970189e-01 6.083648711665742281e-01 4.550523826380826198e-01 2.564516284346923802e-01
8.800000000000000000e+01 7.262195028778619665e-01 5.681377904196418527e-01 4.077628242537316150e-01 2.827141625347198151e-01
8.900000000000000000e+01 5.511743813823660743e-01 4.155381999232032886e-01 2.491959420339971698e-01 9.878986598715217005e-02
9.000000000000000000e+01 8.456620570050260577e-01 7.724463636645156894e-01 6.245555391839386905e-01 4.027565724203372444e-01
9.100000000000000000e+01 6.855632813011139914e-01 5.424916339310444924e-01 4.132511524518287516e-01 2.472165649072436133e-01
9.200000000000000000e+01 5.767295427792664686e-01 4.573451444788597109e-01 3.286357872719143369e-01 2.138253793544485082e-01
9.300000000000000000e+01 6.070733404211983153e-01 4.884440886027189843e-01 3.576093395203276959e-01 1.495344449827839539e-01
9.400000000000000000e+01 4.047100099706452125e-01 2.509254211432702664e-01 1.285516265506914946e-01 7.239021331615309862e-02
9.500000000000000000e+01 8.955275018524853081e-01 8.003782304509224899e-01 6.992285831416086284e-01 5.201888877353731955e-01
9.600000000000000000e+01 6.939629518483080295e-01 5.307245229836644596e-01 3.252540855372001438e-01 2.020586369172248931e-01
9.700000000000000000e+01 7.084283724934753446e-01 5.623282222141567921e-01 3.715874459600400637e-01 2.279258145192106788e-01
9.800000000000000000e+01 6.868886721656953798e-01 5.539510909330994659e-01 3.958215546447663158e-01 2.313122528190998672e-01
9.900000000000000000e+01 7.135207943814180220e-01 6.205418930789947662e-01 4.361901450871675245e-01 2.456031001998990049e-01
1.000000000000000000e+02 5.951436419387534649e-01 4.499187008265537746e-01 2.528089316857622393e-01 9.489498741452663533e-02
1.010000000000000000e+02 4.083198252267648543e-01 2.345727246305345515e-01 1.415752962314662522e-01 7.289421645330339261e-02
1.020000000000000000e+02 4.506686081529360788e-01 3.024451271773462846e-01 2.068258711539034400e-01 1.359853286027369879e-01
1.030000000000000000e+02 3.971106198152267730e-01 2.327152248308839155e-01 1.206492558341859950e-01 8.101882864437293108e-02
1.040000000000000000e+02 3.953599837408838802e-01 2.536988059888174440e-01 1.741050029655640263e-01 1.076668824108676370e-01
1.050000000000000000e+02 3.172759531521728849e-01 1.559546333735210566e-01 1.008187664316026744e-01 6.661533111222572856e-02
1.060000000000000000e+02 4.523015152628934166e-01 3.015649762271273571e-01 2.396180866138533094e-01 1.545546180173483775e-01
1.070000000000000000e+02 5.697505039309433972e-01 4.332616541496886464e-01 2.995683715396371682e-01 1.915318054425477479e-01
1.080000000000000000e+02 2.493494432518682802e-01 1.006245838275108828e-01 6.942996924737747377e-02 6.373284168015838635e-02
1.090000000000000000e+02 2.756720493602520805e-01 1.186767308039131524e-01 9.275627300297642486e-02 8.821632765628148465e-02
1.100000000000000000e+02 2.760078021850767005e-01 1.499926030830221468e-01 1.273656394015040549e-01 1.284287128920983678e-01
1.110000000000000000e+02 2.967645892798172480e-01 1.334716549843535105e-01 9.210227566407966360e-02 7.089442452370882386e-02
1.120000000000000000e+02 9.550356712064453912e-01 8.443656431870274481e-01 7.590521671508186907e-01 5.706057511342929045e-01
1.130000000000000000e+02 5.663509825834084355e-01 4.546163745312262194e-01 3.929733978697567687e-01 2.574219796293679141e-01
1.140000000000000000e+02 7.467408555726808839e-01 6.158760101740956561e-01 4.988051250840155326e-01 3.046830198143721802e-01
1.150000000000000000e+02 8.963522046701669632e-01 7.859626503670792408e-01 6.786321602575663414e-01 5.262264347085108263e-01
1.160000000000000000e+02 8.014562179689878052e-01 6.813053568959460682e-01 5.436382047301903109e-01 4.113267335320368034e-01
1.170000000000000000e+02 5.576815943347519511e-01 3.989926281557469867e-01 2.750073625215287976e-01 1.734076474722947570e-01
1.180000000000000000e+02 6.714146090109116560e-01 4.804053441179985118e-01 3.820805548101765536e-01 2.751065333222876275e-01
1.190000000000000000e+02 7.419551798943372356e-01 5.888846125828651745e-01 4.917967114851720667e-01 3.456309816770868348e-01
1.200000000000000000e+02 6.873604225554060809e-01 4.649584604259075493e-01 3.551333109318316472e-01 2.023139399891666357e-01
1.210000000000000000e+02 6.785503021416822156e-01 5.302424458653655082e-01 3.866384255143937576e-01 2.066033138383711054e-01
1.220000000000000000e+02 7.001764777588074251e-01 5.070150371834444281e-01 4.070863092636492486e-01 2.439295021920465101e-01
1.230000000000000000e+02 8.505903334530804383e-01 7.422499819178345337e-01 5.689955912287104622e-01 3.785132794338377238e-01
1.240000000000000000e+02 8.629528243505349971e-01 7.095313026626388631e-01 6.153523642405575034e-01 4.363655528233103542e-01
1.250000000000000000e+02 8.016662201014072009e-01 5.223368703245399036e-01 4.045314715677729156e-01 2.658648691231612071e-01
1.260000000000000000e+02 6.595463256390512452e-01 4.371466580026471815e-01 2.914815323745918452e-01 1.568342412392072782e-01
1.270000000000000000e+02 9.778301012076066057e-01 8.572608654146701701e-01 7.601084967917864921e-01 6.372132177015666921e-01
1.280000000000000000e+02 7.240038814348092044e-01 4.935058564985985163e-01 3.758891157273208106e-01 2.065154562872982824e-01
1.290000000000000000e+02 8.504968859789154845e-01 6.515111503836950035e-01 4.950713459232995439e-01 3.749094293048140236e-01
1.300000000000000000e+02 5.719022829708328981e-01 3.190483357811663145e-01 2.219381787749693524e-01 1.470716669590612924e-01
1.310000000000000000e+02 5.566592037286101080e-01 3.948356989812247808e-01 2.394093548539504568e-01 1.289879975245011579e-01
1.320000000000000000e+02 5.478748318307288256e-01 3.711834059564985133e-01 2.452167450507025392e-01 1.325118761302998827e-01
1.330000000000000000e+02 4.911240538963365654e-01 3.171172022012808678e-01 1.676381142096638466e-01 6.953904217375521390e-02
1.340000000000000000e+02 5.780717850520763479e-01 4.372473877223843619e-01 2.811083088558627985e-01 1.059210930715387688e-01
1.350000000000000000e+02 6.235956088281290333e-01 4.577485703210138479e-01 3.044865322618713899e-01 1.741233065353247622e-01
1.360000000000000000e+02 6.081598623803365911e-01 4.121902965920309359e-01 3.384426038411245674e-01 1.812951863472973268e-01
1.370000000000000000e+02 6.664300750098040016e-01 5.357304144821903868e-01 3.583878972506447935e-01 1.883648909020886331e-01
1.380000000000000000e+02 7.105929652212265024e-01 5.716173404995301688e-01 4.524787170074400788e-01 3.014150807091617867e-01
1.390000000000000000e+02 4.532634388061164143e-01 2.911129998876211267e-01 1.649542260429071039e-01 7.216554321545887163e-02
1.400000000000000000e+02 4.792081919213874719e-01 3.521974715591718041e-01 2.151909004414071791e-01 8.000933612291619146e-02
1.410000000000000000e+02 4.519032230419300356e-01 2.911243482489073164e-01 1.408861918042024486e-01 7.768197609208715715e-02
1.420000000000000000e+02 5.135408556251406242e-01 3.586241978881969938e-01 1.957946965776372339e-01 8.544780673965418627e-02
1.430000000000000000e+02 4.041927406599130079e-01 2.697135802052756937e-01 1.743199986534964274e-01 7.495098765388202855e-02
1.440000000000000000e+02 4.891153888521349025e-01 3.196439299865744821e-01 1.655280441559524307e-01 8.352251229813145716e-02
1.450000000000000000e+02 3.687458357231251926e-01 2.306322209938589662e-01 1.687087564919532157e-01 1.364390799254938391e-01
1.460000000000000000e+02 3.577678720116485578e-01 1.754141851677971098e-01 1.162895761369853731e-01 6.453037777853715129e-02
1.470000000000000000e+02 4.003143003634830888e-01 2.370764624749286675e-01 1.387939647283218114e-01 8.913831346676141798e-02
1.480000000000000000e+02 4.710300033738960557e-01 3.233194821973164323e-01 1.848838605321091733e-01 4.965900184202756001e-02
1.490000000000000000e+02 3.622248825055615629e-01 2.204792265969705845e-01 1.244139803138204908e-01 5.787504062010816880e-02


==> Data/nasnet_0.7_upper_w2.txt <==
1.000000000000000000e+00 1.307281380386699221e-01 1.130113932706743873e-01 6.123900486065005089e-02 5.346569741594867087e-02
2.000000000000000000e+00 7.468563111765184892e-02 1.755654534548766466e-01 6.998027593670173852e-02 4.371802636400698439e-02
3.000000000000000000e+00 7.392756558343616113e-02 1.530946897984596100e-01 6.344313012112352823e-02 4.118808530988526256e-02
4.000000000000000000e+00 5.748372898913037959e-02 1.785120123182498686e-01 7.635599958991436120e-02 4.536487053694565619e-02
5.000000000000000000e+00 2.332559825050696256e-01 1.258711736996157293e-01 8.917381280894269568e-02 8.987271218917430859e-02
6.000000000000000000e+00 2.532349479051544949e-01 1.036545394322613139e-01 6.078324499713434748e-02 5.338878937063237101e-02
7.000000000000000000e+00 6.264142922667834679e-01 5.475230310928114186e-01 4.928763096655606191e-01 4.694573279297319379e-01
8.000000000000000000e+00 4.573767645804711623e-01 2.962608293627354561e-01 2.218604389965670998e-01 1.823787185168403713e-01
9.000000000000000000e+00 4.241205960078172077e-01 2.598961196598364443e-01 1.853759597179092111e-01 1.417787812376565537e-01
1.000000000000000000e+01 6.427239160600861645e-01 5.407664440671414718e-01 3.966735744497667526e-01 3.307870370093025092e-01
1.100000000000000000e+01 6.725622146853159622e-01 6.064872079080604328e-01 5.096798864388868422e-01 4.472763894794850592e-01
1.200000000000000000e+01 4.752147243538326071e-01 3.598834828669221775e-01 2.314683986178102948e-01 1.710816532344185126e-01
1.300000000000000000e+01 4.653377629784523628e-01 3.282390626908905373e-01 2.200308568129766829e-01 1.563988279846655338e-01
1.400000000000000000e+01 6.209740674847655795e-01 4.829625161986552673e-01 3.584261652553024646e-01 2.728610480096302360e-01
1.500000000000000000e+01 4.217818721535455673e-01 2.813004109820289589e-01 1.699649207754732605e-01 1.523161567117918280e-01
1.600000000000000000e+01 3.821497388322070421e-01 2.478713772518533753e-01 1.728717984089598314e-01 1.371328225115067967e-01
1.700000000000000000e+01 4.085030816783863372e-01 2.665073909868931334e-01 1.623003260233126799e-01 1.006419496712656209e-01
1.800000000000000000e+01 6.894799939186138094e-01 5.702310985464160709e-01 4.325294665627799628e-01 3.230977594612048365e-01
1.900000000000000000e+01 4.568057330169503771e-01 3.326878971108558347e-01 2.699766765323651230e-01 1.651966397456993696e-01
2.000000000000000000e+01 4.720821919268321509e-01 3.630572206933401769e-01 2.640820772911330327e-01 1.725078100573385897e-01
2.100000000000000000e+01 4.868370752969549686e-01 3.294762791581871686e-01 2.509160466765945618e-01 1.698490650939669944e-01
2.200000000000000000e+01 5.958333672487395871e-01 4.861554693933806681e-01 4.071334587904106850e-01 3.235253936614111425e-01
2.300000000000000000e+01 4.868166819494427755e-01 3.421935108626525390e-01 2.352859726046169220e-01 1.323353068896509499e-01
2.400000000000000000e+01 4.374345055788692593e-01 2.891507725653280070e-01 2.107461686187417360e-01 1.085262094283867690e-01
2.500000000000000000e+01 3.882101339034955134e-01 2.218237656955194259e-01 1.248829201395519339e-01 6.445694885924496687e-02
2.600000000000000000e+01 3.676486914794259708e-01 2.352197065683117039e-01 1.784129622743851340e-01 1.267504759080978483e-01
2.700000000000000000e+01 4.495723096402300389e-01 2.883941661562783310e-01 1.903955722351509949e-01 1.305657114809099795e-01
2.800000000000000000e+01 4.418093015272524515e-01 2.985960334377475989e-01 1.758239287249458715e-01 1.553405291722427251e-01
2.900000000000000000e+01 4.698354548405142550e-01 3.327823161443192457e-01 2.277808068191792545e-01 1.685988692025274238e-01
3.000000000000000000e+01 4.274301427061836245e-01 3.151869212840687773e-01 2.063188030362482772e-01 2.055241103364551236e-01
3.100000000000000000e+01 3.391483674406610693e-01 1.813505306980458254e-01 9.006103105793550334e-02 6.614805048068922444e-02
3.200000000000000000e+01 3.654536776212593541e-01 2.409014231188329191e-01 1.568821088631039140e-01 1.391976072735692516e-01
3.300000000000000000e+01 3.512554317202133958e-01 1.903813228336918018e-01 9.800742189654131076e-02 7.892763274729865108e-02
3.400000000000000000e+01 2.990426508573355568e-01 1.523620379058945873e-01 8.238137155690314350e-02 7.923132894181106334e-02
3.500000000000000000e+01 2.882621379711769460e-01 1.376671143120341834e-01 6.305859325049929798e-02 6.079454023381929140e-02
3.600000000000000000e+01 3.270867453602626651e-01 1.972910650243807074e-01 1.475262622688711667e-01 1.486716717138518440e-01
3.700000000000000000e+01 4.424373159311693060e-01 3.368794538587922549e-01 2.592264765045980135e-01 2.271246674430062173e-01
3.800000000000000000e+01 3.476033135410354635e-01 2.399825750676953806e-01 1.830773377955350889e-01 1.827148720023313022e-01
3.900000000000000000e+01 4.612051928406220580e-01 3.408709034848466657e-01 2.219969172534993207e-01 1.669847758323589615e-01
4.000000000000000000e+01 3.200770072192591353e-01 1.851710977866896923e-01 1.296643399564612331e-01 9.379216974772063009e-02
4.100000000000000000e+01 2.601453961812336124e-01 1.460116762748548680e-01 1.197094923575718756e-01 1.136338291241110188e-01
4.200000000000000000e+01 3.123129737865367184e-01 1.710464663205641112e-01 1.370972951382880278e-01 1.094215994683963994e-01
4.300000000000000000e+01 2.616317798363547165e-01 1.003371793541671247e-01 7.032840765628402269e-02 5.493806223644040476e-02
4.400000000000000000e+01 3.692009184175052416e-01 2.269585606662106736e-01 1.685930315064005092e-01 1.073740877616918554e-01
4.500000000000000000e+01 1.892318306694144026e-01 4.131500508270224969e-02 4.467138200497274697e-02 4.476664729168876311e-02
4.600000000000000000e+01 1.599990584392352033e-01 5.309872007964969859e-02 3.504787442216333176e-02 3.487677736179388421e-02
4.700000000000000000e+01 2.097083610871214310e-01 8.646988122647249198e-02 8.540735282688945162e-02 8.097378687053613522e-02
4.800000000000000000e+01 2.009402467117250568e-01 8.784814287141691491e-02 6.631059475482554977e-02 6.227917586854887083e-02
4.900000000000000000e+01 2.187905844978521586e-01 4.735513943298950285e-02 3.205815125382211611e-02 3.336664257151269325e-02
5.000000000000000000e+01 3.044250020600763329e-01 1.463384190900468285e-01 8.560690854744511247e-02 6.127979485273250121e-02
5.100000000000000000e+01 5.012653387661752946e-01 3.624749995607769448e-01 2.179773002042866281e-01 1.231711535998794710e-01
5.200000000000000000e+01 2.457967370464935741e-01 1.068149565329386541e-01 1.230018412557788848e-01 1.053472982518237344e-01
5.300000000000000000e+01 1.494131266376331479e-01 6.705691149706280441e-02 4.706099811253105364e-02 4.570184327647620198e-02
5.400000000000000000e+01 3.036642659324927940e-01 1.521073284704999307e-01 1.464451845013255704e-01 9.879494985588713196e-02
5.500000000000000000e+01 1.679536225109115044e-01 9.646528885385230456e-02 6.373648968924830460e-02 6.229532453669139880e-02
5.600000000000000000e+01 1.651634598887067873e-01 7.685679709648887692e-02 6.196150213725602068e-02 5.883849819790327312e-02
5.700000000000000000e+01 1.750900849710563811e-01 6.275332238881380087e-02 6.131555903096259919e-02 6.007175002856163237e-02
5.800000000000000000e+01 1.652113709905178029e-01 8.860549042172131962e-02 6.634376941081451817e-02 6.704070994134692096e-02
5.900000000000000000e+01 1.251269013102274397e-01 1.110713439703570338e-01 5.424550389605710399e-02 4.846949221935810403e-02
6.000000000000000000e+01 1.076493104863595479e-01 1.161736273431211441e-01 6.139573870555067175e-02 3.991211512631328423e-02
6.100000000000000000e+01 2.607569160459382029e-01 1.066657564962246313e-01 1.075241767668235621e-01 8.466707933132747166e-02
6.200000000000000000e+01 1.706831914319989485e-01 8.431299673496435443e-02 6.235718169218359974e-02 5.951557775913648984e-02
6.300000000000000000e+01 2.828489411035925438e-01 1.561068386579112510e-01 1.434057138661068986e-01 1.358326300103448181e-01
6.400000000000000000e+01 3.222797918513229387e-01 1.963169269358131519e-01 1.799336153221368362e-01 1.600996818549503264e-01
6.500000000000000000e+01 1.854070209048880313e-01 8.715767653358921785e-02 8.373894904885698098e-02 8.176935034656333812e-02
6.600000000000000000e+01 1.650918107860208928e-01 5.771208864882880485e-02 4.904999884766848145e-02 4.679953065155476738e-02
6.700000000000000000e+01 1.754846954285603777e-01 1.344259704427687163e-01 1.190129639695030050e-01 1.111844472801687550e-01
6.800000000000000000e+01 1.887163240151972510e-01 4.451607891245122628e-02 4.618944656296389978e-02 4.015587478019810863e-02
6.900000000000000000e+01 1.642628339279014471e-01 5.569474119382347016e-02 4.620733671939816073e-02 4.618915390042281632e-02
7.000000000000000000e+01 2.491843731897894765e-01 1.203270094259357575e-01 1.105585297898790259e-01 9.427468485018127009e-02
7.100000000000000000e+01 1.613945533111439956e-01 4.747010270801987203e-02 3.614813910003031316e-02 3.514302106167861706e-02
7.200000000000000000e+01 1.651350398017736032e-01 5.769117621722111983e-02 5.428651619327742178e-02 5.034127001234684623e-02
7.300000000000000000e+01 2.256405809880575875e-01 7.375053949210758075e-02 6.316079331796763119e-02 5.835610540042009825e-02
7.400000000000000000e+01 2.844257862383008928e-01 1.355285254079879320e-01 1.278652639018336978e-01 1.046759526693407244e-01
7.500000000000000000e+01 3.049050085221429729e-01 1.536306944180834688e-01 1.284539236339092283e-01 1.204543480045062454e-01
7.600000000000000000e+01 2.314112760394704538e-01 8.721190777219750556e-02 7.949388094625604861e-02 6.946240950120262381e-02
7.700000000000000000e+01 3.405104866795021223e-01 2.087297908856944606e-01 1.850489534381947743e-01 1.416333254934385999e-01
7.800000000000000000e+01 3.195487917934286548e-01 1.677947493400788470e-01 1.275856766283744170e-01 7.895031929370990853e-02
7.900000000000000000e+01 3.343698347125390602e-01 1.561933045436043332e-01 1.098966475653807423e-01 8.054390156855913141e-02
8.000000000000000000e+01 2.002596860577602056e-01 5.601372807271255694e-02 5.673229396131299063e-02 5.319766589333771445e-02
8.100000000000000000e+01 2.038702931458444834e-01 7.245726958938064621e-02 8.292596509201445587e-02 7.213337586492540865e-02
8.200000000000000000e+01 1.646494198171319090e-01 8.315408216661929197e-02 6.213180996216593338e-02 6.063628293907445677e-02
8.300000000000000000e+01 1.986230600488469722e-01 6.806408089126315952e-02 6.045772197895805944e-02 5.527837728022098190e-02
8.400000000000000000e+01 2.769773501733606147e-01 1.177358236734259156e-01 9.396799038032813134e-02 7.029855718270520970e-02
8.500000000000000000e+01 2.160079295652776454e-01 1.011462347024224828e-01 9.860746190692983026e-02 9.501099007063543156e-02
8.600000000000000000e+01 1.799848027632625636e-01 6.494411137995002858e-02 6.634041802680683275e-02 6.525535530634214709e-02
8.700000000000000000e+01 2.133388636701541163e-01 5.834053405930798852e-02 5.487067779142286439e-02 5.345582221093583136e-02
8.800000000000000000e+01 3.279375201851351118e-01 1.894697998939061379e-01 1.603034689673244750e-01 1.200426528662337095e-01
8.900000000000000000e+01 2.129137767013001004e-01 1.022542607811647297e-01 1.028083136930307839e-01 1.005116094846043862e-01
9.000000000000000000e+01 1.986799597668833239e-01 9.453514418220783366e-02 8.061309681803997818e-02 7.672483857849102251e-02
9.100000000000000000e+01 2.507854731981375984e-01 1.050988393140502297e-01 9.485300513876049333e-02 8.244967948303885685e-02
9.200000000000000000e+01 2.481038574103750505e-01 1.099493948191503923e-01 1.183782392231825104e-01 9.993084304730612266e-02
9.300000000000000000e+01 1.530112516945259793e-01 6.981207159803828888e-02 4.933042687945494303e-02 4.491599843887698895e-02
9.400000000000000000e+01 1.385021523860646975e-01 7.310252930500199531e-02 3.964345019379600377e-02 3.770763744795763844e-02
9.500000000000000000e+01 1.255195330520227359e-01 9.311117256106013484e-02 4.414845027931877525e-02 3.799923780926134365e-02
9.600000000000000000e+01 1.891530420620130826e-01 5.389950939729001161e-02 4.654704210725828240e-02 4.519623793698487879e-02
9.700000000000000000e+01 2.364120289914679873e-01 6.646375917172438197e-02 6.477558448587344975e-02 5.304277650993659277e-02
9.800000000000000000e+01 2.272920842367196492e-01 8.979283223001630065e-02 8.995353031515324060e-02 7.375249370890617218e-02
9.900000000000000000e+01 1.869866965441183138e-01 7.035147309970382623e-02 6.647036178590182143e-02 6.324917548909277099e-02
1.000000000000000000e+02 1.150012200209371560e-01 1.096897238650897943e-01 4.790845578201083366e-02 4.657959331032041767e-02
1.010000000000000000e+02 1.913405838069826836e-01 5.610683994716498396e-02 5.529723136901731895e-02 5.538775452637152014e-02
1.020000000000000000e+02 2.226871837968665002e-01 6.770988010706280313e-02 7.415424305529380589e-02 6.140030833063144650e-02
1.030000000000000000e+02 2.504229419233269249e-01 1.307922947909667122e-01 1.302919449787540151e-01 1.192136024409904821e-01
1.040000000000000000e+02 1.855097503766223455e-01 6.369992431229878904e-02 5.464665307200301109e-02 5.024517282802305057e-02
1.050000000000000000e+02 1.731757037442235303e-01 7.288628258347305822e-02 7.605720593836470811e-02 7.569846467661704714e-02
1.060000000000000000e+02 1.247924926164468568e-01 1.219954493191851286e-01 6.833346270724022231e-02 6.610373525328783195e-02
1.070000000000000000e+02 2.040938336874435766e-01 6.593864523544677725e-02 7.061827434228294675e-02 6.346137463515044708e-02
1.080000000000000000e+02 1.563462263713330802e-01 9.914668610508263480e-02 7.111017892023135945e-02 7.172565639699743367e-02
1.090000000000000000e+02 2.539232116500987346e-01 1.209735357574271974e-01 1.265378947344872607e-01 1.073512832587241450e-01
1.100000000000000000e+02 1.690269748544660777e-01 8.116540088863981317e-02 5.866826107862108813e-02 5.737705947663122863e-02
1.110000000000000000e+02 1.659146053118377151e-01 7.079903447682525663e-02 7.617123016824799142e-02 7.350699105011669621e-02
1.120000000000000000e+02 2.615236581825655104e-01 1.145108990171186392e-01 1.147564155712117867e-01 8.816541197681214415e-02
1.130000000000000000e+02 1.650964390460591957e-01 9.915856256859650886e-02 6.916933684006457139e-02 6.716210686476942193e-02
1.140000000000000000e+02 2.091431410991098083e-01 8.865951024390142376e-02 9.058717630858476033e-02 8.727220098182036923e-02
1.150000000000000000e+02 2.056114124894437845e-01 4.809146089940640606e-02 6.285291871390556728e-02 5.005938765212945840e-02
1.160000000000000000e+02 2.671001105668676656e-01 1.202357155824504004e-01 1.234186359449423315e-01 9.386522580103204283e-02
1.170000000000000000e+02 1.627765198358230858e-01 6.486019636937170874e-02 5.374065286657789264e-02 5.329665696222159188e-02
1.180000000000000000e+02 2.349945281747021497e-01 8.535850400158023765e-02 9.621103260344590624e-02 7.203728289224158032e-02
1.190000000000000000e+02 1.943546139352772539e-01 5.873423401486907447e-02 6.625800876562498720e-02 4.983525412425844625e-02
1.200000000000000000e+02 2.162329868406450972e-01 8.252662850049692633e-02 8.260097443454662847e-02 7.079228886584583436e-02
1.210000000000000000e+02 1.730983385400080288e-01 5.893999599810738343e-02 5.044588690779916451e-02 4.644723756811009602e-02
1.220000000000000000e+02 2.731766536251860611e-01 1.292129817003727088e-01 1.352568907987729274e-01 1.095932943084014510e-01
1.230000000000000000e+02 2.028679467034756601e-01 7.046055789988392437e-02 7.112333287172659113e-02 6.870937929399152655e-02
1.240000000000000000e+02 2.239619159401562143e-01 7.384091133454868949e-02 8.146242002728268372e-02 6.480993463439277402e-02
1.250000000000000000e+02 2.477159716594565242e-01 1.015535747746833806e-01 9.761174128833643993e-02 8.068504357160055651e-02
1.260000000000000000e+02 2.325079385519192299e-01 7.656414851855967985e-02 6.926555297615717699e-02 6.408437243873997546e-02
1.270000000000000000e+02 2.671269734722757083e-01 1.096466957875514708e-01 9.174216808260572675e-02 7.127300947910378270e-02
1.280000000000000000e+02 2.209861156185062014e-01 7.433415010395652556e-02 7.022232310143329548e-02 6.573191984076456884e-02
1.290000000000000000e+02 2.555436329419042973e-01 1.081927908128867549e-01 8.556278464635491687e-02 7.621180209912670200e-02
1.300000000000000000e+02 2.096506694681009864e-01 7.099762741625027795e-02 6.662321353874747776e-02 6.025694868008722033e-02
1.310000000000000000e+02 1.530205173974965305e-01 9.114625987141514174e-02 7.189913347906468077e-02 6.694854761148180677e-02
1.320000000000000000e+02 2.554158348601344164e-01 1.326616282838767591e-01 1.098245649965838289e-01 9.680565897796697405e-02
1.330000000000000000e+02 2.661876986367279763e-01 1.132046755785895559e-01 8.994214493843277758e-02 8.918776933262088924e-02
1.340000000000000000e+02 2.624047280143150251e-01 1.091829053900300189e-01 1.045906230337463050e-01 8.272273157040989366e-02
1.350000000000000000e+02 2.081965581944781041e-01 6.927495110169328008e-02 6.919852254635529276e-02 6.500420306658151459e-02
1.360000000000000000e+02 2.244623685377105660e-01 9.855508947196083003e-02 1.041407747666407563e-01 9.090634452976288638e-02
1.370000000000000000e+02 2.743109646790429235e-01 1.342342745259038350e-01 1.360521160601108892e-01 1.114429218280253153e-01
1.380000000000000000e+02 2.348247660984687235e-01 8.894278095250811311e-02 8.995449083018386416e-02 8.744933765639434364e-02
1.390000000000000000e+02 2.931353630732966287e-01 1.505786194266055533e-01 1.431205793388239389e-01 1.063911170330300165e-01
1.400000000000000000e+02 1.843145017620427262e-01 8.461660632630645107e-02 7.792410376571567987e-02 7.579443946332835302e-02
1.410000000000000000e+02 2.238574740637422622e-01 1.267209250390847752e-01 1.180985367924198837e-01 1.132892805626565108e-01
1.420000000000000000e+02 2.120749335252250511e-01 1.036649346340764027e-01 1.020598895991672028e-01 9.866289015715005994e-02
1.430000000000000000e+02 2.447704385126101556e-01 1.020677475042146426e-01 1.091955096723086632e-01 8.568095970290018348e-02
1.440000000000000000e+02 2.092445025948165560e-01 5.793787013637530237e-02 5.669834379395392171e-02 4.940638762801247141e-02
1.450000000000000000e+02 1.403830535698643855e-01 8.783618551854069367e-02 4.687061745005638436e-02 4.619852274698358491e-02
1.460000000000000000e+02 2.096151652009548005e-01 9.252175013647061241e-02 1.124220255814228908e-01 9.537156150940750976e-02
1.470000000000000000e+02 1.541120105373141036e-01 7.702010504438204508e-02 4.286063775942396126e-02 3.855769580134245367e-02
1.480000000000000000e+02 1.552791189191876087e-01 9.916620012018494135e-02 6.869308562324590028e-02 6.611874699382794263e-02
1.490000000000000000e+02 1.144327883323063705e-01 1.349774771601372769e-01 7.026637454937748051e-02 6.898860092005712485e-02


==> Data/nasnet_0.9_lower_w2.txt <==
1.000000000000000000e+00 2.732013722773515840e-01 1.261944436237978084e-01 7.116571559088237520e-02 6.642327438020909081e-02
2.000000000000000000e+00 2.406725867642681427e-01 7.523086477396860594e-02 6.170155629348540727e-02 8.005429659129575937e-02
3.000000000000000000e+00 2.734004693006403808e-01 1.132731335971768338e-01 4.920913127771803924e-02 5.256837392726179670e-02
4.000000000000000000e+00 2.707033556363467319e-01 1.341383838038496257e-01 8.090737746992326951e-02 8.214932500362191747e-02
5.000000000000000000e+00 6.000736216343443008e-01 4.591118015772456817e-01 2.392676929478383951e-01 1.607756944697402157e-01
6.000000000000000000e+00 6.360536690680842487e-01 5.316371922612408429e-01 3.441642759217609093e-01 2.239868888690383364e-01
7.000000000000000000e+00 7.002121084242850513e-01 5.312572618165891658e-01 3.368180862123301700e-01 2.250660481289264159e-01
8.000000000000000000e+00 7.606304402946921783e-01 5.486509374631451941e-01 4.396029413825157661e-01 3.223360907936229647e-01
9.000000000000000000e+00 7.945814090830300991e-01 6.606932124761440983e-01 5.107168066359731862e-01 3.518592528600879010e-01
1.000000000000000000e+01 7.158936121156072030e-01 5.650364435314156886e-01 4.224150088254396973e-01 2.417464143522754516e-01
1.100000000000000000e+01 7.823612945906053273e-01 6.409874540289676181e-01 5.090179152920873973e-01 3.459765724456679847e-01
1.200000000000000000e+01 7.074180468892014018e-01 5.287541302557016154e-01 3.913595431587341689e-01 2.757883856315521132e-01
1.300000000000000000e+01 7.084330246295407196e-01 4.317071779844132151e-01 3.142589029368571540e-01 1.741942568805197600e-01
1.400000000000000000e+01 8.938683306064292289e-01 7.899587708605436687e-01 6.705511609975050025e-01 4.601825973978529438e-01
1.500000000000000000e+01 5.246330766906188714e-01 4.025963806308439086e-01 2.000186651522365133e-01 1.304922661491639269e-01
1.600000000000000000e+01 6.347987027315877828e-01 5.121709894707554556e-01 3.083012894205446330e-01 1.793474882836108564e-01
1.700000000000000000e+01 5.159269492296788551e-01 3.998511551499125405e-01 1.984151425454709072e-01 1.154887495426526606e-01
1.800000000000000000e+01 5.528608221098625375e-01 4.287749231127280236e-01 2.035218906829710794e-01 9.371938699615470214e-02
1.900000000000000000e+01 6.139975796858236912e-01 4.763127339939324800e-01 3.079835752975315089e-01 2.049508209305596906e-01
2.000000000000000000e+01 7.948083304855176889e-01 5.554701758740127060e-01 4.426649635782404779e-01 2.900369524776093000e-01
2.100000000000000000e+01 8.805845897209615414e-01 7.613821860795850771e-01 6.371833719098287663e-01 4.339456142069519351e-01
2.200000000000000000e+01 8.168346312014721500e-01 5.720321782119881515e-01 4.824100580704356878e-01 3.443671915801764793e-01
2.300000000000000000e+01 8.321075494632855785e-01 6.943459624456638224e-01 5.438258263193368469e-01 3.688183736674554569e-01
2.400000000000000000e+01 8.371575972416621658e-01 6.802350571568569482e-01 5.487010558255335235e-01 3.869587341566432248e-01
2.500000000000000000e+01 7.479996408837339406e-01 5.942823652985685934e-01 4.712833310202033110e-01 3.158621840326688024e-01
2.600000000000000000e+01 7.984063836980298534e-01 7.074276342576809595e-01 5.324830206199665517e-01 3.257643861173583066e-01
2.700000000000000000e+01 7.148718035069592247e-01 5.751693828080218784e-01 3.795414009354562968e-01 2.327712635274002129e-01
2.800000000000000000e+01 6.613778933049970776e-01 5.087695574184299963e-01 3.408819865545997252e-01 2.029752122839926509e-01
2.900000000000000000e+01 6.589293763913688373e-01 4.920743381642523895e-01 2.536922751579509527e-01 1.853366061806371035e-01
3.000000000000000000e+01 5.783398272358342140e-01 4.643842318861397533e-01 2.795063388905020818e-01 2.273125044743703194e-01
3.100000000000000000e+01 5.621977303351775035e-01 4.509642667536657434e-01 1.609393310120430520e-01 1.261022848313823053e-01
3.200000000000000000e+01 5.377743153519447539e-01 4.267281083489308791e-01 1.230589814020816714e-01 8.242329822297633779e-02
3.300000000000000000e+01 5.470043506217624474e-01 4.173162483561786984e-01 1.131320139751891829e-01 9.124557989634062005e-02
3.400000000000000000e+01 5.702120959569109138e-01 4.633269858632347304e-01 2.541852878711741148e-01 1.659259975444311586e-01
3.500000000000000000e+01 8.067776034877488511e-01 6.800350775018423333e-01 5.377178972582957739e-01 3.512845554467687315e-01
3.600000000000000000e+01 8.296391291478600882e-01 6.807557866396504176e-01 5.748637419653804814e-01 4.042185580572121295e-01
3.700000000000000000e+01 7.694300428590059582e-01 5.908174796980383281e-01 4.477979768797727966e-01 2.483239120632763364e-01
3.800000000000000000e+01 7.034127379157395499e-01 5.385794040502532853e-01 3.671498116456403116e-01 1.760186417556802996e-01
3.900000000000000000e+01 8.504243694166395695e-01 6.752008710520686074e-01 5.687426436181391987e-01 3.589937035665787812e-01
4.000000000000000000e+01 7.577114191732280402e-01 6.122100029800592313e-01 4.442962762669565024e-01 2.507899608309031581e-01
4.100000000000000000e+01 6.943912738077199220e-01 5.637514539006504011e-01 3.664945641188127046e-01 2.015085149690279687e-01
4.200000000000000000e+01 7.580813760550185743e-01 6.144556599210884151e-01 4.467627309451343010e-01 2.474731303758307688e-01
4.300000000000000000e+01 7.340282825322350657e-01 5.701471758684412139e-01 3.789776578916904115e-01 1.912262826790795123e-01
4.400000000000000000e+01 8.996690770161159811e-01 7.727310185981972612e-01 6.579359260140459353e-01 4.523936170124091549e-01
4.500000000000000000e+01 5.310145044718026508e-01 4.250864535327257832e-01 1.968236331428786234e-01 1.363664925555837515e-01
4.600000000000000000e+01 5.223750477422733907e-01 3.945564437275455028e-01 1.850583442653498667e-01 1.339602051957212436e-01
4.700000000000000000e+01 4.655183980061782800e-01 3.213543969894124275e-01 1.135470308136141693e-01 1.045556625074275936e-01
4.800000000000000000e+01 5.546986390162156333e-01 4.323948041908413087e-01 1.933736561645901242e-01 1.582708386535590928e-01
4.900000000000000000e+01 5.628067407901565788e-01 4.687617542969760853e-01 2.170126201890556772e-01 1.273069800183939393e-01
5.000000000000000000e+01 7.440848682783701706e-01 5.016997196324838315e-01 4.066033631377908297e-01 2.854464360286439462e-01
5.100000000000000000e+01 8.538343842240885273e-01 6.964393378333668672e-01 5.775873568537084335e-01 3.469357762579670656e-01
5.200000000000000000e+01 7.772126039837528033e-01 5.917865645510392847e-01 4.864635195440907833e-01 2.917939071182095723e-01
5.300000000000000000e+01 8.506150536527620210e-01 7.463011195968601852e-01 6.315986700404258025e-01 4.099018854081178942e-01
5.400000000000000000e+01 7.764349497246154641e-01 6.206666715656882216e-01 5.163015148158812684e-01 3.108064722339090036e-01
5.500000000000000000e+01 6.471419042305476266e-01 5.439104813040531727e-01 3.154779380116335408e-01 1.552558141647195356e-01
5.600000000000000000e+01 6.903531013806619709e-01 5.809952366143092961e-01 3.845403370388875142e-01 2.176147280792679883e-01
5.700000000000000000e+01 6.088354602819714412e-01 4.525911504951956599e-01 2.539278991532956109e-01 2.149922823755374135e-01
5.800000000000000000e+01 6.773670045447467425e-01 5.957058017889393930e-01 3.775179864876108682e-01 2.460405415742211166e-01
5.900000000000000000e+01 6.696419512002381724e-01 5.859930280792283730e-01 3.771139032591358520e-01 2.027441465498709960e-01
6.000000000000000000e+01 4.737926600605528726e-01 3.401948217200955193e-01 7.694798986274695163e-02 8.933067491976785790e-02
6.100000000000000000e+01 4.718398435938970792e-01 3.459006841600943960e-01 1.061095266531193737e-01 1.037409469866509976e-01
6.200000000000000000e+01 4.767123305065075756e-01 3.524125306493040566e-01 1.025906198112468554e-01 6.964832055618662421e-02
6.300000000000000000e+01 4.673623500228303307e-01 3.190005620325071511e-01 9.795978523086751322e-02 8.117504939083483584e-02
6.400000000000000000e+01 4.403639597675107487e-01 3.002546836093601956e-01 9.646168648663502876e-02 1.253470615167572300e-01
6.500000000000000000e+01 8.623247095979192922e-01 6.166568808523016365e-01 5.431122478348939797e-01 4.065802176583644401e-01
6.600000000000000000e+01 7.289791265571875511e-01 5.470603882998911205e-01 4.182424373812266283e-01 2.627230127990023978e-01
6.700000000000000000e+01 8.274109871872993294e-01 7.179016369766487715e-01 5.790711688294135628e-01 3.014218467630848663e-01
6.800000000000000000e+01 8.952338051894479509e-01 7.605026660251269499e-01 6.642871104063353682e-01 4.386697642195284685e-01
6.900000000000000000e+01 7.596071775050254882e-01 6.037459407585520355e-01 4.844378704475695296e-01 2.911950531610251747e-01
7.000000000000000000e+01 7.394988481195406971e-01 6.248672020083919643e-01 3.241750430303548813e-01 2.046172483284728616e-01
7.100000000000000000e+01 7.384728135023369555e-01 6.378556237767410986e-01 4.461670336242155033e-01 2.896450336501377731e-01
7.200000000000000000e+01 6.783571163299290108e-01 5.432519065437978467e-01 3.814916521643707537e-01 2.377049143355302041e-01
7.300000000000000000e+01 5.896001078819125274e-01 4.594369402014444881e-01 1.497177540122257011e-01 1.251642938776675595e-01
7.400000000000000000e+01 6.910414487541188810e-01 5.992030385973496909e-01 3.318620438856531019e-01 1.778066838938465455e-01
7.500000000000000000e+01 4.396752488722729391e-01 3.038867212387288408e-01 1.082008355929226923e-01 1.488837217392514345e-01
7.600000000000000000e+01 4.397272671004464062e-01 3.196667088102837506e-01 1.386639369484602979e-01 1.129714885426144066e-01
7.700000000000000000e+01 4.378257424787769803e-01 2.915343398677698872e-01 1.384092192126633036e-01 1.440686456566507290e-01
7.800000000000000000e+01 4.349013625540515404e-01 2.917620713740886607e-01 1.392987578077748423e-01 1.206783017831360300e-01
7.900000000000000000e+01 4.527287628022502730e-01 3.097688534605080313e-01 1.314919378093164781e-01 1.052823233998036873e-01
8.000000000000000000e+01 6.795414124183075666e-01 5.342016429674772970e-01 3.436008192975150699e-01 1.881123892695999444e-01
8.100000000000000000e+01 7.725791097743540670e-01 6.141843974379131987e-01 4.505614683492979999e-01 2.630393147559549338e-01
8.200000000000000000e+01 6.887956616574393287e-01 5.516520246500357105e-01 3.468209978429662721e-01 1.618230590898616095e-01
8.300000000000000000e+01 7.883919014545758275e-01 6.399423767614317304e-01 4.994115508966698314e-01 3.002685081851948490e-01
8.400000000000000000e+01 7.591985036651109908e-01 6.435183371121228069e-01 4.511410432818979688e-01 1.373793838980398030e-01
8.500000000000000000e+01 6.430304620382196745e-01 4.987578627733294523e-01 2.920418110886208174e-01 1.521344235875623507e-01
8.600000000000000000e+01 6.582124650035132696e-01 5.135283448939633733e-01 3.005216681775257914e-01 1.212224787206621773e-01
8.700000000000000000e+01 6.383636041115477999e-01 5.249607426496322171e-01 1.856405196396869461e-01 1.531806210422123893e-01
8.800000000000000000e+01 6.531251209004735880e-01 5.075288416940264558e-01 2.427596582154138705e-01 1.369329016366197249e-01
8.900000000000000000e+01 6.751001801206386599e-01 5.570587320817412813e-01 3.256771533536718666e-01 1.739737965688952781e-01
9.000000000000000000e+01 4.980348604486410369e-01 3.664932579142620162e-01 1.268853910268622487e-01 8.714932706771037763e-02
9.100000000000000000e+01 4.900278921678027366e-01 3.496171353075283039e-01 1.264007966809319039e-01 9.335650141099607890e-02
9.200000000000000000e+01 5.075620775522197148e-01 3.610131406758648742e-01 6.838458318241001643e-02 7.102481773715842162e-02
9.300000000000000000e+01 4.728694828647738713e-01 3.096521544363808887e-01 8.798140164789537698e-02 1.159531130371805607e-01
9.400000000000000000e+01 5.069741483397743886e-01 3.457867410589603452e-01 6.796729890096481208e-02 6.932102142755644514e-02
9.500000000000000000e+01 7.811478548581864967e-01 6.272848268944559713e-01 5.221606212406154635e-01 2.948255341302156718e-01
9.600000000000000000e+01 7.773844053509396668e-01 5.711066404222162607e-01 4.698905303274300005e-01 3.050700000881880758e-01
9.700000000000000000e+01 7.900825005527485345e-01 6.447790710140458570e-01 5.306869152486962671e-01 3.343925133323129573e-01
9.800000000000000000e+01 7.535394928097545186e-01 5.942132560508716077e-01 4.852125651148402330e-01 2.661459150587857647e-01
9.900000000000000000e+01 7.528930825577353492e-01 6.125789976063185094e-01 4.990751427492692849e-01 2.372385809931985556e-01
1.000000000000000000e+02 7.037419792130047425e-01 5.932127318551125850e-01 3.463840963350252600e-01 1.978671283451561569e-01
1.010000000000000000e+02 7.263665635991846115e-01 6.489309592967947848e-01 4.858040720570555582e-01 3.308625100556984999e-01
1.020000000000000000e+02 5.626659040133633605e-01 4.300719461085069639e-01 2.047924118755310996e-01 1.282940880495261893e-01
1.030000000000000000e+02 6.102008537896251861e-01 4.474209415042050275e-01 2.151568929243416473e-01 1.550927641259862433e-01
1.040000000000000000e+02 6.169903141176138472e-01 5.208536218907959814e-01 2.726197413958674209e-01 1.007835179762791161e-01
1.050000000000000000e+02 5.002443638192873854e-01 3.687400237580040763e-01 1.013320612366948176e-01 6.896252150043125084e-02
1.060000000000000000e+02 4.560174193186836145e-01 3.299839193950770966e-01 9.753303460900442090e-02 5.062973640389308722e-02
1.070000000000000000e+02 4.514672950940930574e-01 3.169217693998470642e-01 8.316876208245031765e-02 8.778736030525803591e-02
1.080000000000000000e+02 4.323510752519570954e-01 2.858254749954853846e-01 7.435869223788092730e-02 9.469981758453155374e-02
1.090000000000000000e+02 4.728253724516579548e-01 3.538333888681149397e-01 1.585254772871225737e-01 1.414818096675927728e-01
1.100000000000000000e+02 7.025654022271126120e-01 5.651635751873603786e-01 4.176424173960371355e-01 2.541408850305592049e-01
1.110000000000000000e+02 7.091501319889711441e-01 5.872627150603487722e-01 4.236315641800001974e-01 1.781863195222810614e-01
1.120000000000000000e+02 9.747679868119515367e-01 9.182392609677416662e-01 7.957913106087092237e-01 5.185981265002986840e-01
1.130000000000000000e+02 7.923237004064842548e-01 5.696998737940618396e-01 4.760341002754186479e-01 3.367888761487266569e-01
1.140000000000000000e+02 1.048238663921964298e+00 9.284994929816755560e-01 8.418027630375574111e-01 5.758396106674511516e-01
1.150000000000000000e+02 7.053567634322183144e-01 5.932479940971535637e-01 3.061649915818345224e-01 1.911723735453522144e-01
1.160000000000000000e+02 6.830979073195831974e-01 5.586510007540164136e-01 3.757804364193805258e-01 2.260985614449135261e-01
1.170000000000000000e+02 5.914311353368261193e-01 4.285233022017984061e-01 1.107177587228472954e-01 1.186517034598576631e-01
1.180000000000000000e+02 6.545948438787471124e-01 5.774310596255838313e-01 2.935337609462539965e-01 1.651991313158188146e-01
1.190000000000000000e+02 7.419768553934578126e-01 5.927617975808072703e-01 4.275357497043553168e-01 2.435610613569590688e-01
1.200000000000000000e+02 4.922624021957320850e-01 3.116505910506133237e-01 7.983962158189247815e-02 8.768008968164441030e-02
1.210000000000000000e+02 4.540585485505264640e-01 3.012858105856119906e-01 9.596375129842468765e-02 1.109072345287176464e-01
1.220000000000000000e+02 4.852033550324281741e-01 3.622071817599132326e-01 9.812886507664923819e-02 8.371735399310162307e-02
1.230000000000000000e+02 4.850271403691484018e-01 3.590700749352440102e-01 1.662411456053133341e-01 1.383900967187693676e-01
1.240000000000000000e+02 5.463288290373130573e-01 4.566437353014404232e-01 2.755646701427196255e-01 1.833453421512700743e-01
1.250000000000000000e+02 8.576560948440635768e-01 7.564966723266015602e-01 6.703875327378983062e-01 4.199892435129175539e-01
1.260000000000000000e+02 7.726306973319430060e-01 5.113223365486583294e-01 4.531679381421514496e-01 3.450867888317472598e-01
1.270000000000000000e+02 7.298759869759708918e-01 4.640784554954919261e-01 3.903871375300937419e-01 2.733015524300829169e-01
1.280000000000000000e+02 7.562631224990401524e-01 5.862851117204596063e-01 5.100587870797513856e-01 3.372286396299885580e-01
1.290000000000000000e+02 8.030495028684534464e-01 7.015536906792398941e-01 6.190107050268719435e-01 3.958527795577789221e-01
1.300000000000000000e+02 7.158040439086865714e-01 6.258061501280747230e-01 3.765861189847444224e-01 2.471385872885673574e-01
1.310000000000000000e+02 6.172248856811860529e-01 5.014027247920881392e-01 2.178706366812319384e-01 1.408588539634550441e-01
1.320000000000000000e+02 6.153359448333369786e-01 5.158541995197448715e-01 3.083235245908791944e-01 1.337481904591384108e-01
1.330000000000000000e+02 5.867909452190466224e-01 4.392639310792483820e-01 1.685916593439097944e-01 1.393441201485477732e-01
1.340000000000000000e+02 5.948264511962663148e-01 4.831172276058472992e-01 1.446965200886621006e-01 1.033798197698885674e-01
1.350000000000000000e+02 5.248769171939913214e-01 4.168354429612881606e-01 1.695085519217364445e-01 1.038045176153615246e-01
1.360000000000000000e+02 4.543485638621003742e-01 2.957858870726083889e-01 8.463024380458959717e-02 8.930562385493595601e-02
1.370000000000000000e+02 5.028644700477050700e-01 3.626848644802264654e-01 1.497028928695864902e-01 1.496485279662658763e-01
1.380000000000000000e+02 4.680827367540736361e-01 3.466225365376541800e-01 1.213614905762041979e-01 9.836368810975797128e-02
1.390000000000000000e+02 4.538118061948273607e-01 3.158858455982784808e-01 1.197499239054823639e-01 9.302563964831378485e-02
1.400000000000000000e+02 7.610453127374934290e-01 6.452755887560686077e-01 5.262295809747803421e-01 3.180674550275444656e-01
1.410000000000000000e+02 9.270805426292170193e-01 8.143408014403360484e-01 7.145555465103293757e-01 4.862803138260429203e-01
1.420000000000000000e+02 7.543550157852296767e-01 5.569270524714289294e-01 4.477558185236538701e-01 2.610314168931006096e-01
1.430000000000000000e+02 8.388640713626548395e-01 7.118412442565391629e-01 6.074934938765144121e-01 4.154867170075037808e-01
1.440000000000000000e+02 8.661626282549810263e-01 7.005244598206977757e-01 6.043253170845475086e-01 3.813467121663012271e-01
1.450000000000000000e+02 6.736010681902904196e-01 5.479377343850584392e-01 2.552927228013340266e-01 1.339503485227687973e-01
1.460000000000000000e+02 6.400062733634744871e-01 5.156693312595213019e-01 1.488581767075923823e-01 1.171194694099454980e-01
1.470000000000000000e+02 6.573363488083402428e-01 5.081162372200362931e-01 3.207312917395645502e-01 1.888161174092653771e-01
1.480000000000000000e+02 7.170338335541355246e-01 5.967688992533367598e-01 3.847938842136338633e-01 2.227236859194583196e-01
1.490000000000000000e+02 6.503209283858797374e-01 5.296278613954984449e-01 2.896515581034072584e-01 1.609871430083094357e-01


==> Data/nasnet_0.9_middle_w2.txt <==
1.000000000000000000e+00 1.753465808089954836e-01 4.864535229387049325e-02 3.845094252563636267e-02 4.003345280653769489e-02
2.000000000000000000e+00 1.529914816412382139e-01 1.069509133647206928e-01 7.578781210847136685e-02 6.936150920031350364e-02
3.000000000000000000e+00 1.999146176733242186e-01 7.837206088135659221e-02 7.069994569546231289e-02 6.423518939109230941e-02
4.000000000000000000e+00 1.430640534859232982e-01 7.503785097167690876e-02 4.462476010553737688e-02 4.020911176470833015e-02
5.000000000000000000e+00 6.690840871375567378e-01 5.450919721894255110e-01 4.126549910083390782e-01 3.504779943956033428e-01
6.000000000000000000e+00 5.426499037771420619e-01 4.184815583597442101e-01 2.884635993433266044e-01 2.250489555897082772e-01
7.000000000000000000e+00 7.250399635456724612e-01 5.379843473067721371e-01 3.654121392365990983e-01 2.921985208957837421e-01
8.000000000000000000e+00 6.352643356864953184e-01 3.891041954757512578e-01 2.962407643761334475e-01 2.106673428602922060e-01
9.000000000000000000e+00 6.667190472116220068e-01 5.587392841318047365e-01 3.958103023304143653e-01 3.156054229790783983e-01
1.000000000000000000e+01 6.223725895363155791e-01 4.672091726571073189e-01 2.961660393647261302e-01 2.114811517480127412e-01
1.100000000000000000e+01 4.519153099902011306e-01 2.565673069287100483e-01 1.372467268132712692e-01 9.942351987471434449e-02
1.200000000000000000e+01 4.381442063562330791e-01 2.602552010424250550e-01 9.508369298486853138e-02 6.567527360931807445e-02
1.300000000000000000e+01 5.318271414088842075e-01 4.152752453402812627e-01 2.561443713122489862e-01 1.800608900888615582e-01
1.400000000000000000e+01 4.395049909775003982e-01 2.860906433749241806e-01 1.283466434856788962e-01 8.847430653354389218e-02
1.500000000000000000e+01 7.104347027813103788e-01 5.862109422918188040e-01 4.476349941017886969e-01 3.713098653968385232e-01
1.600000000000000000e+01 5.145072320419222800e-01 3.597594235373934857e-01 1.766589939373360840e-01 1.043538058019313347e-01
1.700000000000000000e+01 5.460479957526952477e-01 4.248070411623130482e-01 2.503189040488024708e-01 1.452391421542732486e-01
1.800000000000000000e+01 6.198443327741752773e-01 4.558419306363644674e-01 2.502094557724828250e-01 1.591568376566710186e-01
1.900000000000000000e+01 4.048780272815365455e-01 2.226276354737959373e-01 8.322662570164188200e-02 8.389178687978818272e-02
2.000000000000000000e+01 5.434731493349868048e-01 4.253323023438149719e-01 2.736745464553835272e-01 1.908359203355746991e-01
2.100000000000000000e+01 4.335723249691977310e-01 2.688479886814670317e-01 1.200032047052792955e-01 7.103642455815489809e-02
2.200000000000000000e+01 4.777196674298175849e-01 3.436498374080445561e-01 1.970401619408649052e-01 1.242304521504679626e-01
2.300000000000000000e+01 4.130669629833675915e-01 2.481262685378985144e-01 1.264592908279522920e-01 1.066282126617443538e-01
2.400000000000000000e+01 4.983115978709293237e-01 3.505482929676309034e-01 2.086371909098741484e-01 1.433876412361711206e-01
2.500000000000000000e+01 5.313207894971686551e-01 3.843668735390901037e-01 2.083749759227070120e-01 1.200460011691703160e-01
2.600000000000000000e+01 6.546521314542045333e-01 5.428806038688820390e-01 3.836739821130592532e-01 2.812299124290377761e-01
2.700000000000000000e+01 5.235636681851121299e-01 3.762009166733848997e-01 1.910646565470791869e-01 1.190875906892987363e-01
2.800000000000000000e+01 6.344317947709726679e-01 5.307259607994809780e-01 3.658501101991009086e-01 2.510778239768195474e-01
2.900000000000000000e+01 6.191316589405507775e-01 4.501290617861802845e-01 3.246324422706047819e-01 1.680259558258425379e-01
3.000000000000000000e+01 4.702475177284531349e-01 2.929954090938531319e-01 1.228372305019261035e-01 6.736250455731979114e-02
3.100000000000000000e+01 5.393656237378195994e-01 3.928278262384696795e-01 2.554711508017774579e-01 1.593780094925809909e-01
3.200000000000000000e+01 6.549124382245450349e-01 4.826661334127315683e-01 3.153945925265749239e-01 2.128533580571328188e-01
3.300000000000000000e+01 5.921223159859981822e-01 4.583909302613816683e-01 2.756763548793585428e-01 1.822711363796896689e-01
3.400000000000000000e+01 6.177586895484913354e-01 4.745094775531247810e-01 3.169355760311162729e-01 2.263855462451437872e-01
3.500000000000000000e+01 5.938944043166005660e-01 4.511119269341929972e-01 3.025235513069901572e-01 1.912744777978698796e-01
3.600000000000000000e+01 6.777708818162564430e-01 5.341809301764695039e-01 3.569284153447078167e-01 2.141963570742625445e-01
3.700000000000000000e+01 5.194733935959460203e-01 4.078601078304366356e-01 2.500039644142115769e-01 1.530201214749810079e-01
3.800000000000000000e+01 4.246856896991649810e-01 2.852565875776238435e-01 1.541836667838437369e-01 1.010954775378459791e-01
3.900000000000000000e+01 5.321006552043630045e-01 3.866720115072420638e-01 2.235733807065921619e-01 1.350802503095925033e-01
4.000000000000000000e+01 3.882452019344016514e-01 2.186764248280174683e-01 9.431692501828355113e-02 9.328549512400811927e-02
4.100000000000000000e+01 6.166617150077784437e-01 5.219747822286486816e-01 3.831585193300070524e-01 2.970358693146752382e-01
4.200000000000000000e+01 5.029123162751176768e-01 3.449043334214794698e-01 1.987967725521018747e-01 8.671777232732937046e-02
4.300000000000000000e+01 5.078041811029340158e-01 2.971013839018927238e-01 1.425766227072001180e-01 8.929514052926165735e-02
4.400000000000000000e+01 4.702680113773519688e-01 3.389927242189993417e-01 1.568559607928641519e-01 1.155774141050370518e-01
4.500000000000000000e+01 6.409790064443866564e-01 5.395635015449036231e-01 3.923015810146344151e-01 2.848150692428397246e-01
4.600000000000000000e+01 4.158461911595728866e-01 2.749406128904552382e-01 2.131836224019530157e-01 1.034748724222135652e-01
4.700000000000000000e+01 3.554939700839372385e-01 1.840198099182927538e-01 1.444401061218716364e-01 1.301199604531700360e-01
4.800000000000000000e+01 4.628614480312628343e-01 3.342483262776506647e-01 2.645207839926517757e-01 1.293232475000253290e-01
4.900000000000000000e+01 4.783661004888513091e-01 3.126977559854184352e-01 2.265841992215734679e-01 1.062070469932360761e-01
5.000000000000000000e+01 3.122292280679538901e-01 1.537309284498804551e-01 9.550572191046458048e-02 6.785593455240007676e-02
5.100000000000000000e+01 2.602910872628823591e-01 1.068026295231424561e-01 4.934475060893463161e-02 4.040409892011183335e-02
5.200000000000000000e+01 3.161002070991343338e-01 1.664211902331169946e-01 1.200764689870154889e-01 1.002105571257326938e-01
5.300000000000000000e+01 3.598735214262843707e-01 2.097979264849067771e-01 1.570263334551316170e-01 1.413134946698953454e-01
5.400000000000000000e+01 3.242278422165216778e-01 1.807558697671448611e-01 1.156251287432555758e-01 8.506537853790510639e-02
5.500000000000000000e+01 3.820683445317384908e-01 2.612390866005897538e-01 1.361707472496952454e-01 8.920796102829345320e-02
5.600000000000000000e+01 3.640700086856915041e-01 2.129260882563094315e-01 9.790395840386090232e-02 7.173897119146235846e-02
5.700000000000000000e+01 4.455687102026825164e-01 2.894629423934425017e-01 1.894019026189923960e-01 1.157613468049620703e-01
5.800000000000000000e+01 3.565240554995857680e-01 1.902469240773569381e-01 9.266799908320917656e-02 4.153822462620766071e-02
5.900000000000000000e+01 3.972836912877076854e-01 2.391485272634516490e-01 1.519719935592497295e-01 1.252770889730160653e-01
6.000000000000000000e+01 3.471174057390772338e-01 2.114835993975377193e-01 1.171721993760263952e-01 8.254670217605283855e-02
6.100000000000000000e+01 3.746495261786261244e-01 2.066031463014895153e-01 1.114910121599350656e-01 6.615449637858780707e-02
6.200000000000000000e+01 3.510402959519528521e-01 2.034856640913674519e-01 1.257391578846446811e-01 1.047171173249552140e-01
6.300000000000000000e+01 4.815103206103028555e-01 3.297039554041159559e-01 1.815572570721948886e-01 1.086107142710789064e-01
6.400000000000000000e+01 3.158201362254320355e-01 1.395833296139497304e-01 7.302485079126259937e-02 5.062813688566786957e-02
6.500000000000000000e+01 5.096904184361323864e-01 3.847179624580249757e-01 2.775204023789329399e-01 1.618014199226595895e-01
6.600000000000000000e+01 4.584142426180188856e-01 3.373512719250330583e-01 2.500429652454225216e-01 1.930731159476261061e-01
6.700000000000000000e+01 3.193454334093052127e-01 1.818863186925178399e-01 9.748949437248884131e-02 6.590736037872385600e-02
6.800000000000000000e+01 2.977105895298056137e-01 1.291057199737425110e-01 5.983542364719637852e-02 4.802597068393729685e-02
6.900000000000000000e+01 3.090376081374358042e-01 1.495949453271000484e-01 7.847114660741395797e-02 3.764648897581285986e-02
7.000000000000000000e+01 3.696028300054698956e-01 2.292031278911990377e-01 1.475387491432214593e-01 1.176900406863901904e-01
7.100000000000000000e+01 3.545018002166739901e-01 2.154801198673226004e-01 1.275439155532423763e-01 9.030701222431296304e-02
7.200000000000000000e+01 3.770577911070430166e-01 2.267090849213894976e-01 1.308604195715482865e-01 7.384536960903313740e-02
7.300000000000000000e+01 3.783480337445205288e-01 2.385417624069003095e-01 1.538341906949277083e-01 9.249763273772212968e-02
7.400000000000000000e+01 3.378885830434368298e-01 1.757819135701354230e-01 8.619013285672631752e-02 6.291090086742739951e-02
7.500000000000000000e+01 3.202181595949025184e-01 1.707599309511674823e-01 9.590392374447113955e-02 6.559355598706929913e-02
7.600000000000000000e+01 3.226286458851964078e-01 1.543614628990131465e-01 1.020512030855285357e-01 7.264989650430206392e-02
7.700000000000000000e+01 3.043267263695033642e-01 1.371844762799505901e-01 6.620753580791162440e-02 4.979762971465583749e-02
7.800000000000000000e+01 3.263392782136307901e-01 1.624336422730971452e-01 9.933901772885343762e-02 7.558570424333753424e-02
7.900000000000000000e+01 3.205859915626103063e-01 1.609607332915229949e-01 1.037808745636362856e-01 1.011381216389479615e-01
8.000000000000000000e+01 3.515982632270004959e-01 2.135550665670373494e-01 1.293367034712563923e-01 9.983695816371911114e-02
8.100000000000000000e+01 3.430203315630094840e-01 2.055240683299625060e-01 1.255376705688862060e-01 8.480130490713100322e-02
8.200000000000000000e+01 3.494887660566857179e-01 1.722677168790241742e-01 9.699948716769045409e-02 8.236539477291564271e-02
8.300000000000000000e+01 3.353579591158244999e-01 1.883159890304181017e-01 1.110721780803068381e-01 7.774313052766206045e-02
8.400000000000000000e+01 3.006199175612899732e-01 1.301110306221853752e-01 4.817021817070814976e-02 3.695315214806306481e-02
8.500000000000000000e+01 3.480960577450072924e-01 1.829210404593378525e-01 1.241216933166813391e-01 1.038109925728107202e-01
8.600000000000000000e+01 2.682341485618993659e-01 9.109231237617820831e-02 4.295035095390855456e-02 5.368453653098490680e-02
8.700000000000000000e+01 3.804337667419919744e-01 2.268786709237068377e-01 1.385649474766449396e-01 9.570302413479180037e-02
8.800000000000000000e+01 5.045573816253506871e-01 3.522097716957613978e-01 2.293471528091227674e-01 1.363345886894557213e-01
8.900000000000000000e+01 3.556714281336541550e-01 2.028696674479477380e-01 1.049961988802926294e-01 5.926105962603944038e-02
9.000000000000000000e+01 3.501482706205086282e-01 1.586627192350671955e-01 8.102070794470529747e-02 4.822329614874127507e-02
9.100000000000000000e+01 4.173345348388741716e-01 2.902390580608359971e-01 1.962496947238163147e-01 1.100964829745834372e-01
9.200000000000000000e+01 3.672844327073215287e-01 2.400830449846274028e-01 1.609401969939381893e-01 1.232278995439451824e-01
9.300000000000000000e+01 3.784890179236741203e-01 2.543438984314156937e-01 1.695544714723287161e-01 1.222473757500300573e-01
9.400000000000000000e+01 4.038545948978802813e-01 2.825055320907917666e-01 1.916391790125750172e-01 1.249526174984689070e-01
9.500000000000000000e+01 3.892156350680642807e-01 2.508342357187666738e-01 1.686371353958086294e-01 1.140074787737513362e-01
9.600000000000000000e+01 2.914296536366050572e-01 1.221899072293868571e-01 7.255449684309159264e-02 5.361020563063817468e-02
9.700000000000000000e+01 2.928637217175508733e-01 1.175123823943539508e-01 8.738005554509360728e-02 6.992063023736817817e-02
9.800000000000000000e+01 3.013412052992879286e-01 1.416220124454782292e-01 8.798626997579321596e-02 5.946439186388153414e-02
9.900000000000000000e+01 2.259028410886498306e-01 6.894697112129614947e-02 5.249848325281072925e-02 6.050456741244732844e-02
1.000000000000000000e+02 3.013427440772907806e-01 1.388367666673782364e-01 7.072732996118012705e-02 5.271994624206300523e-02
1.010000000000000000e+02 3.480932265297578265e-01 1.833510529031843750e-01 1.086717412896434226e-01 6.239485263758468014e-02
1.020000000000000000e+02 4.757132002788381220e-01 3.364117018458452346e-01 2.518882547416541606e-01 1.436987423749507276e-01
1.030000000000000000e+02 4.908966591087740028e-01 3.419891863340146498e-01 1.815376641330506968e-01 9.332804682015803655e-02
1.040000000000000000e+02 4.677241569352129646e-01 3.229793451714565444e-01 2.186929248862588271e-01 1.130071783300627963e-01
1.050000000000000000e+02 2.887003056752410757e-01 1.255093994641793553e-01 5.445923990352002225e-02 3.680611807329276647e-02
1.060000000000000000e+02 6.276542403024433225e-01 5.271685578678677597e-01 3.547082772359196889e-01 2.198668290063827968e-01
1.070000000000000000e+02 3.143148758733787518e-01 1.507346729489543735e-01 9.243009717496289412e-02 6.364740429279031053e-02
1.080000000000000000e+02 5.901394310486363093e-01 4.470363530580771516e-01 2.922035910738829401e-01 1.644890404719471788e-01
1.090000000000000000e+02 3.461265279840080589e-01 1.959819884619382058e-01 1.366676220795292329e-01 8.192936662444560980e-02
1.100000000000000000e+02 4.774683748258681248e-01 3.470618645268299107e-01 2.384960270012114747e-01 1.167029671709820804e-01
1.110000000000000000e+02 3.289491723018471703e-01 1.902392558133554901e-01 1.310368770340653577e-01 1.012420150733557150e-01
1.120000000000000000e+02 3.017025046084059747e-01 1.321111528609240360e-01 6.637358575900116631e-02 4.583047056218134824e-02
1.130000000000000000e+02 3.922498539825848840e-01 2.400609676948432247e-01 1.562207268825294981e-01 7.081882921481895410e-02
1.140000000000000000e+02 3.337581479365512305e-01 1.838761329551518442e-01 1.262521959343939348e-01 6.918215509345718162e-02
1.150000000000000000e+02 3.513470559670303639e-01 1.897296249818480329e-01 1.293916249962989429e-01 7.256663819645768621e-02
1.160000000000000000e+02 2.725245733047964025e-01 8.577534354635048264e-02 5.194275162068472812e-02 4.399481471592109338e-02
1.170000000000000000e+02 2.882627196089325161e-01 1.441103036639075907e-01 8.786759456132828272e-02 6.629214412187227345e-02
1.180000000000000000e+02 3.925255503756768793e-01 2.473619956656381291e-01 1.757788131000797838e-01 1.213576709199125497e-01
1.190000000000000000e+02 2.363870696514275005e-01 7.301822844676274238e-02 4.797438651651827340e-02 5.035521586395620003e-02
1.200000000000000000e+02 3.551243940185486725e-01 1.959707179392133625e-01 1.222910648599414424e-01 5.207681726001155142e-02
1.210000000000000000e+02 2.722810870457332277e-01 1.298492273432286237e-01 9.213572521882708311e-02 7.028767940034660877e-02
1.220000000000000000e+02 2.699439742638592987e-01 1.022018856899640921e-01 6.188567411144507702e-02 4.525970983984126811e-02
1.230000000000000000e+02 3.880512025668549358e-01 2.392744652545981121e-01 1.628520363803141469e-01 9.248622122560198888e-02
1.240000000000000000e+02 3.089802581856824215e-01 1.282714518796552461e-01 8.684205583308136911e-02 5.471839884204868915e-02
1.250000000000000000e+02 3.295349557062230983e-01 1.723743905040406865e-01 1.062546580420279108e-01 6.074396965941790405e-02
1.260000000000000000e+02 3.347871404978752796e-01 1.722182152474190098e-01 1.200214541669427371e-01 8.276085013181357086e-02
1.270000000000000000e+02 3.228807683620850133e-01 1.697316649524530652e-01 1.363115651467941281e-01 9.285709459551748368e-02
1.280000000000000000e+02 4.229439687999253517e-01 2.766440307043676050e-01 2.080380820519056873e-01 1.568919431711524037e-01
1.290000000000000000e+02 2.795619854859223707e-01 1.182834974912073123e-01 8.357239499718770170e-02 6.344597244041980111e-02
1.300000000000000000e+02 2.401834103865902181e-01 7.862997935936097416e-02 7.082640888648626676e-02 6.849618819478857368e-02
1.310000000000000000e+02 2.467185529399764654e-01 8.298755404105943867e-02 6.569788806688582616e-02 4.959500856158859106e-02
1.320000000000000000e+02 2.351931996250430368e-01 8.352713384523635654e-02 7.058418194831113379e-02 6.178618077018942223e-02
1.330000000000000000e+02 2.200126884724373233e-01 5.548663293212531544e-02 4.809812384187423656e-02 4.242143442986716362e-02
1.340000000000000000e+02 2.362758007946075267e-01 9.138706031729847135e-02 7.183585182073760900e-02 6.762144683793523681e-02
1.350000000000000000e+02 5.201567033415791519e-01 4.054273099971758554e-01 3.521890104387327414e-01 2.304905267122715484e-01
1.360000000000000000e+02 2.881396286223953385e-01 1.313748276218562050e-01 1.106755516237512560e-01 8.844383088352945899e-02
1.370000000000000000e+02 2.326857692583113590e-01 5.713899147063712658e-02 4.400932348428727992e-02 3.538341162319730282e-02
1.380000000000000000e+02 2.962030108635725911e-01 1.289259752413494109e-01 9.279760415879563518e-02 5.787260923321067840e-02
1.390000000000000000e+02 2.367921818060590156e-01 7.740527686357313863e-02 6.253804076289516678e-02 4.819413320278742585e-02
1.400000000000000000e+02 2.163657851009735678e-01 4.651083231892374353e-02 5.428630598345572655e-02 4.625176146711122704e-02
1.410000000000000000e+02 2.642423535093242348e-01 1.085948737686884824e-01 9.346580706750962086e-02 7.796911978241514996e-02
1.420000000000000000e+02 5.286945961391482651e-01 3.763437535339427820e-01 2.542237416671550565e-01 1.152408199789684284e-01
1.430000000000000000e+02 2.628596631732320055e-01 1.015266310857701471e-01 9.953679786365712823e-02 7.935956891460382856e-02
1.440000000000000000e+02 4.988171201967873669e-01 3.361320147994264484e-01 2.419800967310840600e-01 1.531427104175544784e-01
1.450000000000000000e+02 3.879875913595502435e-01 2.432060482102730292e-01 2.046339964130091116e-01 1.151146762131485257e-01
1.460000000000000000e+02 3.793303266754536884e-01 2.410843614898986187e-01 1.807892476513583702e-01 8.394553924558004199e-02
1.470000000000000000e+02 4.106541972442462884e-01 2.729810518973286304e-01 2.315913991969617280e-01 1.340645006454814492e-01
1.480000000000000000e+02 4.143537088619178022e-01 2.791548909466857742e-01 2.320531705157836133e-01 1.369357738317817097e-01
1.490000000000000000e+02 2.953448990451150169e-01 1.474509986064192479e-01 1.456282809800761580e-01 1.021117819801903859e-01


==> Data/nasnet_0.9_upper_w2.txt <==
1.000000000000000000e+00 6.015144501357437556e-02 2.164946814649544304e-01 7.729435388022709574e-02 5.060640794292237815e-02
2.000000000000000000e+00 6.485877827445656052e-02 1.813693081453893186e-01 4.574922884278625340e-02 4.303301438566101839e-02
3.000000000000000000e+00 4.182102302645138159e-02 2.062193830764451064e-01 6.184915407438464074e-02 3.760680635002901229e-02
4.000000000000000000e+00 7.305750661405356616e-02 1.835206503143264056e-01 7.235608630005894992e-02 5.237594312756214954e-02
5.000000000000000000e+00 4.807940369721191987e-01 3.158447133112844418e-01 1.118718618027046141e-01 8.749059725680195798e-02
6.000000000000000000e+00 5.026267530648679260e-01 3.985567361296843969e-01 1.859648557863030072e-01 1.056267215961047834e-01
7.000000000000000000e+00 5.907574780056060737e-01 4.841740284902587566e-01 3.346226195416230342e-01 2.372914198223182725e-01
8.000000000000000000e+00 4.043517151243634644e-01 2.641065329776232651e-01 1.613739927102810223e-01 1.613241737447607682e-01
9.000000000000000000e+00 4.186082762414329861e-01 2.723538537534512249e-01 1.130699828853326677e-01 7.393770380334566128e-02
1.000000000000000000e+01 5.387687709301135497e-01 3.987650615313946822e-01 2.051415741826527750e-01 1.517762955431014027e-01
1.100000000000000000e+01 5.504249294284340177e-01 4.427404705112586436e-01 3.251107843621617310e-01 2.144564311428227010e-01
1.200000000000000000e+01 4.987341324495270789e-01 3.642953627794264237e-01 1.967743247955527353e-01 1.018410803819386617e-01
1.300000000000000000e+01 4.753270519750081857e-01 3.185011463995245373e-01 1.336656729216444128e-01 6.780083569789385756e-02
1.400000000000000000e+01 6.002058109931994734e-01 5.036116989035235303e-01 3.518252488905008746e-01 2.538911973846877945e-01
1.500000000000000000e+01 4.187612381888984325e-01 2.663670456995700930e-01 1.530875776438795077e-01 8.139016927385421540e-02
1.600000000000000000e+01 4.264727153643227409e-01 2.918241432611591857e-01 1.426572686808993684e-01 8.200711570659877103e-02
1.700000000000000000e+01 2.892555718829294409e-01 1.402460946814935161e-01 1.051788845539177591e-01 9.355363174487063560e-02
1.800000000000000000e+01 4.111719737454684331e-01 2.860672710587127132e-01 1.257828279311447306e-01 7.999524907220338654e-02
1.900000000000000000e+01 3.960220240993801988e-01 2.752400801374144668e-01 1.703064356045580208e-01 1.401506977505108387e-01
2.000000000000000000e+01 3.405014526475763081e-01 1.848537850211984801e-01 8.889128285085841352e-02 5.522656206884490188e-02
2.100000000000000000e+01 3.193509158405392068e-01 1.580696878567039720e-01 9.645260164261026947e-02 6.739293159112716425e-02
2.200000000000000000e+01 3.152216219648611983e-01 1.618167771181658610e-01 7.235959835265262652e-02 5.745271415173897750e-02
2.300000000000000000e+01 2.958827203067803113e-01 1.331404971828063222e-01 6.191599664039526552e-02 4.719897676168677281e-02
2.400000000000000000e+01 3.400542241287905498e-01 1.843255957041222692e-01 1.092792983901895582e-01 8.058724807934485035e-02
2.500000000000000000e+01 3.912198780559940081e-01 2.448332268226500186e-01 1.450854525434536468e-01 8.652218945026453334e-02
2.600000000000000000e+01 4.127073622615048953e-01 2.774401796944860887e-01 1.698235488779683000e-01 1.043530203136675827e-01
2.700000000000000000e+01 3.404378299520780526e-01 1.815826262378252565e-01 1.106366233950640959e-01 7.622941905198038492e-02
2.800000000000000000e+01 4.373367371672665094e-01 2.991441994448508224e-01 2.254212695242380493e-01 1.274222115603926564e-01
2.900000000000000000e+01 3.628534789907940650e-01 2.198938813923037860e-01 1.547644371235607497e-01 1.231816400247479487e-01
3.000000000000000000e+01 3.260626275000120255e-01 1.570146689486741909e-01 9.719790038034954727e-02 6.996198566957526066e-02
3.100000000000000000e+01 2.838390651843591961e-01 1.337075784797610023e-01 8.071451292741584072e-02 6.984089728391926211e-02
3.200000000000000000e+01 3.050093576370027648e-01 1.555436003821701052e-01 9.038905297412926088e-02 7.164331345438011700e-02
3.300000000000000000e+01 2.792522682865399841e-01 1.370926284556855945e-01 9.771304974409467103e-02 7.446182437213449967e-02
3.400000000000000000e+01 2.847696470220256182e-01 1.510499230844491170e-01 1.164394795274686784e-01 1.093411495473151085e-01
3.500000000000000000e+01 3.215746881797520440e-01 1.605585864251120598e-01 1.001319790259613818e-01 8.396958773654387975e-02
3.600000000000000000e+01 3.224480605801081645e-01 1.524158419379478546e-01 6.820764591279182554e-02 5.035353075239758919e-02
3.700000000000000000e+01 3.968631953866003648e-01 2.445459841122185063e-01 1.674130759987015882e-01 9.746101086040723227e-02
3.800000000000000000e+01 2.391260768221388222e-01 6.071383045841755727e-02 4.762227767438639847e-02 4.448874398227121302e-02
3.900000000000000000e+01 2.453919349646309367e-01 7.617214297618196683e-02 6.692594203394219843e-02 5.785368608245991529e-02
4.000000000000000000e+01 2.618216049607923757e-01 1.413079448530567273e-01 1.141564502273110793e-01 1.094944366466293756e-01
4.100000000000000000e+01 2.080695595587564450e-01 6.738331992463343634e-02 6.066879327234361158e-02 5.358546211392693076e-02
4.200000000000000000e+01 2.916032843857387369e-01 1.634297079587657964e-01 1.340438274291240184e-01 1.131561643634914210e-01
4.300000000000000000e+01 3.513484505934926783e-01 1.913286312889132534e-01 1.488632084114712983e-01 9.489249261154215909e-02
4.400000000000000000e+01 2.274486144695359868e-01 8.701937831996219008e-02 7.800582602498364049e-02 7.641372211534576409e-02
4.500000000000000000e+01 2.757854397562808924e-01 1.220839147123636975e-01 9.916767614142217580e-02 8.047108627373218692e-02
4.600000000000000000e+01 2.189102200750667193e-01 5.606143893972273529e-02 5.974518228655904817e-02 4.731108513503315405e-02
4.700000000000000000e+01 1.895506548343036946e-01 5.392491459314342761e-02 4.403882172225351971e-02 4.158107179051864777e-02
4.800000000000000000e+01 2.183758972806205678e-01 6.498248535054176878e-02 6.465201396071339202e-02 5.785940059088463122e-02
4.900000000000000000e+01 2.235350357289821455e-01 7.160273894037864906e-02 7.849299988380613324e-02 6.470442889744197623e-02
5.000000000000000000e+01 1.860209629651310981e-01 5.831241209655024793e-02 5.574848539907715367e-02 5.766875901504208562e-02
5.100000000000000000e+01 9.982844528929976646e-02 1.254850614735950054e-01 6.447582165371475160e-02 5.166326359329339452e-02
5.200000000000000000e+01 1.192857404231508767e-01 1.250745617773621199e-01 5.766607855766777563e-02 5.531688243930403537e-02
5.300000000000000000e+01 1.723598640452234376e-01 1.028522813619984072e-01 7.660595357041587172e-02 7.606537806023147552e-02
5.400000000000000000e+01 1.357611684392248386e-01 7.800534489712777908e-02 4.378648444930444139e-02 3.961808337409341435e-02
5.500000000000000000e+01 2.561764613368240906e-01 9.920983967800553471e-02 9.030720922730968436e-02 7.283305576081866572e-02
5.600000000000000000e+01 1.942667535162494741e-01 4.262031284872185716e-02 5.019002516007919218e-02 4.663387222178600605e-02
5.700000000000000000e+01 3.140324366153721680e-01 1.635962506427361129e-01 1.354886079262274390e-01 1.012158104586012020e-01
5.800000000000000000e+01 1.966644829242644721e-01 4.891696525877343993e-02 4.472080116628358165e-02 4.465367953695711239e-02
5.900000000000000000e+01 1.591275741538866195e-01 5.593437857826998733e-02 4.347950335617918605e-02 4.178260865737536828e-02
6.000000000000000000e+01 1.552942950564517310e-01 6.385995885195944188e-02 5.150556762331604671e-02 4.818844002743932764e-02
6.100000000000000000e+01 1.487472954221123744e-01 7.491396078313374007e-02 5.031667147000484092e-02 4.431133150787269076e-02
6.200000000000000000e+01 1.486980856296229725e-01 9.014930535551224366e-02 6.045565028455589240e-02 5.069502839245811771e-02
6.300000000000000000e+01 2.684258210497064701e-01 1.390605298485845520e-01 1.264653661506194016e-01 1.148875991204178076e-01
6.400000000000000000e+01 1.287310783547512272e-01 1.016562392563748474e-01 5.127679400882619726e-02 4.848609305350955190e-02
6.500000000000000000e+01 2.267967994282818478e-01 7.409077495226992771e-02 8.626110127993429078e-02 6.868616522025405846e-02
6.600000000000000000e+01 1.644171261167129694e-01 7.149485218464940450e-02 6.150267330806062638e-02 6.093607857764110625e-02
6.700000000000000000e+01 1.480296882651309653e-01 7.855670677477931407e-02 6.149369014276288847e-02 5.407771988127683255e-02
6.800000000000000000e+01 1.592893671190235005e-01 7.047378045992708229e-02 4.793516871936943230e-02 4.663324473571424378e-02
6.900000000000000000e+01 1.776825459553861009e-01 6.969888414506709984e-02 5.883005801556405456e-02 5.872382852500886846e-02
7.000000000000000000e+01 2.125231880925888550e-01 8.647004579406297742e-02 8.684713841265162548e-02 7.616617747395032501e-02
7.100000000000000000e+01 1.625705288207105470e-01 5.887953807580450366e-02 4.869294258299433631e-02 4.906627265892861411e-02
7.200000000000000000e+01 1.750694345878933134e-01 5.383744895948913700e-02 4.627091021555246320e-02 4.221741789334240713e-02
7.300000000000000000e+01 1.565855666257512380e-01 6.968928718403276379e-02 3.972074126459766708e-02 3.236260896358645472e-02
7.400000000000000000e+01 1.378539050992692028e-01 7.235904554580084580e-02 3.871344898203370188e-02 3.305493867189460144e-02
7.500000000000000000e+01 1.424760883982351956e-01 1.102057551241046596e-01 6.537120106304961098e-02 6.327307622244954244e-02
7.600000000000000000e+01 1.645920090723361207e-01 7.385542186718026259e-02 5.890980104356591945e-02 6.079521057250892452e-02
7.700000000000000000e+01 1.505672985541053055e-01 8.655930554192536874e-02 5.185746255578084496e-02 4.891998989208076049e-02
7.800000000000000000e+01 1.601488417278014997e-01 7.586968324836448896e-02 5.129668338304962244e-02 5.088322400347080471e-02
7.900000000000000000e+01 1.930847127311380584e-01 7.739716014750090689e-02 8.479712990141080597e-02 7.964097300819568404e-02
8.000000000000000000e+01 1.948230977412655773e-01 7.942324595172760293e-02 8.270410758043164612e-02 7.744092243537854803e-02
8.100000000000000000e+01 1.674087280143057577e-01 7.331737765604699752e-02 5.444118597391275904e-02 5.417500461795128619e-02
8.200000000000000000e+01 1.785830913869375647e-01 6.929019878193030946e-02 6.508358875234426799e-02 6.441396892044230771e-02
8.300000000000000000e+01 2.004324208780867145e-01 6.815572314330452242e-02 8.015891084171962444e-02 7.290462311257799033e-02
8.400000000000000000e+01 1.418508271803716192e-01 1.161998182352188547e-01 7.927028474372295463e-02 7.429926361564576087e-02
8.500000000000000000e+01 1.252150188192266700e-01 1.047621554422943219e-01 5.144606068238393587e-02 4.638225777415751899e-02
8.600000000000000000e+01 1.794731180952959804e-01 1.123343501529543154e-01 9.312659257116798206e-02 9.414749290161035511e-02
8.700000000000000000e+01 1.563128486368885461e-01 6.330785498148139290e-02 4.085449182775651583e-02 3.918355595472396841e-02
8.800000000000000000e+01 3.033053477469870307e-01 1.692372612673543331e-01 1.450211252851894284e-01 1.060779667164062218e-01
8.900000000000000000e+01 1.879054955095955937e-01 5.433086510145538478e-02 5.967847099976561487e-02 5.961529526509080912e-02
9.000000000000000000e+01 1.979820482994125441e-01 7.449216536610868411e-02 7.126580990530846649e-02 6.970736712569418347e-02
9.100000000000000000e+01 2.920646566035859371e-01 1.447980680371957762e-01 1.533522971615253472e-01 1.173022634698771827e-01
9.200000000000000000e+01 1.972831569171021870e-01 6.920356543629807566e-02 7.395769558687642631e-02 7.083526310114207636e-02
9.300000000000000000e+01 1.946834327467827919e-01 5.815210132972227497e-02 6.625416898854359637e-02 6.245373160706410576e-02
9.400000000000000000e+01 1.918939450130939806e-01 7.149199645385928559e-02 7.436583727427248380e-02 6.856265986615911467e-02
9.500000000000000000e+01 1.628432645031720194e-01 9.595574837689897774e-02 7.345033724220895177e-02 7.419986096141126253e-02
9.600000000000000000e+01 1.374838789057471200e-01 8.102341195012878472e-02 3.989282808886979170e-02 4.238712290239809305e-02
9.700000000000000000e+01 1.433233878463889555e-01 8.573306634113207758e-02 5.368674761471152468e-02 5.607892080899925386e-02
9.800000000000000000e+01 2.197226818752411048e-01 1.096685079716828159e-01 1.052604716570003096e-01 1.003071621878074554e-01
9.900000000000000000e+01 1.563202272847244167e-01 6.548216067057291423e-02 5.885289801660160275e-02 5.651597495971568547e-02
1.000000000000000000e+02 1.490203376135041391e-01 1.011676227534724637e-01 8.262674738846692568e-02 8.069318798775101942e-02
1.010000000000000000e+02 1.364213811250388209e-01 1.110945656118614844e-01 7.899407140320931220e-02 6.297987372557610486e-02
1.020000000000000000e+02 1.944623038464535492e-01 5.270534927036597123e-02 5.089634049456662201e-02 4.932788385535229192e-02
1.030000000000000000e+02 2.496080688246394008e-01 9.689320768604410550e-02 6.971505138133304857e-02 7.176860517750195678e-02
1.040000000000000000e+02 3.020410359343973505e-01 1.319357804301046766e-01 1.020946732113134220e-01 7.114397014122918195e-02
1.050000000000000000e+02 2.779954392848444922e-01 1.468203914541189870e-01 1.384771551757083830e-01 1.176630152206278729e-01
1.060000000000000000e+02 2.590783851823361128e-01 1.093192343977263392e-01 7.543841186289743095e-02 7.400456010359078574e-02
1.070000000000000000e+02 1.432157241463588582e-01 9.251506961152081154e-02 5.748901874430785430e-02 5.678363878829312261e-02
1.080000000000000000e+02 2.327342957619036035e-01 6.213262917135366908e-02 5.611064349520177713e-02 4.670782825721143949e-02
1.090000000000000000e+02 1.717162873054606242e-01 6.867182322095866098e-02 4.882257604566405534e-02 4.685021055936543916e-02
1.100000000000000000e+02 2.307421820162088577e-01 1.274616630720423471e-01 1.300216414639754070e-01 1.254420479438282388e-01
1.110000000000000000e+02 1.336322660971231147e-01 9.965056534732812110e-02 4.996534137471146664e-02 4.676210917990038934e-02
1.120000000000000000e+02 1.493704642046663478e-01 8.420711726549473530e-02 4.580741934288197481e-02 4.739316899731053218e-02
1.130000000000000000e+02 1.183749048305921536e-01 1.082092460700690845e-01 5.667656377406144613e-02 5.635797316730042916e-02
1.140000000000000000e+02 1.429947611839349209e-01 8.292161345744132606e-02 4.844977885934291517e-02 4.782463376977497127e-02
1.150000000000000000e+02 1.882933511412786809e-01 8.835804630989774200e-02 7.199210943713464650e-02 7.153596327635571017e-02
1.160000000000000000e+02 1.431263857735435019e-01 7.700187146738000921e-02 3.814307940092648980e-02 3.946158658929200397e-02
1.170000000000000000e+02 1.560372947170537983e-01 5.911218690387264052e-02 3.370042238466444684e-02 3.533013234613153336e-02
1.180000000000000000e+02 2.294505537258446637e-01 8.385253234277782741e-02 8.688549067304390805e-02 8.159809110575456936e-02
1.190000000000000000e+02 1.962895789673393954e-01 6.662676216802580764e-02 6.573309080354505785e-02 6.335301039555224500e-02
1.200000000000000000e+02 1.374168683710830507e-01 9.311725158248224110e-02 5.936806478513065310e-02 4.349687097776639561e-02
1.210000000000000000e+02 1.022321133494551448e-01 1.186708561804646345e-01 5.692146536537680962e-02 4.782908480566226000e-02
1.220000000000000000e+02 1.239973198559504025e-01 9.915785443917241038e-02 4.702674670221180381e-02 4.250443340364845612e-02
1.230000000000000000e+02 1.613389186636092210e-01 5.867559989457084985e-02 5.498911723567941057e-02 5.233360589258978512e-02
1.240000000000000000e+02 1.901159201846430724e-01 8.649426376329320820e-02 8.084268967288926744e-02 7.803247620781054994e-02
1.250000000000000000e+02 1.354988992297709027e-01 9.993826662441648856e-02 6.005452311968269286e-02 5.626005991017573454e-02
1.260000000000000000e+02 1.403595520465119595e-01 8.488411729968878272e-02 5.162023845527895227e-02 4.373098175576446006e-02
1.270000000000000000e+02 1.507733393657960108e-01 7.748053593794303195e-02 4.640907499443550077e-02 4.724288878994188645e-02
1.280000000000000000e+02 3.014570420481181290e-01 1.637961299874906573e-01 1.618647353978556747e-01 1.226452207245209564e-01
1.290000000000000000e+02 1.636507463524055905e-01 7.387663452927890895e-02 5.143519627341285039e-02 4.872356220672938859e-02
1.300000000000000000e+02 1.155359699766849851e-01 1.087247983602603468e-01 4.698241566204387071e-02 4.318725430815362892e-02
1.310000000000000000e+02 1.676768573477775970e-01 3.853998255631385650e-02 3.496241452789353166e-02 3.536324008053357004e-02
1.320000000000000000e+02 1.763123297941238676e-01 6.956495976405388526e-02 7.205490826394583825e-02 7.339635341277916947e-02
1.330000000000000000e+02 1.153032675894669484e-01 1.125061468618525490e-01 4.968139652009969515e-02 3.743858653994908831e-02
1.340000000000000000e+02 1.154115961038310184e-01 1.200516909592709569e-01 5.525767005468327359e-02 5.033578272292218297e-02
1.350000000000000000e+02 1.314274930580630052e-01 9.684713380625997736e-02 6.337273651924583973e-02 5.587246603297521541e-02
1.360000000000000000e+02 1.392748204701471648e-01 1.135351864271224587e-01 6.980055089360157061e-02 7.037722944741872655e-02
1.370000000000000000e+02 1.581905609074955033e-01 6.853920930197029970e-02 4.622281765458534364e-02 4.621080072584812098e-02
1.380000000000000000e+02 1.839736829211934543e-01 5.149811656284591227e-02 6.108879552036569627e-02 5.728987288668228178e-02
1.390000000000000000e+02 1.587262845854721660e-01 1.004917508330872566e-01 7.842950374170784555e-02 7.941908835338519490e-02
1.400000000000000000e+02 1.263616126278990781e-01 8.940687405843963931e-02 4.953267961546447412e-02 5.264680182295555094e-02
1.410000000000000000e+02 1.427031859213505893e-01 8.540511584682515533e-02 5.697879894235032688e-02 5.880397901649270925e-02
1.420000000000000000e+02 2.077883190605598618e-01 6.994807581826505138e-02 7.304541982322135252e-02 6.642637320992357541e-02
1.430000000000000000e+02 1.144806124879819836e-01 1.380739327733561117e-01 7.485193365653672326e-02 6.076146874599260700e-02
1.440000000000000000e+02 2.298291327111861015e-01 1.242644870842249533e-01 1.258890867941573899e-01 1.200785450888234573e-01
1.450000000000000000e+02 1.567877624798295622e-01 1.016623121044811645e-01 6.802246893910693371e-02 6.723257304314876615e-02
1.460000000000000000e+02 1.744479982245541738e-01 6.831332083262917076e-02 6.247979505835977304e-02 6.495064804633755851e-02
1.470000000000000000e+02 2.017397982156415859e-01 6.839626234588935816e-02 6.976645789114387097e-02 6.549063813451380667e-02
1.480000000000000000e+02 1.157611072774823030e-01 1.049636468986123589e-01 5.443169270554235745e-02 4.313112882170605511e-02
1.490000000000000000e+02 1.575685603456854211e-01 7.099870017739656758e-02 5.948123779582267789e-02 5.885031379598970602e-02


==> Data/nasnet_fp8_gamma0.7_lower_w2.txt <==
1.000000000000000000e+00 7.593633703266607082e-02 2.270052712122739569e-01 6.945181186433060927e-02
2.000000000000000000e+00 1.271415231924627742e-01 1.808532728819902125e-01 1.111557146263821155e-01
3.000000000000000000e+00 1.714850197166667145e-01 1.460524334193940288e-01 1.251543157169717202e-01
4.000000000000000000e+00 4.716125134191784252e-01 4.001553174419610892e-01 3.448138699508655480e-01
5.000000000000000000e+00 2.401018447250714283e-01 1.465901491345916741e-01 1.464934798389152804e-01
6.000000000000000000e+00 1.167504794589846323e-01 1.416879534321786871e-01 8.078342634592555749e-02
7.000000000000000000e+00 2.112378952960271838e-01 1.362636276867559559e-01 1.362326247039898353e-01
8.000000000000000000e+00 1.393734064332947109e-01 1.354755031521419628e-01 9.789978364858673010e-02
9.000000000000000000e+00 1.533118033492195387e-01 1.732442067490256032e-01 1.102096221867274878e-01
1.000000000000000000e+01 1.523763766957378363e-01 1.026185222020119109e-01 7.704275157081842684e-02
1.100000000000000000e+01 1.263752853170591883e-01 1.552323880015243629e-01 8.836884646405888943e-02
1.200000000000000000e+01 9.943641230673733178e-02 1.861848718036727968e-01 8.188640643168343392e-02
1.300000000000000000e+01 9.663698975685008907e-02 1.756193888466243969e-01 7.131716201276888656e-02
1.400000000000000000e+01 3.341728721828411408e-01 2.514370552593830355e-01 2.479249205731106909e-01
1.500000000000000000e+01 3.642542244489520020e-01 2.754182787119088816e-01 2.398411548529581216e-01
1.600000000000000000e+01 2.014405894203727954e-01 1.066548703580550705e-01 1.075856457319073894e-01
1.700000000000000000e+01 1.691622461532076571e-01 1.233363689004407654e-01 9.820987000613037865e-02
1.800000000000000000e+01 2.751817535203918141e-01 2.408003695637004060e-01 2.104488155743088063e-01
1.900000000000000000e+01 1.797325627473087828e-01 2.118684485394371764e-01 1.412463949185538137e-01
2.000000000000000000e+01 1.190264604174790519e-01 1.820510450034660554e-01 9.412160368432358204e-02
2.100000000000000000e+01 1.974757311430386797e-01 1.651585928782170198e-01 1.428864749060576589e-01
2.200000000000000000e+01 2.925864069632754250e-01 1.932306403103021264e-01 1.941184415140919106e-01
2.300000000000000000e+01 2.157073851120286101e-01 1.036424396733583719e-01 1.045806672964513517e-01
2.400000000000000000e+01 2.247517399831307772e-01 1.757925561018064964e-01 1.698040225432574657e-01
2.500000000000000000e+01 2.745303857534474590e-01 1.879087407605705695e-01 1.863696260854138254e-01
2.600000000000000000e+01 1.974708608735723236e-01 9.829214224418982015e-02 9.471677656426598368e-02
2.700000000000000000e+01 4.560309178108689632e-01 3.894610033883696976e-01 3.774134185101237215e-01
2.800000000000000000e+01 1.810896527178764981e-01 1.570054552621881483e-01 1.168227085493990236e-01
2.900000000000000000e+01 2.945023626140134132e-01 1.627475786789017720e-01 1.427454872116627194e-01
3.000000000000000000e+01 1.913585576732120264e-01 1.390921343756955086e-01 1.118318917409335533e-01
3.100000000000000000e+01 3.389016991849736482e-01 2.013905797849707691e-01 1.731855571540497907e-01
3.200000000000000000e+01 1.657404323579496630e-01 8.010086615561828882e-02 7.102082417903446410e-02
3.300000000000000000e+01 1.530990384167090490e-01 1.169542282574633218e-01 9.219686853467896903e-02
3.400000000000000000e+01 1.928502597260011997e-01 1.588230823419460036e-01 1.406684053958532077e-01
3.500000000000000000e+01 3.150664375980372078e-01 2.096370200234454195e-01 1.920832945350427201e-01
3.600000000000000000e+01 3.879372168535837884e-01 2.936921695842132918e-01 2.509185877878184479e-01
3.700000000000000000e+01 3.092396485529422256e-01 1.789359755065890178e-01 1.488733355115608448e-01
3.800000000000000000e+01 3.798402656562598345e-01 2.293206757968888065e-01 1.697315634764591796e-01
3.900000000000000000e+01 1.314966734703909845e-01 1.390029556218503326e-01 8.499068670470212583e-02
4.000000000000000000e+01 2.330395778752044900e-01 1.382786552062773289e-01 1.296317052711004059e-01
4.100000000000000000e+01 1.710095136507742142e-01 1.211870769831522310e-01 9.397292580190626243e-02
4.200000000000000000e+01 4.305044888993974084e-01 3.279396671722201173e-01 2.733035488634949495e-01
4.300000000000000000e+01 1.503777852704527296e-01 1.323948056970951637e-01 8.460069518751810180e-02
4.400000000000000000e+01 1.254164264419222463e-01 1.660671649248701698e-01 1.020056432341281683e-01
4.500000000000000000e+01 2.170206694142237380e-01 1.030115486591679091e-01 1.038723383162934999e-01
4.600000000000000000e+01 2.136437737491314881e-01 1.051462008841480972e-01 1.032849120915281943e-01
4.700000000000000000e+01 2.681367072797485318e-01 1.771470520892528266e-01 1.715384469118129696e-01
4.800000000000000000e+01 2.990492919851752140e-01 1.743256084949122986e-01 1.416776197662488468e-01
4.900000000000000000e+01 1.982872693950221699e-01 1.147449444871839475e-01 9.831713296555623371e-02
5.000000000000000000e+01 2.119668078161947578e-01 1.094636847643305350e-01 9.923622474310013486e-02
5.100000000000000000e+01 2.726759043984809949e-01 1.816159121360670647e-01 1.790612945258035493e-01
5.200000000000000000e+01 2.733732976512986967e-01 1.858826609751010883e-01 1.822449313827644579e-01
5.300000000000000000e+01 2.091526703510714347e-01 1.358129350081882236e-01 1.165818639634972759e-01
5.400000000000000000e+01 1.087195854122466471e-01 1.648593431232384665e-01 7.778269999414315350e-02
5.500000000000000000e+01 1.277563513552184837e-01 1.792105478809071506e-01 8.358817593378287114e-02
5.600000000000000000e+01 3.034594672575761654e-01 2.430540616983052349e-01 2.166165076289952029e-01
5.700000000000000000e+01 2.287022799269433082e-01 1.056194545664164985e-01 1.024941391792442286e-01
5.800000000000000000e+01 2.262209971102165096e-01 1.967796841560663090e-01 1.820668183449467292e-01
5.900000000000000000e+01 1.504661845661366404e-01 1.802637102469024366e-01 1.271062099733110129e-01
6.000000000000000000e+01 1.300397387963216911e-01 1.810110061498844125e-01 9.676380298905434829e-02
6.100000000000000000e+01 3.325014028813400024e-01 2.628811477029287524e-01 2.464687963090515799e-01
6.200000000000000000e+01 2.018800740198065102e-01 1.161929947745230646e-01 1.049327066709859757e-01
6.300000000000000000e+01 2.579479617177704021e-01 1.979873630503389270e-01 1.892130862228659227e-01
6.400000000000000000e+01 2.129459599488301158e-01 9.023160388411677335e-02 8.692968814386513310e-02
6.500000000000000000e+01 2.747047830887054953e-01 1.942473136848204274e-01 1.840961957734846000e-01
6.600000000000000000e+01 2.271950176782180919e-01 1.229415520203610140e-01 1.241832671265692412e-01
6.700000000000000000e+01 1.918093572972753291e-01 1.260660750465697200e-01 1.111227803596512020e-01
6.800000000000000000e+01 1.588936691933879597e-01 1.240125865511049752e-01 9.475540325801229402e-02
6.900000000000000000e+01 1.785907125569560772e-01 1.127659332282403559e-01 8.682780218984414988e-02
7.000000000000000000e+01 1.590381024648957198e-01 1.548327879421743936e-01 1.251356753211853023e-01
7.100000000000000000e+01 2.097383901752657986e-01 6.973445740628796130e-02 7.211811299073453418e-02
7.200000000000000000e+01 2.095058780322768821e-01 9.365470743177652102e-02 8.574732979789456699e-02
7.300000000000000000e+01 1.472678973744087905e-01 1.752113688165489180e-01 1.053812299103455974e-01
7.400000000000000000e+01 1.564150048158923501e-01 2.005231428317666431e-01 1.343867210541090373e-01
7.500000000000000000e+01 1.376260260085532539e-01 1.298642365934199461e-01 7.847652386440047423e-02
7.600000000000000000e+01 1.120628518854458605e-01 1.643148414367027466e-01 8.215688742193408278e-02
7.700000000000000000e+01 1.981561005342612203e-01 1.565142247010467280e-01 1.251897704722170490e-01
7.800000000000000000e+01 1.659492864229404341e-01 1.617495575660403695e-01 1.173382251626345074e-01
7.900000000000000000e+01 8.890265872767026678e-02 1.916297553207288173e-01 7.220167549657779960e-02
8.000000000000000000e+01 1.524800656290714873e-01 1.341175043553371748e-01 1.017519189756141001e-01
8.100000000000000000e+01 2.543184903538405206e-01 1.589211407645351737e-01 1.468049370320804736e-01
8.200000000000000000e+01 1.643540044592700089e-01 1.270236422555755529e-01 9.167365723834688951e-02
8.300000000000000000e+01 1.139434955520957499e-01 1.780979448292656919e-01 8.299164016774986108e-02
8.400000000000000000e+01 2.202447453936933475e-01 2.027487000987756027e-01 1.738796163664381167e-01
8.500000000000000000e+01 1.487159647313480160e-01 1.486641283646561729e-01 1.016757552056248987e-01
8.600000000000000000e+01 2.121670840136465896e-01 1.629363757407276680e-01 1.517519168604026802e-01
8.700000000000000000e+01 1.887991206595698301e-01 9.845832724353012488e-02 6.312987714569467945e-02
8.800000000000000000e+01 2.945015752349763316e-01 1.829362806428888877e-01 1.749339341473498399e-01
8.900000000000000000e+01 2.072378024555236453e-01 1.510813560805215061e-01 1.134146503398681671e-01
9.000000000000000000e+01 2.304546072556047653e-01 1.334864022337348965e-01 1.263308390417809401e-01
9.100000000000000000e+01 1.322788338142668885e-01 1.079920271910891627e-01 6.379051969224024121e-02
9.200000000000000000e+01 1.566743781642757349e-01 1.186853697255289969e-01 8.861089996034075822e-02
9.300000000000000000e+01 1.700265120866570612e-01 1.907609491318579265e-01 1.343052741136167572e-01
9.400000000000000000e+01 1.202123986626247448e-01 1.467108221586086725e-01 8.257089735986812562e-02
9.500000000000000000e+01 1.772679893405581797e-01 1.279905355405096257e-01 1.126056725648059420e-01
9.600000000000000000e+01 2.758281487715670277e-01 2.199816490907276489e-01 1.877149863475595093e-01
9.700000000000000000e+01 1.764019993428261601e-01 1.131576623063115933e-01 9.369554115370264114e-02
9.800000000000000000e+01 2.289849422594734119e-01 1.690579145929406168e-01 1.540024769209997757e-01
9.900000000000000000e+01 1.641389494826357986e-01 1.023585423841623238e-01 9.397113632853086596e-02
1.000000000000000000e+02 1.503473864730692777e-01 1.665409093843493449e-01 1.006367253590270266e-01
1.010000000000000000e+02 1.761213150382636705e-01 1.484910274531948682e-01 1.133712060979575748e-01
1.020000000000000000e+02 1.576216460849386714e-01 1.341256430938919386e-01 8.489795765373936431e-02
1.030000000000000000e+02 2.182955085532346795e-01 8.889008782976236256e-02 8.615017660586626880e-02
1.040000000000000000e+02 1.570975037441137423e-01 1.095486881916920563e-01 7.563549529576849006e-02
1.050000000000000000e+02 2.104811645220316663e-01 2.043026748318782226e-01 1.754457047626625243e-01
1.060000000000000000e+02 1.672274243037595032e-01 1.416446971504152219e-01 1.030922991250704523e-01
1.070000000000000000e+02 2.128944262125102849e-01 1.257246887778540601e-01 1.252031674526959681e-01
1.080000000000000000e+02 2.365944973983998278e-01 1.455802620987659002e-01 1.348578504604073247e-01
1.090000000000000000e+02 9.586676096149521209e-02 1.473405778353054085e-01 5.590006650783830439e-02
1.100000000000000000e+02 1.660877650600005861e-01 1.358278893196195880e-01 1.053912935101914000e-01
1.110000000000000000e+02 1.762520713491969038e-01 1.264039410544532671e-01 9.709902076499521417e-02
1.120000000000000000e+02 1.346787857534182120e-01 1.463341496463992086e-01 9.017996036730288600e-02
1.130000000000000000e+02 1.042311207980726323e-01 1.681186883948709854e-01 7.139217801813839415e-02
1.140000000000000000e+02 1.642476769332381625e-01 1.057939530837818248e-01 8.493298941694367443e-02
1.150000000000000000e+02 1.668241203393804051e-01 1.493572993951307604e-01 1.173845551659056796e-01
1.160000000000000000e+02 1.037514730395037998e-01 1.529595214006433668e-01 6.649907459080592331e-02
1.170000000000000000e+02 1.469905792042806858e-01 1.132684614942962992e-01 8.471764137165239961e-02
1.180000000000000000e+02 1.501245575592699000e-01 1.596966042363280880e-01 1.076482678115745217e-01
1.190000000000000000e+02 2.691061799758818762e-01 1.390463883028597580e-01 1.248439006607023477e-01
1.200000000000000000e+02 1.357463216560838015e-01 1.354348726218035370e-01 6.837758104511619528e-02
1.210000000000000000e+02 1.491158771407590511e-01 1.557306049489916577e-01 1.057146795236624665e-01
1.220000000000000000e+02 1.316632971924761863e-01 1.535767668655141915e-01 8.780673892351582854e-02
1.230000000000000000e+02 2.209878679008340230e-01 1.272076895088040671e-01 9.925650019987222739e-02
1.240000000000000000e+02 2.845231321954643788e-01 1.973209895779905743e-01 1.953471469971153895e-01
1.250000000000000000e+02 1.304862544836191407e-01 1.419667739299943221e-01 8.137256135948497948e-02
1.260000000000000000e+02 2.332164962063317803e-01 1.180967533994746882e-01 1.180594834310990798e-01
1.270000000000000000e+02 1.251802591654395669e-01 1.462576659419841385e-01 8.082029677977398130e-02
1.280000000000000000e+02 1.640726900690895607e-01 1.577312949519829866e-01 1.148436785871932708e-01
1.290000000000000000e+02 2.307986508307341145e-01 2.420757721628785664e-01 1.868991886709095995e-01
1.300000000000000000e+02 1.688161475924041255e-01 1.318656792028496116e-01 9.454840354163070171e-02
1.310000000000000000e+02 2.705146749840799947e-01 1.315050663848870427e-01 1.214736976262839885e-01
1.320000000000000000e+02 2.038748767837425535e-01 1.398667287694595751e-01 1.178382867111349569e-01
1.330000000000000000e+02 1.759887295208756586e-01 1.176181566590893124e-01 7.913552422944521159e-02
1.340000000000000000e+02 1.577965843477201202e-01 1.376741329821250526e-01 1.073712964224398381e-01
1.350000000000000000e+02 2.162869697039757622e-01 1.118138531677021902e-01 1.119455956936659946e-01
1.360000000000000000e+02 1.469329978409642523e-01 1.085606932795791929e-01 7.602133989936578351e-02
1.370000000000000000e+02 1.155852714579959778e-01 1.295026590612791684e-01 6.200306037699854916e-02
1.380000000000000000e+02 1.094630699944859203e-01 1.694240678159765756e-01 8.575711660688173366e-02
1.390000000000000000e+02 1.821713542414538922e-01 1.392682329472965108e-01 1.127995898781892492e-01
1.400000000000000000e+02 1.178887300496105489e-01 1.574160427871820478e-01 8.396650239199160426e-02
1.410000000000000000e+02 1.955870137928617525e-01 1.678744223283199499e-01 1.378069014860758834e-01
1.420000000000000000e+02 2.265336740562339801e-01 1.038138802241270753e-01 1.035431902122914000e-01
1.430000000000000000e+02 2.282190712545271172e-01 1.059523305914042840e-01 1.000972176790764362e-01
1.440000000000000000e+02 1.630706739874359101e-01 1.516146343302444688e-01 1.028391906165999625e-01
1.450000000000000000e+02 1.784907373874951020e-01 1.333562795936695522e-01 1.068565013763071031e-01
1.460000000000000000e+02 1.751465941235894608e-01 1.278838374813466017e-01 1.063011534127179941e-01
1.470000000000000000e+02 1.443387397976095554e-01 1.967923950164474078e-01 1.142899926928016563e-01
1.480000000000000000e+02 1.687442930604168001e-01 1.193611527602401745e-01 9.419875047992432027e-02
1.490000000000000000e+02 8.640205192523370270e-02 1.802541552189552143e-01 7.193545095940448442e-02


==> Data/nasnet_fp8_gamma0.7_middle_w2.txt <==
1.000000000000000000e+00 3.081394903353772974e-01 5.199696885434489380e-01 2.656511107031841457e-01
2.000000000000000000e+00 3.950212526920048872e-01 6.777352709091420957e-01 3.470295638974058572e-01
3.000000000000000000e+00 3.813347289909209681e-01 4.571552595292511789e-01 3.811038300655948952e-01
4.000000000000000000e+00 3.827735400716925085e-01 5.660617685622032491e-01 3.719629912700539442e-01
5.000000000000000000e+00 3.240127776397910830e-01 3.649831760848248896e-01 3.224285661447945928e-01
6.000000000000000000e+00 2.701115858499362754e-01 4.740531181516111081e-01 2.394376140007081766e-01
7.000000000000000000e+00 2.877444267441032766e-01 5.089475937743778156e-01 2.476652206588475236e-01
8.000000000000000000e+00 4.512044546938816514e-01 7.655100212167145202e-01 4.342730841371659212e-01
9.000000000000000000e+00 3.697178081636336988e-01 3.965640852312134479e-01 3.664410501475506843e-01
1.000000000000000000e+01 2.896389406086445351e-01 4.487611933363851446e-01 2.696473606257582256e-01
1.100000000000000000e+01 2.754722796812809626e-01 5.178636479569198592e-01 2.630211045180186336e-01
1.200000000000000000e+01 3.109267185286271884e-01 5.282810086410534289e-01 2.926089176016258842e-01
1.300000000000000000e+01 3.837314166063881538e-01 6.515592375717595974e-01 3.447387529220123370e-01
1.400000000000000000e+01 3.165645935380293485e-01 5.742889093060427053e-01 2.172026849526220160e-01
1.500000000000000000e+01 2.814349925119642437e-01 5.258235479528704515e-01 2.664669268103661559e-01
1.600000000000000000e+01 2.756678750828031044e-01 4.311740565927002500e-01 2.576768961281218906e-01
1.700000000000000000e+01 3.619417431506851135e-01 6.604236304062602869e-01 2.862427365544128466e-01
1.800000000000000000e+01 2.282445312102998614e-01 3.810695426885691850e-01 2.078561120042357602e-01
1.900000000000000000e+01 2.795328282201020587e-01 5.483894950807534086e-01 2.217519588966071209e-01
2.000000000000000000e+01 3.456747534042211578e-01 5.758725808855702510e-01 3.108826896230986736e-01
2.100000000000000000e+01 2.283053262160799901e-01 4.109328424688940551e-01 2.137370978218350315e-01
2.200000000000000000e+01 3.312858249927071452e-01 5.625096888678317031e-01 2.483629673925538683e-01
2.300000000000000000e+01 2.269919563885581248e-01 4.559699930903862164e-01 1.488459841929438421e-01
2.400000000000000000e+01 3.856872389469587215e-01 4.616963471622871351e-01 3.828098759998532774e-01
2.500000000000000000e+01 3.135746299743615850e-01 3.969903538996517045e-01 3.126548012089878648e-01
2.600000000000000000e+01 3.231547687003655800e-01 5.120592033310810143e-01 2.680625851320083686e-01
2.700000000000000000e+01 3.041086324773104033e-01 4.055537353181187243e-01 3.036490795785195540e-01
2.800000000000000000e+01 3.587714916014757560e-01 4.744768374110637232e-01 3.447358634133726452e-01
2.900000000000000000e+01 3.767695585286826576e-01 6.661008201905824766e-01 2.305594105638317515e-01
3.000000000000000000e+01 2.305313325226711618e-01 3.804676169173491496e-01 2.103641901256376456e-01
3.100000000000000000e+01 3.852293256975526936e-01 6.765393480315776698e-01 3.557177422286905144e-01
3.200000000000000000e+01 2.459442426876207732e-01 4.953083507331333957e-01 1.518300885701781289e-01
3.300000000000000000e+01 3.464372750331466411e-01 6.049209143591687265e-01 2.590171701331496212e-01
3.400000000000000000e+01 4.702562929725263019e-01 5.294021485465413290e-01 4.685730221619655578e-01
3.500000000000000000e+01 3.872255598501877505e-01 4.337762672289853794e-01 3.869685067665341038e-01
3.600000000000000000e+01 2.859579152000709668e-01 5.298844349362953343e-01 2.176635579624101868e-01
3.700000000000000000e+01 2.974665258369074694e-01 4.347305793038873101e-01 2.739012186255652126e-01
3.800000000000000000e+01 3.422186434036425529e-01 4.619550844458175654e-01 3.422191997983203837e-01
3.900000000000000000e+01 3.624108659114468889e-01 3.851955714885387239e-01 3.499332684960406725e-01
4.000000000000000000e+01 3.116992423263058587e-01 3.932732334172410749e-01 3.109475132312806145e-01
4.100000000000000000e+01 3.331153843772823864e-01 6.426487060400388751e-01 2.610601715069312823e-01
4.200000000000000000e+01 3.190018918184789332e-01 3.914527373993501036e-01 3.191027004736696204e-01
4.300000000000000000e+01 4.031979621771532019e-01 4.635588101897962221e-01 3.965615755311071022e-01
4.400000000000000000e+01 3.454858696706034626e-01 3.840604091663518127e-01 3.407749582546857892e-01
4.500000000000000000e+01 5.636266686049250518e-01 7.165157443749874400e-01 5.446443069906633516e-01
4.600000000000000000e+01 3.462047718951877240e-01 4.209363915522401078e-01 3.454431430885213650e-01
4.700000000000000000e+01 2.853782465063043339e-01 5.072171934440773411e-01 2.185159733664119586e-01
4.800000000000000000e+01 3.074233577034654052e-01 4.974493048458233924e-01 2.419417341739592553e-01
4.900000000000000000e+01 3.234020937514616167e-01 5.820201735201937510e-01 2.018089159837242186e-01
5.000000000000000000e+01 3.594166464404735528e-01 4.613214924076033396e-01 3.563037989351894308e-01
5.100000000000000000e+01 3.714724367449014908e-01 5.048788463972909701e-01 3.531509756160495783e-01
5.200000000000000000e+01 2.680142896841518074e-01 5.483346613195398955e-01 1.656858516627166544e-01
5.300000000000000000e+01 3.676308903211382151e-01 3.995509498938552562e-01 3.616516820894328799e-01
5.400000000000000000e+01 2.858647410091724184e-01 5.562096413433937903e-01 2.305568061408991287e-01
5.500000000000000000e+01 2.998344722735752921e-01 4.081474955766542512e-01 2.965403779971239051e-01
5.600000000000000000e+01 2.601489721690625201e-01 3.559502677964664907e-01 2.601030572113711692e-01
5.700000000000000000e+01 3.079091067719292862e-01 6.335954591669753500e-01 2.102872648071276163e-01
5.800000000000000000e+01 2.679155760956893895e-01 4.297790257127162006e-01 2.356568384020338303e-01
5.900000000000000000e+01 2.572095160746338260e-01 3.305649832317738013e-01 2.573604572803423474e-01
6.000000000000000000e+01 2.776670809578039578e-01 3.889683947586218826e-01 2.770904453112342791e-01
6.100000000000000000e+01 3.000009991805542287e-01 5.358843489852326281e-01 2.741494286477852427e-01
6.200000000000000000e+01 2.344690686344825525e-01 3.557977680175628543e-01 2.311410127525911629e-01
6.300000000000000000e+01 3.258780435302816025e-01 5.541556244205280146e-01 2.534336562163690409e-01
6.400000000000000000e+01 3.309124413140229204e-01 6.010492567302110345e-01 2.237414969589679170e-01
6.500000000000000000e+01 2.806404955035039506e-01 5.694668956691446571e-01 1.787462362343658351e-01
6.600000000000000000e+01 2.947208897217018508e-01 5.915856269886581309e-01 1.754964304660060204e-01
6.700000000000000000e+01 2.662482715672315758e-01 4.309238540214321289e-01 2.429282300318814924e-01
6.800000000000000000e+01 2.527322708092713532e-01 4.755777226900845811e-01 2.012392679667941997e-01
6.900000000000000000e+01 3.758677766661089326e-01 4.927230143935874551e-01 3.758276299214489136e-01
7.000000000000000000e+01 3.781130289807535516e-01 4.826627063617275337e-01 3.780884061493490766e-01
7.100000000000000000e+01 3.294736851804314082e-01 4.201005660697277877e-01 3.260825744374379886e-01
7.200000000000000000e+01 3.392388890449096750e-01 6.990070076480996430e-01 3.025722203833657864e-01
7.300000000000000000e+01 3.514627738881664354e-01 4.762513055027908226e-01 3.445604799984621769e-01
7.400000000000000000e+01 2.877532516721014177e-01 3.588665863357429764e-01 2.878818624653745051e-01
7.500000000000000000e+01 2.867759163172619585e-01 4.843810084257637594e-01 2.519249161050443053e-01
7.600000000000000000e+01 2.796221153060080566e-01 3.964549958957170328e-01 2.744227016379184869e-01
7.700000000000000000e+01 3.960657795867408293e-01 6.510797000663052225e-01 3.862078430031118392e-01
7.800000000000000000e+01 2.722383349478820769e-01 4.158150299095527136e-01 2.685236615677880634e-01
7.900000000000000000e+01 2.937323009054678136e-01 5.585586260382204848e-01 1.841081122138406856e-01
8.000000000000000000e+01 3.694195785816600242e-01 7.298430507779468668e-01 3.030434037961168836e-01
8.100000000000000000e+01 2.967388857677449310e-01 6.108945755487078522e-01 2.463878650696558203e-01
8.200000000000000000e+01 2.503990287714739638e-01 4.125840235688103541e-01 2.340394022911788940e-01
8.300000000000000000e+01 3.398035137400481909e-01 4.273015268266825428e-01 3.374515226980455695e-01
8.400000000000000000e+01 4.547505252384678176e-01 8.340235733177605582e-01 3.796679982307425427e-01
8.500000000000000000e+01 2.936286110826316631e-01 3.870578350961783043e-01 2.934158501685291132e-01
8.600000000000000000e+01 3.404318564265838565e-01 5.815513281209749863e-01 2.872382045751802337e-01
8.700000000000000000e+01 2.912022383606466813e-01 4.429091400620269736e-01 2.675003967085268219e-01
8.800000000000000000e+01 2.819444330424270562e-01 4.606987914811034868e-01 2.653563686585982406e-01
8.900000000000000000e+01 2.382696725545180305e-01 3.660820679142141043e-01 2.316858933357310857e-01
9.000000000000000000e+01 3.299534067237701596e-01 5.614373682810253063e-01 2.754159044961253522e-01
9.100000000000000000e+01 2.943508292970885010e-01 3.717256316044746933e-01 2.943689960842196252e-01
9.200000000000000000e+01 2.511591352005056454e-01 4.434682752342783418e-01 2.110539774518413736e-01
9.300000000000000000e+01 5.103838091750269035e-01 6.619614854092438216e-01 5.103825378940946011e-01
9.400000000000000000e+01 3.120653052048224518e-01 4.660237374683284250e-01 3.120580419563625529e-01
9.500000000000000000e+01 4.050530189041639528e-01 4.687196981427283471e-01 4.040962459417136166e-01
9.600000000000000000e+01 3.336634282103967952e-01 5.264804825420394963e-01 3.148029008601914147e-01
9.700000000000000000e+01 3.557944165214885768e-01 5.431170000690858091e-01 3.352957973347127085e-01
9.800000000000000000e+01 2.994051364133664683e-01 5.126774579424189238e-01 2.166744461650388642e-01
9.900000000000000000e+01 3.399326509316166756e-01 5.960707599695576064e-01 2.434875811630632103e-01
1.000000000000000000e+02 3.450889413109626824e-01 3.857755857934985766e-01 3.445880784173577793e-01
1.010000000000000000e+02 2.849310827779883426e-01 3.752357871176379422e-01 2.846951260451555665e-01
1.020000000000000000e+02 3.829266296030258698e-01 5.840646319788068697e-01 3.542330258154651190e-01
1.030000000000000000e+02 2.418754247370112076e-01 4.806406429190566709e-01 2.191824508636363855e-01
1.040000000000000000e+02 5.050295933765422962e-01 5.943077965275104235e-01 5.020144656324687649e-01
1.050000000000000000e+02 4.315898291774551421e-01 4.719433373555990130e-01 4.236538574463047380e-01
1.060000000000000000e+02 2.963705992283979795e-01 5.809795938338822019e-01 1.844692274046237646e-01
1.070000000000000000e+02 2.883769409601686928e-01 5.432765277124323999e-01 2.477673908912406964e-01
1.080000000000000000e+02 2.860525694418201148e-01 3.758973492682852746e-01 2.847950886413017635e-01
1.090000000000000000e+02 2.470885488223213133e-01 3.997987586313271891e-01 2.339511123505903234e-01
1.100000000000000000e+02 2.754908828145049005e-01 4.362101503013362525e-01 2.401065093457796784e-01
1.110000000000000000e+02 3.248191089753939553e-01 3.915635941910929341e-01 3.248338496386617424e-01
1.120000000000000000e+02 3.663772692485694482e-01 3.909741559922063070e-01 3.610141275156959484e-01
1.130000000000000000e+02 3.232616012165729358e-01 4.076828071472375359e-01 3.185505024540146168e-01
1.140000000000000000e+02 2.563332888349766359e-01 5.006428123078519032e-01 1.824399102349684443e-01
1.150000000000000000e+02 2.417020750111322225e-01 4.938888474142826834e-01 1.843624059005568860e-01
1.160000000000000000e+02 3.320798147584289040e-01 3.857760674620959174e-01 3.313743986826774290e-01
1.170000000000000000e+02 2.671485747935177235e-01 5.239117930869177098e-01 2.192885213708624104e-01
1.180000000000000000e+02 4.129354866439443050e-01 4.209422826888603586e-01 4.059077141873722594e-01
1.190000000000000000e+02 2.578889800247606279e-01 3.847834637729958818e-01 2.577951112170845382e-01
1.200000000000000000e+02 3.716081700722174141e-01 6.758602814847221030e-01 2.569651008610936427e-01
1.210000000000000000e+02 2.836304656967096327e-01 5.673204054267448893e-01 1.717752427758159617e-01
1.220000000000000000e+02 3.485990754979020334e-01 4.600914567634021846e-01 3.364586214649508689e-01
1.230000000000000000e+02 2.684900775899892178e-01 5.487904886816590277e-01 1.758181325455539790e-01
1.240000000000000000e+02 3.010328974869816432e-01 4.112885325436645423e-01 2.994427782931571302e-01
1.250000000000000000e+02 3.487103827776091847e-01 5.478646794178517743e-01 3.337870641778173941e-01
1.260000000000000000e+02 3.248374662014750225e-01 4.786715248025580904e-01 3.139845093473003779e-01
1.270000000000000000e+02 3.685189078151048236e-01 4.577589161803333195e-01 3.683713238134204704e-01
1.280000000000000000e+02 3.127684751282843179e-01 3.568433123210062452e-01 3.073107491080222520e-01
1.290000000000000000e+02 5.150185805409812634e-01 6.036566108883405501e-01 5.070051266557240588e-01
1.300000000000000000e+02 3.572026578447126122e-01 5.642899695325942488e-01 2.934808138176479009e-01
1.310000000000000000e+02 2.927056033376600475e-01 5.227374615418258763e-01 2.812045612885337165e-01
1.320000000000000000e+02 2.621520597200821534e-01 3.714833933490935269e-01 2.578623755073409241e-01
1.330000000000000000e+02 2.304429142436248412e-01 4.398598209034750295e-01 1.775259984085083564e-01
1.340000000000000000e+02 3.340647735269547947e-01 6.247676132549299099e-01 2.728712634240627599e-01
1.350000000000000000e+02 3.971080983899307748e-01 7.711149073618511762e-01 2.797215726639338262e-01
1.360000000000000000e+02 2.749746176090510641e-01 4.388140220701406968e-01 2.424946877811185453e-01
1.370000000000000000e+02 3.777421148604034884e-01 6.144510510462877217e-01 3.289666294280329528e-01
1.380000000000000000e+02 3.804237384937188549e-01 6.336067018147306662e-01 2.448702566644703760e-01
1.390000000000000000e+02 2.486366491159378023e-01 5.063214468068459873e-01 2.266212651466945338e-01
1.400000000000000000e+02 3.145752031328994391e-01 5.309621044716524851e-01 2.290779876436189744e-01
1.410000000000000000e+02 3.602766708469056223e-01 6.466113784292185640e-01 3.374733821519342869e-01
1.420000000000000000e+02 3.084955232211982201e-01 4.420887563982383583e-01 2.990530654998370674e-01
1.430000000000000000e+02 4.080692784190853573e-01 5.899766911301161931e-01 3.720111581684513169e-01
1.440000000000000000e+02 2.652867107506232114e-01 4.921863784593036861e-01 1.909859115058133439e-01
1.450000000000000000e+02 2.338693158065389965e-01 4.393806859218199468e-01 1.893479495220901088e-01
1.460000000000000000e+02 3.002640627687019892e-01 4.026856755683055900e-01 2.954164906201520169e-01
1.470000000000000000e+02 4.219978205137341898e-01 5.374345544398168029e-01 4.203852209524570060e-01
1.480000000000000000e+02 3.809120576782498158e-01 5.331962255607040069e-01 3.809221233069412516e-01
1.490000000000000000e+02 2.670071859373108758e-01 4.563861999981758677e-01 2.366391619618377629e-01


==> Data/nasnet_fp8_gamma0.7_upper_w2.txt <==
1.000000000000000000e+00 5.538537484874461736e-01 6.321718854162060586e-01 5.541601938601423694e-01
2.000000000000000000e+00 3.116610116266353425e-01 5.335276849269123822e-01 2.708598562318135228e-01
3.000000000000000000e+00 4.082854944996952007e-01 5.098283997107776466e-01 4.084528651875093397e-01
4.000000000000000000e+00 2.871745136095401052e-01 4.799456867233408697e-01 2.192033937849680036e-01
5.000000000000000000e+00 3.969866950187182497e-01 5.815242859417181220e-01 3.456636641057543313e-01
6.000000000000000000e+00 2.942576660353260487e-01 5.637021452479925587e-01 1.879538334110673337e-01
7.000000000000000000e+00 3.504740313420900422e-01 5.961060763273791085e-01 3.308603290993465951e-01
8.000000000000000000e+00 5.143792371347545300e-01 5.764315294026428615e-01 5.143886948544826865e-01
9.000000000000000000e+00 3.649868978501551453e-01 7.350929083241442008e-01 3.018586206239411984e-01
1.000000000000000000e+01 2.878871992043583461e-01 6.217597600088198284e-01 2.254789394828178584e-01
1.100000000000000000e+01 3.440189224250991828e-01 6.603615922561022478e-01 2.566874500304069939e-01
1.200000000000000000e+01 2.996049890520766090e-01 4.960669758084050862e-01 2.593086860195231158e-01
1.300000000000000000e+01 3.851074785624946095e-01 5.598032260495539036e-01 3.602889297104098776e-01
1.400000000000000000e+01 3.147334913970671888e-01 5.813385434921611861e-01 2.295910365646038065e-01
1.500000000000000000e+01 2.730684028571820354e-01 4.975103340500902638e-01 2.215039549736963487e-01
1.600000000000000000e+01 4.114667887093189091e-01 4.823400963166323274e-01 4.115235751829896538e-01
1.700000000000000000e+01 4.715432501219460337e-01 5.059870185426589284e-01 4.715175662732153938e-01
1.800000000000000000e+01 2.846896221354672241e-01 5.841176316623282183e-01 2.124049392952254423e-01
1.900000000000000000e+01 2.581061499762803413e-01 4.994651565299570994e-01 2.480912078285298639e-01
2.000000000000000000e+01 2.269968110491096258e-01 3.672923273404107847e-01 2.223443003811710617e-01
2.100000000000000000e+01 4.292211656212840953e-01 5.046103989149771651e-01 4.289832528981050164e-01
2.200000000000000000e+01 2.420470866773075935e-01 3.749088537542145660e-01 2.391546721984255941e-01
2.300000000000000000e+01 3.820701810969235890e-01 7.002905842242255208e-01 3.412402529920084415e-01
2.400000000000000000e+01 3.285538033043201578e-01 4.791568806228747035e-01 2.980337172558353287e-01
2.500000000000000000e+01 3.230113690889060418e-01 5.913466754705819506e-01 2.109587129333830857e-01
2.600000000000000000e+01 3.070996114298221724e-01 5.081211139339915084e-01 2.973602286577410325e-01
2.700000000000000000e+01 3.369710190534821459e-01 4.047792499805100142e-01 3.364421687819237339e-01
2.800000000000000000e+01 2.824022216698713339e-01 5.679913815189677750e-01 1.562854112216927049e-01
2.900000000000000000e+01 4.455148325633823125e-01 5.312790909884926860e-01 4.443226249604378952e-01
3.000000000000000000e+01 3.377622233475384150e-01 3.396183713219281253e-01 3.259422594240306004e-01
3.100000000000000000e+01 4.207198408945325707e-01 5.754594552599793245e-01 4.206481412913550821e-01
3.200000000000000000e+01 5.645680137907301832e-01 5.206140227687129363e-01 5.211198034881999730e-01
3.300000000000000000e+01 3.906665993955835692e-01 4.296297519569718393e-01 3.886973361821989825e-01
3.400000000000000000e+01 3.483881847335854598e-01 4.508334860742684858e-01 3.462121953892733917e-01
3.500000000000000000e+01 5.347953114354514481e-01 6.189094676354568447e-01 5.343200390122320176e-01
3.600000000000000000e+01 5.100082858712693401e-01 4.815769127542973149e-01 4.887151346918384154e-01
3.700000000000000000e+01 3.398639172299235400e-01 4.264514052975269531e-01 3.384515295073234897e-01
3.800000000000000000e+01 2.776771636720246073e-01 3.279776549174326927e-01 2.749815984449321959e-01
3.900000000000000000e+01 2.547335899622854005e-01 5.140113225772773298e-01 1.793114525983389718e-01
4.000000000000000000e+01 2.842478264207788929e-01 5.082999266026729801e-01 2.040844222411888342e-01
4.100000000000000000e+01 2.830200384134229918e-01 5.742543326245174162e-01 2.229878285012731609e-01
4.200000000000000000e+01 3.294106262648852645e-01 5.168693284094862950e-01 2.758289907441818789e-01
4.300000000000000000e+01 5.002284568058650294e-01 6.258152426714197469e-01 4.977300590308095241e-01
4.400000000000000000e+01 5.339213852826100171e-01 5.220094369794141542e-01 5.222295102012962653e-01
4.500000000000000000e+01 4.494119161126729489e-01 4.925472465605459371e-01 4.480549532302498528e-01
4.600000000000000000e+01 4.336834639242247436e-01 4.024528122073540715e-01 3.933679821665937992e-01
4.700000000000000000e+01 2.912704392282766119e-01 4.953911526608460458e-01 2.890089381859092255e-01
4.800000000000000000e+01 4.112210972500214279e-01 4.551890231719581958e-01 4.103171449580965136e-01
4.900000000000000000e+01 3.374048531255455785e-01 6.165245277738520269e-01 3.148597048137622978e-01
5.000000000000000000e+01 3.620547785437239763e-01 5.232831796692307691e-01 3.280560719961005955e-01
5.100000000000000000e+01 2.881348049768165942e-01 3.386693321959511338e-01 2.846026675069642242e-01
5.200000000000000000e+01 4.263838788641117761e-01 5.996595087152462034e-01 4.076230223100912320e-01
5.300000000000000000e+01 2.503815545785878505e-01 4.224492524858768361e-01 2.306411470612034775e-01
5.400000000000000000e+01 3.065505841268357234e-01 5.257502750573629369e-01 2.251941066822906456e-01
5.500000000000000000e+01 5.648027185051427423e-01 6.207849442447448407e-01 5.638724789486395661e-01
5.600000000000000000e+01 2.540409392904621755e-01 4.782532636345263044e-01 2.020541547454302311e-01
5.700000000000000000e+01 5.915208035552425025e-01 6.192116056463893292e-01 5.634715494497076760e-01
5.800000000000000000e+01 3.810797031569991278e-01 5.752277771132193740e-01 3.328338569391907087e-01
5.900000000000000000e+01 2.792712017536955194e-01 4.269634292203800530e-01 2.742678890442747375e-01
6.000000000000000000e+01 4.744177610151554814e-01 4.971377685272915237e-01 4.542374810637584970e-01
6.100000000000000000e+01 3.619218543442038749e-01 4.307483295337599660e-01 3.550223104418152031e-01
6.200000000000000000e+01 3.580143387127168730e-01 4.996483539352702397e-01 3.579905497580662121e-01
6.300000000000000000e+01 5.043758803177488259e-01 5.065468559531943749e-01 5.020705573753649897e-01
6.400000000000000000e+01 3.408570597012516856e-01 3.523904055917236877e-01 3.287438817853703399e-01
6.500000000000000000e+01 2.924412062035898208e-01 5.587941279135875128e-01 2.570354720540783955e-01
6.600000000000000000e+01 2.476459942405407344e-01 4.617458890594114407e-01 1.879012921246484280e-01
6.700000000000000000e+01 2.902887562879391536e-01 4.998959000742190795e-01 2.257862769962034055e-01
6.800000000000000000e+01 3.586411126498516011e-01 4.381723609630285288e-01 3.581463475114005091e-01
6.900000000000000000e+01 3.982215311626032817e-01 5.717229857133754312e-01 3.867167192884283788e-01
7.000000000000000000e+01 3.864348700373079759e-01 4.521522178733348718e-01 3.858811610320828644e-01
7.100000000000000000e+01 3.015911029126892573e-01 4.080828036284188109e-01 2.968227178542564570e-01
7.200000000000000000e+01 2.662843797698957182e-01 3.665021805506267216e-01 2.661570621195020747e-01
7.300000000000000000e+01 3.603391302656073769e-01 4.843859408760023966e-01 3.549390981430857184e-01
7.400000000000000000e+01 5.290139260762295459e-01 5.591418133672301227e-01 5.065686225383265739e-01
7.500000000000000000e+01 5.320040334688620476e-01 5.871192155095706910e-01 5.282117521147259298e-01
7.600000000000000000e+01 2.802161794459485100e-01 3.424482990231322299e-01 2.794162874671569097e-01
7.700000000000000000e+01 2.447221462618338617e-01 3.306802334300728008e-01 2.442834553492886085e-01
7.800000000000000000e+01 2.649881843895743883e-01 3.969929465162523319e-01 2.603743231280276627e-01
7.900000000000000000e+01 2.795899992923198130e-01 6.056671921405960557e-01 1.906531248752761087e-01
8.000000000000000000e+01 3.096128894366309003e-01 4.198078372604537312e-01 3.080359048730715310e-01
8.100000000000000000e+01 3.758245648982108666e-01 5.391607069438925093e-01 3.391320171592696608e-01
8.200000000000000000e+01 2.914661661793899738e-01 5.784203616202022724e-01 2.068247323317101982e-01
8.300000000000000000e+01 2.974016287589889007e-01 4.155515860010404183e-01 2.882767310787887616e-01
8.400000000000000000e+01 2.559913938516045206e-01 5.063082738829050022e-01 1.860782765929299976e-01
8.500000000000000000e+01 2.647255179473491093e-01 5.345164568892024626e-01 1.937662177015564702e-01
8.600000000000000000e+01 3.194529825676176715e-01 4.086585877771762298e-01 3.148244988378660625e-01
8.700000000000000000e+01 3.515927088092490882e-01 5.706331066647994943e-01 2.544682703287374781e-01
8.800000000000000000e+01 3.867581090431013169e-01 5.170869991384934306e-01 3.850490498881489199e-01
8.900000000000000000e+01 3.075047315627770783e-01 4.363991920202285879e-01 2.921620916483460562e-01
9.000000000000000000e+01 3.634258548753998008e-01 4.188908064989112501e-01 3.633712769954491884e-01
9.100000000000000000e+01 3.133300842151479637e-01 6.204963413115741622e-01 2.556041494940773373e-01
9.200000000000000000e+01 3.787550600148854030e-01 3.651630657060440099e-01 3.582761160964977876e-01
9.300000000000000000e+01 4.646324940264090486e-01 5.639961121008681966e-01 4.616531855473628432e-01
9.400000000000000000e+01 3.019578880129131226e-01 4.989192237795361251e-01 2.673713616765540091e-01
9.500000000000000000e+01 4.232157660777915997e-01 6.278641284357452390e-01 3.987090321950945704e-01
9.600000000000000000e+01 3.811543559652428304e-01 6.736369506510712091e-01 2.447713467529714915e-01
9.700000000000000000e+01 2.265080618119649780e-01 4.546264235318922542e-01 1.783093271444434191e-01
9.800000000000000000e+01 3.896854761931239919e-01 5.632266315352975061e-01 3.896218467924986717e-01
9.900000000000000000e+01 2.926362984021101399e-01 4.685878353511113148e-01 2.467765026688156782e-01
1.000000000000000000e+02 2.945426166281353009e-01 5.771939146558651146e-01 1.879979500164227768e-01
1.010000000000000000e+02 3.581186526955698612e-01 6.391025448439867640e-01 3.355322331551569559e-01
1.020000000000000000e+02 3.006950195975194307e-01 4.304017612573489138e-01 2.880211568883795925e-01
1.030000000000000000e+02 2.394528239792558244e-01 4.017948940911929001e-01 2.341162562855084173e-01
1.040000000000000000e+02 2.226811737436430738e-01 3.903364053137081680e-01 2.080405922860787682e-01
1.050000000000000000e+02 3.168518497368153497e-01 6.014130578783017933e-01 1.683804973681016781e-01
1.060000000000000000e+02 2.567728394827865634e-01 5.525989625050788945e-01 2.127124990226549883e-01
1.070000000000000000e+02 4.465905532878230444e-01 5.792204170565803389e-01 4.366772702162205477e-01
1.080000000000000000e+02 3.556775230679554145e-01 5.434712661109174503e-01 3.249488887870249920e-01
1.090000000000000000e+02 4.517890916067580087e-01 6.417311128006192300e-01 3.927580640122262379e-01
1.100000000000000000e+02 3.072405739997990937e-01 4.473136413582365911e-01 2.832295570293484333e-01
1.110000000000000000e+02 3.186251450566325305e-01 6.015789517195840874e-01 2.162259133788782539e-01
1.120000000000000000e+02 6.362264964172168469e-01 6.406714882157860114e-01 6.096307010307753238e-01
1.130000000000000000e+02 3.397041409965934622e-01 5.025696706567117644e-01 3.387975095573212969e-01
1.140000000000000000e+02 2.539898631331961032e-01 3.916259380979444371e-01 2.431355024540087784e-01
1.150000000000000000e+02 2.866220034504526892e-01 4.132186117773067879e-01 2.751478938706402033e-01
1.160000000000000000e+02 2.820579193946262664e-01 3.902626934871400999e-01 2.779420582372763571e-01
1.170000000000000000e+02 3.378744974622593378e-01 3.910743477689958003e-01 3.372968271897035519e-01
1.180000000000000000e+02 3.371362135918080649e-01 5.063617225133194566e-01 3.364538174483089339e-01
1.190000000000000000e+02 4.662028178153472813e-01 7.563053186292902907e-01 4.552616515800637087e-01
1.200000000000000000e+02 3.397693291500542556e-01 5.125140832484230691e-01 3.299029765893284338e-01
1.210000000000000000e+02 3.372289743559534481e-01 6.389047194793485707e-01 3.079375501801579484e-01
1.220000000000000000e+02 4.058599804758693530e-01 5.724657915798951890e-01 3.869471625753196364e-01
1.230000000000000000e+02 4.403259930282442669e-01 4.528573448849571581e-01 4.290927300378667986e-01
1.240000000000000000e+02 2.900018779004707170e-01 4.260502769465825401e-01 2.871489863584515412e-01
1.250000000000000000e+02 5.000700818733840869e-01 7.119080189164095351e-01 4.974591284047608086e-01
1.260000000000000000e+02 2.999164716748903281e-01 4.046379024640235356e-01 2.996842938016591185e-01
1.270000000000000000e+02 3.979155100422980817e-01 4.335433949392505926e-01 3.847743129264054596e-01
1.280000000000000000e+02 4.639738362397157201e-01 6.099772447772545680e-01 4.616466095452440577e-01
1.290000000000000000e+02 4.036140361825825140e-01 4.042404365969298752e-01 3.866355289387300997e-01
1.300000000000000000e+02 3.838032313793016681e-01 5.999321558669057364e-01 3.370471906976086340e-01
1.310000000000000000e+02 3.178059746912710315e-01 5.078704028258225200e-01 3.157147512512063492e-01
1.320000000000000000e+02 2.515741195209634240e-01 4.762361868771791684e-01 2.386266458372745258e-01
1.330000000000000000e+02 2.603421570919617345e-01 4.412660410106242770e-01 2.176598703027496640e-01
1.340000000000000000e+02 5.312877576565676607e-01 6.201213420827912381e-01 5.305543084356727501e-01
1.350000000000000000e+02 5.340461040494676181e-01 6.061061269340400903e-01 5.235856944815120428e-01
1.360000000000000000e+02 3.950081715913029701e-01 5.689819253601777760e-01 3.852447400792342602e-01
1.370000000000000000e+02 3.792295959604001787e-01 3.980986335317678315e-01 3.726496972328318669e-01
1.380000000000000000e+02 4.491243560833251269e-01 4.254882254408483555e-01 4.164104420007142537e-01
1.390000000000000000e+02 3.582419556697100105e-01 5.748073742741977021e-01 3.477859465273411277e-01
1.400000000000000000e+02 3.227319526129337479e-01 5.565188080477722066e-01 3.003692951518305843e-01
1.410000000000000000e+02 4.258260384060353343e-01 6.173975329294018044e-01 4.254963139842642961e-01
1.420000000000000000e+02 4.154350433751612948e-01 4.940046287916431411e-01 4.113450799948875636e-01
1.430000000000000000e+02 5.147904774835950770e-01 4.897888215434664239e-01 4.934297115603664685e-01
1.440000000000000000e+02 4.499199745048260146e-01 6.389630844186012792e-01 4.380102573004791555e-01
1.450000000000000000e+02 2.871382503339507397e-01 5.193954807493078585e-01 2.405959024304162031e-01
1.460000000000000000e+02 4.100193556830083463e-01 6.501791267757673909e-01 3.984195509388375744e-01
1.470000000000000000e+02 2.241751808500939414e-01 3.793662736377947930e-01 2.100974831331677006e-01
1.480000000000000000e+02 4.169376158198205284e-01 4.684431774154128036e-01 4.116948380602951651e-01
1.490000000000000000e+02 3.061446826713009606e-01 4.779361724019352553e-01 2.862100789685461111e-01


==> Data/nasnet_upper_w2.txt <==
1.000000000000000000e+00 2.689219259088165837e-01 1.031337737997227999e-01 1.148370998574342883e-01 1.122295825375808770e-01
2.000000000000000000e+00 2.448108824196997269e-01 1.093941049407134575e-01 9.961773274516902421e-02 9.191980311940856074e-02
3.000000000000000000e+00 5.244688790843753390e-01 3.891579500246373780e-01 3.463082752281264609e-01 3.154815142814569873e-01
4.000000000000000000e+00 2.419563342346058576e-01 9.698563307847067605e-02 1.041349407825046813e-01 9.622660511112177129e-02
5.000000000000000000e+00 2.337685347616282050e-01 1.064711563027458119e-01 1.262490747844012551e-01 1.097904012125915235e-01
6.000000000000000000e+00 3.789889039113191194e-01 2.271916242086155224e-01 2.060247146735347534e-01 1.816594402193512925e-01
7.000000000000000000e+00 1.925387474696499401e-01 8.170946412524357494e-02 7.045925027814312069e-02 6.997915273148370974e-02
8.000000000000000000e+00 3.003174846523422037e-01 1.495166019846405625e-01 1.080177679031849441e-01 8.444739560033225068e-02
9.000000000000000000e+00 1.794887258897465421e-01 4.648808557337848896e-02 5.479818858994458391e-02 4.356611213342065358e-02
1.000000000000000000e+01 1.961534189597126943e-01 9.349753352064200940e-02 9.199889669078405163e-02 9.226939794403889172e-02
1.100000000000000000e+01 1.472584281419513363e-01 7.451081038648799115e-02 6.324745931088453232e-02 5.486073981890986218e-02
1.200000000000000000e+01 1.330352626780525183e-01 1.112161339007457367e-01 7.263496544573204428e-02 5.386259078760988195e-02
1.300000000000000000e+01 1.640337461421854381e-01 6.119135828076115169e-02 4.766286720213209344e-02 4.752982260182328500e-02
1.400000000000000000e+01 1.715216193572538517e-01 9.805703108671569301e-02 7.442775139433732701e-02 7.315056555554295958e-02
1.500000000000000000e+01 1.022780887002440603e-01 1.351613042115137053e-01 7.503224232506697233e-02 5.820310790769548520e-02
1.600000000000000000e+01 1.861899963972347138e-01 1.036615385720726784e-01 8.731759770472949378e-02 8.443468193119062215e-02
1.700000000000000000e+01 1.427201750161997962e-01 1.007693761143142186e-01 6.492104329510361982e-02 5.991570984909602021e-02
1.800000000000000000e+01 1.124954537221274364e-01 1.274181142181080861e-01 8.274120936188039677e-02 5.952335184373060833e-02
1.900000000000000000e+01 1.145659789366940129e-01 1.338400259148129490e-01 5.839368511399846418e-02 4.918306483387786116e-02
2.000000000000000000e+01 1.246145833042417300e-01 8.880329029898736959e-02 5.775782854700877572e-02 4.363047294962631162e-02
2.100000000000000000e+01 1.174119255477893697e-01 1.127032742579732461e-01 7.880235833680564184e-02 5.645829742652485467e-02
2.200000000000000000e+01 1.326880761633500716e-01 8.851566983646574904e-02 4.731737463860580944e-02 4.038598323536549822e-02
2.300000000000000000e+01 1.219804432722075560e-01 9.557376395343987474e-02 4.563694263983979899e-02 4.313592879466061902e-02
2.400000000000000000e+01 1.375894682382882706e-01 8.186570832959179367e-02 4.458568434074538372e-02 4.227286928328569809e-02
2.500000000000000000e+01 8.965429589309857616e-02 1.634143508345610729e-01 8.668037680141919832e-02 6.310003485457010841e-02
2.600000000000000000e+01 1.081013194033098451e-01 1.361892617884620238e-01 7.442100165316746507e-02 6.964740181094600247e-02
2.700000000000000000e+01 8.255574387477514209e-02 1.647810775173891573e-01 6.928147069385685863e-02 4.937386751534988960e-02
2.800000000000000000e+01 7.778359880359073109e-02 1.498284142495270588e-01 6.078707246458638080e-02 3.836333068128616047e-02
2.900000000000000000e+01 1.089687590207415180e-01 1.494360310946331039e-01 8.001670053033499430e-02 6.416179033130342546e-02
3.000000000000000000e+01 6.092037754096125274e-02 1.712161413332438098e-01 6.772399437492941654e-02 4.014055062361723131e-02
3.100000000000000000e+01 5.574589899101067836e-02 1.738183820753969877e-01 6.440325084576031811e-02 3.617624089612157812e-02
3.200000000000000000e+01 8.588221395957330861e-02 1.625635229449277352e-01 7.636922382065143566e-02 5.438383826953846478e-02
3.300000000000000000e+01 8.320853065211691879e-02 1.554366971927843843e-01 7.139816012324895489e-02 4.896694785839666303e-02
3.400000000000000000e+01 7.672279581148568062e-02 1.621148571802487059e-01 7.403545345972520342e-02 4.170589989073723164e-02
3.500000000000000000e+01 7.478489440464106131e-02 1.637426334148650575e-01 7.644356674639145310e-02 4.208364584499901806e-02
3.600000000000000000e+01 5.904107164903434068e-02 1.715360816937727406e-01 6.201861475092815962e-02 2.495280064092734659e-02
3.700000000000000000e+01 5.961671995123625500e-02 1.695479197967877105e-01 7.480582777719743670e-02 3.464315150654439374e-02
3.800000000000000000e+01 1.485866579976572455e-01 1.158433985217405954e-01 7.066994471223859986e-02 7.559541197763623710e-02
3.900000000000000000e+01 8.351181165644622206e-02 1.783085574550473673e-01 7.975858672839197805e-02 5.480395610945040796e-02
4.000000000000000000e+01 8.100581171723736373e-02 1.480096349510818532e-01 5.804012329369109130e-02 3.396181734859399226e-02
4.100000000000000000e+01 1.097074570309190256e-01 1.223424050210657060e-01 5.211078033608574495e-02 4.822651887254680164e-02
4.200000000000000000e+01 9.065820745555626392e-02 1.259487780141135271e-01 4.966648252771103250e-02 3.718629114148672143e-02
4.300000000000000000e+01 6.260769825925048548e-02 1.780991453887020015e-01 6.941166837344385498e-02 4.182294535932408464e-02
4.400000000000000000e+01 1.272033742712094795e-01 1.028039467921825489e-01 3.831714528807161901e-02 4.137953880545629237e-02
4.500000000000000000e+01 1.008302870415024172e-01 1.354608525551181109e-01 5.338456558808406943e-02 4.615327202682598107e-02
4.600000000000000000e+01 8.223122636000715358e-02 1.545241510171411758e-01 5.729482246497259040e-02 4.339589891652990972e-02
4.700000000000000000e+01 9.180990357712311145e-02 1.717190746654368438e-01 8.508649256078198997e-02 6.486420542236483178e-02
4.800000000000000000e+01 9.294081061778686204e-02 1.409084369477290044e-01 5.208980450118703975e-02 3.679220460434406981e-02
4.900000000000000000e+01 1.268600269035444206e-01 1.003350581893207166e-01 4.367772773350451360e-02 4.717707022132612560e-02
5.000000000000000000e+01 9.944258257953515756e-02 1.487489218471461372e-01 7.554027398169643748e-02 5.673667855018987849e-02
5.100000000000000000e+01 7.330905665093065404e-02 1.727891205366697547e-01 7.701770533467179602e-02 4.634855891533995464e-02
5.200000000000000000e+01 8.430069696301947801e-02 1.324582333322925076e-01 5.028331065434788610e-02 3.693448525886017242e-02
5.300000000000000000e+01 7.423253370594891376e-02 1.618383848606881059e-01 5.705512096820224144e-02 4.342795416143938048e-02
5.400000000000000000e+01 7.811103998431234707e-02 1.513981963865368152e-01 4.737815326045451136e-02 3.197551734101295590e-02
5.500000000000000000e+01 7.265316083340864206e-02 1.782880651242480241e-01 6.241994241324153037e-02 4.515698876993843452e-02
5.600000000000000000e+01 7.606204491287482661e-02 1.451551530229633624e-01 5.215001738499224632e-02 3.725499059640900029e-02
5.700000000000000000e+01 6.037304175231422015e-02 1.845200678476182632e-01 6.233356167285877825e-02 4.388264931272748554e-02
5.800000000000000000e+01 5.193211922862850383e-02 1.970949827379161745e-01 6.217081046195174071e-02 3.915553037682394794e-02
5.900000000000000000e+01 5.501676675679223472e-02 1.758065251980021337e-01 6.822039820925863973e-02 2.763272438648520582e-02
6.000000000000000000e+01 7.077350678022482910e-02 1.628021503136310999e-01 6.105020631692833349e-02 3.600073179769683329e-02
6.100000000000000000e+01 6.441477342326147604e-02 1.767953228511646435e-01 5.497146847441228973e-02 3.701848381644096131e-02
6.200000000000000000e+01 9.849635608429693767e-02 1.214413460410691120e-01 4.768941533788009085e-02 4.553183728194278718e-02
6.300000000000000000e+01 5.474424425358329765e-02 1.760293285741449665e-01 5.393679370299848952e-02 2.957664302094820466e-02
6.400000000000000000e+01 7.773471074392944435e-02 1.675599195416723752e-01 7.606940061134453979e-02 5.102354685099703274e-02
6.500000000000000000e+01 9.626244459815481991e-02 1.385692437897877161e-01 4.519334425769865049e-02 4.266826663130436625e-02
6.600000000000000000e+01 7.624120913506447772e-02 1.568791816546077078e-01 5.628575733617623145e-02 3.836709073773464374e-02
6.700000000000000000e+01 6.505871995457285228e-02 1.767003004317601600e-01 7.469016615964527150e-02 4.336965901218637481e-02
6.800000000000000000e+01 4.567750869577383299e-02 2.135697026696105061e-01 7.800232880467264374e-02 4.272015452586655493e-02
6.900000000000000000e+01 5.799975647496145859e-02 1.779712486712848873e-01 6.230974728621851977e-02 3.320295464988756717e-02
7.000000000000000000e+01 7.927720422570516678e-02 1.586852178404222491e-01 5.036170822494051569e-02 3.956328563490892070e-02
7.100000000000000000e+01 8.629367650035202342e-02 1.440232114712870770e-01 6.204401578893734698e-02 4.969650661383769041e-02
7.200000000000000000e+01 8.534376334180004964e-02 1.587341460728063647e-01 6.542094853537055998e-02 5.931642203406614633e-02
7.300000000000000000e+01 8.420558989998469523e-02 1.591705779539309418e-01 5.720378715154496307e-02 4.833463563989594258e-02
7.400000000000000000e+01 6.883857822838318485e-02 1.753836219211381553e-01 6.814899751339768830e-02 4.196306064383167195e-02
7.500000000000000000e+01 1.143178872338382057e-01 1.375866864138336199e-01 6.380524003771576025e-02 6.964591577283865687e-02
7.600000000000000000e+01 7.904195697602196813e-02 1.558810944906268425e-01 6.419126765101354493e-02 4.253097852360417791e-02
7.700000000000000000e+01 4.404227234006991704e-02 1.927395648679239848e-01 7.522196579950447826e-02 3.843193163239198157e-02
7.800000000000000000e+01 6.569581571068509873e-02 1.788749365468455532e-01 6.343230944823219364e-02 3.853373490978440064e-02
7.900000000000000000e+01 7.298651495138214207e-02 1.735327731798256556e-01 5.028587679807271921e-02 3.910787508046255356e-02
8.000000000000000000e+01 6.637980704016850642e-02 1.621853018756270470e-01 4.070422951388561611e-02 2.685050219644169109e-02
8.100000000000000000e+01 6.108209631916505095e-02 1.954135412739080868e-01 7.720083274142514052e-02 4.717038437700096787e-02
8.200000000000000000e+01 5.735783060158895080e-02 1.790682623520888361e-01 5.803116385008783018e-02 3.735995530510431706e-02
8.300000000000000000e+01 8.562919342494071384e-02 1.663056345798561986e-01 5.526863442759955003e-02 4.682133534236376099e-02
8.400000000000000000e+01 5.886149817637142262e-02 1.892535239691186533e-01 6.727015597533253510e-02 3.689785063144408739e-02
8.500000000000000000e+01 9.106534638514933444e-02 1.472864455536417316e-01 5.700965236995474139e-02 4.811058893017546023e-02
8.600000000000000000e+01 8.328178828662999300e-02 1.572326544245002955e-01 5.558338093073091069e-02 4.020717928465432356e-02
8.700000000000000000e+01 7.539396240760309897e-02 1.631762342572967983e-01 4.885723683252388844e-02 3.999855110100800082e-02
8.800000000000000000e+01 7.012001373102004498e-02 1.675466300384483576e-01 6.401996561561858201e-02 4.218980646381229049e-02
8.900000000000000000e+01 8.694549618936107949e-02 1.517066543306379023e-01 5.051978813131594026e-02 4.746565702688294863e-02
9.000000000000000000e+01 6.517977081522484395e-02 1.759038338052137662e-01 7.115854945301702816e-02 4.231723282063545172e-02
9.100000000000000000e+01 5.223106062138055394e-02 1.752486276348827199e-01 5.669447477151352138e-02 2.673419673675055813e-02
9.200000000000000000e+01 6.394558634418799625e-02 1.960596845698778234e-01 9.083717241903860318e-02 5.456956868917793579e-02
9.300000000000000000e+01 6.097818289062698072e-02 1.717157854336326950e-01 5.265842075965689734e-02 3.823149121404156164e-02
9.400000000000000000e+01 7.132924255856452900e-02 1.769128274268264855e-01 6.444956847752149331e-02 5.175826410772135094e-02
9.500000000000000000e+01 4.027378155867230441e-02 1.971679494352327200e-01 6.752780907614867878e-02 3.464239005169036933e-02
9.600000000000000000e+01 7.056962944522233994e-02 1.735312145901082015e-01 6.283147426282645331e-02 4.423230067673677296e-02
9.700000000000000000e+01 8.019700766252653434e-02 1.720869152519926559e-01 6.507591921341820962e-02 5.026392765006602176e-02
9.800000000000000000e+01 5.988472629697157851e-02 1.773639961732218218e-01 6.156012810862436513e-02 3.907205674441029120e-02
9.900000000000000000e+01 7.642282392901494914e-02 1.683981863065054096e-01 5.263748204239697415e-02 4.498350972861329955e-02
1.000000000000000000e+02 4.950179319128367866e-02 2.051383054632765490e-01 7.808248621034181991e-02 4.219126319595228880e-02
1.010000000000000000e+02 7.116799544970407732e-02 1.694548136410169992e-01 4.978386817946175297e-02 3.203197581561400414e-02
1.020000000000000000e+02 8.266585183813721094e-02 1.673465214602826157e-01 6.338746382606828822e-02 5.005255517655624042e-02
1.030000000000000000e+02 1.471462201025199312e-01 1.317676198807815890e-01 8.187884885385607325e-02 8.575006868100293334e-02
1.040000000000000000e+02 4.831567903237394407e-02 1.925639464824121516e-01 6.496930867849678992e-02 3.104256768753090381e-02
1.050000000000000000e+02 8.313857730090329357e-02 1.942214512677261917e-01 8.041079253226506018e-02 6.870741097481405935e-02
1.060000000000000000e+02 7.324259232918665929e-02 1.711635163353755484e-01 5.380223741930556525e-02 4.259342147336816348e-02
1.070000000000000000e+02 6.525717377927386931e-02 1.684396634199615272e-01 5.464403944873927332e-02 3.723614007948405219e-02
1.080000000000000000e+02 6.129264450526826502e-02 1.766676997676553673e-01 3.486213663370525684e-02 2.691912046579911927e-02
1.090000000000000000e+02 5.988404712828251236e-02 1.870076457468148878e-01 6.301885786442197601e-02 3.967768358589366523e-02
1.100000000000000000e+02 5.863483576286456639e-02 2.024453679769658843e-01 8.021295142209318441e-02 5.049245532736792302e-02
1.110000000000000000e+02 7.207301161375663512e-02 1.936990993120990545e-01 7.072290207897621861e-02 5.669777616799131365e-02
1.120000000000000000e+02 7.646287145306446265e-02 1.636708577284885224e-01 4.680008585278016414e-02 4.452811259960946094e-02
1.130000000000000000e+02 5.623014471572413547e-02 1.959454713783636282e-01 7.466862084958542090e-02 4.561677416407749347e-02
1.140000000000000000e+02 5.598813918320351413e-02 1.766923339062519971e-01 6.359697754957739646e-02 3.159728228254389537e-02
1.150000000000000000e+02 5.181184981768681419e-02 1.981110096536884135e-01 6.452407140886511072e-02 3.547691712167493766e-02
1.160000000000000000e+02 5.827569151021012861e-02 1.811861433312864367e-01 5.781371489166454991e-02 3.229747034659476157e-02
1.170000000000000000e+02 5.514111091109308305e-02 1.848886076008330881e-01 3.883579591057616243e-02 2.694313832033393141e-02
1.180000000000000000e+02 7.742693963910651789e-02 1.521464191801618904e-01 4.515766035427142000e-02 4.031723657593452859e-02
1.190000000000000000e+02 5.645654111426472166e-02 1.753815070533857878e-01 4.875054078729698648e-02 3.516214132662890540e-02
1.200000000000000000e+02 7.479823839671530250e-02 1.628070100927600794e-01 6.251422737697077958e-02 4.472892491488742600e-02
1.210000000000000000e+02 7.133497951478436072e-02 1.507347992546008431e-01 4.633969362048093871e-02 3.341199985618898555e-02
1.220000000000000000e+02 6.856611976889209759e-02 1.650055053501914004e-01 3.946612349812610165e-02 3.276120502922123118e-02
1.230000000000000000e+02 8.117211586872680185e-02 1.659549002283171315e-01 5.453258216394670649e-02 4.290816211044545109e-02
1.240000000000000000e+02 6.699204188681538719e-02 1.988734108409578594e-01 6.735991722725805098e-02 5.650231399494707457e-02
1.250000000000000000e+02 6.498037671979889351e-02 1.688834062610843345e-01 5.696354120223615786e-02 3.141368280642078264e-02
1.260000000000000000e+02 6.403094620045131358e-02 1.762082306449617719e-01 5.467241393339419137e-02 4.678102022747331751e-02
1.270000000000000000e+02 5.943670108477897701e-02 1.984356067893754405e-01 7.235591566232452143e-02 4.748909915917353536e-02
1.280000000000000000e+02 4.987025323936900706e-02 2.200120495965727507e-01 8.573041043328982758e-02 4.547055648408462880e-02
1.290000000000000000e+02 6.849850152949846227e-02 1.733312133220593354e-01 5.503188568981545042e-02 4.356690077274840561e-02
1.300000000000000000e+02 4.717717860369970845e-02 1.861823653493826503e-01 5.969334894754756149e-02 3.292971555991273253e-02
1.310000000000000000e+02 4.307205919706180025e-02 2.019009035940174945e-01 8.281549129808435383e-02 3.770830112400781753e-02
1.320000000000000000e+02 4.356134489601511117e-02 1.945914316814811862e-01 5.680485783870784650e-02 2.902848237371429344e-02
1.330000000000000000e+02 5.440591007069694313e-02 2.176185604898029369e-01 7.391473304911777564e-02 4.780929751297265107e-02
1.340000000000000000e+02 6.906091539996472850e-02 1.908542169873784500e-01 6.974739645027182300e-02 4.994727584755763450e-02
1.350000000000000000e+02 6.063952665920759044e-02 1.846876231557798009e-01 6.875513004107355886e-02 4.160153741105347691e-02
1.360000000000000000e+02 7.168119439407197313e-02 2.332235125395901720e-01 8.416195272212675937e-02 6.654170489279088996e-02
1.370000000000000000e+02 3.291061018501843100e-02 2.054006606560109527e-01 6.689683531241481795e-02 2.741294164052445609e-02
1.380000000000000000e+02 4.925588029783436322e-02 2.119623266672149564e-01 8.223235881691125237e-02 4.527426917977923210e-02
1.390000000000000000e+02 8.761773261496169640e-02 1.417547429249458868e-01 4.393431226180592730e-02 4.742996818607653903e-02
1.400000000000000000e+02 6.591776041131089392e-02 1.716807055816644556e-01 6.112130435097359177e-02 4.958869137132343452e-02
1.410000000000000000e+02 7.664168012536265451e-02 1.642978325033982445e-01 4.428570222490375852e-02 4.398604940881832570e-02
1.420000000000000000e+02 6.641323900260916180e-02 1.733875184751703658e-01 5.219718088572523201e-02 4.419816278609403626e-02
1.430000000000000000e+02 8.015992561218857060e-02 1.554465524638418694e-01 3.675584426716141384e-02 3.798053559060202838e-02
1.440000000000000000e+02 7.566680099501364720e-02 1.796836808160426346e-01 5.904173301311337052e-02 4.765504906830782955e-02
1.450000000000000000e+02 6.869667422179440153e-02 1.670304089857607421e-01 4.211424600167425897e-02 3.967731218596277226e-02
1.460000000000000000e+02 4.755490848092488315e-02 1.851500546224424115e-01 6.602045552607324619e-02 3.555041859288646938e-02
1.470000000000000000e+02 5.403891416725377372e-02 1.874718112215073840e-01 5.636425042286316578e-02 3.694748599226556351e-02
1.480000000000000000e+02 6.072625061359442772e-02 2.043600915500060067e-01 7.434509290972117490e-02 4.621155458520072312e-02
1.490000000000000000e+02 8.299499160587255064e-02 1.588319866814833503e-01 5.053714556256504176e-02 4.300608870181233528e-02


==> Data/nasnetmobile_acc_8x.txt <==
1.000000000000000000e+00 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01
2.000000000000000000e+00 1.000000014901161194e-01 1.001999974250793457e-01 1.000000014901161194e-01 1.000000014901161194e-01 1.000000014901161194e-01
3.000000000000000000e+00 1.000000014901161194e-01 1.638000011444091797e-01 1.018000021576881409e-01 1.054000034928321838e-01 1.001000031828880310e-01
4.000000000000000000e+00 1.623000055551528931e-01 2.353000044822692871e-01 1.036000028252601624e-01 1.049999967217445374e-01 1.906999945640563965e-01
5.000000000000000000e+00 1.203000023961067200e-01 2.395000010728836060e-01 1.221000030636787415e-01 1.096000000834465027e-01 1.375000029802322388e-01
6.000000000000000000e+00 1.011999994516372681e-01 2.531999945640563965e-01 1.587000042200088501e-01 1.788000017404556274e-01 2.065999954938888550e-01
7.000000000000000000e+00 1.010999977588653564e-01 2.443999946117401123e-01 1.741999983787536621e-01 2.433000057935714722e-01 2.345000058412551880e-01
8.000000000000000000e+00 1.074000000953674316e-01 2.689000070095062256e-01 1.176000013947486877e-01 3.224000036716461182e-01 1.252000033855438232e-01
9.000000000000000000e+00 1.141000017523765564e-01 2.383999973535537720e-01 1.362999975681304932e-01 3.030000030994415283e-01 1.811999976634979248e-01
1.000000000000000000e+01 1.506000012159347534e-01 1.806000024080276489e-01 1.386999934911727905e-01 3.759000003337860107e-01 2.748000025749206543e-01
1.100000000000000000e+01 1.491000056266784668e-01 1.629000008106231689e-01 1.064999997615814209e-01 3.169000148773193359e-01 4.059000015258789062e-01
1.200000000000000000e+01 1.474999934434890747e-01 2.193000018596649170e-01 1.014999970793724060e-01 3.774000108242034912e-01 3.334000110626220703e-01
1.300000000000000000e+01 1.158000007271766663e-01 2.214999943971633911e-01 2.436999976634979248e-01 3.741999864578247070e-01 4.212999939918518066e-01
1.400000000000000000e+01 1.451999992132186890e-01 3.079000115394592285e-01 2.777000069618225098e-01 3.883000016212463379e-01 2.793999910354614258e-01
1.500000000000000000e+01 2.500000000000000000e-01 2.284999936819076538e-01 2.748000025749206543e-01 4.196000099182128906e-01 3.966999948024749756e-01
1.600000000000000000e+01 1.167000010609626770e-01 2.461999952793121338e-01 1.042999997735023499e-01 3.980000019073486328e-01 4.542999863624572754e-01
1.700000000000000000e+01 1.027000024914741516e-01 2.615999877452850342e-01 1.064999997615814209e-01 3.923000097274780273e-01 4.226000010967254639e-01
1.800000000000000000e+01 1.145000010728836060e-01 2.784999907016754150e-01 1.780000030994415283e-01 1.792999953031539917e-01 4.801000058650970459e-01
1.900000000000000000e+01 1.685999929904937744e-01 2.655999958515167236e-01 2.269999980926513672e-01 4.007999897003173828e-01 5.539000034332275391e-01
2.000000000000000000e+01 1.618999987840652466e-01 2.345999926328659058e-01 1.875000000000000000e-01 4.968999922275543213e-01 5.245000123977661133e-01
2.100000000000000000e+01 1.669999957084655762e-01 2.241999953985214233e-01 2.225999981164932251e-01 5.371000170707702637e-01 5.788999795913696289e-01
2.200000000000000000e+01 1.000000014901161194e-01 1.929000020027160645e-01 2.384999990463256836e-01 4.862999916076660156e-01 4.995999932289123535e-01
2.300000000000000000e+01 8.219999819993972778e-02 2.318000048398971558e-01 3.177999854087829590e-01 5.386999845504760742e-01 5.593000054359436035e-01
2.400000000000000000e+01 1.000000014901161194e-01 2.799000144004821777e-01 3.740999996662139893e-01 5.436000227928161621e-01 1.788000017404556274e-01
2.500000000000000000e+01 1.000000014901161194e-01 1.712000072002410889e-01 4.111000001430511475e-01 4.988999962806701660e-01 3.982000052928924561e-01
2.600000000000000000e+01 9.709999710321426392e-02 1.916999965906143188e-01 1.791999936103820801e-01 4.684000015258789062e-01 4.603999853134155273e-01
2.700000000000000000e+01 9.049999713897705078e-02 3.698000013828277588e-01 2.737999856472015381e-01 5.371999740600585938e-01 4.605999886989593506e-01
2.800000000000000000e+01 1.000000014901161194e-01 3.289000093936920166e-01 3.522000014781951904e-01 5.583999752998352051e-01 5.842999815940856934e-01
2.900000000000000000e+01 1.027000024914741516e-01 1.704999953508377075e-01 3.558999896049499512e-01 5.159999728202819824e-01 5.932000279426574707e-01
3.000000000000000000e+01 1.675000041723251343e-01 1.099999994039535522e-01 2.680999934673309326e-01 6.108999848365783691e-01 5.809000134468078613e-01
3.100000000000000000e+01 2.284000068902969360e-01 1.001999974250793457e-01 3.680000007152557373e-01 5.496000051498413086e-01 5.821999907493591309e-01
3.200000000000000000e+01 9.430000185966491699e-02 8.389999717473983765e-02 3.982999920845031738e-01 5.353000164031982422e-01 5.382999777793884277e-01
3.300000000000000000e+01 3.120999932289123535e-01 1.237000003457069397e-01 3.912000060081481934e-01 5.659000277519226074e-01 5.160999894142150879e-01
3.400000000000000000e+01 3.260000050067901611e-01 1.116999983787536621e-01 4.275000095367431641e-01 6.001999974250793457e-01 5.990999937057495117e-01
3.500000000000000000e+01 3.068000078201293945e-01 2.456000000238418579e-01 4.875000119209289551e-01 6.392999887466430664e-01 5.896999835968017578e-01
3.600000000000000000e+01 3.095999956130981445e-01 1.744000017642974854e-01 4.201999902725219727e-01 6.090000271797180176e-01 2.388000041246414185e-01
3.700000000000000000e+01 3.197999894618988037e-01 3.418000042438507080e-01 5.210000276565551758e-01 6.212000250816345215e-01 6.330999732017517090e-01
3.800000000000000000e+01 3.140999972820281982e-01 3.905999958515167236e-01 4.325999915599822998e-01 6.226000189781188965e-01 6.758999824523925781e-01
3.900000000000000000e+01 4.286000132560729980e-01 3.361000120639801025e-01 5.078999996185302734e-01 6.161999702453613281e-01 6.486999988555908203e-01
4.000000000000000000e+01 4.305000007152557373e-01 1.633999943733215332e-01 5.299999713897705078e-01 6.660000085830688477e-01 6.449000239372253418e-01
4.100000000000000000e+01 3.781000077724456787e-01 1.680999994277954102e-01 5.095000267028808594e-01 5.460000038146972656e-01 6.815000176429748535e-01
4.200000000000000000e+01 4.995000064373016357e-01 4.656000137329101562e-01 5.299999713897705078e-01 5.324000120162963867e-01 6.322000026702880859e-01
4.300000000000000000e+01 3.251000046730041504e-01 5.170999765396118164e-01 5.587000250816345215e-01 4.569999873638153076e-01 6.499999761581420898e-01
4.400000000000000000e+01 4.119000136852264404e-01 5.393999814987182617e-01 6.355999708175659180e-01 5.379999876022338867e-01 6.442000269889831543e-01
4.500000000000000000e+01 4.654999971389770508e-01 5.572999715805053711e-01 5.680000185966491699e-01 4.397999942302703857e-01 6.597999930381774902e-01
4.600000000000000000e+01 2.390999943017959595e-01 4.957999885082244873e-01 1.404999941587448120e-01 6.177999973297119141e-01 5.672000050544738770e-01
4.700000000000000000e+01 4.923999905586242676e-01 5.985999703407287598e-01 1.068999990820884705e-01 5.719000101089477539e-01 6.565999984741210938e-01
4.800000000000000000e+01 5.295000076293945312e-01 6.252999901771545410e-01 2.090999931097030640e-01 6.729999780654907227e-01 6.413000226020812988e-01
4.900000000000000000e+01 4.740999937057495117e-01 6.000999808311462402e-01 1.757999956607818604e-01 6.200000047683715820e-01 6.557000279426574707e-01
5.000000000000000000e+01 4.490999877452850342e-01 5.875999927520751953e-01 2.777999937534332275e-01 5.932999849319458008e-01 4.147999882698059082e-01
5.100000000000000000e+01 1.000000014901161194e-01 5.511999726295471191e-01 2.992999851703643799e-01 7.149999737739562988e-01 6.550999879837036133e-01
5.200000000000000000e+01 1.000000014901161194e-01 4.059000015258789062e-01 3.391999900341033936e-01 6.865000128746032715e-01 6.717000007629394531e-01
5.300000000000000000e+01 1.000000014901161194e-01 2.691000103950500488e-01 5.026000142097473145e-01 6.650999784469604492e-01 6.984000205993652344e-01
5.400000000000000000e+01 9.979999810457229614e-02 2.292000055313110352e-01 4.857000112533569336e-01 6.784999966621398926e-01 6.614999771118164062e-01
5.500000000000000000e+01 1.186999976634979248e-01 1.794999986886978149e-01 6.225000023841857910e-01 6.703000068664550781e-01 6.780999898910522461e-01
5.600000000000000000e+01 1.553000062704086304e-01 1.273999959230422974e-01 5.479000210762023926e-01 6.741999983787536621e-01 5.719000101089477539e-01
5.700000000000000000e+01 2.369000017642974854e-01 3.224999904632568359e-01 6.018999814987182617e-01 6.650999784469604492e-01 6.937999725341796875e-01
5.800000000000000000e+01 2.657999992370605469e-01 4.009000062942504883e-01 6.159999966621398926e-01 6.657000184059143066e-01 7.063000202178955078e-01
5.900000000000000000e+01 3.027000129222869873e-01 3.896999955177307129e-01 6.510999798774719238e-01 6.967999935150146484e-01 7.186999917030334473e-01
6.000000000000000000e+01 2.917999923229217529e-01 4.533999860286712646e-01 6.348000168800354004e-01 7.027000188827514648e-01 6.582000255584716797e-01
6.100000000000000000e+01 2.612999975681304932e-01 4.205000102519989014e-01 2.486999928951263428e-01 7.434999942779541016e-01 7.024000287055969238e-01
6.200000000000000000e+01 2.723000049591064453e-01 4.490000009536743164e-01 2.569999992847442627e-01 7.245000004768371582e-01 6.628000140190124512e-01
6.300000000000000000e+01 3.059999942779541016e-01 3.565999865531921387e-01 1.439999938011169434e-01 7.102000117301940918e-01 6.259999871253967285e-01
6.400000000000000000e+01 2.849000096321105957e-01 2.362000048160552979e-01 2.757999897003173828e-01 6.750000119209289551e-01 6.845999956130981445e-01
6.500000000000000000e+01 3.249000012874603271e-01 2.268999963998794556e-01 3.783000111579895020e-01 7.249000072479248047e-01 6.998999714851379395e-01
6.600000000000000000e+01 3.564999997615814209e-01 3.777000010013580322e-01 1.679999977350234985e-01 6.958000063896179199e-01 7.052000164985656738e-01
6.700000000000000000e+01 3.321999907493591309e-01 5.558000206947326660e-01 3.422999978065490723e-01 7.035999894142150879e-01 6.992999911308288574e-01
6.800000000000000000e+01 3.133000135421752930e-01 6.094999909400939941e-01 4.104000031948089600e-01 6.973999738693237305e-01 7.077000141143798828e-01
6.900000000000000000e+01 3.249999880790710449e-01 5.727999806404113770e-01 4.878999888896942139e-01 7.231000065803527832e-01 6.794999837875366211e-01
7.000000000000000000e+01 1.027999967336654663e-01 3.892000019550323486e-01 4.893999993801116943e-01 6.194999814033508301e-01 7.322000265121459961e-01
7.100000000000000000e+01 1.808000057935714722e-01 2.064999938011169434e-01 5.652999877929687500e-01 7.263000011444091797e-01 7.199000120162963867e-01
7.200000000000000000e+01 1.068999990820884705e-01 4.190999865531921387e-01 5.497999787330627441e-01 6.764000058174133301e-01 7.077999711036682129e-01
7.300000000000000000e+01 1.724999994039535522e-01 2.053000032901763916e-01 5.399000048637390137e-01 6.948999762535095215e-01 6.660000085830688477e-01
7.400000000000000000e+01 1.908999979496002197e-01 1.466999948024749756e-01 6.202999949455261230e-01 5.112000107765197754e-01 7.168999910354614258e-01
7.500000000000000000e+01 1.885000020265579224e-01 1.893000006675720215e-01 6.542000174522399902e-01 6.973000168800354004e-01 5.130000114440917969e-01
7.600000000000000000e+01 1.925999969244003296e-01 3.143999874591827393e-01 5.180000066757202148e-01 7.554000020027160645e-01 6.557999849319458008e-01
7.700000000000000000e+01 2.777000069618225098e-01 4.271000027656555176e-01 5.975000262260437012e-01 7.422000169754028320e-01 6.902999877929687500e-01
7.800000000000000000e+01 2.065999954938888550e-01 5.200999975204467773e-01 5.914000272750854492e-01 6.965000033378601074e-01 7.445999979972839355e-01
7.900000000000000000e+01 2.732000052928924561e-01 4.480000138282775879e-01 5.842000246047973633e-01 7.455000281333923340e-01 7.109000086784362793e-01
8.000000000000000000e+01 4.074000120162963867e-01 4.806999862194061279e-01 5.834000110626220703e-01 7.405999898910522461e-01 7.207999825477600098e-01
8.100000000000000000e+01 4.388999938964843750e-01 4.465000033378601074e-01 5.134999752044677734e-01 7.315999865531921387e-01 7.113999724388122559e-01
8.200000000000000000e+01 4.578000009059906006e-01 5.756999850273132324e-01 6.898000240325927734e-01 7.196999788284301758e-01 7.217000126838684082e-01
8.300000000000000000e+01 4.415000081062316895e-01 5.145999789237976074e-01 6.539999842643737793e-01 7.301999926567077637e-01 7.383000254631042480e-01
8.400000000000000000e+01 3.316000103950500488e-01 4.447999894618988037e-01 6.855000257492065430e-01 6.542000174522399902e-01 7.466999888420104980e-01
8.500000000000000000e+01 4.661999940872192383e-01 4.424999952316284180e-01 6.276999711990356445e-01 7.178999781608581543e-01 7.393000125885009766e-01
8.600000000000000000e+01 4.731000065803527832e-01 4.102999866008758545e-01 2.673999965190887451e-01 7.271999716758728027e-01 6.945000290870666504e-01
8.700000000000000000e+01 5.173000097274780273e-01 5.080999732017517090e-01 2.676999866962432861e-01 7.336999773979187012e-01 6.211000084877014160e-01
8.800000000000000000e+01 4.571000039577484131e-01 5.837000012397766113e-01 3.258000016212463379e-01 7.394999861717224121e-01 7.325000166893005371e-01
8.900000000000000000e+01 5.417000055313110352e-01 6.144000291824340820e-01 3.440000116825103760e-01 7.343999743461608887e-01 7.210000157356262207e-01
9.000000000000000000e+01 4.975999891757965088e-01 6.272000074386596680e-01 3.889000117778778076e-01 7.360000014305114746e-01 7.402999997138977051e-01
9.100000000000000000e+01 5.300999879837036133e-01 5.921999812126159668e-01 3.179999887943267822e-01 6.369000077247619629e-01 7.285000085830688477e-01
9.200000000000000000e+01 5.036000013351440430e-01 6.076999902725219727e-01 4.251999855041503906e-01 7.150999903678894043e-01 7.081999778747558594e-01
9.300000000000000000e+01 5.030000209808349609e-01 5.178999900817871094e-01 3.804000020027160645e-01 7.141000032424926758e-01 7.562999725341796875e-01
9.400000000000000000e+01 5.378999710083007812e-01 3.118999898433685303e-01 5.199000239372253418e-01 7.681999802589416504e-01 7.368999719619750977e-01
9.500000000000000000e+01 5.174999833106994629e-01 1.940000057220458984e-01 4.189000129699707031e-01 6.601999998092651367e-01 7.305999994277954102e-01
9.600000000000000000e+01 4.889000058174133301e-01 1.391000002622604370e-01 1.407999992370605469e-01 7.570999860763549805e-01 6.931999921798706055e-01
9.700000000000000000e+01 4.413000047206878662e-01 3.935000002384185791e-01 2.901000082492828369e-01 7.195000052452087402e-01 7.057999968528747559e-01
9.800000000000000000e+01 4.990999996662139893e-01 5.805000066757202148e-01 3.174999952316284180e-01 7.121000289916992188e-01 6.820999979972839355e-01
9.900000000000000000e+01 5.138999819755554199e-01 5.281000137329101562e-01 5.551999807357788086e-01 7.287999987602233887e-01 7.433000206947326660e-01
1.000000000000000000e+02 4.559000134468078613e-01 3.549000024795532227e-01 5.982000231742858887e-01 7.383999824523925781e-01 7.422999739646911621e-01
1.010000000000000000e+02 4.941999912261962891e-01 3.456000089645385742e-01 4.147999882698059082e-01 7.659000158309936523e-01 6.970999836921691895e-01
1.020000000000000000e+02 4.966999888420104980e-01 3.668999969959259033e-01 5.612999796867370605e-01 7.491999864578247070e-01 7.225000262260437012e-01
1.030000000000000000e+02 4.395999908447265625e-01 5.012999773025512695e-01 6.207000017166137695e-01 7.236999869346618652e-01 5.766999721527099609e-01
1.040000000000000000e+02 4.821999967098236084e-01 5.475999712944030762e-01 5.861999988555908203e-01 7.121000289916992188e-01 6.843000054359436035e-01
1.050000000000000000e+02 5.192000269889831543e-01 5.785999894142150879e-01 6.665999889373779297e-01 6.877999901771545410e-01 7.402999997138977051e-01
1.060000000000000000e+02 4.988999962806701660e-01 5.590000152587890625e-01 5.023000240325927734e-01 7.225999832153320312e-01 7.275999784469604492e-01
1.070000000000000000e+02 4.964999854564666748e-01 5.335999727249145508e-01 6.255999803543090820e-01 6.804999709129333496e-01 7.714999914169311523e-01
1.080000000000000000e+02 5.275999903678894043e-01 5.001999735832214355e-01 6.554999947547912598e-01 6.797000169754028320e-01 7.145000100135803223e-01
1.090000000000000000e+02 5.422999858856201172e-01 4.458000063896179199e-01 6.626999974250793457e-01 7.527999877929687500e-01 7.784000039100646973e-01
1.100000000000000000e+02 5.023999810218811035e-01 3.887999951839447021e-01 7.085000276565551758e-01 7.601000070571899414e-01 7.340999841690063477e-01
1.110000000000000000e+02 5.236999988555908203e-01 4.350999891757965088e-01 5.873000025749206543e-01 7.402999997138977051e-01 7.396000027656555176e-01
1.120000000000000000e+02 1.809999942779541016e-01 9.200000017881393433e-02 5.800999999046325684e-01 7.386999726295471191e-01 7.598000168800354004e-01
1.130000000000000000e+02 3.106000125408172607e-01 1.000000014901161194e-01 5.550000071525573730e-01 7.631000280380249023e-01 7.454000115394592285e-01
1.140000000000000000e+02 4.453000128269195557e-01 1.000000014901161194e-01 5.929999947547912598e-01 6.865000128746032715e-01 7.221999764442443848e-01
1.150000000000000000e+02 4.034999907016754150e-01 1.000000014901161194e-01 6.172000169754028320e-01 7.709000110626220703e-01 7.545999884605407715e-01
1.160000000000000000e+02 4.339999854564666748e-01 1.000000014901161194e-01 5.450000166893005371e-01 7.199000120162963867e-01 7.598999738693237305e-01
1.170000000000000000e+02 4.945999979972839355e-01 1.000000014901161194e-01 6.208000183105468750e-01 7.778999805450439453e-01 7.063999772071838379e-01
1.180000000000000000e+02 5.159000158309936523e-01 1.000000014901161194e-01 6.320999860763549805e-01 7.573000192642211914e-01 7.347000241279602051e-01
1.190000000000000000e+02 1.000000014901161194e-01 1.000000014901161194e-01 6.453999876976013184e-01 7.883999943733215332e-01 7.437999844551086426e-01
1.200000000000000000e+02 1.000000014901161194e-01 1.027000024914741516e-01 6.286000013351440430e-01 7.684999704360961914e-01 7.297000288963317871e-01
1.210000000000000000e+02 1.000000014901161194e-01 1.000000014901161194e-01 6.452000141143798828e-01 7.042000293731689453e-01 5.543000102043151855e-01
1.220000000000000000e+02 1.000000014901161194e-01 1.000000014901161194e-01 6.735000014305114746e-01 7.530999779701232910e-01 4.577000141143798828e-01
1.230000000000000000e+02 9.979999810457229614e-02 1.000000014901161194e-01 7.142999768257141113e-01 7.616000175476074219e-01 7.063999772071838379e-01
1.240000000000000000e+02 8.680000156164169312e-02 1.000000014901161194e-01 6.873000264167785645e-01 7.540000081062316895e-01 7.630000114440917969e-01
1.250000000000000000e+02 1.000000014901161194e-01 1.000000014901161194e-01 7.030000090599060059e-01 6.945999860763549805e-01 7.534999847412109375e-01
1.260000000000000000e+02 1.000000014901161194e-01 1.089000031352043152e-01 6.870999932289123535e-01 7.512000203132629395e-01 7.555999755859375000e-01
1.270000000000000000e+02 1.006999984383583069e-01 1.000000014901161194e-01 6.844000220298767090e-01 7.265999913215637207e-01 7.846999764442443848e-01
1.280000000000000000e+02 1.477999985218048096e-01 1.000000014901161194e-01 6.814000010490417480e-01 7.779999971389770508e-01 7.555000185966491699e-01
1.290000000000000000e+02 1.826999932527542114e-01 1.000000014901161194e-01 7.042000293731689453e-01 7.281000018119812012e-01 7.587000131607055664e-01
1.300000000000000000e+02 1.680999994277954102e-01 1.000000014901161194e-01 6.538000106811523438e-01 7.681000232696533203e-01 1.979999989271163940e-01
1.310000000000000000e+02 2.241999953985214233e-01 1.000000014901161194e-01 3.892000019550323486e-01 7.577000260353088379e-01 7.131999731063842773e-01
1.320000000000000000e+02 2.520999908447265625e-01 1.000000014901161194e-01 4.235999882221221924e-01 7.635999917984008789e-01 7.358000278472900391e-01
1.330000000000000000e+02 2.115000039339065552e-01 1.000000014901161194e-01 5.644999742507934570e-01 7.585999965667724609e-01 7.530999779701232910e-01
1.340000000000000000e+02 2.698999941349029541e-01 1.000000014901161194e-01 5.587000250816345215e-01 7.264000177383422852e-01 7.720999717712402344e-01
1.350000000000000000e+02 2.809999883174896240e-01 1.000000014901161194e-01 5.674999952316284180e-01 7.774000167846679688e-01 7.652000188827514648e-01
1.360000000000000000e+02 2.635000050067901611e-01 1.000000014901161194e-01 5.644000172615051270e-01 7.975000143051147461e-01 7.874000072479248047e-01
1.370000000000000000e+02 2.500000000000000000e-01 1.000000014901161194e-01 6.166999936103820801e-01 7.644000053405761719e-01 7.670000195503234863e-01
1.380000000000000000e+02 1.233000010251998901e-01 1.000000014901161194e-01 6.579999923706054688e-01 7.649999856948852539e-01 7.347000241279602051e-01
1.390000000000000000e+02 1.275999993085861206e-01 1.000000014901161194e-01 6.801000237464904785e-01 7.850999832153320312e-01 7.495999932289123535e-01
1.400000000000000000e+02 2.928000092506408691e-01 1.000000014901161194e-01 6.972000002861022949e-01 7.944999933242797852e-01 7.160000205039978027e-01
1.410000000000000000e+02 1.055999994277954102e-01 1.000000014901161194e-01 5.625000000000000000e-01 7.915999889373779297e-01 7.699000239372253418e-01
1.420000000000000000e+02 1.350000053644180298e-01 1.000000014901161194e-01 5.856000185012817383e-01 7.612000107765197754e-01 7.292000055313110352e-01
1.430000000000000000e+02 3.027000129222869873e-01 1.000000014901161194e-01 6.549000144004821777e-01 7.382000088691711426e-01 7.542999982833862305e-01
1.440000000000000000e+02 3.217999935150146484e-01 1.000000014901161194e-01 6.952999830245971680e-01 7.473000288009643555e-01 7.602999806404113770e-01
1.450000000000000000e+02 2.888999879360198975e-01 1.000000014901161194e-01 7.028999924659729004e-01 7.458000183105468750e-01 7.400000095367431641e-01
1.460000000000000000e+02 3.413999974727630615e-01 1.000000014901161194e-01 4.120000004768371582e-01 7.736999988555908203e-01 7.698000073432922363e-01
1.470000000000000000e+02 3.188999891281127930e-01 1.000000014901161194e-01 5.738000273704528809e-01 7.222999930381774902e-01 7.682999968528747559e-01
1.480000000000000000e+02 3.542999923229217529e-01 1.000000014901161194e-01 6.733000278472900391e-01 7.390999794006347656e-01 7.455000281333923340e-01
1.490000000000000000e+02 3.490000069141387939e-01 1.000000014901161194e-01 7.042999863624572754e-01 7.408999800682067871e-01 7.616999745368957520e-01
1.500000000000000000e+02 4.007000029087066650e-01 1.000000014901161194e-01 6.992999911308288574e-01 7.477999925613403320e-01 7.692000269889831543e-01


==> Data/nasnetmobile_excess_kurtosis.txt <==
1.000000000000000000e+00 6.424249780876019500e+00 6.670067838643365832e+00 1.008653903124825391e+00
2.000000000000000000e+00 1.075147156187807695e+01 1.426415510163839429e+01 1.440671096543933416e+01
3.000000000000000000e+00 1.375041549023902121e+01 2.837296658885716738e+01 1.887526488555013771e+01
4.000000000000000000e+00 8.213116098624022143e+00 2.280665350923196755e+01 1.671058556471759005e+01
5.000000000000000000e+00 1.987388327223603568e+01 2.095309479411695719e+01 1.344359411815277738e+01
6.000000000000000000e+00 7.793127440120402483e+00 1.393725679315049959e+01 1.406705386588262030e+01
7.000000000000000000e+00 8.737268230955843151e+00 1.401738372420992107e+01 1.250737023750305710e+01
8.000000000000000000e+00 4.518549685065602617e+00 2.560763721848407570e+01 1.143214834258826329e+01
9.000000000000000000e+00 8.688425961435216394e+00 1.201598159514910513e+01 1.258664311039652794e+01
1.000000000000000000e+01 6.100193626297192750e+00 1.837138955015553776e+01 1.139518823365997591e+01
1.100000000000000000e+01 7.569290116493018417e+00 1.047641588708200722e+01 1.004870836055617644e+01
1.200000000000000000e+01 9.484019416613996611e+00 1.361007467068660759e+01 1.059987101838770585e+01
1.300000000000000000e+01 3.686323397970689086e+00 1.430820570154707028e+01 1.015179256883046222e+01
1.400000000000000000e+01 7.816918868631699269e+00 1.826001319833569170e+01 1.036784431836560216e+01
1.500000000000000000e+01 4.311472513987202326e+00 1.705761710721887425e+01 1.066399867408468971e+01
1.600000000000000000e+01 8.894869096828982080e+00 1.859141763972408867e+01 9.532957352654007011e+00
1.700000000000000000e+01 6.032677195680028248e+00 1.739971174451498470e+01 9.469805786032662098e+00
1.800000000000000000e+01 9.981292290934288047e+00 1.079072362015458530e+01 1.033748911100876455e+01
1.900000000000000000e+01 1.228983129157922249e+01 8.867866801424208134e+00 1.009916338043837847e+01
2.000000000000000000e+01 7.786227031680743593e+00 1.035619599424811099e+01 8.976926628540681463e+00
2.100000000000000000e+01 1.396482539142989054e+01 1.073581478154011393e+01 9.759270230270153945e+00
2.200000000000000000e+01 1.950120143594654820e+01 3.771828342396444711e+00 8.804879768253451644e+00
2.300000000000000000e+01 5.261374616654448033e+01 5.136840161734959054e+00 1.046632717187308081e+01
2.400000000000000000e+01 9.902244885131299412e+00 5.898390654810455658e+00 1.259655041297512845e+01
2.500000000000000000e+01 2.420805333263867709e+01 9.239510292740543917e+00 1.019833469551008953e+01
2.600000000000000000e+01 6.105589244242558777e+00 4.561987002575127015e+00 1.082286382034949668e+01
2.700000000000000000e+01 6.345335855168125150e+00 6.589589700489367985e+00 1.078187985979310426e+01
2.800000000000000000e+01 3.211712521634684236e+00 3.631805205196693365e+00 8.517760112502607228e+00
2.900000000000000000e+01 2.844611515877812025e+00 5.550381031233763807e+00 9.261624001034991949e+00
3.000000000000000000e+01 5.731195480875157955e+00 4.511025076527407585e+00 8.633984658825394121e+00
3.100000000000000000e+01 8.835699161380087929e+00 7.592630258349744921e+00 7.451000829026662942e+00
3.200000000000000000e+01 1.524046999058568730e+01 6.362132454543775850e+00 8.751988118349540713e+00
3.300000000000000000e+01 3.680159439973877511e+00 7.051840299782544008e+00 7.537402599261131542e+00
3.400000000000000000e+01 1.634043439664297281e+01 4.901496260851310183e+00 9.014291910119583306e+00
3.500000000000000000e+01 4.789498234903379448e+00 7.519468334079203231e+00 8.098242062254680462e+00
3.600000000000000000e+01 8.128359537548675462e+00 7.830145195376470468e+00 7.035188117029772314e+00
3.700000000000000000e+01 3.003443591659527456e+00 6.954306260459537370e+00 7.056314531846823002e+00
3.800000000000000000e+01 4.905973603076153822e+00 2.697155864454685137e+00 6.226176608320949768e+00
3.900000000000000000e+01 2.845581109757086224e+00 4.579572833890155792e+00 6.560647765150113386e+00
4.000000000000000000e+01 2.053839140174504863e+00 3.633001256596999795e+00 6.493125703705022289e+00
4.100000000000000000e+01 8.677973195803638795e-01 3.406045912216072225e+00 6.429212045950679411e+00
4.200000000000000000e+01 1.201062155652217633e+00 3.053787643743062219e+00 6.831113650228614276e+00
4.300000000000000000e+01 1.231987836803921432e+00 4.360802826835429968e+00 6.447991351402944105e+00
4.400000000000000000e+01 6.707959013070805554e-01 3.346978371593936963e+00 5.869290993836390413e+00
4.500000000000000000e+01 4.429069156519936712e+00 2.876602354842527021e+00 6.440032717912202997e+00
4.600000000000000000e+01 2.008102725822008772e+00 2.184977932168894021e+00 6.581437793647516799e+00
4.700000000000000000e+01 8.118380947869949793e-01 6.316220216177322655e+00 6.306012453138290397e+00
4.800000000000000000e+01 7.921556039154813433e-01 6.436214582610157109e+00 6.033174432519860630e+00
4.900000000000000000e+01 1.186799256297248917e+00 4.791860979481429084e+00 6.101884503323100617e+00
5.000000000000000000e+01 2.024903906833848133e+00 4.862324044676124224e+00 5.700532531167707972e+00
5.100000000000000000e+01 2.278656811373824809e+00 9.259199194335064220e+00 6.408768465631982991e+00
5.200000000000000000e+01 8.073849424950463316e-02 1.175020088995202983e+01 5.520791363683404285e+00
5.300000000000000000e+01 2.453698597462356190e+00 6.194819912531460915e+00 5.856462227558418832e+00
5.400000000000000000e+01 8.635868518948455197e-01 1.890035874786883063e+00 5.203898713757066474e+00
5.500000000000000000e+01 1.051057365318683878e-01 1.591279544013163516e+00 4.990203923120732910e+00
5.600000000000000000e+01 1.574634196813425646e+00 6.437987999226645996e+00 5.319256063841867999e+00
5.700000000000000000e+01 4.573953050081485117e-01 7.511835622160784709e+00 5.574518290565478651e+00
5.800000000000000000e+01 1.332430037914003940e+00 6.188466033255672016e+00 5.297460138520294848e+00
5.900000000000000000e+01 8.762727574704456401e-01 5.501297295628280182e+00 5.207991158746128946e+00
6.000000000000000000e+01 3.470619114132382776e-01 3.092725545449835245e+00 4.805897378751643245e+00
6.100000000000000000e+01 -1.222986460549497778e-01 6.769976456757643035e+00 5.881269254215055753e+00
6.200000000000000000e+01 -3.037603653137921356e-02 1.928987918590145512e+00 6.096467184010629481e+00
6.300000000000000000e+01 -3.680172243718780045e-01 7.257821815552518707e-01 5.225721809440033283e+00
6.400000000000000000e+01 1.310481259466429904e+00 2.459276946184926871e+00 4.847194131044114229e+00
6.500000000000000000e+01 -5.933662654222802146e-01 2.683378276854416988e+00 5.027887974999220688e+00
6.600000000000000000e+01 -1.149350663902977132e-01 2.443135591035241916e+00 4.768903965965894720e+00
6.700000000000000000e+01 -9.349668286191725741e-02 9.233347898645645202e-01 4.666262712867617957e+00
6.800000000000000000e+01 -3.667434781174754299e-01 7.935613002636059399e-01 4.677006154441976093e+00
6.900000000000000000e+01 -4.304095117888175892e-01 4.636066348160383654e-01 4.477030756273348011e+00
7.000000000000000000e+01 3.248202273266945106e+00 1.183012034711035554e+00 4.642651911109020091e+00
7.100000000000000000e+01 3.583509648886869847e+00 2.152004406172656203e+00 4.793734155208167813e+00
7.200000000000000000e+01 7.406723935378112245e-02 1.057547672589959298e+00 4.759330898305895730e+00
7.300000000000000000e+01 1.147791402737377453e+00 6.991966714607094069e-01 4.469227552704831297e+00
7.400000000000000000e+01 -2.783946747799097565e-01 1.825827744872920100e+00 4.440995239563315877e+00
7.500000000000000000e+01 -3.982321792810763483e-01 1.755551720292785944e+00 4.751927633747863311e+00
7.600000000000000000e+01 3.411714367805132042e-01 5.202507467229489535e+00 4.500924294576518214e+00
7.700000000000000000e+01 -6.320017669242989911e-01 4.872609308272612516e+00 4.699437542646613508e+00
7.800000000000000000e+01 -6.664784235982330607e-01 3.627242917624468710e+00 4.551139117327639205e+00
7.900000000000000000e+01 -3.789198984124215741e-01 1.842452367799711332e+00 4.192205043946851006e+00
8.000000000000000000e+01 -6.780672593478938026e-01 1.731982319210855437e+00 4.307882948246684052e+00
8.100000000000000000e+01 2.018787960745979326e+00 7.541335110220801496e-01 4.504424509841243207e+00
8.200000000000000000e+01 -3.239622624449127741e-01 2.618628637824405914e+00 4.449079102816957842e+00
8.300000000000000000e+01 1.220753325036234571e-01 1.695941002397201913e+00 4.425148321656351413e+00
8.400000000000000000e+01 -2.504513601207207785e-01 2.224931896401459497e+00 4.687222065982105335e+00
8.500000000000000000e+01 -8.915288652605948272e-01 2.086353404719889504e+00 4.248872384933318536e+00
8.600000000000000000e+01 -1.002532792776200665e+00 3.260932790482130805e+00 4.625058568682645088e+00
8.700000000000000000e+01 -1.037708763729944028e+00 7.308321279298613860e+00 4.165278620806107668e+00
8.800000000000000000e+01 1.751793172838427282e-01 4.401147532861053868e-01 4.353478589580217495e+00
8.900000000000000000e+01 -2.313818755523682213e-01 4.828540770989278030e-01 4.227377374712228963e+00
9.000000000000000000e+01 -9.046470952878773453e-01 5.565928235113148936e-01 4.203764202356616408e+00
9.100000000000000000e+01 -4.804220803575107723e-01 1.287598005705854476e-01 4.395240451487202549e+00
9.200000000000000000e+01 -8.063919229752634088e-01 -2.962123407739660763e-01 3.870870832920303428e+00
9.300000000000000000e+01 -6.378637079113405051e-01 1.124112291095853422e-01 4.438672634050554677e+00
9.400000000000000000e+01 -6.057076778479086876e-01 9.851363412825855370e-01 3.950597363037593013e+00
9.500000000000000000e+01 -2.905934440364714710e-01 -2.121881796802327358e-01 4.491713302168102828e+00
9.600000000000000000e+01 -8.525007941660383004e-01 -1.196799757274229492e-01 4.089357152700242359e+00
9.700000000000000000e+01 -9.483152203761320287e-01 -3.031756910091774060e-01 4.080137005504544945e+00
9.800000000000000000e+01 -8.900473754804725246e-01 -2.466329623938645632e-01 3.948799457872361529e+00
9.900000000000000000e+01 -6.010898091351939421e-01 -3.619535458301066377e-01 4.225982414544942500e+00
1.000000000000000000e+02 -6.128730406946516496e-01 -3.441717941203217279e-01 3.929372646188605600e+00


==> Data/nasnetmobile_full_lower_w2.txt <==
1.000000000000000000e+00 5.834308375205481401e-01 4.641333031244473384e-01 1.980815022863539054e-01
2.000000000000000000e+00 5.416504021958636894e-01 4.081458615240363130e-01 1.305193936174346148e-01
3.000000000000000000e+00 4.959874879407243364e-01 3.675310470902628524e-01 1.256183183669845604e-01
4.000000000000000000e+00 4.923672653284981160e-01 3.602522384388645582e-01 9.191112500197937130e-02
5.000000000000000000e+00 4.954017917368170876e-01 3.451563500637827575e-01 7.505438617365015053e-02
6.000000000000000000e+00 4.635744677295277616e-01 3.503399175139509936e-01 1.183141552489233722e-01
7.000000000000000000e+00 4.906011992833797519e-01 3.840518649146208441e-01 1.366634960614590000e-01
8.000000000000000000e+00 4.441719755835996652e-01 3.146680770007174166e-01 9.556470733064380274e-02
9.000000000000000000e+00 4.979915097980213146e-01 3.880440840344153153e-01 1.003675739488878449e-01
1.000000000000000000e+01 5.006821880063819785e-01 4.037523631923012890e-01 1.162973260470602788e-01
1.100000000000000000e+01 4.399501749669391670e-01 2.910708833933246531e-01 1.249065173601818651e-01
1.200000000000000000e+01 4.621807610713297709e-01 3.321431901112550378e-01 1.020002415072960578e-01
1.300000000000000000e+01 4.814619593903711747e-01 3.510070700764360563e-01 1.027739242155531335e-01
1.400000000000000000e+01 5.291237067632843516e-01 4.209428156412658439e-01 1.153910977881535821e-01
1.500000000000000000e+01 4.773050555789147831e-01 3.371281672323310774e-01 9.593654923543834534e-02
1.600000000000000000e+01 4.942879085419621399e-01 3.581897570886524718e-01 8.679900856524525032e-02
1.700000000000000000e+01 4.307214728374202384e-01 2.898404754085562862e-01 1.326304565283686898e-01
1.800000000000000000e+01 4.402268118225139970e-01 3.203047696770703334e-01 1.122944483003737171e-01
1.900000000000000000e+01 4.966242054168049092e-01 3.790846368546129108e-01 9.980200015933451962e-02
2.000000000000000000e+01 4.357447188459114829e-01 2.873139034318246132e-01 1.261431947213212668e-01
2.100000000000000000e+01 4.941953442479539715e-01 4.008513988255677507e-01 1.466938380804239106e-01
2.200000000000000000e+01 4.493532395156047965e-01 2.985345800363057300e-01 1.337431574852447347e-01
2.300000000000000000e+01 4.418353784200804157e-01 2.985465587650144026e-01 1.264733533819343836e-01
2.400000000000000000e+01 4.469216636044627267e-01 3.173970715528450226e-01 1.092445484432159192e-01
2.500000000000000000e+01 4.440866395286556800e-01 3.265030263771216412e-01 1.258283897259346584e-01
2.600000000000000000e+01 4.840108417194289858e-01 3.375496787531011011e-01 9.238584035052696541e-02
2.700000000000000000e+01 4.779671929662286378e-01 3.666434086126245662e-01 1.129298352237346204e-01
2.800000000000000000e+01 4.617980737244958278e-01 3.369132159148031103e-01 1.403415036654674375e-01
2.900000000000000000e+01 4.403975362518222081e-01 2.880929021688980463e-01 1.313730908523984553e-01
3.000000000000000000e+01 4.539403794422389726e-01 3.290574722139100183e-01 1.104984331633617756e-01
3.100000000000000000e+01 4.490772507327236984e-01 3.220887878822485395e-01 1.082664140707635392e-01
3.200000000000000000e+01 4.499653885051811963e-01 3.170221534601829760e-01 1.249633044233365853e-01
3.300000000000000000e+01 4.329406975780676903e-01 2.804215000004190994e-01 1.145779424211209319e-01
3.400000000000000000e+01 4.773015300776110026e-01 3.656555454586459808e-01 1.171512284479647725e-01
3.500000000000000000e+01 4.722484799139420319e-01 3.615156069664791083e-01 1.236710667497498972e-01
3.600000000000000000e+01 4.508272140928637484e-01 3.214960248005016563e-01 9.763828419538345127e-02
3.700000000000000000e+01 4.348679793671567095e-01 3.043144912829678361e-01 1.422643150245362087e-01
3.800000000000000000e+01 4.161297767494851474e-01 2.739518479485695268e-01 1.473659443705154226e-01
3.900000000000000000e+01 4.477989942528551870e-01 3.015809547610721064e-01 1.024619655639660981e-01
4.000000000000000000e+01 4.563694175028839561e-01 3.359891900402171006e-01 9.235901403415078259e-02
4.100000000000000000e+01 4.608604960154285557e-01 3.458297711702014166e-01 1.191252797922768003e-01
4.200000000000000000e+01 4.217435112591136903e-01 2.928364550356894469e-01 1.173280630131997987e-01
4.300000000000000000e+01 4.368826178057080289e-01 3.032902433174907708e-01 1.140587257796986248e-01
4.400000000000000000e+01 4.303557336283813095e-01 3.010109349409058055e-01 1.163021458125969160e-01
4.500000000000000000e+01 4.237170940525419871e-01 3.155004357033139861e-01 1.385078487191891417e-01
4.600000000000000000e+01 4.561815623577482604e-01 3.442305878481561887e-01 1.198359870481996159e-01
4.700000000000000000e+01 4.473305708915249479e-01 3.076599001114788123e-01 9.842491404701610158e-02
4.800000000000000000e+01 4.561487838330600120e-01 3.279753370528850631e-01 1.204207325324463951e-01
4.900000000000000000e+01 4.614076940013315253e-01 3.445986684016125734e-01 1.191066434985226102e-01
5.000000000000000000e+01 4.456243017268084472e-01 3.173077165381751885e-01 1.302858771729453469e-01
5.100000000000000000e+01 4.563353958227449048e-01 3.220253137008271538e-01 1.190074364495763704e-01
5.200000000000000000e+01 4.419204819769146919e-01 3.224989941912119185e-01 1.201687515872483514e-01
5.300000000000000000e+01 4.458252448715513405e-01 3.068237937231085288e-01 1.207410236306575152e-01
5.400000000000000000e+01 4.507579167583601887e-01 3.183110286830139746e-01 8.417761096212897365e-02
5.500000000000000000e+01 4.435001399722495741e-01 3.215513622027423857e-01 1.154743345777973218e-01
5.600000000000000000e+01 4.551444257285887085e-01 3.163038284070015527e-01 1.012947289591742128e-01
5.700000000000000000e+01 4.180685389372026384e-01 3.141239558761389494e-01 1.453388223518236599e-01
5.800000000000000000e+01 4.362231777924823195e-01 3.166922861233208986e-01 9.940847787390261203e-02
5.900000000000000000e+01 4.248530448521191660e-01 2.906955920869477294e-01 1.155493421129297760e-01
6.000000000000000000e+01 4.136254307979393974e-01 2.712137405706537829e-01 1.317607304428094206e-01
6.100000000000000000e+01 4.294539223127282757e-01 3.202594496476983132e-01 1.489761065330701406e-01
6.200000000000000000e+01 4.405162929701926799e-01 2.921023252738124132e-01 1.011412736684056818e-01
6.300000000000000000e+01 4.224091700578428976e-01 2.971464693568449666e-01 1.433930660378897048e-01
6.400000000000000000e+01 4.310505726768281143e-01 3.095753713026939691e-01 1.272724721476665988e-01
6.500000000000000000e+01 4.352222355608273974e-01 2.875766806361161887e-01 9.928718952121681762e-02
6.600000000000000000e+01 4.337174802771435189e-01 3.009729923716902844e-01 1.030088999136248296e-01
6.700000000000000000e+01 4.430497380527276818e-01 3.051583579543517555e-01 1.041371445847999455e-01
6.800000000000000000e+01 4.312763630966558459e-01 2.963550806356201606e-01 1.267110268449316290e-01
6.900000000000000000e+01 4.398595754863027785e-01 2.877041919081239074e-01 1.061962241758996339e-01
7.000000000000000000e+01 4.625657722987810416e-01 3.487965356521732785e-01 9.407865837386791830e-02
7.100000000000000000e+01 4.623564270871175497e-01 3.556333413772959640e-01 1.223500324559780583e-01
7.200000000000000000e+01 4.142796305406822865e-01 2.799988615912524237e-01 1.263100430406053354e-01
7.300000000000000000e+01 4.275570203551634085e-01 2.954160605120893512e-01 1.122337742672492866e-01
7.400000000000000000e+01 4.358246540435522509e-01 3.062190187193473134e-01 1.089223175202417015e-01
7.500000000000000000e+01 4.385389164641629867e-01 3.084582102112223834e-01 1.059362251050811887e-01
7.600000000000000000e+01 4.409614520330122911e-01 3.042010544473875422e-01 1.305275137482078407e-01
7.700000000000000000e+01 4.500865580063859728e-01 3.257094929729429933e-01 1.206093221461536635e-01
7.800000000000000000e+01 4.387644391311974479e-01 3.031256368408411506e-01 1.308633693496245587e-01
7.900000000000000000e+01 4.304122295451940916e-01 2.984322644336788732e-01 1.244588275905998964e-01
8.000000000000000000e+01 4.649156960374037917e-01 3.487273968668413993e-01 1.125114449568574704e-01
8.100000000000000000e+01 4.412340891518736763e-01 3.092223135207256002e-01 1.343898297504180217e-01
8.200000000000000000e+01 4.279332379623058680e-01 3.128770762961384788e-01 1.317907383672403399e-01
8.300000000000000000e+01 4.387382881904476339e-01 3.097038174322794823e-01 1.080903997285554696e-01
8.400000000000000000e+01 4.415180615563970012e-01 3.395027665216003854e-01 1.210640612698349050e-01
8.500000000000000000e+01 4.395357647359703357e-01 3.198188142477451645e-01 1.121042019564023051e-01
8.600000000000000000e+01 4.346764649023678873e-01 2.885299253288041710e-01 9.616009266021252611e-02
8.700000000000000000e+01 4.344661405776539254e-01 2.968031646948608993e-01 1.017790395045344298e-01
8.800000000000000000e+01 4.479422540481913240e-01 2.848280465776018566e-01 1.250478950648768461e-01
8.900000000000000000e+01 4.160635300180949292e-01 2.884691048552929793e-01 1.297795687171316992e-01
9.000000000000000000e+01 4.020086600546439737e-01 2.567625161662485667e-01 1.309320378155839903e-01
9.100000000000000000e+01 4.170528932469298455e-01 2.910411093538542437e-01 1.349321582778447715e-01
9.200000000000000000e+01 4.285406106474494159e-01 3.046382277964597707e-01 1.280460814278691350e-01
9.300000000000000000e+01 4.386501578108389365e-01 2.967418488085019068e-01 1.350074371496884362e-01
9.400000000000000000e+01 4.310320162827144808e-01 2.965928636819799014e-01 1.112835798836456780e-01
9.500000000000000000e+01 4.842310065544841446e-01 3.509192356410733016e-01 8.374095002118270292e-02
9.600000000000000000e+01 4.142736787769568108e-01 2.679569975601912013e-01 1.264678829964860918e-01
9.700000000000000000e+01 4.353245549831391559e-01 3.233341321045634653e-01 1.165604545497180844e-01
9.800000000000000000e+01 4.352505830853272140e-01 2.957448273624864177e-01 1.066156839057193079e-01
9.900000000000000000e+01 4.463624139436215277e-01 2.970009198731720090e-01 1.288599263439249298e-01
1.000000000000000000e+02 4.569507732628835805e-01 3.449503961306100153e-01 1.003288419029144118e-01
1.010000000000000000e+02 4.441729067308501921e-01 2.998056395155813680e-01 1.317819372420444557e-01
1.020000000000000000e+02 4.301866458564832518e-01 3.038314769902914492e-01 1.262379928618541092e-01
1.030000000000000000e+02 4.096777888181087901e-01 2.731257817876141525e-01 1.428237171997587818e-01
1.040000000000000000e+02 4.200429439908670570e-01 2.823549429914316011e-01 1.324738962799627273e-01
1.050000000000000000e+02 4.395885812598320785e-01 3.009505663438679646e-01 1.123169107904417596e-01
1.060000000000000000e+02 4.444146805780700982e-01 3.169498591321194825e-01 1.036764036762327368e-01
1.070000000000000000e+02 4.548386661287485699e-01 3.274402287955048285e-01 1.027191997476638169e-01
1.080000000000000000e+02 4.438953872335895112e-01 3.076627307536781153e-01 1.012656750384605397e-01
1.090000000000000000e+02 4.524567999525040407e-01 3.249436861215155847e-01 1.110991685556216579e-01
1.100000000000000000e+02 4.564906692033560698e-01 3.436391784265256377e-01 1.122400403673940728e-01
1.110000000000000000e+02 4.201347474382131630e-01 2.755367825165456197e-01 1.308214895629790653e-01
1.120000000000000000e+02 4.386528655942276700e-01 3.329322273573254165e-01 1.101157696364470778e-01
1.130000000000000000e+02 4.173627416646829014e-01 2.820238799334520152e-01 1.445528683293126337e-01
1.140000000000000000e+02 4.282547617930804740e-01 3.089699535849123047e-01 1.316959988755504463e-01
1.150000000000000000e+02 4.330921483366646507e-01 2.914484280988283160e-01 1.140424694844305170e-01
1.160000000000000000e+02 4.403491225940673326e-01 3.257738105355431624e-01 1.083726998431295691e-01
1.170000000000000000e+02 4.497400024048947564e-01 3.253845626499837218e-01 1.217836369583330247e-01
1.180000000000000000e+02 4.539997231557350577e-01 3.350120385297272185e-01 9.102047194151616227e-02
1.190000000000000000e+02 4.356743334335079210e-01 2.992095543400378199e-01 1.089894089368361185e-01
1.200000000000000000e+02 4.149115297811925562e-01 2.909855987768189545e-01 1.411339302898275971e-01
1.210000000000000000e+02 4.252491610394498744e-01 2.916348584297673296e-01 1.310510352540900092e-01
1.220000000000000000e+02 4.319401222802746743e-01 3.118100190332739885e-01 1.197798025906887109e-01
1.230000000000000000e+02 4.299398336884403538e-01 2.996448973189799192e-01 1.329677261927928456e-01
1.240000000000000000e+02 4.266987277345606344e-01 2.881001916061168844e-01 1.119746739381267675e-01
1.250000000000000000e+02 4.267981883662437248e-01 2.995065338157480994e-01 1.346597709379118157e-01
1.260000000000000000e+02 4.374992036247668525e-01 3.042810690940824236e-01 1.178717395139913526e-01
1.270000000000000000e+02 4.314300824209358343e-01 3.176312439018451617e-01 1.221898843931742973e-01
1.280000000000000000e+02 4.087754988825418323e-01 2.713752445504314936e-01 1.277924036371846372e-01
1.290000000000000000e+02 4.197622138544666037e-01 2.902135718375952189e-01 1.257418789331606335e-01
1.300000000000000000e+02 4.419259711801217794e-01 2.988484116550203518e-01 1.077641162034933542e-01
1.310000000000000000e+02 4.532854995264302689e-01 3.084760821211288140e-01 9.984855865757008564e-02
1.320000000000000000e+02 4.245192267618952409e-01 2.879587588382330754e-01 1.213593877873793692e-01
1.330000000000000000e+02 4.615614531985184898e-01 3.505923600279169383e-01 1.121825474567813702e-01
1.340000000000000000e+02 4.665952409915907206e-01 3.475292179796461989e-01 1.347882884155464089e-01
1.350000000000000000e+02 4.413620490711753219e-01 3.297869703388238150e-01 1.258561861849448738e-01
1.360000000000000000e+02 4.333843611277540253e-01 2.987351967224955440e-01 1.198924349031962044e-01
1.370000000000000000e+02 4.209463297768511469e-01 2.885277377325111692e-01 1.300110194929924301e-01
1.380000000000000000e+02 4.067859178004732956e-01 2.800897557852057296e-01 1.440374122043511784e-01
1.390000000000000000e+02 4.307792818715963090e-01 2.901531447098394390e-01 1.057194031294569625e-01
1.400000000000000000e+02 4.167366548300331930e-01 2.875170808766415176e-01 1.440585553011984876e-01
1.410000000000000000e+02 4.391495394294263055e-01 3.295995192994655154e-01 1.235740988848253175e-01
1.420000000000000000e+02 4.507730407801594508e-01 3.192471288026695886e-01 1.104778876931658965e-01
1.430000000000000000e+02 4.379853449710404689e-01 3.093804254684036081e-01 1.397768827228624833e-01
1.440000000000000000e+02 4.164423461420458938e-01 2.768177473599848781e-01 1.296905682732335807e-01
1.450000000000000000e+02 4.239117122979438879e-01 2.861037808517093994e-01 1.045836223178480406e-01
1.460000000000000000e+02 4.189069826123545948e-01 2.894932951003511556e-01 1.266424807003556086e-01
1.470000000000000000e+02 4.711012177897890840e-01 3.355306538010389694e-01 1.057710897369423531e-01
1.480000000000000000e+02 4.105602281497426898e-01 2.665193533398916848e-01 1.363662757690835003e-01
1.490000000000000000e+02 4.196341143055987155e-01 2.868561421291665470e-01 1.240743856833444458e-01


==> Data/nasnetmobile_full_middle_w2.txt <==
1.000000000000000000e+00 3.881907472127387182e-01 2.600279837971844477e-01 1.787709411690163175e-01
2.000000000000000000e+00 3.014658594625017618e-01 1.414185127248732410e-01 8.111862519253749959e-02
3.000000000000000000e+00 2.476590012742746483e-01 1.179759567370703283e-01 8.344908184789233407e-02
4.000000000000000000e+00 2.570107106483111026e-01 9.809411985871216433e-02 7.166758213516188913e-02
5.000000000000000000e+00 3.219151264110703403e-01 1.743573711259784886e-01 1.145507596426323382e-01
6.000000000000000000e+00 2.785747110661945802e-01 1.190385934040486537e-01 8.627435081473089351e-02
7.000000000000000000e+00 3.551645309098845349e-01 2.291595487312491353e-01 1.955421397727122590e-01
8.000000000000000000e+00 4.343453808109009051e-01 2.630910832363875795e-01 2.266569475811077428e-01
9.000000000000000000e+00 2.000904848383861789e-01 6.893256155812357844e-02 6.919519320192307754e-02
1.000000000000000000e+01 3.935010324982451957e-01 2.612927045270795889e-01 1.807430444066837061e-01
1.100000000000000000e+01 2.835456383567563909e-01 1.325424990872172970e-01 1.026873680986735982e-01
1.200000000000000000e+01 4.180254715437644597e-01 2.771380331987461920e-01 2.071012434306845063e-01
1.300000000000000000e+01 4.745242642647321540e-01 3.598938890323090667e-01 2.853636881195714681e-01
1.400000000000000000e+01 4.194215914434463732e-01 3.062277104139070061e-01 2.372176409137611852e-01
1.500000000000000000e+01 3.414667749393117679e-01 1.915882936974141471e-01 1.320554604493576201e-01
1.600000000000000000e+01 3.916438993457602713e-01 2.510699951448611689e-01 1.680818544325520247e-01
1.700000000000000000e+01 3.715048296854743248e-01 2.075834711913489561e-01 1.347378461368796410e-01
1.800000000000000000e+01 2.520634433337787805e-01 1.196744598131184445e-01 9.364105539636530251e-02
1.900000000000000000e+01 2.777729953194656987e-01 1.371727121306438313e-01 9.999799834962685985e-02
2.000000000000000000e+01 2.371361792349940267e-01 8.834075135234187304e-02 6.415114915495935544e-02
2.100000000000000000e+01 1.982897597548319291e-01 8.154965704453570607e-02 5.983484806815222296e-02
2.200000000000000000e+01 2.129860705635030493e-01 6.221717061799664217e-02 6.004206923248882333e-02
2.300000000000000000e+01 2.411755368176463077e-01 8.197079060051432053e-02 5.868286725351429950e-02
2.400000000000000000e+01 3.179680468523769510e-01 1.864476587606101188e-01 1.536478841622507807e-01
2.500000000000000000e+01 3.179239328359583783e-01 1.906794540107645541e-01 1.639301555149403899e-01
2.600000000000000000e+01 2.793563113020898769e-01 1.407189376149660387e-01 1.091612654493016726e-01
2.700000000000000000e+01 2.372526602390881700e-01 8.522531116529187545e-02 7.652726283072718017e-02
2.800000000000000000e+01 2.650991907572318729e-01 1.542265566312187308e-01 1.356812806064984223e-01
2.900000000000000000e+01 2.397147371225677448e-01 9.891977270818455570e-02 9.420683026501677770e-02
3.000000000000000000e+01 1.928874029496821518e-01 5.244699822858295279e-02 5.886407337813773233e-02
3.100000000000000000e+01 2.977956662824309264e-01 1.617959351257387546e-01 1.218723867251735454e-01
3.200000000000000000e+01 2.767095783219224447e-01 1.476822020169427097e-01 1.190928626417711439e-01
3.300000000000000000e+01 2.785586016153104860e-01 1.597153428628766136e-01 1.192874352264041288e-01
3.400000000000000000e+01 2.160465828535435839e-01 8.224115652525286480e-02 6.364123702275650829e-02
3.500000000000000000e+01 2.830459257069730117e-01 1.476572947557658610e-01 1.207021670952281578e-01
3.600000000000000000e+01 2.338132808433815990e-01 7.340460352009045564e-02 6.263264796974966908e-02
3.700000000000000000e+01 2.683107599694383172e-01 1.350402666452074629e-01 1.104137917275158642e-01
3.800000000000000000e+01 2.865934415221008669e-01 1.594239809080415793e-01 1.109058162589609958e-01
3.900000000000000000e+01 2.316751716825887208e-01 1.319036822436832623e-01 8.144113458338260447e-02
4.000000000000000000e+01 1.781224889638248765e-01 5.412574833075999015e-02 3.723071471739833327e-02
4.100000000000000000e+01 1.860694274465802267e-01 6.889280456564472743e-02 4.784335105870970301e-02
4.200000000000000000e+01 1.878239944591685862e-01 4.920524350450812545e-02 4.015891042792620047e-02
4.300000000000000000e+01 2.280439652714369436e-01 7.887833184630441141e-02 7.586660988884957879e-02
4.400000000000000000e+01 2.199675709199467588e-01 1.100053468263607337e-01 7.453329834250468910e-02
4.500000000000000000e+01 2.173473361960937544e-01 9.943171513206423839e-02 6.203541485116717547e-02
4.600000000000000000e+01 2.737134064342224837e-01 1.641136226838567636e-01 1.183951974107650823e-01
4.700000000000000000e+01 1.649000108421096455e-01 7.803670029212382564e-02 5.107638813992369797e-02
4.800000000000000000e+01 2.043875739477322984e-01 6.077832686836337484e-02 5.716664417263993270e-02
4.900000000000000000e+01 2.957658910116587325e-01 1.864105835221091523e-01 1.724159196428090013e-01
5.000000000000000000e+01 2.098025160747137852e-01 6.572518939087634848e-02 6.142199800018516287e-02
5.100000000000000000e+01 2.568100321239392692e-01 1.534282644644305860e-01 1.128827167313748991e-01
5.200000000000000000e+01 2.264211871511135621e-01 1.137013180193006123e-01 1.045537190413935585e-01
5.300000000000000000e+01 2.417503472296229639e-01 1.639084743901068619e-01 9.408686606577032485e-02
5.400000000000000000e+01 1.976986732657939339e-01 1.088912774708342690e-01 6.915259411567607761e-02
5.500000000000000000e+01 2.970671101589889007e-01 2.002512227191119987e-01 1.312645416726045400e-01
5.600000000000000000e+01 1.745600539118373762e-01 1.013042173343761676e-01 7.121226969931961082e-02
5.700000000000000000e+01 2.497443140137743933e-01 1.456360576993988298e-01 1.017115152378763876e-01
5.800000000000000000e+01 2.531033702155903731e-01 1.595670646038204743e-01 9.483845939398111158e-02
5.900000000000000000e+01 1.727040532140993734e-01 6.674287381922830442e-02 4.737031305755561028e-02
6.000000000000000000e+01 1.743116703849876825e-01 5.557751151635374753e-02 3.951783883106591011e-02
6.100000000000000000e+01 1.639548537124460859e-01 6.212955841593066630e-02 5.423711434613456839e-02
6.200000000000000000e+01 1.782704684497952718e-01 8.501671423927290028e-02 5.923214101803199461e-02
6.300000000000000000e+01 1.564470356075198243e-01 7.720963975797023870e-02 5.162256399999805984e-02
6.400000000000000000e+01 1.517557135537994373e-01 8.299914058854768184e-02 4.449698457850616989e-02
6.500000000000000000e+01 1.659327827494879171e-01 6.295959453309878107e-02 4.954979995109776159e-02
6.600000000000000000e+01 1.628335800127577726e-01 6.854516081761902191e-02 3.664531798092909853e-02
6.700000000000000000e+01 1.543253120965474290e-01 8.989305116162696341e-02 4.338511605508354324e-02
6.800000000000000000e+01 1.580990021851808036e-01 5.816757143223229981e-02 3.352020728400021549e-02
6.900000000000000000e+01 1.641243659770026952e-01 6.248578149078556909e-02 4.394738076035656360e-02
7.000000000000000000e+01 1.694930554738866002e-01 5.887083575248859557e-02 4.803227524927908276e-02
7.100000000000000000e+01 1.443155902514839939e-01 8.517687359178759132e-02 5.522509164844201235e-02
7.200000000000000000e+01 1.469039190612183299e-01 9.936429997400314518e-02 6.159315063127319967e-02
7.300000000000000000e+01 1.343644281026090126e-01 8.348319648828250727e-02 3.919973668747520068e-02
7.400000000000000000e+01 1.660093449740081550e-01 6.729503135241163281e-02 5.091360853319940039e-02
7.500000000000000000e+01 1.431407174576206920e-01 7.367195921152958071e-02 4.173872222404881316e-02
7.600000000000000000e+01 1.419038775854103984e-01 8.812809174602528883e-02 4.388335496974736516e-02
7.700000000000000000e+01 1.675523161810446027e-01 8.626042496682458094e-02 5.318907536839875827e-02
7.800000000000000000e+01 1.658555607728636472e-01 8.125084930070816669e-02 4.618855627098970851e-02
7.900000000000000000e+01 1.475557655285802128e-01 7.713485129600478052e-02 4.871109932125750053e-02
8.000000000000000000e+01 1.469873745496299011e-01 7.911903613617012054e-02 4.377667187935641024e-02
8.100000000000000000e+01 1.460689249149811908e-01 8.504557278122815145e-02 5.658430603292189526e-02
8.200000000000000000e+01 1.272744781784067580e-01 8.193950857530499232e-02 2.724478924742226166e-02
8.300000000000000000e+01 1.445333835946336909e-01 8.086697473996837249e-02 3.402223416534310568e-02
8.400000000000000000e+01 1.558021462661336176e-01 7.452896701656347433e-02 3.973032368780219509e-02
8.500000000000000000e+01 1.267285803025402502e-01 9.633448525820459407e-02 4.256435187127230457e-02
8.600000000000000000e+01 1.236721765863432326e-01 1.087524074053327350e-01 5.080154498157724019e-02
8.700000000000000000e+01 1.514594811650011308e-01 8.700582755791289036e-02 4.952338920583286563e-02
8.800000000000000000e+01 1.419622643466379452e-01 8.069268599894233174e-02 4.245572327634387910e-02
8.900000000000000000e+01 1.331113031113884126e-01 1.175597385878168200e-01 5.788644479468200987e-02
9.000000000000000000e+01 1.275285378249881585e-01 1.065129413924727902e-01 4.373862890802786979e-02
9.100000000000000000e+01 1.103964069379660684e-01 1.067543938448596297e-01 3.434707969827615476e-02
9.200000000000000000e+01 1.186295437473885439e-01 1.007438235475912047e-01 3.235179905150741692e-02
9.300000000000000000e+01 1.402335195762688391e-01 1.007706048792664788e-01 5.313519769598847031e-02
9.400000000000000000e+01 1.503113445564962236e-01 8.220210703315569689e-02 4.620943156578552480e-02
9.500000000000000000e+01 1.320000170352767788e-01 9.263604229402462586e-02 4.022480740789910469e-02
9.600000000000000000e+01 1.351439364362087003e-01 8.553104263177174760e-02 4.370294907337463758e-02
9.700000000000000000e+01 1.423308350799627475e-01 1.130468554240509627e-01 7.579085048859518503e-02
9.800000000000000000e+01 1.371219143246093786e-01 9.255444137836188467e-02 4.515645682947515283e-02
9.900000000000000000e+01 1.375870782906049583e-01 8.495482140591560649e-02 4.535631459927363246e-02
1.000000000000000000e+02 1.218465665978843843e-01 1.074407393058672971e-01 4.258164158303968244e-02
1.010000000000000000e+02 1.677434601585545138e-01 7.321943491070434518e-02 6.052674122375449606e-02
1.020000000000000000e+02 1.629572975070902596e-01 9.131399410831488039e-02 7.079744509284095766e-02
1.030000000000000000e+02 1.457067218160945088e-01 7.351838645202761480e-02 4.327769452047142140e-02
1.040000000000000000e+02 1.155464571149991404e-01 9.941374669124114494e-02 3.850358841290175971e-02
1.050000000000000000e+02 1.353524366659483169e-01 9.659133143006345956e-02 4.979099180492618099e-02
1.060000000000000000e+02 1.161647747140065329e-01 1.118221822010759259e-01 4.362954943056747414e-02
1.070000000000000000e+02 1.267760040947391031e-01 9.183939059459778065e-02 3.488823976040548308e-02
1.080000000000000000e+02 1.225310627408722486e-01 9.217120187505727091e-02 4.562717661274455494e-02
1.090000000000000000e+02 1.126554177109079236e-01 1.181539911319642033e-01 4.361576165849326975e-02
1.100000000000000000e+02 1.163978729983407012e-01 1.078685539342197214e-01 3.594853869814740310e-02
1.110000000000000000e+02 1.058780481682804753e-01 1.178159656430890767e-01 3.860773959752041712e-02
1.120000000000000000e+02 1.074078070402663398e-01 1.058100678335067019e-01 3.607903231727534188e-02
1.130000000000000000e+02 1.111776503768337615e-01 1.072369237844065237e-01 3.632627969419280345e-02
1.140000000000000000e+02 1.059637641433602007e-01 1.183021886886787555e-01 4.486701560351546991e-02
1.150000000000000000e+02 1.198599578300714452e-01 9.741964409217210297e-02 4.643890609176086481e-02
1.160000000000000000e+02 1.132441047429068176e-01 1.071038516593867673e-01 4.360348040446566931e-02
1.170000000000000000e+02 1.249925566442755820e-01 1.058587802154540569e-01 4.826676360072326699e-02
1.180000000000000000e+02 1.148881198893930977e-01 1.025383443694490582e-01 3.661063855105560483e-02
1.190000000000000000e+02 1.201714515775607617e-01 9.711584188061241074e-02 3.129298397581573021e-02
1.200000000000000000e+02 1.611989015739801190e-01 7.651805110131926213e-02 5.398661679625814391e-02
1.210000000000000000e+02 1.336613602651818833e-01 9.372534488023231969e-02 4.802228830997810893e-02
1.220000000000000000e+02 1.217863572581855125e-01 9.440647203715495095e-02 3.742139024580194706e-02
1.230000000000000000e+02 1.221227370767163228e-01 8.864136933528696249e-02 3.639882965472164555e-02
1.240000000000000000e+02 1.821515839070950715e-01 1.074539867620619427e-01 7.094864786735195772e-02
1.250000000000000000e+02 1.179605336985213998e-01 1.226962814084249648e-01 5.177649339844818399e-02
1.260000000000000000e+02 1.091738029667515125e-01 1.253184801619608990e-01 4.996119768817189333e-02
1.270000000000000000e+02 1.239610218297016037e-01 1.040055500873751093e-01 4.106077215054201868e-02
1.280000000000000000e+02 1.177413316615394251e-01 9.594085248807843191e-02 3.654030618986028878e-02
1.290000000000000000e+02 1.069582873645426313e-01 1.089144753142181066e-01 3.984263138041858193e-02
1.300000000000000000e+02 1.105709216345306389e-01 1.217892697227965781e-01 3.956484560757454055e-02
1.310000000000000000e+02 1.043393743074803176e-01 1.214186137455636472e-01 4.161888530720733725e-02
1.320000000000000000e+02 1.043087168080462923e-01 1.242509822663093455e-01 5.173846861732452063e-02
1.330000000000000000e+02 1.146014988249407507e-01 1.041594900624596698e-01 3.519514421213591759e-02
1.340000000000000000e+02 1.043117742117635194e-01 1.352276378659067191e-01 4.549274213150232560e-02
1.350000000000000000e+02 1.065893908790105093e-01 1.350782497801680526e-01 5.204095876468420312e-02
1.360000000000000000e+02 1.032606871453568553e-01 1.221849004597330285e-01 3.700015242291487122e-02
1.370000000000000000e+02 1.259386644441461423e-01 1.148212789799959166e-01 4.869130769487602095e-02
1.380000000000000000e+02 1.023419494802467744e-01 1.300061246337292364e-01 4.006737434687542010e-02
1.390000000000000000e+02 1.067150069017580305e-01 1.050476983129741138e-01 2.565730613901148760e-02
1.400000000000000000e+02 9.433378082443949486e-02 1.214195607743992766e-01 3.442470265832597853e-02
1.410000000000000000e+02 1.028186042797542832e-01 1.219621116936845662e-01 4.313636014450897976e-02
1.420000000000000000e+02 9.224479180942052325e-02 1.372615332142423095e-01 4.319357995456112737e-02
1.430000000000000000e+02 1.105999813456168962e-01 1.192023424371903839e-01 4.579300485986638469e-02
1.440000000000000000e+02 1.015391098713787077e-01 1.242285033811463824e-01 3.459925570685358498e-02
1.450000000000000000e+02 8.311580115672323466e-02 1.336614225938274614e-01 3.175664992037245671e-02
1.460000000000000000e+02 9.317755496177486385e-02 1.301456167895166938e-01 4.531319375997449467e-02
1.470000000000000000e+02 9.474838863177573178e-02 1.183209089211163800e-01 2.488563376623975643e-02
1.480000000000000000e+02 8.859688206457561055e-02 1.344018413300346326e-01 3.475969187586704784e-02
1.490000000000000000e+02 1.070850486024277626e-01 1.306837593272286990e-01 5.122109274760931752e-02


==> Data/nasnetmobile_full_upper_w2.txt <==
1.000000000000000000e+00 2.918894818412937076e-01 1.604622774483611680e-01 1.331985091347732686e-01
2.000000000000000000e+00 2.522861806544791086e-01 9.977806533583810644e-02 6.915745323282536383e-02
3.000000000000000000e+00 4.273613145984046513e-01 3.047414847964826090e-01 2.594552830827542289e-01
4.000000000000000000e+00 1.826711444247424432e-01 7.444472653106554150e-02 5.858032347193489753e-02
5.000000000000000000e+00 2.061330005119001996e-01 7.042256418323279699e-02 8.140984172144581643e-02
6.000000000000000000e+00 2.731354828005797541e-01 1.465669595963826621e-01 1.315176174821802435e-01
7.000000000000000000e+00 1.750321587402774437e-01 7.037824474606878267e-02 5.453627232289280646e-02
8.000000000000000000e+00 2.224791237072749062e-01 1.096222418340760535e-01 8.768323099712496682e-02
9.000000000000000000e+00 1.953585901301708450e-01 6.648107684178969357e-02 6.136752167090264720e-02
1.000000000000000000e+01 1.790351971229184880e-01 5.339421229611836239e-02 5.559275097004377775e-02
1.100000000000000000e+01 1.574806377107446642e-01 8.746507969428153617e-02 5.920854415866793480e-02
1.200000000000000000e+01 1.208710126852199640e-01 1.230206313745227792e-01 5.928694447584757776e-02
1.300000000000000000e+01 1.363326513620262970e-01 8.421068239652912402e-02 4.199198134657155385e-02
1.400000000000000000e+01 1.218152551625646396e-01 1.171885128952961930e-01 4.910616170745586706e-02
1.500000000000000000e+01 1.042521599613870226e-01 1.292170432450742423e-01 4.569769359949966969e-02
1.600000000000000000e+01 1.182521394623049643e-01 1.136096448721710950e-01 4.929649281405432126e-02
1.700000000000000000e+01 1.108852592992213698e-01 1.287310519188468727e-01 4.799673132052816038e-02
1.800000000000000000e+01 1.237378761293449897e-01 1.207586641657540927e-01 5.720876590799257866e-02
1.900000000000000000e+01 9.778101371803243902e-02 1.405346338787535898e-01 5.397753043959300362e-02
2.000000000000000000e+01 1.136048637669901940e-01 1.140564896630688607e-01 4.586705853435383423e-02
2.100000000000000000e+01 1.174385968220155174e-01 1.563431230728826171e-01 7.523709428966207646e-02
2.200000000000000000e+01 1.163417627196156739e-01 1.163814293982745329e-01 4.728106706026651007e-02
2.300000000000000000e+01 9.610767866275038429e-02 1.334919816637080425e-01 4.156983439573826156e-02
2.400000000000000000e+01 1.598903841754303612e-01 1.011097644721728056e-01 7.314559306000228966e-02
2.500000000000000000e+01 1.914961565808991073e-01 1.450555569557719915e-01 9.579614173482504935e-02
2.600000000000000000e+01 8.365846104117929949e-02 1.478859113601183606e-01 3.568951549356513125e-02
2.700000000000000000e+01 9.796452360681470739e-02 1.670885532085350234e-01 7.239130531746434949e-02
2.800000000000000000e+01 1.233564534730163254e-01 1.473547580272074331e-01 7.780081154501269913e-02
2.900000000000000000e+01 1.030352075425284980e-01 1.344611805246908598e-01 4.028717675950696520e-02
3.000000000000000000e+01 5.767602211127568351e-02 1.734429443502172319e-01 3.486943431815532624e-02
3.100000000000000000e+01 7.588972258772722079e-02 1.761134420925778710e-01 4.905913132747702354e-02
3.200000000000000000e+01 8.560862612185184128e-02 1.651164315952563522e-01 6.139971422078375346e-02
3.300000000000000000e+01 8.418894617519739887e-02 1.371677311332188398e-01 4.088815367263939904e-02
3.400000000000000000e+01 9.424172182130431674e-02 1.594226550475948412e-01 6.296649570785875505e-02
3.500000000000000000e+01 7.496236971293208928e-02 1.731096198124058849e-01 4.958620143014377118e-02
3.600000000000000000e+01 8.166971524711921782e-02 1.522979782743902888e-01 4.397687613036560528e-02
3.700000000000000000e+01 7.856528996098746664e-02 1.771790765955362779e-01 4.623661603215721561e-02
3.800000000000000000e+01 1.080384566296822557e-01 1.407825269280651437e-01 6.335384979442698627e-02
3.900000000000000000e+01 6.911198689162631470e-02 1.649110202412714943e-01 3.747742229923171214e-02
4.000000000000000000e+01 7.556667395107799501e-02 1.600497676400868818e-01 3.857834107756309000e-02
4.100000000000000000e+01 1.027636067359098404e-01 1.300590433646069133e-01 5.786813720797777394e-02
4.200000000000000000e+01 8.467495196723909268e-02 1.526480431956491191e-01 4.414504016678961335e-02
4.300000000000000000e+01 7.193168521509024638e-02 1.730951469784418606e-01 4.277482816916673009e-02
4.400000000000000000e+01 7.995668830014568407e-02 1.652426133970260058e-01 4.345598226744366160e-02
4.500000000000000000e+01 7.798773231586164645e-02 1.637673361386008664e-01 4.666405839344404949e-02
4.600000000000000000e+01 8.455592838420343538e-02 1.470680016557892045e-01 4.250099314868598793e-02
4.700000000000000000e+01 8.816238646220583841e-02 1.462742106313549284e-01 4.766441390860040594e-02
4.800000000000000000e+01 8.952059356377828347e-02 1.429641477525236959e-01 4.377632087938398975e-02
4.900000000000000000e+01 1.078048541451592235e-01 1.184074389568675889e-01 4.466062909402693237e-02
5.000000000000000000e+01 1.044707064106827760e-01 1.392623066093491846e-01 5.320129897672046249e-02
5.100000000000000000e+01 9.134417645388878682e-02 1.591607207796813528e-01 5.381017952870359444e-02
5.200000000000000000e+01 6.340582038160777478e-02 1.658951150474174963e-01 3.160050619374919767e-02
5.300000000000000000e+01 6.723896717197390405e-02 1.762281282018534900e-01 3.877869537958251317e-02
5.400000000000000000e+01 6.985292972340911843e-02 1.615820778199056618e-01 4.413656974836420444e-02
5.500000000000000000e+01 7.644056974064601662e-02 1.817883143952043201e-01 5.570273952183948246e-02
5.600000000000000000e+01 7.503959084406185143e-02 1.535721446530881606e-01 4.010461552663090873e-02
5.700000000000000000e+01 7.037269423996647677e-02 1.635718439009362923e-01 3.889198561835931905e-02
5.800000000000000000e+01 5.845177726067201512e-02 1.844861125017528414e-01 3.313620059596894540e-02
5.900000000000000000e+01 6.271152040839118869e-02 1.693089063288327478e-01 3.788258214116647926e-02
6.000000000000000000e+01 5.057475691927133810e-02 1.923511541224070254e-01 4.009618375236337351e-02
6.100000000000000000e+01 6.270390323800532906e-02 1.892149821507962959e-01 4.505926806066557627e-02
6.200000000000000000e+01 7.527290986172419096e-02 1.595765444653902687e-01 3.778422574852263044e-02
6.300000000000000000e+01 6.991579467982739216e-02 1.702446669329565065e-01 4.558859520788872272e-02
6.400000000000000000e+01 7.359013727898219837e-02 1.766802029475229019e-01 4.874483463887954726e-02
6.500000000000000000e+01 8.064927981337682850e-02 1.595885692316472704e-01 5.083373810880873617e-02
6.600000000000000000e+01 7.203275331531339143e-02 1.673763565897231076e-01 4.510551284576752584e-02
6.700000000000000000e+01 6.483768043388862812e-02 1.724407741008713024e-01 3.653534646832154453e-02
6.800000000000000000e+01 5.078026888666618832e-02 1.988133037305292727e-01 3.917937232601944458e-02
6.900000000000000000e+01 7.754734512094856036e-02 1.654979090208075765e-01 4.580774686447759703e-02
7.000000000000000000e+01 7.130020823157695586e-02 1.831920956368536801e-01 4.894894887307946890e-02
7.100000000000000000e+01 6.561152345832625687e-02 1.879390849550612863e-01 4.499899989057436905e-02
7.200000000000000000e+01 7.426796316405340215e-02 1.628835873239066201e-01 3.905734347830083081e-02
7.300000000000000000e+01 7.277994901335185784e-02 1.698829735274511865e-01 4.214130419119439114e-02
7.400000000000000000e+01 8.596869747581525889e-02 1.836609289857846217e-01 6.024915110961791276e-02
7.500000000000000000e+01 6.654452301194922759e-02 1.827329590295708739e-01 4.245395624444844862e-02
7.600000000000000000e+01 6.621198299189456904e-02 1.821278802640331762e-01 4.004154353487782841e-02
7.700000000000000000e+01 4.030902274266809360e-02 2.066273413253179314e-01 3.619408975058128336e-02
7.800000000000000000e+01 5.937736993865559698e-02 1.945091558538711296e-01 4.137338599825132746e-02
7.900000000000000000e+01 7.394422552377534485e-02 1.815180601191065113e-01 5.023090303653651723e-02
8.000000000000000000e+01 6.094363704490296518e-02 1.829582286374929478e-01 4.799835895050478390e-02
8.100000000000000000e+01 4.316910980306816470e-02 1.995395383131002842e-01 3.483592740829856427e-02
8.200000000000000000e+01 5.629350801638889623e-02 1.857067556346422288e-01 4.114815655179297760e-02
8.300000000000000000e+01 6.684005540133552969e-02 1.810600658507938721e-01 4.405664246450076427e-02
8.400000000000000000e+01 5.947404919674263712e-02 1.868328743015427174e-01 4.356367923297888023e-02
8.500000000000000000e+01 6.033130187836077685e-02 1.858633675864348467e-01 3.513405033046296255e-02
8.600000000000000000e+01 5.383097908094525152e-02 1.784915681289746536e-01 3.459049561444330761e-02
8.700000000000000000e+01 5.680128708509775415e-02 1.855512669337623100e-01 3.540396695217759571e-02
8.800000000000000000e+01 6.351182778591026035e-02 1.948564619398718833e-01 4.346122373915276005e-02
8.900000000000000000e+01 6.994883948850220967e-02 1.736510342013982966e-01 4.796814809662700019e-02
9.000000000000000000e+01 5.582325425852865952e-02 1.861211684026203850e-01 3.624427208080813201e-02
9.100000000000000000e+01 6.942272544675380519e-02 1.637938180836034929e-01 3.773691478378732311e-02
9.200000000000000000e+01 7.105427483545218026e-02 1.878948974619037426e-01 5.680994329464801595e-02
9.300000000000000000e+01 6.302914595029374123e-02 1.909906124104215341e-01 3.906843649146371500e-02
9.400000000000000000e+01 8.087135865219889641e-02 1.935632493753277339e-01 6.593829341707604930e-02
9.500000000000000000e+01 6.530252469375458224e-02 1.992950748009889028e-01 4.929359563352181395e-02
9.600000000000000000e+01 7.345812302688144169e-02 1.967397512272610616e-01 5.930353572687963037e-02
9.700000000000000000e+01 7.118139694397464246e-02 1.819283750127768107e-01 5.126974101151698243e-02
9.800000000000000000e+01 5.266544225304764515e-02 2.109801003225472149e-01 4.856211472171813315e-02
9.900000000000000000e+01 5.844939916759495091e-02 1.875641515240927537e-01 4.257991549590996877e-02
1.000000000000000000e+02 4.828058705564378800e-02 1.989836753526913471e-01 3.405136255691795788e-02
1.010000000000000000e+02 8.469757599052722685e-02 1.655844383005929399e-01 4.115078028639425345e-02
1.020000000000000000e+02 7.044633128123649335e-02 1.674738680914552580e-01 3.813320507813791616e-02
1.030000000000000000e+02 1.019875562784812451e-01 1.381934451499038374e-01 6.393480696307450584e-02
1.040000000000000000e+02 5.632999708787632398e-02 1.826700164774961999e-01 3.465343372110162024e-02
1.050000000000000000e+02 6.602675380412176276e-02 1.975091696765175209e-01 5.102650172894451081e-02
1.060000000000000000e+02 5.532775328109244828e-02 1.876196738082884508e-01 3.479487521650950071e-02
1.070000000000000000e+02 7.722160815280125490e-02 1.870286659696396847e-01 5.686035482499465082e-02
1.080000000000000000e+02 5.716735015228197048e-02 1.846896034496356975e-01 3.338267668212299699e-02
1.090000000000000000e+02 5.957429163217728418e-02 1.812831030800533538e-01 3.861396771836663605e-02
1.100000000000000000e+02 6.192526894511524854e-02 1.889282365605166603e-01 4.428586908511811943e-02
1.110000000000000000e+02 7.407681889821769727e-02 1.874372773023118555e-01 5.254410461134687016e-02
1.120000000000000000e+02 6.282539083151988946e-02 1.725623739655350875e-01 3.583262458965767727e-02
1.130000000000000000e+02 5.577534643796702718e-02 1.932586883770606168e-01 4.041846836561324707e-02
1.140000000000000000e+02 6.927534264737755798e-02 1.670343468142790888e-01 3.757967482362620237e-02
1.150000000000000000e+02 4.698519488098546609e-02 2.024941738892372944e-01 3.993658603288274822e-02
1.160000000000000000e+02 8.329178814644042084e-02 1.636345882482713177e-01 4.531719468853121630e-02
1.170000000000000000e+02 3.955119200741346458e-02 2.065075491204153013e-01 2.977140856208157493e-02
1.180000000000000000e+02 8.070828138080821113e-02 1.526693056427421979e-01 3.693379870161345169e-02
1.190000000000000000e+02 7.023257043183775417e-02 1.810510150406079433e-01 5.108357589082879874e-02
1.200000000000000000e+02 7.103882817936361949e-02 1.795532607773111244e-01 4.517953697016956205e-02
1.210000000000000000e+02 5.445211720501662300e-02 1.906881705052059783e-01 4.120459464930707055e-02
1.220000000000000000e+02 5.177362997438879344e-02 1.909052224581879731e-01 3.420680632355380113e-02
1.230000000000000000e+02 6.734676275965374714e-02 1.693086657928437322e-01 3.655033076073484211e-02
1.240000000000000000e+02 7.131721829219296593e-02 1.873528026612532593e-01 4.727709423270194666e-02
1.250000000000000000e+02 5.979555195623048602e-02 1.741232800160295024e-01 3.663045112079686694e-02
1.260000000000000000e+02 8.216481395257119180e-02 1.811596837529681481e-01 6.001560855784456028e-02
1.270000000000000000e+02 6.144386461871209626e-02 1.968203715555596478e-01 4.604384349464365339e-02
1.280000000000000000e+02 4.740611877571324767e-02 1.942854465839294054e-01 3.729088146031083600e-02
1.290000000000000000e+02 7.081407344130147274e-02 1.757478008633717448e-01 4.695678861676257088e-02
1.300000000000000000e+02 5.748708999819514276e-02 1.922380406499747396e-01 3.468479312663577674e-02
1.310000000000000000e+02 5.599576643104305085e-02 1.989755214060338062e-01 4.331845030194365898e-02
1.320000000000000000e+02 6.260643057190767857e-02 1.891104654024509668e-01 4.163225600872913490e-02
1.330000000000000000e+02 5.652500144264857584e-02 1.974525290285308876e-01 4.446852277612983739e-02
1.340000000000000000e+02 5.280970773539966912e-02 1.844469891592346866e-01 3.239808008311007015e-02
1.350000000000000000e+02 6.058156288941378420e-02 1.955693137527870495e-01 4.739763815089149263e-02
1.360000000000000000e+02 4.269585534314723069e-02 2.111667321183929025e-01 3.541290762371552409e-02
1.370000000000000000e+02 7.054692435776752091e-02 1.766568381970914370e-01 4.092955571697806660e-02
1.380000000000000000e+02 6.283295845506414734e-02 1.953344903917751396e-01 5.218277693135268958e-02
1.390000000000000000e+02 5.119965523667757701e-02 1.982738483266487384e-01 3.773188572057199069e-02
1.400000000000000000e+02 6.291550720015380571e-02 1.849668925503260009e-01 4.132374670203476513e-02
1.410000000000000000e+02 6.512972630539277941e-02 1.889401173873309636e-01 4.471623025085270237e-02
1.420000000000000000e+02 5.262961667295604218e-02 1.852026850558489701e-01 3.266509677524821742e-02
1.430000000000000000e+02 5.981543796169311311e-02 1.794548701652535216e-01 3.496812081631804625e-02
1.440000000000000000e+02 6.125880779173667467e-02 1.896484987435479441e-01 4.059665636577984571e-02
1.450000000000000000e+02 7.968022827534565478e-02 1.730557427785077707e-01 4.511412759928653399e-02
1.460000000000000000e+02 6.630580474182487527e-02 1.919232775006663450e-01 4.896703399565724424e-02
1.470000000000000000e+02 5.817940395329784103e-02 1.853553432363754805e-01 3.970138040516772021e-02
1.480000000000000000e+02 4.694891074260872099e-02 2.029878442873075950e-01 3.213194369905283954e-02
1.490000000000000000e+02 6.512153943604892525e-02 1.903864188799414547e-01 5.437691191984313221e-02


==> Data/nasnetmobile_gamma0.7_error_l1norm.txt <==
1.000000000000000000e+00 4.739754456133882070e-03 1.413670330008199487e-03 1.983811375851801759e-03
2.000000000000000000e+00 4.461916025019873992e-03 1.393057836973962639e-03 1.929220417642724811e-03
3.000000000000000000e+00 4.529741184770568092e-03 1.454334121105099525e-03 2.023403637993762428e-03
4.000000000000000000e+00 4.611020245827919181e-03 1.444004660795542884e-03 2.097510437663264917e-03
5.000000000000000000e+00 7.153946506090400927e-03 6.556477674767991056e-04 7.003430821022054321e-04
6.000000000000000000e+00 8.129991775701853052e-03 5.765067767505803725e-04 5.282621738339258154e-04
7.000000000000000000e+00 1.250183483785834160e-02 6.651508290905597557e-04 4.885995519391104526e-04
8.000000000000000000e+00 1.546962005047758729e-02 8.234525761328453323e-04 4.751967579208458167e-04
9.000000000000000000e+00 1.577061661018813038e-02 8.617665403145404260e-04 5.057176610983436403e-04
1.000000000000000000e+01 1.447278408964803448e-02 1.032331758294223684e-03 7.333549422009260840e-04
1.100000000000000000e+01 1.285455640682504203e-02 7.653545495892358740e-04 7.334492751717896011e-04
1.200000000000000000e+01 5.432178658887374528e-03 8.102771171853562346e-04 8.393754315441961629e-04
1.300000000000000000e+01 9.695040292976317073e-03 8.983227216507777731e-04 8.196973603619031688e-04
1.400000000000000000e+01 2.852419388195700026e-02 9.188108330915781925e-04 8.553250105256220278e-04
1.500000000000000000e+01 1.914803055692310130e-02 1.225561149849379444e-03 8.730659307527148267e-04
1.600000000000000000e+01 1.843860720799974165e-02 1.000432928731618838e-03 8.451528949842637304e-04
1.700000000000000000e+01 8.323273382896234640e-03 8.136222431482362022e-04 8.024099608754980050e-04
1.800000000000000000e+01 2.656975659457120123e-02 9.098911950410889854e-04 7.998814431760593348e-04
1.900000000000000000e+01 3.374248250456880760e-03 7.890207954674712757e-04 8.053670408968754881e-04
2.000000000000000000e+01 2.563644440706111180e-02 7.731846787712790946e-04 9.386614170284638759e-04
2.100000000000000000e+01 1.803626895936067537e-02 6.546556087564831287e-04 9.590763362642819399e-04
2.200000000000000000e+01 1.962099390581619612e-02 9.516674624986885518e-04 8.938962763006037425e-04
2.300000000000000000e+01 6.418246277107679532e-02 1.810586156923908860e-03 9.480071954490724593e-04
2.400000000000000000e+01 5.521010958458766327e-02 9.444665071392847021e-04 9.815858743735909886e-04
2.500000000000000000e+01 5.294329863934477305e-03 7.174369717432447970e-04 7.873863884896943523e-04
2.600000000000000000e+01 3.542048133109226664e-03 7.448673001990830083e-04 6.346734184207338111e-04
2.700000000000000000e+01 8.789468402704916222e-03 8.741905989725727707e-04 6.873556322959500356e-04
2.800000000000000000e+01 8.681050016860331758e-03 8.893522841871277611e-04 6.870230859961391767e-04
2.900000000000000000e+01 7.749173759428923218e-03 9.368238739730897933e-04 5.364949627684495893e-04
3.000000000000000000e+01 3.913606296886096986e-02 9.835086578179981151e-04 9.875258138357114433e-04
3.100000000000000000e+01 1.442595552807011960e-02 8.091529415658682903e-04 1.045242896093153068e-03
3.200000000000000000e+01 3.228727648080872981e-02 1.009427442038354729e-03 1.194235871317629680e-03
3.300000000000000000e+01 5.731834852991025270e-02 1.100493733547935849e-03 1.194717470279409903e-03
3.400000000000000000e+01 1.565388608569941165e-02 8.918058034802270849e-04 1.204943607661349610e-03
3.500000000000000000e+01 3.077328894749160534e-02 1.113239152372376027e-03 7.770787257465120975e-04
3.600000000000000000e+01 1.400769249466825121e-02 9.323098073320940614e-04 6.712975170329911348e-04
3.700000000000000000e+01 2.528312383604443617e-02 1.051761640990075920e-03 6.216771428578484393e-04
3.800000000000000000e+01 9.215755896134809541e-03 1.028396743388215349e-03 5.534823686294975840e-04
3.900000000000000000e+01 2.981030645449299354e-02 1.085455136850845687e-03 5.246634818305654377e-04
4.000000000000000000e+01 3.934902593124011382e-03 9.811280433796654762e-04 1.195801355293631130e-03
4.100000000000000000e+01 4.213114415318512662e-03 1.035095985270728701e-03 1.138095684944762358e-03
4.200000000000000000e+01 5.364027890292080887e-03 9.963660816515772581e-04 1.265889274844124966e-03
4.300000000000000000e+01 8.840941200571611133e-03 1.093174430949628772e-03 9.805410689887265451e-04
4.400000000000000000e+01 4.146292189921229124e-03 1.045585048100179789e-03 1.053897309894404229e-03
4.500000000000000000e+01 1.423559602627084281e-02 1.211961931433559519e-03 6.300476135957996113e-04
4.600000000000000000e+01 1.881746221179804446e-02 2.264352869396367256e-03 5.748065870983870215e-04
4.700000000000000000e+01 2.708874655163977588e-02 4.180364372316470838e-03 6.777953264141870458e-04
4.800000000000000000e+01 2.082010537139640516e-02 1.612199362644479257e-03 5.889710233888021621e-04
4.900000000000000000e+01 4.687881075646266327e-02 1.464950644280299703e-03 6.070994969570275542e-04
5.000000000000000000e+01 1.045471282044718037e-02 1.143857344122957637e-03 1.100702965555112271e-03
5.100000000000000000e+01 3.086912139388155174e-02 1.675116375458141939e-03 1.256501214891754276e-03
5.200000000000000000e+01 2.780044620687311188e-03 1.304360214343740958e-03 1.224635061153695565e-03
5.300000000000000000e+01 2.457898510389091695e-03 1.489038802375478162e-03 1.041568425732867457e-03
5.400000000000000000e+01 3.209214318882335198e-03 1.437796910932241396e-03 1.303289875839695701e-03
5.500000000000000000e+01 7.763419762130610927e-03 1.355565407059409382e-03 5.855688378830586861e-04
5.600000000000000000e+01 9.447091867115871636e-03 1.518677827740503705e-03 4.658725718164575071e-04
5.700000000000000000e+01 1.007950601498942660e-02 2.234924430689535797e-03 4.719677214451729191e-04
5.800000000000000000e+01 9.075552964013470364e-03 1.918045942448387510e-03 5.105982634646833579e-04
5.900000000000000000e+01 7.970446890050714508e-03 1.454854799696236531e-03 4.762292893464900156e-04
6.000000000000000000e+01 9.777514402531394672e-03 2.085579820900909046e-03 9.885154479791309276e-04
6.100000000000000000e+01 4.089829941426426779e-02 3.614790676053890491e-03 1.103041175311590466e-03
6.200000000000000000e+01 1.490293652558129754e-02 2.417386070755887795e-03 1.063718119271859055e-03
6.300000000000000000e+01 2.457407092259935102e-02 4.734739784366828394e-03 9.301239137150367226e-04
6.400000000000000000e+01 1.601496215694206762e-02 2.719923730724113989e-03 9.060732753480432722e-04
6.500000000000000000e+01 1.327356622238789682e-02 3.096607105791076339e-03 6.043731591589850995e-04
6.600000000000000000e+01 1.974934191743204365e-02 5.581055790924828799e-03 6.290140969694153587e-04
6.700000000000000000e+01 9.889698225604601559e-03 4.796683295699190330e-03 5.641266416255435751e-04
6.800000000000000000e+01 8.246939536953760974e-03 5.892380702594094896e-03 6.137142578760782516e-04
6.900000000000000000e+01 1.586065607622635237e-02 6.779987949970339711e-03 4.750281243941672279e-04
7.000000000000000000e+01 1.540675340605176212e-02 3.705805490824801759e-03 8.163358554367191374e-04
7.100000000000000000e+01 9.279254054235032065e-03 1.855117230375936304e-03 8.355899619005271919e-04
7.200000000000000000e+01 1.295615227754451024e-02 9.948900662177849550e-04 7.866905904670063896e-04
7.300000000000000000e+01 9.911671157710808325e-03 7.594110182494171520e-04 7.130797572700774091e-04
7.400000000000000000e+01 3.674908314854645475e-02 2.216193547918776739e-03 7.433386381007423471e-04
7.500000000000000000e+01 2.248851129831361262e-02 3.128104466052094960e-03 1.298601798117981782e-03
7.600000000000000000e+01 3.720856895131512826e-02 6.570616536889194170e-03 1.128569778988840720e-03
7.700000000000000000e+01 1.098946401895570420e-02 2.440774243725232859e-03 1.088585078552078023e-03
7.800000000000000000e+01 2.246295913191866112e-02 3.959850338864917899e-03 1.114754062710386281e-03
7.900000000000000000e+01 1.145493097541746066e-02 2.781695817127700834e-03 9.631026874889026890e-04
8.000000000000000000e+01 1.623272895812988281e-02 2.886283988795004547e-03 6.395284876678929316e-04
8.100000000000000000e+01 1.380158849984161086e-02 3.560521385886452218e-03 6.072880397486621427e-04
8.200000000000000000e+01 2.820963307845690896e-02 9.067343286246308184e-03 6.374791469784150478e-04
8.300000000000000000e+01 1.142270308880766541e-02 4.730388645298224878e-03 5.879269569044927183e-04
8.400000000000000000e+01 1.544661758359798694e-02 3.275621774768041217e-03 4.757471156842780721e-04
8.500000000000000000e+01 7.588966818880443430e-03 2.644728284236813175e-03 9.791503760440290610e-04
8.600000000000000000e+01 1.556691847556878651e-02 4.852088522319951240e-03 1.053833518146483298e-03
8.700000000000000000e+01 1.761968076721695878e-02 6.080133855835465582e-03 9.844969783604309334e-04
8.800000000000000000e+01 4.962967249972761313e-02 1.139561696486039548e-02 9.903922553890008411e-04
8.900000000000000000e+01 9.749071657165023566e-03 3.420003189528284145e-03 1.034451499786587150e-03
9.000000000000000000e+01 3.129062967852127425e-02 6.629730551696020810e-03 8.608893422055835217e-04
9.100000000000000000e+01 2.032051795770314223e-02 3.534407162469280477e-03 6.839314029236470650e-04
9.200000000000000000e+01 3.088673284231138738e-02 1.032888987832818184e-02 7.115380002118995659e-04
9.300000000000000000e+01 2.638112414966930011e-02 6.971084874523572270e-03 7.367033111162422628e-04
9.400000000000000000e+01 1.398538952031411382e-02 6.149360463638935820e-03 5.698386713164568795e-04
9.500000000000000000e+01 1.020968847038332059e-02 1.859396942390883350e-03 8.775216652998911633e-04
9.600000000000000000e+01 3.357173588650285562e-02 1.093582180905933177e-02 8.550171352943441039e-04
9.700000000000000000e+01 6.118206938436208941e-02 1.213833911359802828e-02 9.834110408446677162e-04
9.800000000000000000e+01 2.055324207652698895e-02 3.918031030449985186e-03 1.093754837335633940e-03
9.900000000000000000e+01 2.100860776980061073e-02 5.937497477886105601e-03 1.065162095156582840e-03
1.000000000000000000e+02 2.516492536245298894e-02 5.636155605316162109e-03 5.528152235283339839e-04
1.010000000000000000e+02 1.109170519615993063e-02 1.148432246909653759e-03 5.144291344424580924e-04
1.020000000000000000e+02 9.433835991157973194e-03 1.189830874608567872e-03 5.349984428442542848e-04
1.030000000000000000e+02 1.204201997804247616e-02 1.625393047805659972e-03 4.026564274280852642e-04
1.040000000000000000e+02 7.360165276803260978e-03 9.157394697843504678e-04 3.833332337623785108e-04
1.050000000000000000e+02 8.515247628708515898e-03 1.766624529499652950e-03 4.875301575857745782e-04
1.060000000000000000e+02 1.044528346416378865e-02 2.222026921500844590e-03 5.031068791371075309e-04
1.070000000000000000e+02 5.781849947842684911e-02 1.117730337726183243e-02 5.415898462957587133e-04
1.080000000000000000e+02 1.461870217126263159e-02 2.039506785140549755e-03 4.627400439632825633e-04
1.090000000000000000e+02 1.363573488125131156e-02 1.945104480774934638e-03 6.014535167657310668e-04
1.100000000000000000e+02 1.094283742352950700e-02 1.441953226554492339e-03 6.317629301843564202e-04
1.110000000000000000e+02 5.569214663229698006e-03 1.622509242089326727e-03 6.622222172655678040e-04
1.120000000000000000e+02 1.268176796022525525e-02 2.730692713713843076e-03 6.750024875661886619e-04
1.130000000000000000e+02 7.523785937916149108e-03 1.888324652821564420e-03 6.241153504894455823e-04
1.140000000000000000e+02 3.058188414770709670e-02 4.947476643176118398e-03 7.907262189985963348e-04
1.150000000000000000e+02 1.411618674096982301e-02 2.365869185156073244e-03 8.183423809440339191e-04
1.160000000000000000e+02 5.355055076031645794e-02 7.146213665481441005e-03 9.998638111040939695e-04
1.170000000000000000e+02 2.582575467007219155e-02 2.900255120490208109e-03 9.393959662802619549e-04
1.180000000000000000e+02 2.458654947517332004e-02 1.831919447449613164e-03 8.418871187309916572e-04
1.190000000000000000e+02 1.012539863586425781e-02 1.322434460821230503e-03 9.354536034187337524e-04
1.200000000000000000e+02 6.220470775257457702e-02 7.240820522150717871e-03 7.794197269050871747e-04
1.210000000000000000e+02 4.674757807707983354e-02 6.881532097650953396e-03 8.883536190369240807e-04
1.220000000000000000e+02 2.782532400336147280e-02 4.434781133635969964e-03 9.356210054444872876e-04
1.230000000000000000e+02 2.510668857038513835e-01 3.028520670804110346e-02 9.528814761106633047e-04
1.240000000000000000e+02 4.117787179868083458e-02 6.597265231707864427e-03 9.159339853554717640e-04
1.250000000000000000e+02 5.244643235009564114e-02 8.960481517571063440e-03 1.593111303555407076e-03
1.260000000000000000e+02 1.458369306296356492e-02 2.942398067348259497e-03 1.218143901877495302e-03
1.270000000000000000e+02 2.644882320372526213e-02 4.745460246220107627e-03 1.184520888919672783e-03
1.280000000000000000e+02 4.399566019862151400e-02 6.070023725840671333e-03 1.295003680815053071e-03
1.290000000000000000e+02 4.510216673543630816e-02 9.175447393054803752e-03 1.240505906175975873e-03
1.300000000000000000e+02 1.440869678150523761e-02 3.281556377726153016e-03 5.423242723974643466e-04
1.310000000000000000e+02 4.947799493458645420e-02 8.231461540726590920e-03 6.141793136754311860e-04
1.320000000000000000e+02 1.603698631948675957e-02 4.126322663519993265e-03 6.075102025155521956e-04
1.330000000000000000e+02 5.311736587650519453e-02 7.144123069510972118e-03 4.899995221907770242e-04
1.340000000000000000e+02 4.700687108946240839e-02 7.856484287041278283e-03 4.891978971885912412e-04
1.350000000000000000e+02 1.293619506615252546e-02 3.149143427856697635e-03 8.420880996819698778e-04
1.360000000000000000e+02 3.140656908681570009e-03 7.600139611023517053e-04 8.250053756493182580e-04
1.370000000000000000e+02 2.815231212899704447e-02 9.685303554062016027e-03 8.721599565721412225e-04
1.380000000000000000e+02 1.520541679760641259e-02 4.365480143176623043e-03 8.905573488923800929e-04
1.390000000000000000e+02 1.465813384568395716e-02 4.183809619304562633e-03 9.539908942440653451e-04
1.400000000000000000e+02 1.638929903014632247e-02 5.216490138660778014e-03 6.563914298354430474e-04
1.410000000000000000e+02 1.331375354577687097e-02 5.399711861098108363e-03 6.344485874018393218e-04
1.420000000000000000e+02 1.578988516626279176e-02 4.448416311878803341e-03 5.763140673808158504e-04
1.430000000000000000e+02 5.945046085956667836e-03 9.523688022755393912e-04 5.858148917678958952e-04
1.440000000000000000e+02 1.531753559743077343e-02 3.732837921331736732e-03 5.632531790693929901e-04
1.450000000000000000e+02 6.367232188705570714e-03 1.131058355008275054e-03 8.113888341204850488e-04
1.460000000000000000e+02 6.028455151014091261e-03 1.112053955882048861e-03 7.732236352505434318e-04
1.470000000000000000e+02 1.078853331321527088e-02 1.604536471288066238e-03 7.197186145572294835e-04
1.480000000000000000e+02 8.376308709136710134e-03 1.690251398677668389e-03 8.225055929714655085e-04
1.490000000000000000e+02 7.729265315473572533e-03 1.236261661387672061e-03 8.215534785562310328e-04


==> Data/nasnetmobile_gamma0.7_grad_l1norm.txt <==
1.000000000000000000e+00 1.841440920002204371e-03 4.314666937205417102e-04 6.160416304244154765e-04
2.000000000000000000e+00 1.954744670016706626e-03 4.169723896448277334e-04 5.635871210702522900e-04
3.000000000000000000e+00 2.050484384386992709e-03 4.390974736903324564e-04 5.833071453840607242e-04
4.000000000000000000e+00 1.924312927506186726e-03 4.377003666783167387e-04 6.138984493644440753e-04
5.000000000000000000e+00 2.830907825596076441e-03 3.830626422216084530e-04 3.797445990165731621e-04
6.000000000000000000e+00 3.091638245858436759e-03 3.211770114327265288e-04 2.624537621319458260e-04
7.000000000000000000e+00 4.258097695910240642e-03 3.500950545811456214e-04 2.258205093628118875e-04
8.000000000000000000e+00 5.130789496681906724e-03 4.135800356214696760e-04 2.187694687160250369e-04
9.000000000000000000e+00 5.232248424498503296e-03 4.144742284431930353e-04 2.224389309725485504e-04
1.000000000000000000e+01 6.028503425850356007e-03 4.690505317912614072e-04 2.252624547185976542e-04
1.100000000000000000e+01 5.549943151552815326e-03 4.369296626118588994e-04 2.282015958764992993e-04
1.200000000000000000e+01 3.331308029899912246e-03 3.758769882611991977e-04 2.535428882630403171e-04
1.300000000000000000e+01 4.520713297788761520e-03 4.329132762822237635e-04 2.530505957682270676e-04
1.400000000000000000e+01 9.913172603638704602e-03 4.353479228236458321e-04 2.603717456179216981e-04
1.500000000000000000e+01 7.525067684079005115e-03 5.272166295485062638e-04 3.473353123205095636e-04
1.600000000000000000e+01 7.942476055838844362e-03 4.907544425203780184e-04 3.388032276111528954e-04
1.700000000000000000e+01 4.637500471320034345e-03 4.262772103971686254e-04 3.247431610241409113e-04
1.800000000000000000e+01 9.911629779279724009e-03 4.571027253284927179e-04 3.165945041278176819e-04
1.900000000000000000e+01 3.092484286993988415e-03 4.192951543272034447e-04 3.098792116832470409e-04
2.000000000000000000e+01 8.406696240764018058e-03 4.224173786226383055e-04 2.826993499905609722e-04
2.100000000000000000e+01 6.229706046995052600e-03 4.060051042186327199e-04 2.892187311629618759e-04
2.200000000000000000e+01 6.593679101013940128e-03 5.153788884809194087e-04 2.698472216109599228e-04
2.300000000000000000e+01 1.983636272840263309e-02 7.525859785474036485e-04 2.869734792013142006e-04
2.400000000000000000e+01 1.716315450747150917e-02 5.030362320340369493e-04 2.966636879056609982e-04
2.500000000000000000e+01 3.880229863253506668e-03 3.770509165180616160e-04 3.559886998709896745e-04
2.600000000000000000e+01 3.383592140576071119e-03 3.820383413271470651e-04 2.922521642416962048e-04
2.700000000000000000e+01 4.867354207787631670e-03 4.328615532433691278e-04 3.104830781618754250e-04
2.800000000000000000e+01 4.654230165087486736e-03 4.466375228294656476e-04 3.065697376721489764e-04
2.900000000000000000e+01 4.934921737544792700e-03 4.537053221513417294e-04 2.471516447618973345e-04
3.000000000000000000e+01 1.270277835120839534e-02 4.739356496609932229e-04 3.089233411901910189e-04
3.100000000000000000e+01 5.744207496485434668e-03 4.174701623187577451e-04 3.282013798219770087e-04
3.200000000000000000e+01 1.073311380118377976e-02 4.790536135681404775e-04 3.709169540851897564e-04
3.300000000000000000e+01 1.853546426315938120e-02 5.125049963470333040e-04 3.750519236914054248e-04
3.400000000000000000e+01 6.012491943422427869e-03 4.630455793428027173e-04 3.748565255446210769e-04
3.500000000000000000e+01 1.104084913395653005e-02 5.178361638518404414e-04 3.824680633124569597e-04
3.600000000000000000e+01 5.936460061506791154e-03 4.626796696304289803e-04 3.295377020008308103e-04
3.700000000000000000e+01 9.123761791828249867e-03 5.014389753341674805e-04 3.170801670426507822e-04
3.800000000000000000e+01 4.496352239088578263e-03 4.849077379407961677e-04 2.817446699483992247e-04
3.900000000000000000e+01 1.008203601048997602e-02 5.210997644534780780e-04 2.750646805303484307e-04
4.000000000000000000e+01 3.355364907871593010e-03 5.122221205845351984e-04 3.776632393030424214e-04
4.100000000000000000e+01 3.375055376163198749e-03 5.286439391207104236e-04 3.547036697056667859e-04
4.200000000000000000e+01 3.860522646549319637e-03 5.104967262134079168e-04 3.929627910461635869e-04
4.300000000000000000e+01 4.591844791223194909e-03 5.357684798477109879e-04 3.083684063483203884e-04
4.400000000000000000e+01 3.282774085840902984e-03 5.367959826445776452e-04 3.315809057106984905e-04
4.500000000000000000e+01 5.111807141422240568e-03 5.651115139653859615e-04 3.007178094761430581e-04
4.600000000000000000e+01 7.710402662103826507e-03 1.768878422492791824e-03 2.856540491101498521e-04
4.700000000000000000e+01 8.406623335909252023e-03 7.664156107863119355e-04 3.325545098170761297e-04
4.800000000000000000e+01 7.150355941993145545e-03 6.873836694670117358e-04 2.907076978814832004e-04
4.900000000000000000e+01 1.477795001889063362e-02 6.394961402435933541e-04 3.038187288055735325e-04
5.000000000000000000e+01 5.590058555287762999e-03 5.806721439046307921e-04 3.563616804511750866e-04
5.100000000000000000e+01 1.113456930995972670e-02 7.473749439578411232e-04 4.123255158915663980e-04
5.200000000000000000e+01 3.090346647688179890e-03 6.428405273059183220e-04 4.022805322957104701e-04
5.300000000000000000e+01 2.694711704884679079e-03 6.782355264198681056e-04 3.433566817567367956e-04
5.400000000000000000e+01 3.151083780714302937e-03 6.692351634837379526e-04 4.258913606323158044e-04
5.500000000000000000e+01 3.200686913876493907e-03 6.448906068959512055e-04 3.405814533719674748e-04
5.600000000000000000e+01 3.529019838522288489e-03 6.847530603408813477e-04 2.785687932626603456e-04
5.700000000000000000e+01 3.758024085651744377e-03 1.060331532777833647e-03 2.674355528242988744e-04
5.800000000000000000e+01 3.468670381987390590e-03 7.156048678169565349e-04 2.817706135678882634e-04
5.900000000000000000e+01 3.191684888414115032e-03 6.859686749040587624e-04 2.753051105609609882e-04
6.000000000000000000e+01 3.781094531382410764e-03 8.773976121067015091e-04 3.232197122797164602e-04
6.100000000000000000e+01 1.286143606359308432e-02 1.300644037152124798e-03 3.472984083427870547e-04
6.200000000000000000e+01 5.395243975741804282e-03 9.771578075471987982e-04 3.399617826314668559e-04
6.300000000000000000e+01 9.505472892572072730e-03 1.948489384217695717e-03 2.957325295311688529e-04
6.400000000000000000e+01 5.117594210569523239e-03 9.866893784073759756e-04 2.864199811105228987e-04
6.500000000000000000e+01 5.417895711157932719e-03 1.312720627824136939e-03 2.958195350715280003e-04
6.600000000000000000e+01 7.207408424251335669e-03 2.134015491186094793e-03 3.169177731206594532e-04
6.700000000000000000e+01 4.330234094099564592e-03 1.872559470578658708e-03 2.851861403336538128e-04
6.800000000000000000e+01 4.051877939996640157e-03 2.301339768181162246e-03 3.336579141209605206e-04
6.900000000000000000e+01 6.188632042939998246e-03 2.510617340891814486e-03 2.656721461246164761e-04
7.000000000000000000e+01 5.997061729431152344e-03 1.737793368741500505e-03 3.154554889221821670e-04
7.100000000000000000e+01 4.252170728257865032e-03 1.231140341640504007e-03 3.154624263773936474e-04
7.200000000000000000e+01 5.116492756142104054e-03 7.408049480974181374e-04 2.941937075501959440e-04
7.300000000000000000e+01 4.262739961797540680e-03 6.899188372714460532e-04 2.700696101530195860e-04
7.400000000000000000e+01 1.230975616076761085e-02 1.390157159694955331e-03 2.854321942184910761e-04
7.500000000000000000e+01 8.700307735726853578e-03 1.088704821492029583e-03 3.954867111421485467e-04
7.600000000000000000e+01 1.288916059761993117e-02 2.248927088808422379e-03 3.443054916444888915e-04
7.700000000000000000e+01 5.362523488761965045e-03 1.031563424867046807e-03 3.335196370920859039e-04
7.800000000000000000e+01 8.683549471137938167e-03 1.488787083586385522e-03 3.393355849360631441e-04
7.900000000000000000e+01 5.174640781623272498e-03 1.129980175948340146e-03 2.965305216056256439e-04
8.000000000000000000e+01 6.113650385013296405e-03 1.170845317446495958e-03 2.949664128056570835e-04
8.100000000000000000e+01 5.399681319875165343e-03 1.473791343121489241e-03 2.814530915793636979e-04
8.200000000000000000e+01 9.842057858616852506e-03 3.224031738013275524e-03 3.013666667885688184e-04
8.300000000000000000e+01 4.572592490960743737e-03 1.746332103555852657e-03 2.759079918388492644e-04
8.400000000000000000e+01 5.854222892729704468e-03 1.415749103569787296e-03 2.372237769040194449e-04
8.500000000000000000e+01 3.790863535620949288e-03 1.269198523080053475e-03 3.143812506652075281e-04
8.600000000000000000e+01 5.888232514877949492e-03 1.933620980948455971e-03 3.351034909568870765e-04
8.700000000000000000e+01 6.433324380354447404e-03 2.355248967478097959e-03 3.121943718474101898e-04
8.800000000000000000e+01 1.620755313841764494e-02 3.894870438851600822e-03 3.154830334928738675e-04
8.900000000000000000e+01 4.561667599953895744e-03 1.454308382735764599e-03 3.267473261546825877e-04
9.000000000000000000e+01 1.030515639249943508e-02 2.462037831298575803e-03 3.794549499989869636e-04
9.100000000000000000e+01 7.139036478089891974e-03 1.641061926676222167e-03 3.137120735875174350e-04
9.200000000000000000e+01 1.011573480180472454e-02 3.477089661212007070e-03 3.029673716910286107e-04
9.300000000000000000e+01 1.043953481784536813e-02 3.774036060680042732e-03 3.269633519419625454e-04
9.400000000000000000e+01 3.847895574963782362e-03 1.288240606134588009e-03 2.681412439044185327e-04
9.500000000000000000e+01 4.189753335369519535e-03 1.032732981295625017e-03 2.892357669257592185e-04
9.600000000000000000e+01 1.091230999339710614e-02 3.800485252348844659e-03 2.834616695882203621e-04
9.700000000000000000e+01 1.923386124539966380e-02 4.159530332265806707e-03 3.235579440087983020e-04
9.800000000000000000e+01 7.212866436351429017e-03 1.664780265043589759e-03 3.568822769422504799e-04
9.900000000000000000e+01 7.277152755043723130e-03 2.239355124717901536e-03 3.506997728479138644e-04
1.000000000000000000e+02 8.995787171292896414e-03 2.864462531302586039e-03 3.545792470621996861e-04
1.010000000000000000e+02 4.686114216638990505e-03 1.024995337833057652e-03 3.086434415549286266e-04
1.020000000000000000e+02 4.507386487377576176e-03 1.016889845044159635e-03 3.027618957616737901e-04
1.030000000000000000e+02 5.143533068254959456e-03 1.305122636566477404e-03 2.700524922901605227e-04
1.040000000000000000e+02 3.912494448590870047e-03 9.513968401703952471e-04 2.508002125527247946e-04
1.050000000000000000e+02 3.826803904919584727e-03 7.572889574303115229e-04 2.330469773163808636e-04
1.060000000000000000e+02 4.199103382993335867e-03 9.002529146257510443e-04 2.380599455071546588e-04
1.070000000000000000e+02 1.792551072175837742e-02 3.531604266363727335e-03 2.613701234179094911e-04
1.080000000000000000e+02 5.298161802213053814e-03 8.212175251038606296e-04 2.157879023512532875e-04
1.090000000000000000e+02 5.038987013919294516e-03 7.835021935218622119e-04 2.690286224210229659e-04
1.100000000000000000e+02 4.776395056858535361e-03 7.342175880739511967e-04 2.200817561018237115e-04
1.110000000000000000e+02 3.127497336096014650e-03 7.475990771262113919e-04 2.304923312723144047e-04
1.120000000000000000e+02 5.062196865554683192e-03 1.062278905190712150e-03 2.267121570826233646e-04
1.130000000000000000e+02 3.766914044529938443e-03 8.783491312964888205e-04 2.087996682516470969e-04
1.140000000000000000e+02 1.020893085101419288e-02 1.733222283607672044e-03 2.610531761298166462e-04
1.150000000000000000e+02 6.033028452849585263e-03 1.207503774934563746e-03 2.704178375646102339e-04
1.160000000000000000e+02 1.844070371517465140e-02 2.897196811092786570e-03 3.231303668875996514e-04
1.170000000000000000e+02 8.855171440061459717e-03 1.078856878044191390e-03 3.045415787985830333e-04
1.180000000000000000e+02 8.652681161549465386e-03 1.048046572149292531e-03 2.712197088669811252e-04
1.190000000000000000e+02 4.679727652841363279e-03 8.839148381524834742e-04 3.067427430271117196e-04
1.200000000000000000e+02 1.935610101242695932e-02 2.409117773544689790e-03 2.838903755852670643e-04
1.210000000000000000e+02 1.478097557036344746e-02 2.332416201425977810e-03 3.221143786243827411e-04
1.220000000000000000e+02 9.201631073124152613e-03 1.661679345714159230e-03 3.431314607625493627e-04
1.230000000000000000e+02 7.596384789332870369e-02 9.353225881403142913e-03 3.434783950981686799e-04
1.240000000000000000e+02 1.301940117985748990e-02 2.289770555890296034e-03 3.365128616656153440e-04
1.250000000000000000e+02 1.784288193568710559e-02 3.394566784220293641e-03 4.873453503469462006e-04
1.260000000000000000e+02 5.996298198857582910e-03 1.584530861909724374e-03 3.732231858676458738e-04
1.270000000000000000e+02 9.408442442082175922e-03 1.979245380921797279e-03 3.669213493336659230e-04
1.280000000000000000e+02 1.501827200582204688e-02 2.460986622108900929e-03 3.904313998445663137e-04
1.290000000000000000e+02 1.540552880153183042e-02 3.372949016980888570e-03 3.789784001909996718e-04
1.300000000000000000e+02 6.144065502261326916e-03 1.434759167600269244e-03 3.168135265673487425e-04
1.310000000000000000e+02 1.722321234458734293e-02 2.883133316828199490e-03 3.559976898277429831e-04
1.320000000000000000e+02 6.877630210119830417e-03 1.701301410178507594e-03 3.294194163369738599e-04
1.330000000000000000e+02 1.764190098470892754e-02 2.561983244478210128e-03 2.762339085586800282e-04
1.340000000000000000e+02 1.618022761069053475e-02 2.743840710190702248e-03 3.017839608770428298e-04
1.350000000000000000e+02 5.853624383280100346e-03 1.630840961598167783e-03 3.010964549605840094e-04
1.360000000000000000e+02 3.132566440203958177e-03 7.921898783731066724e-04 2.916302562745149264e-04
1.370000000000000000e+02 1.067084714400866850e-02 3.645806026852820448e-03 3.159262096257905864e-04
1.380000000000000000e+02 6.431625894278533880e-03 2.100159067752932918e-03 3.177106134162461485e-04
1.390000000000000000e+02 6.524722930813624255e-03 2.013413004638735064e-03 3.390454227930915021e-04
1.400000000000000000e+02 6.481926795864893787e-03 2.144946539697568325e-03 2.972491023954281007e-04
1.410000000000000000e+02 6.344699169978622842e-03 2.330436194238583950e-03 2.975383614377213556e-04
1.420000000000000000e+02 5.676768042824484849e-03 1.731414440249608600e-03 2.702506613140263632e-04
1.430000000000000000e+02 3.229755754313193023e-03 7.110840279208727101e-04 2.734184921937212083e-04
1.440000000000000000e+02 5.652625698688601430e-03 1.518571918660944218e-03 2.559564043010890272e-04
1.450000000000000000e+02 3.437792959292072705e-03 7.722146254925688893e-04 2.854721564235109107e-04
1.460000000000000000e+02 3.320567371431461072e-03 7.597359497685077538e-04 2.690733669546353421e-04
1.470000000000000000e+02 4.520621674119933327e-03 9.010564689793862641e-04 2.544480003929663675e-04
1.480000000000000000e+02 3.984280854217277408e-03 9.812627695808726590e-04 2.841394466473708201e-04
1.490000000000000000e+02 3.779626828579863047e-03 8.383244276046752930e-04 2.872206619619994614e-04


==> Data/nasnetmobile_gamma0.7_lower_w2.txt <==
1.000000000000000000e+00 9.329811748452268017e-01 8.196954300252623504e-01 6.241671578664867992e-01
2.000000000000000000e+00 9.241675021061942497e-01 7.652431403180649516e-01 6.466949555861760679e-01
3.000000000000000000e+00 8.907093743409519870e-01 6.951419216689460612e-01 5.638789216764056311e-01
4.000000000000000000e+00 8.797020893561326993e-01 6.505452982454186239e-01 5.158222559679134234e-01
5.000000000000000000e+00 2.548323489599715330e-01 1.009476003915782960e-01 7.762099154431810477e-02
6.000000000000000000e+00 3.756768783627985053e-01 2.400106887984364001e-01 7.022812873374689735e-02
7.000000000000000000e+00 4.034899772714410360e-01 2.535977895646003288e-01 1.013185779863529090e-01
8.000000000000000000e+00 4.259596067978331235e-01 2.984862209807137012e-01 1.620754522576815237e-01
9.000000000000000000e+00 4.415718085434026663e-01 2.801203305356014250e-01 1.368074378396797464e-01
1.000000000000000000e+01 9.165488795485828011e-02 1.209658582234800217e-01 2.945374387238598041e-02
1.100000000000000000e+01 1.124390594334152421e-01 1.203563400279161338e-01 4.963577441468067231e-02
1.200000000000000000e+01 1.034339025157658826e-01 1.248104223568753529e-01 3.995066011227899755e-02
1.300000000000000000e+01 1.134060881985557850e-01 9.283107602444588824e-02 3.856285952348931928e-02
1.400000000000000000e+01 5.415555041351697435e-02 1.813513590737614312e-01 4.026505379921089395e-02
1.500000000000000000e+01 3.395650146157489502e-01 1.949109119250656275e-01 9.113916289805594484e-02
1.600000000000000000e+01 3.467161736286640816e-01 2.061816898285384891e-01 8.550852333107197834e-02
1.700000000000000000e+01 3.274647465713076411e-01 1.967279349826824286e-01 1.147926897503750709e-01
1.800000000000000000e+01 3.579254364299876423e-01 2.559911905970738699e-01 1.319362973533507455e-01
1.900000000000000000e+01 3.554485384449775909e-01 2.325383260432469512e-01 9.968095554857514529e-02
2.000000000000000000e+01 1.113949350464931709e-01 1.206056262973822513e-01 4.617687457902778375e-02
2.100000000000000000e+01 1.144296237744978351e-01 1.119431592490801319e-01 5.138519781907749384e-02
2.200000000000000000e+01 7.280719290749866623e-02 1.646159936577052674e-01 3.882549000110565446e-02
2.300000000000000000e+01 1.167371335710119529e-01 9.543902263687685517e-02 4.195953931806020720e-02
2.400000000000000000e+01 1.149848042375084395e-01 1.132158212284118948e-01 3.911898133700884156e-02
2.500000000000000000e+01 3.189517671634875540e-01 1.886985647012675293e-01 9.770971188127189344e-02
2.600000000000000000e+01 4.047810780229267325e-01 2.814822892988492198e-01 1.291142665591054062e-01
2.700000000000000000e+01 4.070967980193193059e-01 2.710926461633940687e-01 9.430399210257037201e-02
2.800000000000000000e+01 3.511061008204252598e-01 2.075947810900445334e-01 1.077421887108246795e-01
2.900000000000000000e+01 4.139328147879847708e-01 2.892593964469862278e-01 1.018673106542330037e-01
3.000000000000000000e+01 1.366821402070616809e-01 1.177282265440507680e-01 7.457160113370893406e-02
3.100000000000000000e+01 6.837511506425437979e-02 1.521900207259944127e-01 3.384064519670468979e-02
3.200000000000000000e+01 8.753876182041600562e-02 1.287990893356575628e-01 3.620118555300864266e-02
3.300000000000000000e+01 7.780711854859011234e-02 1.864795280727663540e-01 6.097864859763336282e-02
3.400000000000000000e+01 7.043321937281357692e-02 1.572042204590130832e-01 3.363617681575808982e-02
3.500000000000000000e+01 3.402842967583880052e-01 1.930243358909981277e-01 8.272714832383697148e-02
3.600000000000000000e+01 3.904791799371244432e-01 2.640143942200389171e-01 9.332112610259778174e-02
3.700000000000000000e+01 3.820877893360594690e-01 2.329543573894908570e-01 5.756508415290835512e-02
3.800000000000000000e+01 3.955129097064999932e-01 2.266197071212412983e-01 8.365453685456764044e-02
3.900000000000000000e+01 3.959493792289144332e-01 2.541044411375271150e-01 8.455779576540817244e-02
4.000000000000000000e+01 6.522558137909263698e-02 1.795811730569908671e-01 3.814323951551063657e-02
4.100000000000000000e+01 6.311791394481995610e-02 1.608452128322460650e-01 3.320989961196041396e-02
4.200000000000000000e+01 8.411177306008864318e-02 1.579808283637603172e-01 5.513254890067788294e-02
4.300000000000000000e+01 5.926054811894463509e-02 1.718116761231100742e-01 2.350407185905804830e-02
4.400000000000000000e+01 6.050463836025302133e-02 1.784542851942562680e-01 3.882297480715628940e-02
4.500000000000000000e+01 2.897771999473984228e-01 1.228672562858781070e-01 4.861945782325383103e-02
4.600000000000000000e+01 2.414749026280726407e-01 1.053103115394703609e-01 7.029629365010325870e-02
4.700000000000000000e+01 2.386280483428912802e-01 7.761682671628494790e-02 5.048611054282218374e-02
4.800000000000000000e+01 2.695406245827173253e-01 1.481221354278259017e-01 9.913339509180621456e-02
4.900000000000000000e+01 2.718496490155168366e-01 1.140156838461278133e-01 5.284699616057481758e-02
5.000000000000000000e+01 6.532819932184799616e-02 1.642764527513481121e-01 2.808267500421422411e-02
5.100000000000000000e+01 8.289636675083805750e-02 1.587896535691578626e-01 5.572098715281723069e-02
5.200000000000000000e+01 4.785001656257135971e-02 1.894683989420741510e-01 4.083280118295641581e-02
5.300000000000000000e+01 6.642033428216395641e-02 1.977932512136586218e-01 5.833828970224103072e-02
5.400000000000000000e+01 1.121434299004207685e-01 1.288455648792084518e-01 6.551433714963555976e-02
5.500000000000000000e+01 3.125228226327950165e-01 1.929648808640063440e-01 6.910776759194194041e-02
5.600000000000000000e+01 3.336251983233656238e-01 1.861069873611392311e-01 7.519691299550738950e-02
5.700000000000000000e+01 3.887608403618336705e-01 1.992031027318498793e-01 1.135270574287795819e-01
5.800000000000000000e+01 3.841940520600938269e-01 2.216930549509770199e-01 1.182453054303837375e-01
5.900000000000000000e+01 3.646405170032871457e-01 1.994006957557481474e-01 7.026600597091472999e-02
6.000000000000000000e+01 1.216085506252087833e-01 1.357577916495722181e-01 6.729321692288479928e-02
6.100000000000000000e+01 1.099240515840688021e-01 1.288349739149090012e-01 5.383493135678005248e-02
6.200000000000000000e+01 7.636672180630051099e-02 1.595046328073676245e-01 4.523877379353877237e-02
6.300000000000000000e+01 1.058837539799103306e-01 1.348821461479927097e-01 5.287498566584447612e-02
6.400000000000000000e+01 1.374735465582339888e-01 9.975321455264433979e-02 6.088082134758526082e-02
6.500000000000000000e+01 3.318119474529412916e-01 1.804521792984649653e-01 9.689849778087493426e-02
6.600000000000000000e+01 2.650141293710370771e-01 1.137395874242485977e-01 4.939785638738292128e-02
6.700000000000000000e+01 3.424674174680218397e-01 1.718140224880012334e-01 5.981084527839598125e-02
6.800000000000000000e+01 3.629982006681269913e-01 1.896539409718702718e-01 1.050425969955000177e-01
6.900000000000000000e+01 3.477687750605369943e-01 2.049045397460936557e-01 7.319367985804431376e-02
7.000000000000000000e+01 1.901634332251341541e-01 6.293500058371134798e-02 7.045456085655879552e-02
7.100000000000000000e+01 2.172390273017494600e-01 4.865287461294775379e-02 7.455087218940628646e-02
7.200000000000000000e+01 2.460764936820886983e-01 1.203110676951405916e-01 9.206191177652124635e-02
7.300000000000000000e+01 2.682412062318669799e-01 1.191940521543012471e-01 8.188936880383526629e-02
7.400000000000000000e+01 2.338462469448402414e-01 1.184687921087859974e-01 1.052638408997558922e-01
7.500000000000000000e+01 5.284094439054776854e-02 1.846499743559208984e-01 3.728963595332504544e-02
7.600000000000000000e+01 1.237370670829391478e-01 1.412702508569942672e-01 6.978703774097966273e-02
7.700000000000000000e+01 5.552132883095611815e-02 1.733835253741989324e-01 2.701650412615447944e-02
7.800000000000000000e+01 9.722660750245402939e-02 1.263576062442033077e-01 3.530729268254571840e-02
7.900000000000000000e+01 9.467021841976766550e-02 1.685240350030527690e-01 7.083994179417055226e-02
8.000000000000000000e+01 2.773605511101071563e-01 1.318846087767635289e-01 6.325663738677923809e-02
8.100000000000000000e+01 3.299276982937245362e-01 1.866482881558078621e-01 1.282129888228490389e-01
8.200000000000000000e+01 2.822195310706240856e-01 1.500976789056871763e-01 8.658852083112165976e-02
8.300000000000000000e+01 2.728046200014650480e-01 1.252255328029351633e-01 8.362925385026646896e-02
8.400000000000000000e+01 3.131820233202062265e-01 1.689378276779784915e-01 5.944025773757313780e-02
8.500000000000000000e+01 8.312722015958104449e-02 1.429787493409448440e-01 4.856539311766779748e-02
8.600000000000000000e+01 1.045478429482309957e-01 1.373281682896169975e-01 5.327477338531346612e-02
8.700000000000000000e+01 1.658887705866890772e-01 1.683173809484685146e-01 1.234277766787519881e-01
8.800000000000000000e+01 1.276455351220454615e-01 9.109021980624820714e-02 3.829610184177265064e-02
8.900000000000000000e+01 8.251496032513605527e-02 1.476356322740860760e-01 2.904262118216258473e-02
9.000000000000000000e+01 2.552781009916662569e-01 1.119880200809356269e-01 8.616293509116101923e-02
9.100000000000000000e+01 2.936757713023527283e-01 1.389641058684518982e-01 8.558239969101145983e-02
9.200000000000000000e+01 2.303371411878345487e-01 9.857718703426170126e-02 9.133622542394491395e-02
9.300000000000000000e+01 2.696630579056965571e-01 1.049275673336468179e-01 6.867823388558298714e-02
9.400000000000000000e+01 2.825075012688371690e-01 1.651189518433966996e-01 8.234392666120927962e-02
9.500000000000000000e+01 1.249195551903882762e-01 1.556050034245730906e-01 8.343384896288451313e-02
9.600000000000000000e+01 8.050420844159268674e-02 1.689404486113036397e-01 5.104851132852624568e-02
9.700000000000000000e+01 9.564569346671050742e-02 1.186981970138375614e-01 2.867534937801614892e-02
9.800000000000000000e+01 7.328630740526836940e-02 1.551313628082424123e-01 3.473137380693058079e-02
9.900000000000000000e+01 8.876870604467251846e-02 1.775763820187010733e-01 6.589525940256060754e-02
1.000000000000000000e+02 3.247558337347940527e-01 1.775070312785798077e-01 7.759129723115834598e-02
1.010000000000000000e+02 2.882817640663498104e-01 1.205578859709860035e-01 8.368075546597320002e-02
1.020000000000000000e+02 2.918366619180766119e-01 1.235802956690603693e-01 7.899457664710135552e-02
1.030000000000000000e+02 3.369881253945945510e-01 1.937152705832156097e-01 7.334282562312173515e-02
1.040000000000000000e+02 3.189944289439553549e-01 1.347447448280466586e-01 8.483324552811098707e-02
1.050000000000000000e+02 2.691868723509113215e-01 1.071082922788948316e-01 5.124255691069634633e-02
1.060000000000000000e+02 2.758300972379928440e-01 1.303185734572432086e-01 7.513478375381969776e-02
1.070000000000000000e+02 2.631966227641212575e-01 9.824283681702310200e-02 4.215650597710920294e-02
1.080000000000000000e+02 2.808336062683172152e-01 1.295169914952589707e-01 4.202545714670068849e-02
1.090000000000000000e+02 2.631158926377875074e-01 1.432299244566826724e-01 6.035439021029462281e-02
1.100000000000000000e+02 1.316440532148994980e-01 1.030631221230011857e-01 5.621833569866367675e-02
1.110000000000000000e+02 1.701828308308690474e-01 1.250841181106366884e-01 8.507184128638214937e-02
1.120000000000000000e+02 2.909326836637811109e-01 1.848440077194659359e-01 1.775142210898799922e-01
1.130000000000000000e+02 1.993242793954976555e-01 9.116134057508047672e-02 8.008184748765691252e-02
1.140000000000000000e+02 1.792761586239511318e-01 9.582273082545757215e-02 8.939722640065901615e-02
1.150000000000000000e+02 1.063438796778349849e-01 1.143360610906583030e-01 3.240852891635837701e-02
1.160000000000000000e+02 1.290725488907775720e-01 9.046622098484508046e-02 3.660243552852305432e-02
1.170000000000000000e+02 1.855479567982364630e-01 8.496763657709818784e-02 7.858995944285183943e-02
1.180000000000000000e+02 1.224121339137854009e-01 1.316194454287677729e-01 7.101220309790505503e-02
1.190000000000000000e+02 1.378706251399581251e-01 1.230596724947842086e-01 7.060559855193630774e-02
1.200000000000000000e+02 1.895577970637086218e-01 7.884093759263631485e-02 7.524943942775635941e-02
1.210000000000000000e+02 1.823162261436376552e-01 8.460480169395684369e-02 6.984334726611490796e-02
1.220000000000000000e+02 1.584385033899239625e-01 7.816816878530766233e-02 5.797623900698790217e-02
1.230000000000000000e+02 1.616049282548092103e-01 1.012914422080841148e-01 8.064853158114089482e-02
1.240000000000000000e+02 1.649028603186094288e-01 7.981517174420156568e-02 6.080291310898171264e-02
1.250000000000000000e+02 4.192326148578212619e-02 1.964543900869155646e-01 3.952439332294686164e-02
1.260000000000000000e+02 6.394387566791984168e-02 1.855571345581816800e-01 3.845739853426997923e-02
1.270000000000000000e+02 7.310374273312125748e-02 1.961779398202954661e-01 6.081943995989825408e-02
1.280000000000000000e+02 6.737232774161418247e-02 1.631721384650786089e-01 4.307743874433690723e-02
1.290000000000000000e+02 7.038333042090365310e-02 1.684147887586192605e-01 3.781933402311338926e-02
1.300000000000000000e+02 2.865357536088827817e-01 1.515471821169884770e-01 7.307997940336005693e-02
1.310000000000000000e+02 2.747703558900497223e-01 1.166090000227964774e-01 7.046163825582149598e-02
1.320000000000000000e+02 3.303834813922992275e-01 1.910494548271789716e-01 5.958339214973923381e-02
1.330000000000000000e+02 3.099860208072136025e-01 1.676164353075917657e-01 7.069919561230725291e-02
1.340000000000000000e+02 2.597576807503105267e-01 9.784203604971902779e-02 8.456040362286917911e-02
1.350000000000000000e+02 1.950012485085630687e-01 9.672611565591565652e-02 8.198789820308913234e-02
1.360000000000000000e+02 1.608736557748166596e-01 1.168482175187877670e-01 8.600831139864666131e-02
1.370000000000000000e+02 1.334169850795627610e-01 9.469121427929423629e-02 5.331609366740820005e-02
1.380000000000000000e+02 1.715816822587498680e-01 4.172639705621906253e-02 3.695841531233934329e-02
1.390000000000000000e+02 1.445485802085542393e-01 1.086410877274166659e-01 7.081731922472223051e-02
1.400000000000000000e+02 2.560720996558349394e-01 9.297752429010910924e-02 5.762909949849887026e-02
1.410000000000000000e+02 2.369273617950234945e-01 1.067984337187454641e-01 8.735330197603502489e-02
1.420000000000000000e+02 2.848507149858137133e-01 1.260114430478252168e-01 7.127241366577542758e-02
1.430000000000000000e+02 2.375206118693562463e-01 1.011091418097914696e-01 9.037832034586582020e-02
1.440000000000000000e+02 2.883844704102477285e-01 1.454632569789522101e-01 6.193527083524742738e-02
1.450000000000000000e+02 1.805092431748667459e-01 5.511882034989602774e-02 5.203414635599615951e-02
1.460000000000000000e+02 1.598725554702338514e-01 8.271121628433530937e-02 6.826481149728787223e-02
1.470000000000000000e+02 1.314377024483096013e-01 9.539597338681916894e-02 5.693142480073687395e-02
1.480000000000000000e+02 1.274013431484747050e-01 1.070616261950500386e-01 5.790105164969283624e-02
1.490000000000000000e+02 1.257870946371468512e-01 7.936916709661118174e-02 3.361183936659150467e-02


==> Data/nasnetmobile_gamma0.7_middle_w2.txt <==
1.000000000000000000e+00 9.569239839918151080e-01 7.033356243431430066e-01 6.628710467018102959e-01
2.000000000000000000e+00 9.677998687721650617e-01 7.348701457121168401e-01 6.873742280798896820e-01
3.000000000000000000e+00 1.011438295475364679e+00 7.705404856799187296e-01 7.164032239639549493e-01
4.000000000000000000e+00 9.737367212635464897e-01 6.208692804474211790e-01 5.602776650008756132e-01
5.000000000000000000e+00 1.915605509293944464e-01 5.615275727467064493e-02 7.711176885933321290e-02
6.000000000000000000e+00 1.125630902379587406e-01 1.065287779943629304e-01 4.010803844450090000e-02
7.000000000000000000e+00 1.595730495250282932e-01 1.113111444662459038e-01 7.364818942097491050e-02
8.000000000000000000e+00 1.124814953855109434e-01 1.230121712123674188e-01 5.107486074378392304e-02
9.000000000000000000e+00 1.059000350072964725e-01 1.079638314208762884e-01 4.152650471120531567e-02
1.000000000000000000e+01 1.187603158247707846e-01 9.625887417389714096e-02 3.454454302687564454e-02
1.100000000000000000e+01 1.306855466236565011e-01 1.120460643823708857e-01 4.909606626589550771e-02
1.200000000000000000e+01 1.367756582584840064e-01 1.081670223410036574e-01 5.258350292028320105e-02
1.300000000000000000e+01 1.300926221033100183e-01 9.036639684387451354e-02 4.259097378052949245e-02
1.400000000000000000e+01 1.051908387182597798e-01 1.198724606494782491e-01 4.091493482830185768e-02
1.500000000000000000e+01 1.115149357550987985e-01 9.339048621987387777e-02 2.850003981979042089e-02
1.600000000000000000e+01 1.358543488153470535e-01 1.200539716531854872e-01 6.250949388521044592e-02
1.700000000000000000e+01 1.705430016293736917e-01 7.292830730034610687e-02 6.008803041654527111e-02
1.800000000000000000e+01 1.417759436575002086e-01 7.134106912399214295e-02 3.855640972832036911e-02
1.900000000000000000e+01 1.459961216611708468e-01 8.185187021889049619e-02 4.194755058337820697e-02
2.000000000000000000e+01 1.606383697730187354e-01 4.540114661099418913e-02 3.233039393072314333e-02
2.100000000000000000e+01 1.560267296315470120e-01 6.077669846350440552e-02 3.936532331872925894e-02
2.200000000000000000e+01 1.513078715557151788e-01 6.439359884910426934e-02 4.591293842923985929e-02
2.300000000000000000e+01 1.449258747465704822e-01 6.575548480245732574e-02 3.379176219748980525e-02
2.400000000000000000e+01 1.404260427385179977e-01 1.009518832636521757e-01 5.405165613330114444e-02
2.500000000000000000e+01 1.287712544863698905e-01 1.101964257203116582e-01 5.442587632088366489e-02
2.600000000000000000e+01 1.076558800741864441e-01 1.310305237130745259e-01 5.984388928902360100e-02
2.700000000000000000e+01 1.183613442296355678e-01 9.911384197852295130e-02 3.797892629590470664e-02
2.800000000000000000e+01 1.036329706872879119e-01 1.496860782101983589e-01 5.812487076350401211e-02
2.900000000000000000e+01 1.216018438022244685e-01 1.239274743785459265e-01 5.318279158139362778e-02
3.000000000000000000e+01 1.130685712169490764e-01 9.961010907130998793e-02 2.967780605258512130e-02
3.100000000000000000e+01 1.217553560796550832e-01 9.741646283796336070e-02 4.160826939797508672e-02
3.200000000000000000e+01 1.346472216380141251e-01 7.735111192943744385e-02 2.743474422434427282e-02
3.300000000000000000e+01 1.115528945678268546e-01 1.269558803750651943e-01 5.014679999918919551e-02
3.400000000000000000e+01 9.286668555938498715e-02 1.212780847137417267e-01 3.462118397197696401e-02
3.500000000000000000e+01 8.635262364138349134e-02 1.290481511664108849e-01 3.371368512921292526e-02
3.600000000000000000e+01 9.957315717225130591e-02 1.199732270990177957e-01 3.864704522202978831e-02
3.700000000000000000e+01 9.893945213337160260e-02 1.506017695662971445e-01 4.707303807525279465e-02
3.800000000000000000e+01 1.011884418679064035e-01 1.314541872079346418e-01 3.471826497596102595e-02
3.900000000000000000e+01 1.198447899879343387e-01 1.110220870488194955e-01 3.337767426652054475e-02
4.000000000000000000e+01 1.211790751406815608e-01 1.100607555818811090e-01 3.402611087305373871e-02
4.100000000000000000e+01 1.008467543669326061e-01 1.141117532437304211e-01 4.070725831744388679e-02
4.200000000000000000e+01 1.127483653188838669e-01 1.204195977556418024e-01 4.003694646216211100e-02
4.300000000000000000e+01 8.904628526976630931e-02 1.438006675074378626e-01 4.160016471707726760e-02
4.400000000000000000e+01 1.004725982751099034e-01 1.371338830562084943e-01 4.946932305687654768e-02
4.500000000000000000e+01 7.576742523130454432e-02 1.510944725814999945e-01 3.159792978233004479e-02
4.600000000000000000e+01 9.016724013714431940e-02 1.243761460749360365e-01 3.223711610870613753e-02
4.700000000000000000e+01 6.364564049746140872e-02 1.588988577651763712e-01 3.192611273169458641e-02
4.800000000000000000e+01 6.539177707410119555e-02 1.619938541932678389e-01 4.092947145117246249e-02
4.900000000000000000e+01 7.717650350603964815e-02 1.535117872839976694e-01 3.709227919322278383e-02
5.000000000000000000e+01 1.081206698271903605e-01 1.320404270839664052e-01 4.185721998816459288e-02
5.100000000000000000e+01 7.827392794061327486e-02 1.384432234275184692e-01 3.362376378993150311e-02
5.200000000000000000e+01 7.834281893207468983e-02 1.692411089647008204e-01 4.732904676893304879e-02
5.300000000000000000e+01 7.143100762764112432e-02 1.632758546377177655e-01 2.918830750646674715e-02
5.400000000000000000e+01 6.885255670648374182e-02 1.707819132040674093e-01 4.042008226763076778e-02
5.500000000000000000e+01 4.988774083638659179e-02 1.911258523933519471e-01 4.931099190973453616e-02
5.600000000000000000e+01 8.168441604127327227e-02 1.424417792316440279e-01 3.924750843644872478e-02
5.700000000000000000e+01 6.694432557149092300e-02 1.562796665139434549e-01 2.760561633458710057e-02
5.800000000000000000e+01 6.833869720277435666e-02 1.660460054629116777e-01 3.637858852997721132e-02
5.900000000000000000e+01 8.544205705953279717e-02 1.387834989195114999e-01 2.563425070666684041e-02
6.000000000000000000e+01 9.584625864005061335e-02 1.480936564068998651e-01 5.755830961286678010e-02
6.100000000000000000e+01 7.288354274498065610e-02 1.660737789979269408e-01 3.990925650631352989e-02
6.200000000000000000e+01 6.844132471669754636e-02 1.880956816277134236e-01 5.545858900838618322e-02
6.300000000000000000e+01 5.257043006295090276e-02 1.941030177417525648e-01 3.965296703467280359e-02
6.400000000000000000e+01 5.704125909746279866e-02 1.761783055497783967e-01 3.501920921310058832e-02
6.500000000000000000e+01 8.681988416922578611e-02 1.452224658435092852e-01 3.591277272666867915e-02
6.600000000000000000e+01 1.476018702798770066e-01 1.041783629788680665e-01 7.982270942387405255e-02
6.700000000000000000e+01 9.559918532031087823e-02 1.669560945288884879e-01 5.990056672432064744e-02
6.800000000000000000e+01 8.248237410833528238e-02 1.541580498916590991e-01 4.311820009905647372e-02
6.900000000000000000e+01 1.080854717638013995e-01 1.216901785456625251e-01 4.604318457775790491e-02
7.000000000000000000e+01 1.564698637838975726e-01 9.319819793104790195e-02 5.989887430056526491e-02
7.100000000000000000e+01 1.799980050153716093e-01 7.879969660859786895e-02 7.346929664270147875e-02
7.200000000000000000e+01 1.508091221952047867e-01 7.126700778583137941e-02 5.919533509778489994e-02
7.300000000000000000e+01 1.491269159030980673e-01 7.198438909254931128e-02 4.373628203978576628e-02
7.400000000000000000e+01 1.648559146944837961e-01 5.905811320796702096e-02 5.572324065651262925e-02
7.500000000000000000e+01 5.805344872128572614e-02 1.666709165982404039e-01 2.302879217560173733e-02
7.600000000000000000e+01 6.111084935971981130e-02 1.749975950965768912e-01 4.358467850046305464e-02
7.700000000000000000e+01 7.556437124582759957e-02 1.490445866078320969e-01 3.504415814747608576e-02
7.800000000000000000e+01 7.798166651760569945e-02 1.668336162254791533e-01 6.006125779620336003e-02
7.900000000000000000e+01 7.648474618796249902e-02 1.540290653395094411e-01 2.866004133733625336e-02
8.000000000000000000e+01 1.016787770279160147e-01 1.178162413761030813e-01 3.354297922359184697e-02
8.100000000000000000e+01 1.021904015501136631e-01 1.145841771393522612e-01 3.878829526712029158e-02
8.200000000000000000e+01 8.858518339713965239e-02 1.755036013596755762e-01 5.844486045291365922e-02
8.300000000000000000e+01 1.059949595998442295e-01 1.205092419128459408e-01 6.172268903561535514e-02
8.400000000000000000e+01 8.216443049270857890e-02 1.447310039122485514e-01 3.782421639910402839e-02
8.500000000000000000e+01 1.208997892997162454e-01 1.091786860816982285e-01 4.807712640822542349e-02
8.600000000000000000e+01 7.941315979728751084e-02 1.490652572504524154e-01 3.312636083975432910e-02
8.700000000000000000e+01 1.224242747760965477e-01 1.202439229899687489e-01 4.444917857989882232e-02
8.800000000000000000e+01 9.012497502807682859e-02 1.556000713184203799e-01 6.309085035051478774e-02
8.900000000000000000e+01 9.137926572312606022e-02 1.486822610970393033e-01 4.444025614685221531e-02
9.000000000000000000e+01 9.192816167340339684e-02 1.346591003953035159e-01 2.779322542884179667e-02
9.100000000000000000e+01 1.029531291149342331e-01 1.189364225517522827e-01 4.069334885554373726e-02
9.200000000000000000e+01 1.047360024765181669e-01 1.128789527557309547e-01 2.782591592236502431e-02
9.300000000000000000e+01 9.731804293689606811e-02 1.272157688994373370e-01 3.159957349417817640e-02
9.400000000000000000e+01 1.230467280090247750e-01 1.336150715161764924e-01 5.949792883239066188e-02
9.500000000000000000e+01 1.803773859088101672e-01 8.102017599757263544e-02 7.776715716640454634e-02
9.600000000000000000e+01 1.134331339216315959e-01 1.127577481837236939e-01 5.299208234609755624e-02
9.700000000000000000e+01 8.973509592590978023e-02 1.305170421667344871e-01 2.247221443371105049e-02
9.800000000000000000e+01 1.265145138546766579e-01 1.283026282054738620e-01 6.088154143280161829e-02
9.900000000000000000e+01 1.742786758163920591e-01 8.126097506439919349e-02 6.689355329248052040e-02
1.000000000000000000e+02 1.755782813989268665e-01 5.942455524388789989e-02 5.380546788205467501e-02
1.010000000000000000e+02 1.646660092573438150e-01 1.116089686833528355e-01 9.167990212972218500e-02
1.020000000000000000e+02 1.328939386553984192e-01 8.733836866938281263e-02 4.072242127350120949e-02
1.030000000000000000e+02 1.314098452152269725e-01 1.107091495194841152e-01 5.427084907497652100e-02
1.040000000000000000e+02 1.381128125208712365e-01 7.489538670297253564e-02 4.132913121480241009e-02
1.050000000000000000e+02 5.028578276586385259e-02 1.984010506395093021e-01 3.594538468772442985e-02
1.060000000000000000e+02 3.745425321585134359e-02 1.949515804770851346e-01 2.275751696007714472e-02
1.070000000000000000e+02 7.811780344241091301e-02 1.789607412059177616e-01 5.057144205585220598e-02
1.080000000000000000e+02 3.344245135641966959e-02 2.137294992233895463e-01 3.577600453213301834e-02
1.090000000000000000e+02 4.486787523247851017e-02 2.003744856866883362e-01 3.345297194354805020e-02
1.100000000000000000e+02 4.685717197043030857e-02 1.995241947588745346e-01 3.898265129661621087e-02
1.110000000000000000e+02 3.864908404953507071e-02 1.925945350511239773e-01 2.460132797640882801e-02
1.120000000000000000e+02 6.096599773555841373e-02 1.941163271377474575e-01 4.682676212224837209e-02
1.130000000000000000e+02 4.069407764515511894e-02 2.019586901085409780e-01 2.846369176032404955e-02
1.140000000000000000e+02 5.593218878218476908e-02 1.832042146770937463e-01 3.404117153345114638e-02
1.150000000000000000e+02 1.446093267036693275e-01 9.902264320322469449e-02 6.794847839716595950e-02
1.160000000000000000e+02 1.129366830982388298e-01 1.083326478096940243e-01 3.626689183588793081e-02
1.170000000000000000e+02 1.269235578308592072e-01 1.165476793894975743e-01 4.693777914225383957e-02
1.180000000000000000e+02 1.301592464041187447e-01 9.218483843962323177e-02 3.995687911980599222e-02
1.190000000000000000e+02 1.261974675937298507e-01 8.649997653504123973e-02 3.550939278800355897e-02
1.200000000000000000e+02 4.437495052676827118e-02 1.952701358429468625e-01 2.856555763783802729e-02
1.210000000000000000e+02 6.707004957305531812e-02 1.663379823333472618e-01 3.045495421485206952e-02
1.220000000000000000e+02 5.357739730007817641e-02 1.850338648301349531e-01 3.686235964744076499e-02
1.230000000000000000e+02 4.548805471019502084e-02 2.020604762819067923e-01 3.593227195611801983e-02
1.240000000000000000e+02 1.223708644519041905e-01 1.354447136048133327e-01 7.957123582337234657e-02
1.250000000000000000e+02 1.325704416759980186e-01 8.413366250859927176e-02 5.053297068233066763e-02
1.260000000000000000e+02 1.691611879369322446e-01 1.425378140931227722e-01 1.053267514404628569e-01
1.270000000000000000e+02 1.185816798797125898e-01 1.164027632176312110e-01 3.571376227701704431e-02
1.280000000000000000e+02 1.230215526583755270e-01 1.339839620127558084e-01 5.954053614497713948e-02
1.290000000000000000e+02 1.113010858775118211e-01 1.129829158802456435e-01 3.544102386399935328e-02
1.300000000000000000e+02 1.006911152785468361e-01 1.302376314444815830e-01 4.123643747748362981e-02
1.310000000000000000e+02 6.182264794936968844e-02 1.822555573107114135e-01 4.279823019939540257e-02
1.320000000000000000e+02 8.360545574688221793e-02 1.555893992435465056e-01 3.801619994843611489e-02
1.330000000000000000e+02 5.389414260645022936e-02 1.772811798920692627e-01 3.146090798087931850e-02
1.340000000000000000e+02 7.566388311164683189e-02 1.775557640121217529e-01 5.144131053410965632e-02
1.350000000000000000e+02 1.406131803445658524e-01 8.876507823629956051e-02 4.555345043210480560e-02
1.360000000000000000e+02 1.748138131005317064e-01 1.032203658984990891e-01 9.104016835914149897e-02
1.370000000000000000e+02 1.384726745797852654e-01 8.848342722357578627e-02 3.990855052727417668e-02
1.380000000000000000e+02 1.346355677793669159e-01 1.317767117832793489e-01 7.691826305770700645e-02
1.390000000000000000e+02 1.133733163745639927e-01 1.243996424372368625e-01 4.254151511021479759e-02
1.400000000000000000e+02 9.769263183636574255e-02 1.398383720824069865e-01 5.019150223952814627e-02
1.410000000000000000e+02 1.200200655114655873e-01 1.152243721764289047e-01 6.626920989658470484e-02
1.420000000000000000e+02 8.959016891108709246e-02 1.425197338697659910e-01 4.350148912935811185e-02
1.430000000000000000e+02 1.018310772392588964e-01 1.270744419486803944e-01 3.767003763250329623e-02
1.440000000000000000e+02 9.174563807671795579e-02 1.377038557951661135e-01 3.229938736385854631e-02
1.450000000000000000e+02 1.103922237223409347e-01 1.109270581832601660e-01 2.937121799181905552e-02
1.460000000000000000e+02 1.003149246941473782e-01 1.091006508249578733e-01 2.987866658124130673e-02
1.470000000000000000e+02 8.909047983785098324e-02 1.325782490459033180e-01 3.415111580941714020e-02
1.480000000000000000e+02 1.193748317350484534e-01 1.231135640521597852e-01 4.788498314703934500e-02
1.490000000000000000e+02 9.104124125750961971e-02 1.406052442707926564e-01 3.823983216122197465e-02


==> Data/nasnetmobile_gamma0.7_upper_w2.txt <==
1.000000000000000000e+00 5.744074878216246516e-01 4.495297820429960955e-01 5.198606664107185971e-01
2.000000000000000000e+00 5.268160277104425582e-01 4.560561428242075888e-01 3.020609536720217370e-01
3.000000000000000000e+00 4.802239806464345118e-01 3.741149566095852697e-01 1.195933652157059046e-01
4.000000000000000000e+00 3.917987660493036928e-01 2.610149970443910727e-01 1.641783120786439176e-01
5.000000000000000000e+00 4.899396227759079264e-02 2.264620624247148106e-01 4.498679133152741483e-02
6.000000000000000000e+00 6.241534942258657875e-02 1.836599509801707386e-01 5.133997241718033649e-02
7.000000000000000000e+00 5.671964196002079323e-02 2.055215602233746441e-01 4.606841901043118304e-02
8.000000000000000000e+00 3.848121502898510515e-02 2.079256544772360160e-01 2.579494252507924870e-02
9.000000000000000000e+00 3.021524128435706946e-02 2.232605276550406470e-01 3.024697457461133360e-02
1.000000000000000000e+01 9.727655454414198266e-02 1.434178060546835720e-01 4.436843837246169653e-02
1.100000000000000000e+01 8.705172185395550211e-02 1.527409482683043107e-01 5.739227082319487555e-02
1.200000000000000000e+01 7.734357473022557272e-02 1.557628125175313238e-01 4.194865826269861958e-02
1.300000000000000000e+01 6.964110454350064261e-02 1.713441843497961470e-01 4.203571829877609384e-02
1.400000000000000000e+01 5.636411109539030129e-02 1.858868639412537549e-01 4.193153810587307156e-02
1.500000000000000000e+01 1.321190090452648014e-01 1.106335263096823868e-01 5.435115111384978409e-02
1.600000000000000000e+01 8.389393011785876986e-02 1.419113269751029471e-01 3.664029570620826876e-02
1.700000000000000000e+01 1.046513161306412837e-01 1.154225893541706710e-01 3.276952223027005534e-02
1.800000000000000000e+01 9.145119727917111474e-02 1.393539090947337467e-01 3.893087560937048830e-02
1.900000000000000000e+01 1.039043015913845569e-01 1.270422467352223528e-01 4.936181950242941874e-02
2.000000000000000000e+01 3.999313204502008556e-02 2.407669551150450060e-01 4.154601420073412987e-02
2.100000000000000000e+01 3.411865788164258201e-02 2.111692072947119192e-01 2.998496840415527942e-02
2.200000000000000000e+01 4.790483853715680335e-02 2.296225534287076875e-01 4.358362794350335856e-02
2.300000000000000000e+01 3.328600678415519210e-02 2.224503582282995884e-01 3.233740354211413898e-02
2.400000000000000000e+01 2.289450181941344101e-02 2.375727724422811160e-01 2.525848679860296514e-02
2.500000000000000000e+01 1.049473808276540077e-01 1.156090661327318497e-01 3.791236761820104134e-02
2.600000000000000000e+01 1.181580675908953521e-01 1.153874830835842913e-01 4.398774984709132724e-02
2.700000000000000000e+01 1.140415732062481091e-01 1.203154054531193895e-01 4.433357016650372323e-02
2.800000000000000000e+01 1.003262322563200498e-01 1.379993004383285593e-01 3.940257044907554546e-02
2.900000000000000000e+01 8.872508464423801977e-02 1.394375595102547161e-01 2.875362522979867108e-02
3.000000000000000000e+01 5.858065736773688387e-02 1.986405885059968346e-01 4.594709631392544791e-02
3.100000000000000000e+01 7.314293318567603730e-02 1.720146903949784367e-01 5.317684445184952396e-02
3.200000000000000000e+01 5.053106200873826170e-02 2.134134506811348475e-01 4.516115335885363680e-02
3.300000000000000000e+01 4.673088095638279482e-02 1.984307995835214999e-01 3.653851677342064702e-02
3.400000000000000000e+01 9.137430763020282232e-02 1.555333401646561420e-01 5.781659565642027765e-02
3.500000000000000000e+01 7.661019757294280919e-02 1.827548300576657958e-01 5.609490348972524104e-02
3.600000000000000000e+01 6.800451626793030391e-02 1.803359543246356722e-01 4.919405852207740099e-02
3.700000000000000000e+01 5.317576584211398949e-02 1.886574042509648053e-01 3.034918105466588925e-02
3.800000000000000000e+01 3.787164337994517599e-02 2.042245077962359656e-01 3.235820093300009054e-02
3.900000000000000000e+01 6.655951447482651162e-02 1.912634661921850665e-01 5.322233839257010241e-02
4.000000000000000000e+01 7.939521961734399835e-02 1.785603308712411796e-01 6.048100140637699407e-02
4.100000000000000000e+01 8.433556411792675345e-02 1.496355840883590860e-01 3.376303808392364797e-02
4.200000000000000000e+01 7.878650289954335084e-02 1.569465191721988451e-01 4.237373864591423289e-02
4.300000000000000000e+01 9.729005774232921122e-02 1.395695341676811696e-01 4.624476155781097331e-02
4.400000000000000000e+01 7.128043515080022263e-02 1.624743128282185312e-01 4.994353062349946720e-02
4.500000000000000000e+01 3.561013534511363321e-02 2.277169452794635951e-01 3.327621699001923755e-02
4.600000000000000000e+01 2.379816317137830109e-02 2.336684008330097706e-01 2.370895543797660668e-02
4.700000000000000000e+01 4.383529507245691875e-02 2.330443408720401788e-01 4.253625304698632065e-02
4.800000000000000000e+01 4.918800000714802084e-02 2.439832197926022905e-01 4.808350019817406173e-02
4.900000000000000000e+01 4.464168965342808770e-02 2.274440136218338071e-01 4.144050808827880877e-02
5.000000000000000000e+01 5.968514626493091196e-02 1.763534355440286305e-01 3.963910358081500218e-02
5.100000000000000000e+01 6.404604949163272831e-02 2.265702800300365416e-01 6.228923001330233938e-02
5.200000000000000000e+01 6.529934666646829144e-02 1.672623424886178212e-01 3.335901632071452266e-02
5.300000000000000000e+01 7.558881438789194496e-02 1.645251019907986445e-01 3.679231648924376208e-02
5.400000000000000000e+01 5.565659733944412074e-02 2.022957117220232359e-01 4.467316727348972366e-02
5.500000000000000000e+01 2.769019805352045810e-02 2.332580377148725514e-01 2.766602544066938327e-02
5.600000000000000000e+01 4.469940786594548549e-02 2.403500180670681274e-01 4.358619154225787384e-02
5.700000000000000000e+01 3.943781545718563070e-02 2.318095244467528182e-01 3.753853828944416632e-02
5.800000000000000000e+01 4.026043334144062402e-02 2.560884591358715823e-01 3.869888633099126396e-02
5.900000000000000000e+01 2.813765677858994993e-02 2.486178055860104041e-01 2.500418761297142078e-02
6.000000000000000000e+01 3.660072404159286225e-02 2.388181104864915694e-01 3.571569534246615135e-02
6.100000000000000000e+01 2.814813997150303337e-02 2.458252237750765679e-01 2.709952134595750364e-02
6.200000000000000000e+01 3.297516211151685361e-02 2.507959505814312817e-01 2.975681536326098969e-02
6.300000000000000000e+01 4.992637697760386739e-02 2.075037478147951364e-01 4.245923161097864273e-02
6.400000000000000000e+01 4.307248595006298725e-02 2.122426976850164404e-01 3.777826963374780744e-02
6.500000000000000000e+01 5.759355400452624563e-02 2.524452370168815962e-01 5.544605661668673691e-02
6.600000000000000000e+01 3.335142836125913612e-02 2.301570871252286987e-01 3.213656346194271318e-02
6.700000000000000000e+01 4.328599356770362894e-02 1.990702931889624938e-01 2.565764833219424598e-02
6.800000000000000000e+01 3.665179019118421089e-02 2.280074129399416727e-01 3.411462411001223854e-02
6.900000000000000000e+01 3.987810220380711562e-02 2.268457673855180101e-01 3.636369447034529939e-02
7.000000000000000000e+01 5.177735031008606770e-02 2.209458841393171502e-01 5.123153506813226538e-02
7.100000000000000000e+01 4.321289027817205169e-02 2.167946485568509052e-01 3.842618951268903654e-02
7.200000000000000000e+01 2.708790336771514998e-02 2.190545141446344213e-01 2.549916880283575882e-02
7.300000000000000000e+01 4.550170454031385314e-02 2.039484651228812284e-01 4.075371997670439866e-02
7.400000000000000000e+01 3.369107353907968561e-02 2.346785527187076892e-01 3.312036970548787318e-02
7.500000000000000000e+01 5.032237458658042617e-02 2.271496798799448602e-01 4.393286612664753371e-02
7.600000000000000000e+01 8.012478376334655761e-02 1.796043131539840076e-01 4.700215588945924616e-02
7.700000000000000000e+01 8.120092182250290835e-02 1.689185309079215269e-01 5.067620745309858038e-02
7.800000000000000000e+01 6.769690389676219500e-02 1.614026561768107104e-01 3.465572943077870061e-02
7.900000000000000000e+01 6.828916528737091762e-02 1.774996513964577916e-01 3.395519672697328017e-02
8.000000000000000000e+01 3.908794468647591724e-02 2.081769343458317323e-01 3.215153457693824268e-02
8.100000000000000000e+01 5.280691393705514575e-02 2.088054258243051964e-01 4.866094601199823233e-02
8.200000000000000000e+01 8.301870509498890383e-02 2.189804585408868798e-01 7.800995298390306365e-02
8.300000000000000000e+01 3.302825213427321160e-02 2.202050403313800531e-01 3.124346753356174733e-02
8.400000000000000000e+01 4.361170958417059235e-02 2.299368282353146109e-01 4.242719383409301881e-02
8.500000000000000000e+01 5.334109220916417177e-02 1.970409643389273158e-01 3.704765970086201093e-02
8.600000000000000000e+01 5.042324177881589431e-02 2.223924398079566156e-01 4.749963421525660312e-02
8.700000000000000000e+01 3.614970261808456153e-02 2.266012397916971899e-01 3.550183720820998534e-02
8.800000000000000000e+01 4.899938103536297801e-02 1.901185880318332355e-01 3.976761579661181045e-02
8.900000000000000000e+01 2.736358272994190294e-02 2.167994480934413437e-01 2.601703178494390103e-02
9.000000000000000000e+01 4.593445380309031656e-02 2.273538525546046352e-01 3.994490174189290616e-02
9.100000000000000000e+01 3.843676621224651618e-02 2.547012193114474021e-01 3.560113654556769369e-02
9.200000000000000000e+01 2.765335679870918953e-02 2.468671819219482588e-01 2.752367682123646811e-02
9.300000000000000000e+01 4.367331969855982321e-02 2.194268389996684721e-01 4.242465099548325264e-02
9.400000000000000000e+01 4.170649251317716522e-02 2.130953793524562601e-01 3.454648247054090127e-02
9.500000000000000000e+01 4.401585140757836856e-02 2.317751137557047814e-01 4.278215397385326524e-02
9.600000000000000000e+01 3.564731689947045479e-02 2.067493319054478917e-01 2.902356153353359905e-02
9.700000000000000000e+01 4.144490145453143259e-02 2.177143931358986040e-01 3.940730003334309839e-02
9.800000000000000000e+01 3.953750429442818431e-02 2.203878141169131610e-01 3.767739468844214651e-02
9.900000000000000000e+01 2.772122168174714560e-02 2.255612479340062260e-01 2.620930423453611546e-02
1.000000000000000000e+02 3.489706743736237238e-02 2.452950775601602795e-01 3.313920472522716848e-02
1.010000000000000000e+02 3.266075934221771004e-02 2.268649962999775005e-01 3.243159718301315275e-02
1.020000000000000000e+02 4.643279461951502207e-02 2.291045224704630068e-01 4.507314182031894184e-02
1.030000000000000000e+02 4.914795816903685249e-02 2.035780575442992790e-01 4.459372061914794461e-02
1.040000000000000000e+02 3.110146189969383024e-02 2.207279854403742803e-01 2.883455627796938786e-02
1.050000000000000000e+02 4.056476880902678411e-02 2.317124522254386809e-01 4.030460261194018790e-02
1.060000000000000000e+02 6.295968309303824617e-02 2.423804237678607865e-01 6.267143854667059366e-02
1.070000000000000000e+02 2.932032949357421536e-02 2.232545145735390923e-01 2.908648530594856035e-02
1.080000000000000000e+02 3.376479788760747280e-02 2.269344130343177168e-01 3.377004993862534055e-02
1.090000000000000000e+02 5.859098758139708041e-02 2.557091724166336566e-01 5.811491094167690885e-02
1.100000000000000000e+02 4.768203760072267650e-02 2.417841885503144161e-01 4.707168798835793116e-02
1.110000000000000000e+02 4.111590289589750480e-02 2.180544299666227204e-01 3.544191911975277942e-02
1.120000000000000000e+02 4.393305927910427788e-02 2.285301699107025186e-01 4.091690137192653676e-02
1.130000000000000000e+02 3.709572187084447109e-02 2.627135413571918821e-01 3.235859102321998748e-02
1.140000000000000000e+02 4.430646833440486654e-02 2.470215781709884373e-01 4.420812811006711446e-02
1.150000000000000000e+02 5.142458832647254369e-02 2.144081655770741224e-01 4.684597249003819713e-02
1.160000000000000000e+02 4.787857791390003059e-02 2.233845001689536702e-01 4.344527339416042605e-02
1.170000000000000000e+02 6.159807394732674801e-02 1.943175838952526380e-01 4.154891632026280757e-02
1.180000000000000000e+02 3.642092427393559678e-02 2.250021062843719499e-01 3.562212265939570383e-02
1.190000000000000000e+02 5.481657899636060288e-02 1.960073120505911037e-01 3.813928482226881800e-02
1.200000000000000000e+02 5.356953774187901696e-02 2.219786698999879626e-01 5.022073490998351514e-02
1.210000000000000000e+02 4.071774647860042229e-02 2.394944841032229099e-01 3.999492673406493393e-02
1.220000000000000000e+02 2.926077274141168985e-02 2.209239313842850660e-01 2.747677482712859720e-02
1.230000000000000000e+02 5.011040785831132743e-02 2.293038496026259254e-01 4.988169798802313815e-02
1.240000000000000000e+02 3.528299668716526616e-02 2.352065008965510129e-01 3.475615457367933064e-02
1.250000000000000000e+02 2.893843773126849803e-02 2.332324814046811412e-01 2.865624632356285340e-02
1.260000000000000000e+02 5.030366280386130290e-02 2.054366544340479328e-01 3.496929202832647215e-02
1.270000000000000000e+02 5.466755910690792447e-02 1.871997297910475422e-01 4.156318674649108619e-02
1.280000000000000000e+02 2.590861044723703419e-02 2.289117182767498315e-01 2.578180059731039267e-02
1.290000000000000000e+02 7.470551966696334367e-02 1.695326640176900712e-01 5.167655198405348566e-02
1.300000000000000000e+02 5.191201180775831259e-02 1.875752056996776440e-01 3.757101643095410448e-02
1.310000000000000000e+02 3.504122918443573070e-02 2.341272121038718845e-01 3.461108104417166820e-02
1.320000000000000000e+02 3.794559145352081886e-02 2.006635597639504498e-01 2.606330068594397281e-02
1.330000000000000000e+02 5.190764868095758267e-02 2.067493685042560980e-01 4.489195251405524167e-02
1.340000000000000000e+02 6.371472250599677367e-02 1.933277991936084572e-01 4.542908677680514151e-02
1.350000000000000000e+02 6.392775571139046320e-02 2.055099547813960814e-01 5.484589238346609247e-02
1.360000000000000000e+02 5.884545899954968240e-02 1.880675992311390265e-01 3.581624783925273919e-02
1.370000000000000000e+02 5.029783041984457748e-02 2.227188114886473336e-01 4.792043257101417930e-02
1.380000000000000000e+02 5.110053070291725730e-02 2.208633980558669663e-01 4.510088864480919779e-02
1.390000000000000000e+02 5.621763809267751877e-02 1.994206156114291251e-01 4.768471818631078024e-02
1.400000000000000000e+02 2.673082862757035841e-02 2.342279698533694110e-01 2.612351048046148219e-02
1.410000000000000000e+02 5.438713921677077595e-02 2.307087196808557394e-01 5.310703827225740636e-02
1.420000000000000000e+02 3.721724944104699839e-02 2.350901664862535267e-01 3.678597386776814859e-02
1.430000000000000000e+02 5.686180525860703300e-02 2.309941555055544105e-01 5.504250957848464548e-02
1.440000000000000000e+02 4.802403924457268602e-02 2.645767308092319969e-01 4.530407736965783028e-02
1.450000000000000000e+02 3.797348175719134078e-02 2.342205963536456159e-01 3.729342746907089029e-02
1.460000000000000000e+02 5.056124741226156877e-02 1.957611701174963026e-01 4.048910844649255408e-02
1.470000000000000000e+02 4.357819581304730322e-02 2.533262913014254214e-01 4.241619193960024375e-02
1.480000000000000000e+02 4.528018324484482660e-02 2.416315880368627433e-01 4.509275921429363454e-02
1.490000000000000000e+02 5.027995902248964810e-02 2.057380880329553463e-01 3.529313502369357813e-02


==> Data/nasnetmobile_gamma0.9_error_l1norm.txt <==
1.000000000000000000e+00 8.399222507949702723e-03 4.513459264739485589e-03 4.389723141988118200e-03
2.000000000000000000e+00 7.829541017201320854e-03 4.414675649532602032e-03 3.881704708761419924e-03
3.000000000000000000e+00 7.639683475179120421e-03 4.130309278314764007e-03 3.668116143912323376e-03
4.000000000000000000e+00 7.291683480759297148e-03 4.337305372411554352e-03 3.705741945377065936e-03
5.000000000000000000e+00 9.053407621777746772e-03 8.035504128322128485e-04 9.294140765818025745e-04
6.000000000000000000e+00 9.053364272945183325e-03 5.122046024838754425e-04 5.707855313277441492e-04
7.000000000000000000e+00 1.717422028218418967e-02 2.125828719336139445e-03 5.334864470584333579e-04
8.000000000000000000e+00 1.242701770845523572e-02 5.973339203960639646e-04 5.270615014819731358e-04
9.000000000000000000e+00 1.497587389197231264e-02 7.100434712141998669e-04 4.605250663993772477e-04
1.000000000000000000e+01 7.002136924050070786e-03 1.344627831593032648e-03 9.642768004709038844e-04
1.100000000000000000e+01 4.586279884842801857e-03 1.230817442097939789e-03 1.016616657088939167e-03
1.200000000000000000e+01 5.480136753113801391e-03 1.365595982094441625e-03 1.063323628475515035e-03
1.300000000000000000e+01 7.542943166307181438e-03 1.551508287752955415e-03 1.144451297019138773e-03
1.400000000000000000e+01 9.028980554627977911e-03 1.440295749459384817e-03 1.452033841577114780e-03
1.500000000000000000e+01 8.101979563058900324e-03 1.414941485263099307e-03 2.225978643769403655e-03
1.600000000000000000e+01 9.566825283460381191e-03 1.305971510154156721e-03 2.302123987970273403e-03
1.700000000000000000e+01 1.208118958906693845e-02 1.719825277643755555e-03 2.152653600887162108e-03
1.800000000000000000e+01 1.990774840362800890e-02 2.839949751688428982e-03 2.472093446852418643e-03
1.900000000000000000e+01 7.154771119109855533e-03 8.830309899385310312e-04 2.353300568814448244e-03
2.000000000000000000e+01 1.509866734181553906e-02 1.962806937123133099e-03 6.232881102680174271e-04
2.100000000000000000e+01 1.327370415049150890e-02 2.293724166460273540e-03 5.447837439450350970e-04
2.200000000000000000e+01 1.109662331825445568e-02 1.640089533545754192e-03 4.671748019447011257e-04
2.300000000000000000e+01 8.214662882907331626e-03 1.536509591685838918e-03 3.943323021749491303e-04
2.400000000000000000e+01 1.553486299908850808e-02 2.154001027099357053e-03 3.659083577227001155e-04
2.500000000000000000e+01 1.041215904488051319e-02 1.191623693655345130e-03 8.588975126093083669e-04
2.600000000000000000e+01 7.429032286336598873e-03 1.203734766353260289e-03 7.437869865375445512e-04
2.700000000000000000e+01 2.286031423521435804e-02 2.890597936535669720e-03 9.463217632829650124e-04
2.800000000000000000e+01 6.501429337115327382e-03 1.012192223190276023e-03 8.569741544644694656e-04
2.900000000000000000e+01 9.719876218433221721e-03 1.434542792887727068e-03 8.114930190987495367e-04
3.000000000000000000e+01 1.258038292246416515e-02 1.315265401335787227e-03 1.548500593043555850e-03
3.100000000000000000e+01 1.406615824738809833e-02 1.188719937624025053e-03 1.540921279549927045e-03
3.200000000000000000e+01 1.877496656307504203e-02 1.862759186216622273e-03 1.582597405457299503e-03
3.300000000000000000e+01 2.321774900452164628e-02 1.632871337173398942e-03 1.633084509983535578e-03
3.400000000000000000e+01 1.537984560343844814e-02 1.369269672504141349e-03 1.703740151460505624e-03
3.500000000000000000e+01 8.279473328393353176e-03 1.173869267968106816e-03 4.217618096301706753e-04
3.600000000000000000e+01 3.568297772368123760e-02 5.782836724903957573e-03 3.700794924060831848e-04
3.700000000000000000e+01 9.254422069581087415e-03 1.223623383143716695e-03 3.818138079209761038e-04
3.800000000000000000e+01 6.257468018650023771e-03 8.835708799440998703e-04 3.433962950364945741e-04
3.900000000000000000e+01 1.073992350869927559e-02 1.754320850057050109e-03 3.461891954595392351e-04
4.000000000000000000e+01 1.899810270829634107e-02 3.732258869596749226e-03 6.518540057269009381e-04
4.100000000000000000e+01 1.086822423067959793e-02 1.298642109248263673e-03 6.050857876943162381e-04
4.200000000000000000e+01 1.043711122402474906e-02 1.352478280540340147e-03 6.891020237578505351e-04
4.300000000000000000e+01 1.842625673152198384e-02 2.062885598702864174e-03 6.699782100919192320e-04
4.400000000000000000e+01 3.300978920676491540e-02 3.770785144537933727e-03 8.860359342958644933e-04
4.500000000000000000e+01 5.525140722921071529e-03 1.920682093328680883e-03 1.960216146526914602e-03
4.600000000000000000e+01 1.905795340695657075e-03 3.279099656530648152e-04 1.609502745068762831e-03
4.700000000000000000e+01 1.943046396428888553e-03 3.172185672216178988e-04 1.523371898766719829e-03
4.800000000000000000e+01 3.108898470224427668e-03 4.360099469334625835e-04 1.614336632500010119e-03
4.900000000000000000e+01 2.593675920785951106e-03 4.426504770093712916e-04 1.643942243139934201e-03
5.000000000000000000e+01 2.003697718470549838e-02 2.720142198988228718e-03 2.833996840416564225e-04
5.100000000000000000e+01 1.990536224743551588e-02 2.644984682729421572e-03 2.809333366139204146e-04
5.200000000000000000e+01 1.927504657713834807e-02 2.938108503325911804e-03 2.594708616411718584e-04
5.300000000000000000e+01 2.073822336748611800e-02 3.553072775691008822e-03 2.463776464304648101e-04
5.400000000000000000e+01 1.954851268736784026e-02 3.017446718925286941e-03 2.302452716617216439e-04
5.500000000000000000e+01 9.449701663876368396e-03 1.554154906391112204e-03 1.044858257304209911e-03
5.600000000000000000e+01 7.363789337725678945e-03 1.464470235769413809e-03 1.028832982065920696e-03
5.700000000000000000e+01 8.786072415753829606e-03 1.517056064172224526e-03 1.009062630414306067e-03
5.800000000000000000e+01 6.323007512683710869e-03 1.188217731546764447e-03 1.024474371891704759e-03
5.900000000000000000e+01 8.131169090586259571e-03 1.602244032315971361e-03 1.021121651673119815e-03
6.000000000000000000e+01 1.166979537522497279e-02 1.775249715678947973e-03 1.757688922987168121e-03
6.100000000000000000e+01 1.208732049327251347e-02 2.040951458875798086e-03 1.779143146903718531e-03
6.200000000000000000e+01 1.221257398936374111e-02 1.704366123380739780e-03 1.648075981245224761e-03
6.300000000000000000e+01 2.280246718855928612e-02 6.193967890148320381e-03 1.980895017461014717e-03
6.400000000000000000e+01 1.300028532989754189e-02 1.907940738457293475e-03 1.790485927224487591e-03
6.500000000000000000e+01 1.439339956961387459e-02 3.285408758920086141e-03 4.196801625664240473e-04
6.600000000000000000e+01 1.222307425885161072e-02 2.485045716782246800e-03 3.013059537929608741e-04
6.700000000000000000e+01 1.006998700543868669e-02 2.155500748925958006e-03 2.515518386173511037e-04
6.800000000000000000e+01 1.242368477435151428e-02 2.503293851190362303e-03 2.857516250334495261e-04
6.900000000000000000e+01 1.299347857798426563e-02 2.477945867648794452e-03 2.747492726184119706e-04
7.000000000000000000e+01 1.336366874127348572e-02 2.567683369660180362e-03 8.244659782441194186e-04
7.100000000000000000e+01 1.233175470809306021e-02 2.192380999730638401e-03 7.572000020134875492e-04
7.200000000000000000e+01 1.307870336800567336e-02 2.131116291708197268e-03 7.410029734461760342e-04
7.300000000000000000e+01 8.454264688097741509e-03 2.263629978353326813e-03 6.807120542552517507e-04
7.400000000000000000e+01 8.142693476243452119e-03 1.861774847527180882e-03 7.372255496085511513e-04
7.500000000000000000e+01 1.506678033466181399e-02 2.682816637449028218e-03 1.711800735515667986e-03
7.600000000000000000e+01 1.448393656202584187e-02 2.604342196598526029e-03 1.608397678238629664e-03
7.700000000000000000e+01 1.385863851909795164e-02 2.378079763128737676e-03 1.662750710468975266e-03
7.800000000000000000e+01 1.347201520746404459e-02 2.443133060597191004e-03 1.747521487149325363e-03
7.900000000000000000e+01 1.313404110837573802e-02 2.900475559155803271e-03 1.691962897613357320e-03
8.000000000000000000e+01 1.275103742426091959e-02 2.098088668397635539e-03 3.874730062222021105e-04
8.100000000000000000e+01 9.634724333266581758e-03 1.791903548989414114e-03 4.105912752387937516e-04
8.200000000000000000e+01 1.188844688667738819e-02 2.211152029431555800e-03 3.346998254786509716e-04
8.300000000000000000e+01 9.964987266162210131e-03 1.916159283031116734e-03 3.892528124092039079e-04
8.400000000000000000e+01 1.007100176220097898e-02 2.012517580316086543e-03 3.189095000918574976e-04
8.500000000000000000e+01 1.286819552587083540e-02 2.619011096717897662e-03 7.233679622986428307e-04
8.600000000000000000e+01 1.094204039613077412e-02 2.286512250742636383e-03 6.852077304824324240e-04
8.700000000000000000e+01 1.472052562335306007e-02 3.186212837203475281e-03 8.005197711555754559e-04
8.800000000000000000e+01 2.429061290646387580e-02 6.095179841538105742e-03 7.539617292808763974e-04
8.900000000000000000e+01 1.469382471289516420e-02 3.646009224505464101e-03 8.015543961327923706e-04
9.000000000000000000e+01 1.021990303165656519e-02 2.155190164392644867e-03 1.640688781895913422e-03
9.100000000000000000e+01 1.038447588928474892e-02 1.708762335383202501e-03 1.488789053987865521e-03
9.200000000000000000e+01 6.818371370804211275e-03 1.464461368962752946e-03 1.531221978263749882e-03
9.300000000000000000e+01 6.916427907864909283e-03 1.519375596164671775e-03 1.444539091147010405e-03
9.400000000000000000e+01 7.235907818660263467e-03 1.473542087334246600e-03 1.560419715797277092e-03
9.500000000000000000e+01 1.843300929739455710e-02 4.099227180165692687e-03 2.280407208056489383e-04
9.600000000000000000e+01 1.722603198910547737e-02 3.778655174349950397e-03 2.429170672558555804e-04
9.700000000000000000e+01 1.487806414769700727e-02 3.803447258373922682e-03 2.369808222965103948e-04
9.800000000000000000e+01 1.744191902728120178e-02 4.853605731459688377e-03 2.078183056894412841e-04
9.900000000000000000e+01 1.763225389906197468e-02 4.335415264791693361e-03 1.971171784006859511e-04
1.000000000000000000e+02 7.390942455323274048e-03 1.929891257246663843e-03 9.872914181596320875e-04
1.010000000000000000e+02 7.492374782719887598e-03 2.042374827645041923e-03 9.197946586556343023e-04
1.020000000000000000e+02 1.031892260244069923e-02 3.061682724755657430e-03 9.209523516253006548e-04
1.030000000000000000e+02 2.675888163984314547e-02 5.158667229423838027e-03 9.797406754874658699e-04
1.040000000000000000e+02 1.265648967963604876e-02 2.625251850805991952e-03 8.841592089860564633e-04
1.050000000000000000e+02 9.709583826301512385e-03 2.265190043725258048e-03 1.453126593397996869e-03
1.060000000000000000e+02 9.794514238341781032e-02 4.533145841488168265e-02 1.675379341955684099e-03
1.070000000000000000e+02 6.276183877109496427e-03 2.140415355193713530e-03 1.582707912140312971e-03
1.080000000000000000e+02 1.508666858200199273e-02 6.178717967892481677e-03 1.550841430002007594e-03
1.090000000000000000e+02 6.797698411074551590e-03 3.144228753964763232e-03 1.689078558246623080e-03
1.100000000000000000e+02 2.045484022660688794e-02 4.579542096981332501e-03 2.594091634448238062e-04
1.110000000000000000e+02 1.453580048458635345e-02 2.440730402292298762e-03 2.409539521561509569e-04
1.120000000000000000e+02 1.273686629681547791e-02 2.230979194325848937e-03 2.573830365477843018e-04
1.130000000000000000e+02 1.499579071013395527e-02 3.141199507989174064e-03 2.858621932915091091e-04
1.140000000000000000e+02 1.503952081538429027e-02 2.896109395775913354e-03 2.565523481237658231e-04
1.150000000000000000e+02 9.708239027291289472e-03 3.080514344302090653e-03 5.614017816286113365e-04
1.160000000000000000e+02 7.847667725618220902e-03 2.803602494484136887e-03 5.940422210483183507e-04
1.170000000000000000e+02 8.815629423157242059e-03 2.703927026307287144e-03 5.716375657677979019e-04
1.180000000000000000e+02 1.559405287435232032e-02 4.577299287496519598e-03 5.727295376380941039e-04
1.190000000000000000e+02 8.357306157261872037e-03 2.937135863895258721e-03 6.227139024366689030e-04
1.200000000000000000e+02 1.480832375770758068e-02 3.810945621206740606e-03 1.526377089424238399e-03
1.210000000000000000e+02 1.233002469559346323e-02 3.391449116478281386e-03 1.452766502527494310e-03
1.220000000000000000e+02 1.139579036019065100e-02 3.037507130094796101e-03 1.492287666016045393e-03
1.230000000000000000e+02 1.521974260156804849e-02 4.291516690214803274e-03 1.528677533152346477e-03
1.240000000000000000e+02 1.414868555778314198e-02 3.875926506420797682e-03 1.560153383197206492e-03
1.250000000000000000e+02 1.051939814543921027e-02 3.702542505973626785e-03 1.952194354750893407e-04
1.260000000000000000e+02 8.572873990397807120e-03 3.028323088795685514e-03 2.055895558401901182e-04
1.270000000000000000e+02 8.443008769642223327e-03 2.390411520792432888e-03 2.234234338621134369e-04
1.280000000000000000e+02 1.271943218451886126e-02 3.857224687071870994e-03 1.916384770850504719e-04
1.290000000000000000e+02 7.906583715076288127e-03 2.340013330632989899e-03 1.683164459778914500e-04
1.300000000000000000e+02 1.274781778824230806e-02 4.045277095038043308e-03 9.497753023772856785e-04
1.310000000000000000e+02 1.444006852867189480e-02 4.417152444193186284e-03 9.416105333438589374e-04
1.320000000000000000e+02 1.194370876659046551e-02 3.678479716797505589e-03 1.037764565675383535e-03
1.330000000000000000e+02 1.291114535213501967e-02 4.009341651743108734e-03 9.463160162786478065e-04
1.340000000000000000e+02 1.269016975213673425e-02 4.056811579002821827e-03 9.291555434875908457e-04
1.350000000000000000e+02 1.288189966816547481e-02 3.860211323115451173e-03 1.453629374175689033e-03
1.360000000000000000e+02 1.186011842459686570e-02 3.094803203235972893e-03 1.394225874551400070e-03
1.370000000000000000e+02 9.162897906027549569e-03 2.780705936684096241e-03 1.430381592311806690e-03
1.380000000000000000e+02 1.252923721124317956e-02 3.521755707165426588e-03 1.468460750317113770e-03
1.390000000000000000e+02 9.224978360262784879e-03 2.834274256524960903e-03 1.493838864581315548e-03
1.400000000000000000e+02 1.245484273295757206e-02 4.044029338300720970e-03 1.969864751025008124e-04
1.410000000000000000e+02 1.291603490340808257e-02 4.350330218795902745e-03 2.239507830832615336e-04
1.420000000000000000e+02 2.463420363497142995e-02 1.076930022436725122e-02 2.318810743405470896e-04
1.430000000000000000e+02 1.144396273557804836e-02 3.883925104929395779e-03 2.211920568108886951e-04
1.440000000000000000e+02 2.112491859877405065e-02 8.141893000642129452e-03 2.197975667383388315e-04
1.450000000000000000e+02 5.536920768170317149e-03 1.369111178335079455e-03 8.163350344361023627e-04
1.460000000000000000e+02 6.239568891604084858e-03 1.656024539766232876e-03 7.537680552353871570e-04
1.470000000000000000e+02 5.942848103105529030e-03 1.313698439558675561e-03 6.982196461070667515e-04
1.480000000000000000e+02 4.949150991833899983e-03 1.239338320148877879e-03 7.887724017308762967e-04
1.490000000000000000e+02 4.567601464011452651e-03 1.019716139667290258e-03 7.187105078999332739e-04


==> Data/nasnetmobile_gamma0.9_grad_l1norm.txt <==
1.000000000000000000e+00 1.660346861713188696e-03 4.726285653666031450e-04 4.929523330089474091e-04
2.000000000000000000e+00 2.139215873292655071e-03 4.868962424845734989e-04 4.067166859781774736e-04
3.000000000000000000e+00 1.855562664260548963e-03 4.555144585853765577e-04 3.826920733307347285e-04
4.000000000000000000e+00 1.706224950877102860e-03 5.002131393133116494e-04 3.876428712498058071e-04
5.000000000000000000e+00 1.994122158397327888e-03 4.115783540177936589e-04 3.309557137410502762e-04
6.000000000000000000e+00 1.934472810138355503e-03 3.224126378859369993e-04 2.058511471616991998e-04
7.000000000000000000e+00 2.641387222226986194e-03 4.631654043828160525e-04 1.920037197344230998e-04
8.000000000000000000e+00 2.282261602149521923e-03 3.287258042284279744e-04 1.781870593052593593e-04
9.000000000000000000e+00 2.538012817871472017e-03 3.359453244642778024e-04 1.606559149982515365e-04
1.000000000000000000e+01 2.587860773417575196e-03 3.787843772202483753e-04 1.915214229221186293e-04
1.100000000000000000e+01 2.318744078155391634e-03 3.904372699989760195e-04 1.886113657110650424e-04
1.200000000000000000e+01 2.452420301673825971e-03 3.899644044312563563e-04 1.906109742881837875e-04
1.300000000000000000e+01 2.601402603890285055e-03 4.081670964552351535e-04 2.071111983832577409e-04
1.400000000000000000e+01 2.860919995741410728e-03 3.942182857142992238e-04 2.477428267809970324e-04
1.500000000000000000e+01 2.737701431778837013e-03 4.293077186612058232e-04 2.247441365042336995e-04
1.600000000000000000e+01 2.910967454437381804e-03 3.861188272799341917e-04 2.325932923755698409e-04
1.700000000000000000e+01 4.696392815960339848e-03 6.413621720203683575e-04 2.171678196628559971e-04
1.800000000000000000e+01 3.043134843022370084e-03 4.015649276331436724e-04 2.484703975275528521e-04
1.900000000000000000e+01 2.486573516829940125e-03 3.613865634133993214e-04 2.383845281009831774e-04
2.000000000000000000e+01 3.176132509531068293e-03 4.534137335197984536e-04 2.321253630740583308e-04
2.100000000000000000e+01 2.877094528891823311e-03 4.640714196134204900e-04 2.113593018744602640e-04
2.200000000000000000e+01 2.700258385051380623e-03 4.205618146037267183e-04 1.825718388741338102e-04
2.300000000000000000e+01 2.528527551446079370e-03 4.030825677982046405e-04 1.741297563573874195e-04
2.400000000000000000e+01 3.316745285160285425e-03 4.699902901472139175e-04 1.694980198029972639e-04
2.500000000000000000e+01 2.951722499752832806e-03 4.337506661237764175e-04 1.933001823333340959e-04
2.600000000000000000e+01 2.731537030748099407e-03 4.730917944395837530e-04 1.649575990422041331e-04
2.700000000000000000e+01 4.414025909644512732e-03 6.443170969151267935e-04 2.100669442786329787e-04
2.800000000000000000e+01 2.779336753955557147e-03 4.367479238628355965e-04 1.890495542652350801e-04
2.900000000000000000e+01 2.981261280942554184e-03 4.843501758969519884e-04 1.899249666978504913e-04
3.000000000000000000e+01 3.153358609223168643e-03 5.172180735375270406e-04 1.823372379479000981e-04
3.100000000000000000e+01 3.381634054105144092e-03 4.838027737357399483e-04 1.867228795674221570e-04
3.200000000000000000e+01 3.715104800610502696e-03 5.600402547308236043e-04 1.912027104826998164e-04
3.300000000000000000e+01 4.160548044630318562e-03 5.541243090117273619e-04 1.946894180019368076e-04
3.400000000000000000e+01 3.300460655827167598e-03 5.026367947089771093e-04 2.006914456356983937e-04
3.500000000000000000e+01 2.911705616091893756e-03 4.367019580908058072e-04 1.780012463406754572e-04
3.600000000000000000e+01 5.368395777773265695e-03 8.921115851599322388e-04 1.829827907328434786e-04
3.700000000000000000e+01 2.954030332486491748e-03 4.457887416043557465e-04 1.706682330320689423e-04
3.800000000000000000e+01 2.639782576521565970e-03 3.994876318726658091e-04 1.556362967024821483e-04
3.900000000000000000e+01 3.196243412238507307e-03 6.215722600290598393e-04 1.632106431423796891e-04
4.000000000000000000e+01 3.721289151956227136e-03 7.480797319372823944e-04 1.723283989041961544e-04
4.100000000000000000e+01 2.962924724768016028e-03 4.729624252674008325e-04 1.607543016596602362e-04
4.200000000000000000e+01 2.947519633395612876e-03 4.708950123018469701e-04 1.722036478604823881e-04
4.300000000000000000e+01 3.638156682006583615e-03 5.935239028339543959e-04 1.673083803706261008e-04
4.400000000000000000e+01 5.340803753245960267e-03 7.999386669190461764e-04 2.069919275186607097e-04
4.500000000000000000e+01 2.928414128043434640e-03 6.954134249490155151e-04 2.208756021231659313e-04
4.600000000000000000e+01 2.437849675328278287e-03 4.481258840600321129e-04 1.848532764379643301e-04
4.700000000000000000e+01 2.430251314620341090e-03 4.139932965444138944e-04 1.731467312689326677e-04
4.800000000000000000e+01 2.665729562113107725e-03 4.593382689578474204e-04 1.837870224119874751e-04
4.900000000000000000e+01 2.631475363881134732e-03 5.030725613113277376e-04 1.853893693156807084e-04
5.000000000000000000e+01 3.174055706370960701e-03 5.100649927765870274e-04 1.652975856601042481e-04
5.100000000000000000e+01 3.150445616934910258e-03 4.977692257274280796e-04 1.628202265615962419e-04
5.200000000000000000e+01 3.071324884398909851e-03 5.329353503944459945e-04 1.568352654781551641e-04
5.300000000000000000e+01 3.177159088702241445e-03 6.119898281806756884e-04 1.622658972076804977e-04
5.400000000000000000e+01 3.010397607629949554e-03 5.381678746751517375e-04 1.495950047142249482e-04
5.500000000000000000e+01 3.031323763949812095e-03 5.523051358451528401e-04 1.786672215159602808e-04
5.600000000000000000e+01 2.901339826505046435e-03 5.340592181387026618e-04 1.722493160197885952e-04
5.700000000000000000e+01 2.990453696447955851e-03 5.557037089481826593e-04 1.724515079466764527e-04
5.800000000000000000e+01 2.784011777767465314e-03 5.135597461018680254e-04 1.738687807863408918e-04
5.900000000000000000e+01 2.853898962667165713e-03 5.783846925112826227e-04 1.697131014395679741e-04
6.000000000000000000e+01 2.909981022196367860e-03 5.621341757537904769e-04 1.886995411773030205e-04
6.100000000000000000e+01 2.906025441224909921e-03 5.532962477896824320e-04 1.887238427955585370e-04
6.200000000000000000e+01 2.942901997526814993e-03 5.376675158492790103e-04 1.778618814859836764e-04
6.300000000000000000e+01 3.801297057758677971e-03 1.029547026827315557e-03 2.125082717125737516e-04
6.400000000000000000e+01 3.050944529289056472e-03 5.879967419569157461e-04 1.937983860325878844e-04
6.500000000000000000e+01 3.212105144153941643e-03 7.381821590021622271e-04 1.890346531040412324e-04
6.600000000000000000e+01 3.163281058476976292e-03 6.572710088461883923e-04 1.730444961671330061e-04
6.700000000000000000e+01 2.986435555229502090e-03 6.177074406757827570e-04 1.491840425930075851e-04
6.800000000000000000e+01 3.109210778859036132e-03 6.524278235829566270e-04 1.644482913096089035e-04
6.900000000000000000e+01 3.244213082573630790e-03 6.389881461119848718e-04 1.627747020773979514e-04
7.000000000000000000e+01 3.396306156126920831e-03 6.792738664248758416e-04 1.718752168262628805e-04
7.100000000000000000e+01 3.640788645783731882e-03 6.851923367208685766e-04 1.603047114594252024e-04
7.200000000000000000e+01 2.938299385969303946e-03 5.982564377390648573e-04 1.631780186303719460e-04
7.300000000000000000e+01 2.747378566048362235e-03 6.625747138803654958e-04 1.535183819364910362e-04
7.400000000000000000e+01 2.796932931773918676e-03 6.235470949125683764e-04 1.636531829998184374e-04
7.500000000000000000e+01 3.135874005388622574e-03 6.981009909929322471e-04 1.778898570819991266e-04
7.600000000000000000e+01 3.084031018343838700e-03 6.923684157615850538e-04 1.646920771802423960e-04
7.700000000000000000e+01 3.014037431764208380e-03 6.509795169199793577e-04 1.694336123046139421e-04
7.800000000000000000e+01 3.116667516960585499e-03 6.860372695055874616e-04 1.780058234191137781e-04
7.900000000000000000e+01 2.941706702728902074e-03 7.368034937165000419e-04 1.730573243017695818e-04
8.000000000000000000e+01 3.088393979821323510e-03 7.302929793507600010e-04 1.613998954946344500e-04
8.100000000000000000e+01 2.922593562070988516e-03 6.746536444041354059e-04 1.692788742133737034e-04
8.200000000000000000e+01 3.201596500459781384e-03 7.322797597932421704e-04 1.458543514417222711e-04
8.300000000000000000e+01 3.031630407680164802e-03 6.914218841505444507e-04 1.546951529079889189e-04
8.400000000000000000e+01 2.899416714660392209e-03 6.968693669177284311e-04 1.448327187992652925e-04
8.500000000000000000e+01 3.137409194441866112e-03 7.215042498486100991e-04 1.573408684454673484e-04
8.600000000000000000e+01 2.900515213485591829e-03 6.694996898824518870e-04 1.563009274892570590e-04
8.700000000000000000e+01 3.190091326217020778e-03 7.654685865749012242e-04 1.735385538132722778e-04
8.800000000000000000e+01 4.174098495609504175e-03 1.077333511399828714e-03 1.638962094448814593e-04
8.900000000000000000e+01 3.232222943266561087e-03 8.268165440598794708e-04 1.693130483640455260e-04
9.000000000000000000e+01 3.117959115130842368e-03 7.659371726769061486e-04 1.711375272471057549e-04
9.100000000000000000e+01 3.091802774382031854e-03 7.109495480198505272e-04 1.554585398064500291e-04
9.200000000000000000e+01 2.738019897918070582e-03 6.788267084389678577e-04 1.621739759261286410e-04
9.300000000000000000e+01 2.775752593663113280e-03 7.041105923573832840e-04 1.493084036614284078e-04
9.400000000000000000e+01 2.830939352019759461e-03 6.961530644046373586e-04 1.625907055766785995e-04
9.500000000000000000e+01 3.388310759520727841e-03 8.387885803033497860e-04 1.484704801694749208e-04
9.600000000000000000e+01 3.400830444225595196e-03 8.330390103592360835e-04 1.587081936601108145e-04
9.700000000000000000e+01 3.134843239114304316e-03 8.489535736643578261e-04 1.530740358776954324e-04
9.800000000000000000e+01 3.253433822600309503e-03 9.407978658833779633e-04 1.454580031314828953e-04
9.900000000000000000e+01 3.315806388854980469e-03 8.899917410424918254e-04 1.428079055032125896e-04
1.000000000000000000e+02 2.943474645456991851e-03 7.558766105943474879e-04 1.655059864041562268e-04
1.010000000000000000e+02 2.960852847611608434e-03 7.758878233018985052e-04 1.543964831461262734e-04
1.020000000000000000e+02 3.138053515725884764e-03 9.241137376501540194e-04 1.603422004000871267e-04
1.030000000000000000e+02 4.536018391286046267e-03 1.111735736042999967e-03 1.617139077055224420e-04
1.040000000000000000e+02 3.316807106506725923e-03 8.370302432824757626e-04 1.510686597712440648e-04
1.050000000000000000e+02 3.188329294693371431e-03 7.840293990679024190e-04 1.497029047202801219e-04
1.060000000000000000e+02 1.193320554150037460e-02 5.229751433222747103e-03 1.703335521306545072e-04
1.070000000000000000e+02 2.892980398225390021e-03 7.886866892664885342e-04 1.622362590854161356e-04
1.080000000000000000e+02 3.521990677541937502e-03 1.246409475310774869e-03 1.624774280165837740e-04
1.090000000000000000e+02 2.840483237889187499e-03 9.005952718829320948e-04 1.755547260778337823e-04
1.100000000000000000e+02 3.449232863985802599e-03 1.039161908725076558e-03 1.515641439059549160e-04
1.110000000000000000e+02 3.106301727373737744e-03 8.367139938449071924e-04 1.534055764517508209e-04
1.120000000000000000e+02 2.855947195005811151e-03 7.978555831042202741e-04 1.464683264904442664e-04
1.130000000000000000e+02 3.022852022785785762e-03 9.115454702337911835e-04 1.529731041143748505e-04
1.140000000000000000e+02 3.165575591000643722e-03 9.324867740150325716e-04 1.493715283463480667e-04
1.150000000000000000e+02 3.057040951468727608e-03 8.850633974902885745e-04 1.442065826789078306e-04
1.160000000000000000e+02 2.860777634234468007e-03 8.729552188195472458e-04 1.434193765000535089e-04
1.170000000000000000e+02 2.953415074624305900e-03 8.616698674919191390e-04 1.501071654239633641e-04
1.180000000000000000e+02 3.506542237336970468e-03 1.071687818558748114e-03 1.428107071678172207e-04
1.190000000000000000e+02 2.910638643690377156e-03 8.660791949792342147e-04 1.496078738988923572e-04
1.200000000000000000e+02 3.236142071810635575e-03 9.592201345223040979e-04 1.601950463020440337e-04
1.210000000000000000e+02 3.017238841569127965e-03 8.992070008900540472e-04 1.514065323125560745e-04
1.220000000000000000e+02 2.884939682385153151e-03 8.893734044279934248e-04 1.561024095401291082e-04
1.230000000000000000e+02 3.304589878429066169e-03 1.026426341908037243e-03 1.596142294157306687e-04
1.240000000000000000e+02 3.137771748314218886e-03 1.010745148028223970e-03 1.627066411262701395e-04
1.250000000000000000e+02 2.974025227806785087e-03 1.058087984392465635e-03 1.446526631015062909e-04
1.260000000000000000e+02 2.843024563198247139e-03 9.890934529383319396e-04 1.514280630537300984e-04
1.270000000000000000e+02 2.921997761923419718e-03 9.138986837765401740e-04 1.537874956761509863e-04
1.280000000000000000e+02 3.250990524764888704e-03 1.073546153454741194e-03 1.493700094952070986e-04
1.290000000000000000e+02 2.821590043296498887e-03 9.012114533708115568e-04 1.349897834551892783e-04
1.300000000000000000e+02 2.962817337887346109e-03 9.851179832269336620e-04 1.532562672270887892e-04
1.310000000000000000e+02 3.134472311035660461e-03 1.016436960578950052e-03 1.507031810841941318e-04
1.320000000000000000e+02 2.899076327804691374e-03 9.352437351360793879e-04 1.620015657966130350e-04
1.330000000000000000e+02 2.948999158607041454e-03 9.607529837237901906e-04 1.486431263366678318e-04
1.340000000000000000e+02 2.986256248694806135e-03 9.957490381130502423e-04 1.440808259094385397e-04
1.350000000000000000e+02 3.052355829349233905e-03 1.056560553795049973e-03 1.580493098776530826e-04
1.360000000000000000e+02 3.096099727409930193e-03 9.709494419334348649e-04 1.520280503044443550e-04
1.370000000000000000e+02 2.774988324188988956e-03 9.438478010745087474e-04 1.590633482644052208e-04
1.380000000000000000e+02 3.108517690138383385e-03 1.036777230333690717e-03 1.611045610477773228e-04
1.390000000000000000e+02 2.884588950921681237e-03 9.811789659429188352e-04 1.659567670552855351e-04
1.400000000000000000e+02 3.073493557528030745e-03 1.023370741812650812e-03 1.505840436321973224e-04
1.410000000000000000e+02 3.091159191998568527e-03 1.064834023310133300e-03 1.563516448023562243e-04
1.420000000000000000e+02 4.189472553158594959e-03 1.690451271277813947e-03 1.603258419627985609e-04
1.430000000000000000e+02 2.841392331872104760e-03 1.010506606299029853e-03 1.431992764972129790e-04
1.440000000000000000e+02 3.834312119759803947e-03 1.428513487508474306e-03 1.451682207012964750e-04
1.450000000000000000e+02 2.862797049451465316e-03 1.039987753245456056e-03 1.662726573050843002e-04
1.460000000000000000e+02 3.030661709052472150e-03 1.078389400293019128e-03 1.546742584422928655e-04
1.470000000000000000e+02 2.971049921571715987e-03 9.915621812678564965e-04 1.444118020455699295e-04
1.480000000000000000e+02 2.877785647210996060e-03 1.037981638238449824e-03 1.551600445072184658e-04
1.490000000000000000e+02 2.692377518031222657e-03 9.670356704183846394e-04 1.472686378916433021e-04


==> Data/nasnetmobile_gamma0.9_lower_w2.txt <==
1.000000000000000000e+00 9.751472474853373207e-01 8.860625977022539290e-01 6.513235715908918255e-01
2.000000000000000000e+00 8.377483262453307988e-01 6.864524819105847220e-01 5.200821329227203194e-01
3.000000000000000000e+00 8.881066650232629645e-01 7.069055415554176269e-01 4.958189805484267132e-01
4.000000000000000000e+00 8.640518227455192823e-01 7.309788968850499113e-01 5.454765588729961756e-01
5.000000000000000000e+00 2.872803143791390346e-01 1.037289984188577985e-01 7.077094389312463263e-02
6.000000000000000000e+00 3.616272279633566122e-01 2.084870433700900527e-01 8.911936862282469896e-02
7.000000000000000000e+00 4.080018614669749799e-01 2.611748368004374599e-01 1.141408391040025089e-01
8.000000000000000000e+00 4.580991599067411602e-01 3.245732884392656947e-01 8.588574283268834986e-02
9.000000000000000000e+00 4.288134276843093007e-01 2.884984312665180295e-01 7.556959499092592847e-02
1.000000000000000000e+01 2.960337939906764193e-01 1.722586716228800552e-01 9.099163247219708983e-02
1.100000000000000000e+01 2.883444918375567267e-01 1.411631618116613307e-01 7.487971408443293286e-02
1.200000000000000000e+01 2.811918240921933987e-01 1.203128013529312368e-01 7.091698213432875986e-02
1.300000000000000000e+01 2.731548478237033062e-01 1.423795028029377074e-01 1.122096180798567017e-01
1.400000000000000000e+01 2.625584280680199334e-01 1.268105822139380945e-01 1.033886214414243415e-01
1.500000000000000000e+01 5.069174742809094691e-02 1.827285656511197509e-01 3.453596476973546520e-02
1.600000000000000000e+01 9.532590403496625509e-02 1.461226280762717156e-01 5.215142077115290237e-02
1.700000000000000000e+01 9.864139104769759081e-02 1.220656875155779197e-01 3.595641603952143273e-02
1.800000000000000000e+01 7.008129469893040198e-02 1.967991230088304844e-01 5.311019054455664440e-02
1.900000000000000000e+01 6.492239168299916707e-02 1.807647102937656736e-01 4.080702139563219949e-02
2.000000000000000000e+01 3.854873839913968148e-01 2.433808985766406363e-01 7.994341579777715368e-02
2.100000000000000000e+01 4.410276223734291845e-01 3.430178085313334568e-01 1.285258526692895087e-01
2.200000000000000000e+01 4.447599499353027674e-01 3.240733538715335205e-01 7.256610817593835139e-02
2.300000000000000000e+01 4.662740890525183257e-01 3.481399034735952469e-01 8.672256107452824825e-02
2.400000000000000000e+01 4.461607241985614536e-01 3.236321134243813069e-01 1.167591005774199636e-01
2.500000000000000000e+01 2.705499515760293461e-01 1.153985835619573547e-01 9.846295366171889385e-02
2.600000000000000000e+01 2.945855669938575727e-01 1.522897361974113739e-01 8.921104121168380030e-02
2.700000000000000000e+01 3.009100302899188062e-01 1.625914436455787315e-01 7.149309140543978758e-02
2.800000000000000000e+01 2.859792206470589959e-01 1.480572444234712071e-01 1.033157883284506334e-01
2.900000000000000000e+01 3.136219846769629505e-01 1.791195994321173601e-01 9.412367103012692082e-02
3.000000000000000000e+01 9.710725482530292718e-02 1.210603649880917926e-01 3.368945525623634474e-02
3.100000000000000000e+01 8.510038667481566177e-02 1.379653777646255020e-01 4.652214318040508861e-02
3.200000000000000000e+01 9.057322701281865507e-02 1.425013582473571017e-01 4.124563793369675352e-02
3.300000000000000000e+01 8.405299139690558530e-02 1.559200623805257757e-01 3.665704044179080717e-02
3.400000000000000000e+01 7.559311304583529734e-02 1.469979074631934390e-01 3.102622959052663346e-02
3.500000000000000000e+01 4.009678207632044189e-01 2.585265905269326092e-01 5.256596962534224038e-02
3.600000000000000000e+01 4.029388146040726593e-01 2.644508408165925917e-01 7.352231416232653249e-02
3.700000000000000000e+01 4.151093269298429256e-01 2.865701091173539772e-01 1.063115220995386051e-01
3.800000000000000000e+01 4.076815512612534942e-01 2.729527464152560756e-01 8.358772803903294357e-02
3.900000000000000000e+01 4.743745500592157494e-01 3.643103942958427210e-01 1.111705294188099213e-01
4.000000000000000000e+01 3.369406970738421658e-01 2.238028823427139213e-01 1.075977401217248497e-01
4.100000000000000000e+01 3.090264925588308009e-01 1.689058088150252046e-01 9.927454475640783149e-02
4.200000000000000000e+01 3.250657799998328268e-01 1.696242381812188282e-01 8.851879007345944683e-02
4.300000000000000000e+01 3.214164876338871935e-01 1.644352865320870272e-01 8.492343250839207158e-02
4.400000000000000000e+01 3.333602020422976597e-01 1.706521888481495330e-01 7.103543013226239211e-02
4.500000000000000000e+01 6.809578182495426568e-02 1.845703037968486060e-01 5.306529249740483262e-02
4.600000000000000000e+01 6.531240986778379110e-02 1.674575315936201181e-01 3.459302202704860052e-02
4.700000000000000000e+01 8.736077616421847325e-02 1.489332013683895561e-01 3.384911443856918750e-02
4.800000000000000000e+01 5.509646405436748745e-02 1.684989572690850645e-01 2.882685668058414252e-02
4.900000000000000000e+01 7.785037573597979044e-02 1.611403119158949793e-01 3.643799722162859023e-02
5.000000000000000000e+01 4.898797407409969940e-01 3.699310637891511933e-01 7.825583731895476014e-02
5.100000000000000000e+01 4.129263774367435413e-01 2.717373960159149004e-01 8.947511473451362496e-02
5.200000000000000000e+01 3.884813595933787056e-01 2.397368236117509432e-01 9.730922824425633499e-02
5.300000000000000000e+01 4.317637654128582136e-01 3.155047513116521207e-01 1.026230035698948578e-01
5.400000000000000000e+01 4.139832309520621867e-01 2.779114530926481974e-01 1.036057681818379622e-01
5.500000000000000000e+01 2.111277109344722458e-01 7.500690637547390016e-02 1.274255365891705516e-01
5.600000000000000000e+01 2.313901027843669744e-01 8.324439577326135653e-02 1.069312140901551023e-01
5.700000000000000000e+01 2.254892212118136396e-01 9.462362353180438224e-02 1.066630807208585746e-01
5.800000000000000000e+01 2.132420077855246288e-01 9.870449959754476477e-02 1.330650019330082701e-01
5.900000000000000000e+01 2.047359524334027014e-01 8.946310006790950120e-02 1.153137875738773216e-01
6.000000000000000000e+01 8.888233670382188201e-02 1.511433764490764942e-01 4.004840109374756263e-02
6.100000000000000000e+01 7.602913826521388863e-02 1.741623303681585910e-01 4.652364940734658033e-02
6.200000000000000000e+01 4.188762328757507369e-02 2.062469338701476973e-01 3.243238792599968667e-02
6.300000000000000000e+01 5.288176140477074405e-02 2.148088719602331276e-01 4.683497369476250644e-02
6.400000000000000000e+01 6.258423928984842288e-02 1.805767905242579574e-01 3.688118319803044415e-02
6.500000000000000000e+01 3.687443935236275894e-01 2.086952915705932721e-01 8.324550105944283906e-02
6.600000000000000000e+01 3.790784677162279404e-01 2.503040239914763321e-01 9.230358231127046287e-02
6.700000000000000000e+01 4.137091082149250143e-01 2.660120505521219036e-01 7.697037386451800745e-02
6.800000000000000000e+01 4.031110654318471598e-01 2.560131106441000393e-01 7.137281831557105993e-02
6.900000000000000000e+01 3.772441457166200718e-01 2.325902833362654132e-01 1.014408709635763461e-01
7.000000000000000000e+01 2.779062398536953360e-01 1.666658304805182511e-01 1.231647454174725209e-01
7.100000000000000000e+01 2.662048114634282814e-01 1.115271284608753966e-01 9.347726631321146007e-02
7.200000000000000000e+01 2.795574210230585832e-01 1.436563235617753786e-01 8.444268580472984176e-02
7.300000000000000000e+01 2.879542278959781876e-01 1.618415932285482417e-01 7.088535752303129489e-02
7.400000000000000000e+01 2.707217664055501793e-01 1.218126961781501039e-01 8.440177051384054052e-02
7.500000000000000000e+01 1.123394252446820590e-01 1.376598172144053722e-01 6.612921701468360558e-02
7.600000000000000000e+01 7.342325005955731287e-02 1.730148275674313896e-01 4.264508678062280816e-02
7.700000000000000000e+01 1.079778676421055822e-01 1.300570033315328888e-01 5.740204092495193589e-02
7.800000000000000000e+01 8.148007885515708149e-02 1.493739580912184783e-01 3.486568719370737590e-02
7.900000000000000000e+01 8.775707084950344627e-02 1.771492952579805658e-01 6.809331132467184855e-02
8.000000000000000000e+01 3.670897385227409049e-01 2.420393987705392880e-01 9.686723323521610751e-02
8.100000000000000000e+01 3.434244914803502025e-01 2.259928459150689073e-01 9.505598825597448565e-02
8.200000000000000000e+01 4.252573781387508634e-01 3.030769463603111280e-01 1.169567945112259394e-01
8.300000000000000000e+01 3.655369291495577100e-01 2.222193279706707325e-01 1.105717925713069066e-01
8.400000000000000000e+01 4.054630856356438162e-01 2.581143157178134029e-01 9.596890602138809234e-02
8.500000000000000000e+01 2.837883262339914725e-01 1.509145779189541570e-01 7.720142288013707998e-02
8.600000000000000000e+01 2.813938656089541301e-01 1.597913025899728168e-01 8.283928986449209941e-02
8.700000000000000000e+01 2.434003713820664383e-01 1.113659463669535998e-01 1.010027779257426234e-01
8.800000000000000000e+01 2.807951810856673114e-01 1.433815523724830676e-01 7.669091427119228976e-02
8.900000000000000000e+01 2.989174660697832553e-01 1.571964634267152272e-01 7.751746552710198079e-02
9.000000000000000000e+01 5.954123433551814643e-02 1.773930460767494388e-01 3.387183156858582928e-02
9.100000000000000000e+01 6.024279932581244612e-02 1.658498191461899030e-01 3.546268955446069127e-02
9.200000000000000000e+01 7.234985723383605127e-02 1.704024697120486709e-01 3.966880254692806140e-02
9.300000000000000000e+01 8.503005363346942402e-02 1.594728276041173232e-01 4.869821850171963951e-02
9.400000000000000000e+01 6.059252640413222146e-02 1.938136670596610489e-01 4.036745671696407439e-02
9.500000000000000000e+01 4.292811810272538775e-01 2.659248018115000778e-01 1.143838728244324504e-01
9.600000000000000000e+01 4.583240327722259977e-01 3.473837081302781349e-01 1.204058583701178992e-01
9.700000000000000000e+01 4.145260262184629063e-01 2.939519408574312598e-01 6.974252352036720837e-02
9.800000000000000000e+01 4.662472734570168864e-01 3.440367287485685543e-01 5.985786204628246870e-02
9.900000000000000000e+01 4.230631663403178200e-01 2.519452621443027396e-01 9.433000962868053063e-02
1.000000000000000000e+02 2.389334537257138402e-01 8.894317609522305046e-02 9.099257818048485380e-02
1.010000000000000000e+02 2.479516011680347187e-01 9.469710212419792106e-02 8.763811394293906376e-02
1.020000000000000000e+02 2.039984197972682656e-01 8.378848680494596635e-02 1.228407684211630518e-01
1.030000000000000000e+02 1.926125502438197079e-01 6.357169837497847475e-02 1.071968940850384217e-01
1.040000000000000000e+02 2.480942802441720996e-01 9.402811753391730754e-02 7.474668261291722571e-02
1.050000000000000000e+02 4.900671170680899469e-02 1.937347791349084969e-01 2.877849489114446893e-02
1.060000000000000000e+02 2.678528890432237478e-02 2.308992787672609903e-01 3.630242714504855472e-02
1.070000000000000000e+02 5.186505382387121554e-02 1.809176066459511345e-01 2.150978688775185069e-02
1.080000000000000000e+02 6.419365600991799869e-02 1.779079046008507636e-01 3.310969660987333335e-02
1.090000000000000000e+02 3.693574993241969390e-02 1.957429119545054663e-01 2.164323356256174502e-02
1.100000000000000000e+02 3.925470911727306222e-01 2.629330005362320866e-01 6.719579161855886162e-02
1.110000000000000000e+02 4.398253945129572129e-01 3.274131391564484295e-01 6.139265854721354804e-02
1.120000000000000000e+02 3.853400126760319622e-01 2.329140786213535486e-01 9.857304138248522418e-02
1.130000000000000000e+02 4.046684284768120587e-01 2.610834276753388750e-01 9.339223373967375785e-02
1.140000000000000000e+02 3.730973119580324182e-01 2.126128096962399405e-01 8.620811307323830719e-02
1.150000000000000000e+02 3.062402605486763685e-01 1.668801942950700612e-01 7.050856890227982787e-02
1.160000000000000000e+02 2.988676659585777773e-01 1.464307111530591121e-01 6.151484717523846013e-02
1.170000000000000000e+02 2.639996301449116234e-01 1.446094869550223483e-01 1.156499927123255944e-01
1.180000000000000000e+02 3.074270367882180888e-01 1.731284805464994858e-01 6.664203728781621650e-02
1.190000000000000000e+02 2.786665867974537636e-01 1.434063794106283374e-01 8.660086569951515323e-02
1.200000000000000000e+02 6.612535159075995372e-02 1.898661237020841386e-01 5.073838899113226886e-02
1.210000000000000000e+02 3.104049708271084534e-02 2.020465657698392314e-01 2.682289792163053410e-02
1.220000000000000000e+02 5.354726138251448414e-02 1.758438039962228194e-01 2.751946679359876247e-02
1.230000000000000000e+02 5.541210449526352833e-02 1.751999480615293869e-01 3.517532948237110657e-02
1.240000000000000000e+02 3.402568922128076934e-02 1.963067565074445853e-01 2.316723472851450749e-02
1.250000000000000000e+02 4.187362673767818788e-01 2.936534076694436446e-01 7.812450817636755473e-02
1.260000000000000000e+02 4.428319525144485125e-01 3.420392196316305311e-01 5.208235204632850196e-02
1.270000000000000000e+02 4.637535078331882499e-01 3.370459029781296412e-01 8.285688781794248170e-02
1.280000000000000000e+02 5.039260280944110049e-01 4.024136362302864756e-01 1.516191135041188298e-01
1.290000000000000000e+02 4.726219218535303579e-01 3.353027488920556354e-01 1.242329265908291847e-01
1.300000000000000000e+02 1.818832725507175119e-01 8.700661976276249931e-02 9.547398582990040961e-02
1.310000000000000000e+02 1.735896548646066184e-01 5.396580182905370837e-02 7.368092918788403389e-02
1.320000000000000000e+02 1.810551702944893093e-01 7.070232170777975000e-02 8.859696761025939726e-02
1.330000000000000000e+02 2.164858313383920541e-01 9.938302800800498382e-02 9.490852964579073181e-02
1.340000000000000000e+02 1.905861155567149523e-01 8.793630271911509477e-02 8.055217362411272453e-02
1.350000000000000000e+02 6.602383177183820950e-02 1.641527149381758199e-01 3.294228740455062282e-02
1.360000000000000000e+02 7.138934895051221585e-02 1.639534656729158824e-01 3.762839834787966992e-02
1.370000000000000000e+02 5.634776053131092949e-02 2.023071997817656176e-01 4.628260365911839730e-02
1.380000000000000000e+02 8.723225966724176828e-02 1.832394343551923543e-01 6.032449184786641688e-02
1.390000000000000000e+02 6.241006310385487782e-02 1.627271874067796609e-01 2.164032219749571773e-02
1.400000000000000000e+02 3.820535181938867209e-01 2.456067402683844714e-01 1.420604175392206625e-01
1.410000000000000000e+02 4.096692580014204554e-01 2.870515723105528938e-01 1.324870458316581012e-01
1.420000000000000000e+02 3.649034221647072251e-01 2.043514820759391171e-01 9.877410436272600347e-02
1.430000000000000000e+02 3.979572758843971658e-01 2.580050859367737925e-01 8.316604129043990434e-02
1.440000000000000000e+02 4.273402491541724024e-01 3.050793933142864067e-01 1.041954619004892141e-01
1.450000000000000000e+02 2.329430523959821475e-01 1.022602153540960734e-01 8.666801208334092010e-02
1.460000000000000000e+02 2.346256941246085692e-01 9.014579580244709567e-02 7.465922098881673519e-02
1.470000000000000000e+02 2.308909860410581771e-01 8.600590797042333147e-02 7.317093339129754348e-02
1.480000000000000000e+02 2.646556126723272340e-01 1.257078120448645031e-01 1.046546115823347445e-01
1.490000000000000000e+02 2.820833752747946011e-01 1.376603720935684061e-01 8.844394335772583216e-02


==> Data/nasnetmobile_gamma0.9_middle_w2.txt <==
1.000000000000000000e+00 9.639319650498239245e-01 8.166947685821395186e-01 7.427071998789667173e-01
2.000000000000000000e+00 8.280447017546428423e-01 6.937678197300453098e-01 5.197523830686098245e-01
3.000000000000000000e+00 8.598170064805583657e-01 7.003573827021117859e-01 4.984718410095141383e-01
4.000000000000000000e+00 8.789624395551458580e-01 6.941137990896604215e-01 4.879935191781534787e-01
5.000000000000000000e+00 1.855475652558352118e-01 3.093623974720088182e-02 3.023705888124866847e-02
6.000000000000000000e+00 1.155961822469528388e-01 1.100602532906359426e-01 4.889014538287167477e-02
7.000000000000000000e+00 1.851913529523745161e-01 4.652243421800165285e-02 4.637213807439263813e-02
8.000000000000000000e+00 2.107306454233777715e-01 7.920829673954248029e-02 7.684562674659699277e-02
9.000000000000000000e+00 1.672985015872235082e-01 6.005979246239473435e-02 4.324423855529015148e-02
1.000000000000000000e+01 1.065037021333068434e-01 1.235430691217940385e-01 4.912793114159257069e-02
1.100000000000000000e+01 1.366270289286476702e-01 8.179020709209069984e-02 4.132033942714791880e-02
1.200000000000000000e+01 1.061119459117134539e-01 1.207425229357414753e-01 3.906567138923097704e-02
1.300000000000000000e+01 1.087143736357213120e-01 1.213803906998817961e-01 5.519342588079415718e-02
1.400000000000000000e+01 8.962307661941151804e-02 1.272680514249544259e-01 3.331264576545603373e-02
1.500000000000000000e+01 1.387752876355198561e-01 7.207761437302176444e-02 4.133479129638240046e-02
1.600000000000000000e+01 1.022775544631225053e-01 1.231200149869478566e-01 3.745775789549776053e-02
1.700000000000000000e+01 1.127065986755538679e-01 1.085074412846276093e-01 4.955420514182727609e-02
1.800000000000000000e+01 9.407613895051565589e-02 1.292629324013726821e-01 3.415141371703394463e-02
1.900000000000000000e+01 1.557961830427341821e-01 1.131039514230464393e-01 8.535323437059513796e-02
2.000000000000000000e+01 1.165894126910948098e-01 9.962298106296373079e-02 3.169602016768371944e-02
2.100000000000000000e+01 1.086402613791228738e-01 1.367247163439017643e-01 4.765202057008524616e-02
2.200000000000000000e+01 9.002873396161213682e-02 1.391560698870209500e-01 3.422990884475774626e-02
2.300000000000000000e+01 9.787626396803882078e-02 1.263843261073883673e-01 3.905277700744384795e-02
2.400000000000000000e+01 9.377882796892642037e-02 1.353243627978717722e-01 3.980176078540286627e-02
2.500000000000000000e+01 1.407907351095448178e-01 1.116446559309081515e-01 5.424371753477862795e-02
2.600000000000000000e+01 1.366387074828609438e-01 8.072395288370909361e-02 3.530748016935998657e-02
2.700000000000000000e+01 1.236703089912276066e-01 1.113557286805360591e-01 4.448922400272928984e-02
2.800000000000000000e+01 1.766970767210080395e-01 8.971559077732088605e-02 6.780023281338139196e-02
2.900000000000000000e+01 1.765739083407799892e-01 9.876094366453892770e-02 8.355838045335360620e-02
3.000000000000000000e+01 1.102701352875915253e-01 1.075623810814312770e-01 3.253260612177810707e-02
3.100000000000000000e+01 1.651363832529966214e-01 6.762890763392120919e-02 6.922242387590241131e-02
3.200000000000000000e+01 1.437847999630076090e-01 9.444783560145823820e-02 4.633705067428152413e-02
3.300000000000000000e+01 1.213861252050771056e-01 1.049494650381834066e-01 3.348745092059481065e-02
3.400000000000000000e+01 1.345521703226498778e-01 9.050832237832322213e-02 6.232667864492706655e-02
3.500000000000000000e+01 1.269407915745475735e-01 1.031398172696447457e-01 4.915115275780723714e-02
3.600000000000000000e+01 1.063604029321072036e-01 1.113347517575685175e-01 3.560279949481763573e-02
3.700000000000000000e+01 1.302896658749727321e-01 1.067103333011798355e-01 6.002315708709491521e-02
3.800000000000000000e+01 1.102331549533884375e-01 1.096961464551195337e-01 3.729286792910254528e-02
3.900000000000000000e+01 1.230987159786416929e-01 8.425046964248500414e-02 4.635105188264937448e-02
4.000000000000000000e+01 1.192731332207037087e-01 1.346978221255008268e-01 6.517557684666613893e-02
4.100000000000000000e+01 8.380593937658614712e-02 1.369871640725911499e-01 3.489770334541494878e-02
4.200000000000000000e+01 1.597890546957326519e-01 1.273338988045323306e-01 1.008095707792630857e-01
4.300000000000000000e+01 1.449362304907083898e-01 8.790894180874138375e-02 5.447039748444817975e-02
4.400000000000000000e+01 1.020810450999916352e-01 1.454612470402441571e-01 5.154624939635453484e-02
4.500000000000000000e+01 1.222690498035638867e-01 1.095825181230477424e-01 4.413334419674732473e-02
4.600000000000000000e+01 1.404069917204855134e-01 8.217458345616125703e-02 3.249277664913881314e-02
4.700000000000000000e+01 1.554684010201311251e-01 6.474233476238180907e-02 4.519294920102234769e-02
4.800000000000000000e+01 1.214993674910332389e-01 9.013002386779705999e-02 3.133068077747420271e-02
4.900000000000000000e+01 1.740539857324453765e-01 9.148969681431891321e-02 6.173408375853104563e-02
5.000000000000000000e+01 4.103073271340670208e-02 1.960256308500185896e-01 2.615464977152533871e-02
5.100000000000000000e+01 5.682221952206846505e-02 1.816071891604332522e-01 3.351598025657511609e-02
5.200000000000000000e+01 3.807047523205530498e-02 1.992031326371861144e-01 2.661576501727069832e-02
5.300000000000000000e+01 5.806384401283684604e-02 1.846469622985627557e-01 2.942209229419612965e-02
5.400000000000000000e+01 5.402762936334065680e-02 1.911756587103595750e-01 3.930409248225935626e-02
5.500000000000000000e+01 8.287259204806650403e-02 1.451737358759578045e-01 3.227916006404413923e-02
5.600000000000000000e+01 9.591270428512174706e-02 1.390167934343597700e-01 3.789208491593178824e-02
5.700000000000000000e+01 1.110814606721426817e-01 1.290989275170618678e-01 5.320207065049775697e-02
5.800000000000000000e+01 9.924326784722499462e-02 1.354779109018080796e-01 4.599721297488852667e-02
5.900000000000000000e+01 1.188263910806455076e-01 1.584290127999971320e-01 7.420099689460644965e-02
6.000000000000000000e+01 7.725658327743607778e-02 1.469929756415315480e-01 3.023126368459464960e-02
6.100000000000000000e+01 6.719891201565060534e-02 1.818475029924764008e-01 5.105615295961603295e-02
6.200000000000000000e+01 9.233418429493722712e-02 1.689863587784966037e-01 6.545329907898839172e-02
6.300000000000000000e+01 6.865139005724750498e-02 1.550874404056123701e-01 3.045844687476401830e-02
6.400000000000000000e+01 6.469203269939445555e-02 1.765928385651098775e-01 3.845771294710854937e-02
6.500000000000000000e+01 6.930368314295140553e-02 1.613121906215092272e-01 2.654494372234110500e-02
6.600000000000000000e+01 6.147778665976343787e-02 1.682611119239168507e-01 2.347714458891428727e-02
6.700000000000000000e+01 5.715268303965277685e-02 1.666107312953263864e-01 2.700784870567137300e-02
6.800000000000000000e+01 6.916471066182386385e-02 1.708248472938520557e-01 4.384758357245245597e-02
6.900000000000000000e+01 4.865298334970321464e-02 1.945044578987310813e-01 3.653582137843487676e-02
7.000000000000000000e+01 7.472900209767537050e-02 1.665193177696555338e-01 4.485067303359690366e-02
7.100000000000000000e+01 7.161498388276713034e-02 1.806100499267832560e-01 4.550723429006677673e-02
7.200000000000000000e+01 8.064981066579886282e-02 1.562604413989455154e-01 3.479981443167790012e-02
7.300000000000000000e+01 6.806476157893077972e-02 1.760065301641312030e-01 4.118442923852344562e-02
7.400000000000000000e+01 9.570668272415538969e-02 1.341893408098342455e-01 4.329806580940727401e-02
7.500000000000000000e+01 6.201995648853185494e-02 1.837616221385983406e-01 4.125105489079875648e-02
7.600000000000000000e+01 5.659015365385960256e-02 1.703166741770723580e-01 3.816065727801416785e-02
7.700000000000000000e+01 7.941187224774536035e-02 1.551538392280336909e-01 4.693490675550872349e-02
7.800000000000000000e+01 6.698589554860052975e-02 1.777772464303425948e-01 3.565147329420332439e-02
7.900000000000000000e+01 6.295744780187202683e-02 1.642323299889138222e-01 2.769542162563609633e-02
8.000000000000000000e+01 6.463538335210994301e-02 1.597672364029932845e-01 2.505438456622857343e-02
8.100000000000000000e+01 7.999846876780361549e-02 1.515968993937885645e-01 2.951121519325763248e-02
8.200000000000000000e+01 7.058941529358084277e-02 1.624730829209842520e-01 4.643052629742833864e-02
8.300000000000000000e+01 7.198921260934003363e-02 1.502380126169552133e-01 3.508457517743993059e-02
8.400000000000000000e+01 9.682679402378514821e-02 1.265544621824461480e-01 4.893002292643493928e-02
8.500000000000000000e+01 9.925901576402271220e-02 1.415234578298465995e-01 4.109158927215105644e-02
8.600000000000000000e+01 6.997100952945063679e-02 1.727936368991529748e-01 3.605325951047629734e-02
8.700000000000000000e+01 6.049594189952368917e-02 1.825811245375973113e-01 3.895162615352400909e-02
8.800000000000000000e+01 4.487245015504545687e-02 1.915135906879870120e-01 2.535810489653491512e-02
8.900000000000000000e+01 6.540054038003143000e-02 1.588389400839415599e-01 2.453460120727624788e-02
9.000000000000000000e+01 1.024579637810837107e-01 1.468041635772362463e-01 5.164095841563028783e-02
9.100000000000000000e+01 1.120480647323889856e-01 1.246513818189305678e-01 3.829472700199831187e-02
9.200000000000000000e+01 8.884470237826157246e-02 1.371098056438803392e-01 3.585717581062367737e-02
9.300000000000000000e+01 9.954672524718020943e-02 1.346236042494795004e-01 5.160607297753942724e-02
9.400000000000000000e+01 8.702787785741229742e-02 1.471490250184872284e-01 3.526681125863192351e-02
9.500000000000000000e+01 6.029134955928654865e-02 1.748053303350368404e-01 3.956265487978202072e-02
9.600000000000000000e+01 4.525640596245864011e-02 1.850028709027296825e-01 2.838239406352344174e-02
9.700000000000000000e+01 7.473532401356200450e-02 1.831726754894308085e-01 5.359624315517465959e-02
9.800000000000000000e+01 4.653494058612230033e-02 1.856490294758989523e-01 2.544373528138501109e-02
9.900000000000000000e+01 4.154735951847533804e-02 2.111417886655124754e-01 3.174414966689323436e-02
1.000000000000000000e+02 8.932926046500419548e-02 1.306502742706895093e-01 3.619416848791668501e-02
1.010000000000000000e+02 7.643713481744021654e-02 1.542957893716626894e-01 3.307437906772062175e-02
1.020000000000000000e+02 7.510850731550210158e-02 1.536210648333650175e-01 2.699486523631289617e-02
1.030000000000000000e+02 7.253391577296375292e-02 1.756588982159789092e-01 4.331300405331597880e-02
1.040000000000000000e+02 7.802384506396062291e-02 1.453354162958918339e-01 2.381362699416549739e-02
1.050000000000000000e+02 6.324743298282776982e-02 1.800864348569137241e-01 3.911938638127455264e-02
1.060000000000000000e+02 3.545869070151416724e-02 2.087054466888975945e-01 2.640585906235929509e-02
1.070000000000000000e+02 9.135345259537987206e-02 1.573908975076271366e-01 5.352679253613810972e-02
1.080000000000000000e+02 7.782464326871608995e-02 1.508977989350247795e-01 3.362798876632496631e-02
1.090000000000000000e+02 6.004207732607868414e-02 2.002192885388890398e-01 4.896021489425093909e-02
1.100000000000000000e+02 7.981583197669060714e-02 1.769913572189166506e-01 5.384151880814957991e-02
1.110000000000000000e+02 1.030841287474279083e-01 1.405741505375406597e-01 4.834783906247373114e-02
1.120000000000000000e+02 5.305636509408152846e-02 1.780791335064228487e-01 2.776826540400753607e-02
1.130000000000000000e+02 5.882360364346026632e-02 1.756426069393918210e-01 2.901072434293704844e-02
1.140000000000000000e+02 7.704372736252108889e-02 1.673483536547848149e-01 5.408090568050061275e-02
1.150000000000000000e+02 1.004984170867032067e-01 1.353315208569680073e-01 5.235451290082151349e-02
1.160000000000000000e+02 7.808428964769313640e-02 1.507431859211464664e-01 4.014302590129902037e-02
1.170000000000000000e+02 5.609169899869393544e-02 1.665066066934615674e-01 2.447649571889917372e-02
1.180000000000000000e+02 7.006045832094785764e-02 1.718110525296215885e-01 4.523464667946097695e-02
1.190000000000000000e+02 6.950554434119385339e-02 1.680518347661118239e-01 3.664624532043183475e-02
1.200000000000000000e+02 3.637326356604288907e-02 1.973298919221266323e-01 2.605235656364212476e-02
1.210000000000000000e+02 7.632067792542279738e-02 1.628463564147440423e-01 2.415272892172543040e-02
1.220000000000000000e+02 5.777889091045566861e-02 1.808586598523166111e-01 3.161294405800880308e-02
1.230000000000000000e+02 6.954776887629356141e-02 1.644587028348259705e-01 4.094142860395798278e-02
1.240000000000000000e+02 5.762252429328627856e-02 1.817853604867839534e-01 3.578560593557794656e-02
1.250000000000000000e+02 5.771252642429235136e-02 1.911610019410501238e-01 3.974534424716556075e-02
1.260000000000000000e+02 5.983090445569236304e-02 1.640159119257293130e-01 2.738711523564990244e-02
1.270000000000000000e+02 6.919189182080145994e-02 1.709877702911488939e-01 4.250115425570118871e-02
1.280000000000000000e+02 4.481906579595087980e-02 1.854972061645933923e-01 2.884470649656619215e-02
1.290000000000000000e+02 6.599270695235644191e-02 1.631062163843484680e-01 3.692599324807005479e-02
1.300000000000000000e+02 5.698239967993377203e-02 2.021426343268126480e-01 4.162823896492756637e-02
1.310000000000000000e+02 3.882622714889472082e-02 1.991695281130455020e-01 2.244655350868980312e-02
1.320000000000000000e+02 6.153453186117709833e-02 1.767629737399097622e-01 3.405127580079739952e-02
1.330000000000000000e+02 5.577739696667224217e-02 1.987948276334354225e-01 4.250071444225728828e-02
1.340000000000000000e+02 5.343582315935026944e-02 2.000445671313948459e-01 4.098377782449543622e-02
1.350000000000000000e+02 5.814830514413173862e-02 1.741187556712748274e-01 3.468003973991339722e-02
1.360000000000000000e+02 5.571812336729313475e-02 1.925292445649851580e-01 3.791172840355334916e-02
1.370000000000000000e+02 4.299540164286601990e-02 1.917146808190907104e-01 3.036706793693313630e-02
1.380000000000000000e+02 8.047892207397043529e-02 1.507144759938557066e-01 3.878596380369592200e-02
1.390000000000000000e+02 5.986839625289575029e-02 1.783911981650812550e-01 3.105582259848864435e-02
1.400000000000000000e+02 4.059627042267832664e-02 2.046149009250878836e-01 3.198281870404885013e-02
1.410000000000000000e+02 5.795837090418944071e-02 1.914352020564094037e-01 3.203449811036001432e-02
1.420000000000000000e+02 2.715459295424610051e-02 2.181337239359598668e-01 2.426343169348597895e-02
1.430000000000000000e+02 5.022701244154222783e-02 2.043088005329851409e-01 4.315024950736931486e-02
1.440000000000000000e+02 4.495700675752376668e-02 1.902621460606687409e-01 3.139264008590462313e-02
1.450000000000000000e+02 7.150237155296626512e-02 1.585667327122264603e-01 3.802353036922126450e-02
1.460000000000000000e+02 6.756803223213470044e-02 1.782929606160643388e-01 4.245701349379294581e-02
1.470000000000000000e+02 9.602770001330410143e-02 1.650569423300580763e-01 5.759409076401091759e-02
1.480000000000000000e+02 9.797397876146336781e-02 1.243530422091892879e-01 3.797933138282700433e-02
1.490000000000000000e+02 7.633806282845341518e-02 1.499271031213290362e-01 2.569846189460122873e-02


==> Data/nasnetmobile_gamma0.9_upper_w2.txt <==
1.000000000000000000e+00 5.440031782387397818e-01 4.311735815760603385e-01 1.548228459001744217e-01
2.000000000000000000e+00 3.683143667705474078e-01 2.472579688505563977e-01 2.156439190415145313e-01
3.000000000000000000e+00 4.006607098937051137e-01 2.720401090253664056e-01 1.559705842067076464e-01
4.000000000000000000e+00 4.054806056538017289e-01 2.951921493134792573e-01 1.324206507331687488e-01
5.000000000000000000e+00 1.154468444509641201e-01 1.155424155918480522e-01 4.531963062136299542e-02
6.000000000000000000e+00 1.315446196610694785e-01 1.046307498653222812e-01 5.103291161629602835e-02
7.000000000000000000e+00 9.296065579458981376e-02 1.371158216109663597e-01 4.582181497730862529e-02
8.000000000000000000e+00 5.761517006019321874e-02 1.943574210568325411e-01 4.349174247861950504e-02
9.000000000000000000e+00 5.561680187755276006e-02 1.900731468101589938e-01 3.780329070487875587e-02
1.000000000000000000e+01 1.232109255155659083e-01 1.121225496753190803e-01 6.119311230108821775e-02
1.100000000000000000e+01 1.265919430684472324e-01 9.161770435431791648e-02 4.396979635100733974e-02
1.200000000000000000e+01 1.467449475592225161e-01 8.211216641166452224e-02 5.834943633434571536e-02
1.300000000000000000e+01 1.430730451935181280e-01 7.618500622845671144e-02 4.383049250937261221e-02
1.400000000000000000e+01 9.318391823857601064e-02 1.250189600186202288e-01 3.783191967433506553e-02
1.500000000000000000e+01 1.020321479526409975e-01 1.300896216143485051e-01 3.476647706184077258e-02
1.600000000000000000e+01 1.227678698225016518e-01 1.109682348861415341e-01 5.022982741486074071e-02
1.700000000000000000e+01 1.367534283612801271e-01 1.091328439491784236e-01 5.920583840625993910e-02
1.800000000000000000e+01 6.771724519373802098e-02 1.654830391412584756e-01 3.415842309074246935e-02
1.900000000000000000e+01 1.047977531544307395e-01 1.350578020718671557e-01 5.013518234979456867e-02
2.000000000000000000e+01 9.207676551139697130e-02 1.366678876319546709e-01 4.041883608751506429e-02
2.100000000000000000e+01 6.254192097545359375e-02 1.708325889628630190e-01 3.863882797352316545e-02
2.200000000000000000e+01 7.959240343349646696e-02 2.016041666659540155e-01 6.583200761877919249e-02
2.300000000000000000e+01 4.560805959410390437e-02 2.025349840580071281e-01 3.809476299955333323e-02
2.400000000000000000e+01 6.053949493903239970e-02 1.743206980970160025e-01 3.484540196784094435e-02
2.500000000000000000e+01 4.598235782990760245e-02 1.805518763184983666e-01 2.936768432424856010e-02
2.600000000000000000e+01 8.260815584469341499e-02 1.570214785480716080e-01 4.322129636112145845e-02
2.700000000000000000e+01 7.665838107199553220e-02 1.755499958188829479e-01 5.008097450467327572e-02
2.800000000000000000e+01 5.642221539997871460e-02 1.750101225313213660e-01 2.854222675053179337e-02
2.900000000000000000e+01 5.929293988554670825e-02 1.752143354011520826e-01 3.743076921920801547e-02
3.000000000000000000e+01 7.011535445224864604e-02 1.759927140254827771e-01 3.422395293452744347e-02
3.100000000000000000e+01 5.771556285887683574e-02 1.867281652882114007e-01 4.710323833781702302e-02
3.200000000000000000e+01 6.983721603408324374e-02 1.695033703571226513e-01 4.377859654548061502e-02
3.300000000000000000e+01 3.991065453812044084e-02 2.186184346664752087e-01 3.978066335338355242e-02
3.400000000000000000e+01 5.434979728953441558e-02 1.793548431855840064e-01 3.613733864180076333e-02
3.500000000000000000e+01 8.947353545097742888e-02 1.408708186420608577e-01 4.441380821221366237e-02
3.600000000000000000e+01 5.720173307448250116e-02 2.025792083760043494e-01 4.749753792810867264e-02
3.700000000000000000e+01 7.052091997752758801e-02 2.050126008940292011e-01 6.146268781498680916e-02
3.800000000000000000e+01 5.110523472868042788e-02 2.167917702563380844e-01 4.684214797080499953e-02
3.900000000000000000e+01 6.026063881593608784e-02 1.813753172899479904e-01 3.179769757210005460e-02
4.000000000000000000e+01 5.766345401814595983e-02 1.760059498522960619e-01 3.409857641759717756e-02
4.100000000000000000e+01 4.171683255790786804e-02 2.037863003892512181e-01 3.436302616082863998e-02
4.200000000000000000e+01 4.112818389549059012e-02 2.018031405432684500e-01 3.694143984197399699e-02
4.300000000000000000e+01 6.830209503703738028e-02 1.803971237720033705e-01 4.270327330215837464e-02
4.400000000000000000e+01 4.986315284558322236e-02 2.087614604685101016e-01 4.315537314144229225e-02
4.500000000000000000e+01 5.908459938287431712e-02 1.968027978822519120e-01 4.138909877937602816e-02
4.600000000000000000e+01 9.322959842550412879e-02 1.492126664659615132e-01 4.496065768078433278e-02
4.700000000000000000e+01 9.944854662307660298e-02 1.399695576206511083e-01 4.472217852197045429e-02
4.800000000000000000e+01 6.029502030433753906e-02 1.786177756728608013e-01 3.570301044524487599e-02
4.900000000000000000e+01 6.627143960977906201e-02 1.820995922402782741e-01 4.470414103386952109e-02
5.000000000000000000e+01 3.208827272320716184e-02 2.237158651536940990e-01 3.188029561308562687e-02
5.100000000000000000e+01 3.434680885749398505e-02 2.269885872442790886e-01 3.267520535991231406e-02
5.200000000000000000e+01 2.987085445329961189e-02 2.359876069998303738e-01 3.190333159621913661e-02
5.300000000000000000e+01 5.115978679611380558e-02 1.941006837077026981e-01 3.516891827575460705e-02
5.400000000000000000e+01 3.420910659790536018e-02 2.414486237365574273e-01 3.585800080911148713e-02
5.500000000000000000e+01 6.642187909518214306e-02 1.727850840378886976e-01 3.504365972842016230e-02
5.600000000000000000e+01 5.755107433697302655e-02 1.841134701423537690e-01 4.089818960063899139e-02
5.700000000000000000e+01 4.483943743614773880e-02 2.200472923419256044e-01 4.113241750771794852e-02
5.800000000000000000e+01 4.910855335723433857e-02 1.952044207157938305e-01 3.264349667017656803e-02
5.900000000000000000e+01 5.017557969907554538e-02 1.961820027271993505e-01 3.986517724882797375e-02
6.000000000000000000e+01 3.732008298729144746e-02 2.207972199851130357e-01 3.672130364378310696e-02
6.100000000000000000e+01 4.555943249690792840e-02 2.373496871129499308e-01 4.414756555272741217e-02
6.200000000000000000e+01 3.003208045446889921e-02 2.302798512834190459e-01 3.125843292034577448e-02
6.300000000000000000e+01 4.563029284984516237e-02 2.093209071039279501e-01 3.767927025307708788e-02
6.400000000000000000e+01 3.824541680290508006e-02 2.451908742027645860e-01 3.827490382488115545e-02
6.500000000000000000e+01 3.682258414641120803e-02 2.245315186216642334e-01 3.630052210022994413e-02
6.600000000000000000e+01 2.701270143829304082e-02 2.303774998820893594e-01 2.683455361685131713e-02
6.700000000000000000e+01 4.989860206607327209e-02 2.085072541231964283e-01 4.120067642580987205e-02
6.800000000000000000e+01 4.107599298677720723e-02 2.347347771617130929e-01 4.082502431907202717e-02
6.900000000000000000e+01 5.713057850356894479e-02 2.064332777692975407e-01 4.542390111460063717e-02
7.000000000000000000e+01 3.018153987565377200e-02 2.360032443240945021e-01 2.958752805683318582e-02
7.100000000000000000e+01 5.032802645512798878e-02 2.213345408951100657e-01 4.493762829840858980e-02
7.200000000000000000e+01 3.210840585868149355e-02 2.137105389156928881e-01 2.752454374509182011e-02
7.300000000000000000e+01 3.865282179242512245e-02 2.157561820576434364e-01 3.420423158954083442e-02
7.400000000000000000e+01 3.038686096821590840e-02 2.371547875117086257e-01 3.033912380746746698e-02
7.500000000000000000e+01 3.448240502762137116e-02 2.347314658237036888e-01 3.444495790891432402e-02
7.600000000000000000e+01 4.933311151510456211e-02 1.908278682074207866e-01 3.362606493252391637e-02
7.700000000000000000e+01 3.294972515153023890e-02 2.252583679795090166e-01 3.291070867392772298e-02
7.800000000000000000e+01 4.662587987814351131e-02 2.063190136500323568e-01 3.325083629226135290e-02
7.900000000000000000e+01 2.748156807416123060e-02 2.244749908547678252e-01 2.615502547265675937e-02
8.000000000000000000e+01 4.693349691479768021e-02 2.096915478521544918e-01 4.128568284533178784e-02
8.100000000000000000e+01 4.725008548329302782e-02 2.051186035157936405e-01 4.284322877800468554e-02
8.200000000000000000e+01 4.185097568446749516e-02 2.418696770780731642e-01 4.183230152031816584e-02
8.300000000000000000e+01 2.512788871406905836e-02 2.302057134701612495e-01 2.450564896164290560e-02
8.400000000000000000e+01 3.407777332168083345e-02 2.291934907954828737e-01 3.339446748517372471e-02
8.500000000000000000e+01 4.573074446794307690e-02 2.196758991055176857e-01 4.477975558951310248e-02
8.600000000000000000e+01 4.060777018908741376e-02 2.207896450619906137e-01 3.625349474062863203e-02
8.700000000000000000e+01 4.253275699050673708e-02 2.039823235315064154e-01 3.572779157998868388e-02
8.800000000000000000e+01 3.114740065695060026e-02 2.129011653003751725e-01 2.787608242751956136e-02
8.900000000000000000e+01 4.723838770132671172e-02 2.375916197108746131e-01 4.683948924955647769e-02
9.000000000000000000e+01 7.572278721699540749e-02 2.095975958735808442e-01 6.822010628950335442e-02
9.100000000000000000e+01 4.621474869964255217e-02 2.090109199970101306e-01 3.719332300599881985e-02
9.200000000000000000e+01 5.762055505913209891e-02 2.078140689865457247e-01 5.115686630749289449e-02
9.300000000000000000e+01 3.244085804243101306e-02 2.039487806333660780e-01 2.712114576952425610e-02
9.400000000000000000e+01 3.279726789241502877e-02 2.293718079855674719e-01 3.194150140702682605e-02
9.500000000000000000e+01 2.658091067204685493e-02 2.320130107951184351e-01 2.562293903041228463e-02
9.600000000000000000e+01 3.999218416678564092e-02 2.099809343039301945e-01 3.027806452881893345e-02
9.700000000000000000e+01 5.876955334580200030e-02 2.508194752435020658e-01 5.727645839511977255e-02
9.800000000000000000e+01 3.202566868875394296e-02 2.370493560442603898e-01 3.117138905560496928e-02
9.900000000000000000e+01 4.276823982268995739e-02 2.309579878611530135e-01 4.274684315048311867e-02
1.000000000000000000e+02 3.102922803420254255e-02 2.484983678163281695e-01 2.890117936366418464e-02
1.010000000000000000e+02 4.150922909093299196e-02 2.218150586285596859e-01 3.572638406200209088e-02
1.020000000000000000e+02 6.098596475892996416e-02 1.805463577243071327e-01 3.764638304439529848e-02
1.030000000000000000e+02 4.551195730725396404e-02 1.964585622351988636e-01 3.501803340381589441e-02
1.040000000000000000e+02 7.526871544766298994e-02 1.681022018919581529e-01 4.781836984932373580e-02
1.050000000000000000e+02 2.768315718291887786e-02 2.205349784691227055e-01 2.572088690192073784e-02
1.060000000000000000e+02 2.061118958106914617e-02 2.388839960453666977e-01 1.873065380116911705e-02
1.070000000000000000e+02 5.897113644693951356e-02 1.870046931428942238e-01 3.849124328127744715e-02
1.080000000000000000e+02 4.572242517864495009e-02 2.308040405074170964e-01 4.425319979965019329e-02
1.090000000000000000e+02 4.034965568787681617e-02 2.155108602464093082e-01 3.814469908320664016e-02
1.100000000000000000e+02 3.888525487357834959e-02 2.505627293516623499e-01 3.772068397145212498e-02
1.110000000000000000e+02 4.306954609209065477e-02 2.193929322537073179e-01 4.123033940387661744e-02
1.120000000000000000e+02 3.569356723049380703e-02 2.206358587173507801e-01 3.133014647908879957e-02
1.130000000000000000e+02 3.730874750787337157e-02 2.378417111483392687e-01 3.536995216383626017e-02
1.140000000000000000e+02 2.913130334320835832e-02 2.252859891847509566e-01 2.616663800472601373e-02
1.150000000000000000e+02 5.932493265579637243e-02 1.889677623718385158e-01 3.933105483125898943e-02
1.160000000000000000e+02 4.959273707961345951e-02 2.106266250587242872e-01 4.641973925221929559e-02
1.170000000000000000e+02 3.805928822880753903e-02 2.215671234775420106e-01 3.718330808095510892e-02
1.180000000000000000e+02 4.675942406694660880e-02 2.093335406589481307e-01 3.933917851964676554e-02
1.190000000000000000e+02 6.489266004048403758e-02 2.059983552871907098e-01 5.064484268232326281e-02
1.200000000000000000e+02 3.724735272924042939e-02 2.260831816338493838e-01 3.673781134931503739e-02
1.210000000000000000e+02 2.966366502792914042e-02 2.344821399858203204e-01 2.892627181255843019e-02
1.220000000000000000e+02 4.234696786616934383e-02 2.264463282217801521e-01 4.093257274286896813e-02
1.230000000000000000e+02 3.508343695237203103e-02 2.509895457228483728e-01 3.422752002057828646e-02
1.240000000000000000e+02 4.457148097874859966e-02 2.001425918907629997e-01 3.100596164861378276e-02
1.250000000000000000e+02 4.056395666093649821e-02 1.915460623823059261e-01 2.914455953275216921e-02
1.260000000000000000e+02 3.937957645302083559e-02 2.178732027134737126e-01 3.228962214870900044e-02
1.270000000000000000e+02 5.212579973452251270e-02 2.037733785904757289e-01 4.507788743089587852e-02
1.280000000000000000e+02 5.337570517920823404e-02 2.283810324521374779e-01 5.260235795870966957e-02
1.290000000000000000e+02 2.897952127150742185e-02 2.291371316040451411e-01 2.861058527124149542e-02
1.300000000000000000e+02 3.575691878677632329e-02 2.323402266894774304e-01 3.465017192019320680e-02
1.310000000000000000e+02 4.200700058273517529e-02 2.175234344971522793e-01 3.938354295729838694e-02
1.320000000000000000e+02 4.172819761245106368e-02 2.096419434201317322e-01 2.741413610939535603e-02
1.330000000000000000e+02 3.476479793339339042e-02 2.128671726249433405e-01 2.759269579835554875e-02
1.340000000000000000e+02 3.191889647019705012e-02 2.460144021754858690e-01 3.158110539887778317e-02
1.350000000000000000e+02 4.988305619737892771e-02 1.973918641030128762e-01 3.554714653052722800e-02
1.360000000000000000e+02 3.217780803005124840e-02 2.309142341143836652e-01 3.216277512356391366e-02
1.370000000000000000e+02 4.044179039861536124e-02 2.277281578401874063e-01 3.886561870219234355e-02
1.380000000000000000e+02 5.282214494877736366e-02 2.265665158279140112e-01 4.885651288016254479e-02
1.390000000000000000e+02 3.771810906122703005e-02 2.167790623907667191e-01 3.489716853542550873e-02
1.400000000000000000e+02 3.741606356047203624e-02 2.434903307205017464e-01 3.623682676544634496e-02
1.410000000000000000e+02 4.376326451039105198e-02 2.504954030353369054e-01 4.275553936905170105e-02
1.420000000000000000e+02 4.332719715044785341e-02 2.127323928277742582e-01 3.861141387245498047e-02
1.430000000000000000e+02 4.928624030026943631e-02 2.046949518686869418e-01 4.613887572905749773e-02
1.440000000000000000e+02 4.033297612026889162e-02 2.268230900897533764e-01 3.878084434692732202e-02
1.450000000000000000e+02 4.923971693724345233e-02 2.290172723702431912e-01 4.606696193531380212e-02
1.460000000000000000e+02 5.386504334458097620e-02 2.037270190768252220e-01 4.730325908912880184e-02
1.470000000000000000e+02 4.748405576531927047e-02 2.029871230087452738e-01 3.609810259329575277e-02
1.480000000000000000e+02 5.353701329665344621e-02 2.102145721989925609e-01 4.932277132358584004e-02
1.490000000000000000e+02 4.728207895930938015e-02 2.132795531832798741e-01 4.092196447972714507e-02


==> Data/nasnetmobile_gamma1_error_l1norm.txt <==
1.000000000000000000e+00 3.176198912060950591e-02 5.305439578600166378e-02 5.927906614361387605e-02
2.000000000000000000e+00 5.152378791619923598e-02 5.726476937286124891e-02 7.104214229531195801e-02
3.000000000000000000e+00 4.726664487980614116e-02 5.680219003976869074e-02 7.096332623610483725e-02
4.000000000000000000e+00 4.204201107182778396e-02 6.141101427314694938e-02 7.192637440915278235e-02
5.000000000000000000e+00 5.438091341129019061e-04 3.539873056175294906e-04 1.094000152319915932e-03
6.000000000000000000e+00 5.321020552934693565e-04 3.192765284175715372e-04 1.235437623068649229e-03
7.000000000000000000e+00 1.141708498158730805e-03 6.942414055185869813e-04 1.118141018654689352e-03
8.000000000000000000e+00 1.145176404763844323e-03 3.240801517135841062e-04 1.206263612452945734e-03
9.000000000000000000e+00 1.053566775046104256e-02 3.222522656779644142e-04 1.409541476856578579e-03
1.000000000000000000e+01 9.455179261767174825e-01 8.766852922676023063e-02 2.523806797899819099e-03
1.100000000000000000e+01 1.023752890342523258e+00 2.696791089270725861e-01 2.082263306809522662e-03
1.200000000000000000e+01 4.098241506529248235e-01 1.005908713853063685e-01 1.828437665934076577e-03
1.300000000000000000e+01 4.340685694670874395e-01 7.406122822406863149e-02 2.055286375944279532e-03
1.400000000000000000e+01 8.226045971074380514e-01 5.974374329748232543e-02 1.828420260721001734e-03
1.500000000000000000e+01 1.655702953496255070e+00 2.274578021577567180e-03 9.199095166419163361e-02
1.600000000000000000e+01 2.307951115379648588e+00 3.064031443320030038e-03 1.832975277230759203e-01
1.700000000000000000e+01 2.936806418678977071e+00 1.034658999482462177e-02 2.629201379360903146e-01
1.800000000000000000e+01 3.476136262751807759e+00 8.397468111731789132e-04 3.425879360230500992e-01
1.900000000000000000e+01 3.903458524341425484e+00 8.720424303338547697e-04 4.162933938102617026e-01
2.000000000000000000e+01 4.710646700267949183e-01 1.093526024463748088e-02 1.395584610868091380e-01
2.100000000000000000e+01 4.535045466147178406e-01 1.236109989733735412e-02 1.536870383690868147e-01
2.200000000000000000e+01 5.244902303396177246e-01 1.912735513419159053e-02 1.620866969925641443e-01
2.300000000000000000e+01 4.188857906120867503e-01 6.432350410902795690e-02 1.679625918385739547e-01
2.400000000000000000e+01 5.035679084210356038e-01 1.325862072716074529e-02 1.782829557896974115e-01
2.500000000000000000e+01 4.182319503185177867e-03 6.254977234138929532e-02 1.154548701504373720e-03
2.600000000000000000e+01 1.662604818659380555e-03 1.193663699567810640e-02 1.198283732758409145e-03
2.700000000000000000e+01 1.601507717912847286e-03 1.100379770452326010e-02 1.267169214805624090e-03
2.800000000000000000e+01 1.594253069113108802e-03 2.175343529251981545e-02 1.037485918066061641e-03
2.900000000000000000e+01 1.500853329650626801e-03 1.578061245689707515e-02 1.041901751983264311e-03
3.000000000000000000e+01 1.183874666198226067e-01 1.122036847201260575e-02 3.622022542086514481e-03
3.100000000000000000e+01 1.236585349090828373e-01 1.433753770245008163e-02 3.178770220312533441e-03
3.200000000000000000e+01 1.476918527902650324e-01 1.553473787859451644e-02 2.898222158763034181e-03
3.300000000000000000e+01 1.410089287876097608e-01 1.099219795100945044e-02 3.049577563262182919e-03
3.400000000000000000e+01 1.371428434513817241e-01 9.961197198915087286e-03 2.566704408524778623e-03
3.500000000000000000e+01 1.178934800723367574e-03 1.988567596624705308e-02 6.682874611258178554e-02
3.600000000000000000e+01 1.037503692729413928e-03 1.863020707753079014e-02 1.076786367032810388e-01
3.700000000000000000e+01 1.084695916530514564e-03 2.279767517215949488e-02 1.294571322186262585e-01
3.800000000000000000e+01 9.710902024891751409e-04 2.064456230352732652e-02 1.490770870660619030e-01
3.900000000000000000e+01 9.260781047757992487e-04 2.082464517640673571e-02 1.596108849055182521e-01
4.000000000000000000e+01 2.514462746864508103e-01 7.969873503219983626e-03 2.038129275823755970e-01
4.100000000000000000e+01 2.187190725783671186e-01 6.187875901371979459e-03 2.507250026566266166e-01
4.200000000000000000e+01 2.149033979936079419e-01 6.789626168810631267e-03 2.958325893097344395e-01
4.300000000000000000e+01 2.143901320528392995e-01 6.060119502800555627e-03 3.332190185210593403e-01
4.400000000000000000e+01 2.310130537048844246e-01 7.012927827756266705e-03 3.754953011336734092e-01
4.500000000000000000e+01 2.697337757457386395e-02 2.845986322923140053e-03 1.483207471442944958e-01
4.600000000000000000e+01 2.460650964216752612e-02 9.317400534290912499e-04 1.616556992543958793e-01
4.700000000000000000e+01 2.496748325253321174e-02 1.157550895509641079e-03 1.670825527390829568e-01
4.800000000000000000e+01 2.440388340595340058e-02 1.049938527020541183e-03 1.713544987449961143e-01
4.900000000000000000e+01 2.340997349132191083e-02 1.132429631288386484e-03 1.751730737607341271e-01
5.000000000000000000e+01 3.148780381383974643e-03 1.201150239991747616e-02 1.057421471461776792e-02
5.100000000000000000e+01 3.136760439754517679e-03 1.187620970828474030e-02 1.077643045052352304e-02
5.200000000000000000e+01 2.843733168830556504e-03 1.141654755458358823e-02 1.165094060346114763e-02
5.300000000000000000e+01 3.172939720232624463e-03 1.262022444039336867e-02 1.133504977896193817e-02
5.400000000000000000e+01 2.843644993364318526e-03 1.377079506550938671e-02 1.199448272873218993e-02
5.500000000000000000e+01 3.668164812828883514e-02 3.666355590189783811e-04 6.685468776166931908e-04
5.600000000000000000e+01 3.544661624372497793e-02 3.456021389685386374e-04 6.321555737293127778e-04
5.700000000000000000e+01 3.845702715156491813e-02 3.516118942706053128e-04 5.759397321496127764e-04
5.800000000000000000e+01 3.842986713756214173e-02 4.018228655019082367e-04 5.867908152010158605e-04
5.900000000000000000e+01 4.042444150309917189e-02 4.082561339721206854e-04 6.110302016097980118e-04
6.000000000000000000e+01 1.228871178035893623e-03 1.075497777008813244e-01 1.698634381465018509e-02
6.100000000000000000e+01 1.120715101888357119e-03 7.587235821180107753e-02 3.244311027947207639e-03
6.200000000000000000e+01 1.321756150111679266e-03 8.571159741110052910e-02 3.085291418490659649e-03
6.300000000000000000e+01 1.138236527600564301e-03 7.813120282385960236e-02 3.099566648814303712e-03
6.400000000000000000e+01 1.038149738114727471e-03 8.955354926999935239e-02 3.038835591192744646e-03
6.500000000000000000e+01 3.329495201426104223e-01 7.565647117362534618e-03 8.477293492677126507e-02
6.600000000000000000e+01 2.445465907577640818e-01 7.784307495621610451e-03 1.367546375789589763e-01
6.700000000000000000e+01 2.071575133268498126e-01 7.727370774450381327e-03 1.800562120337788341e-01
6.800000000000000000e+01 1.991653757647049439e-01 7.524567202103039400e-03 2.185930824805225603e-01
6.900000000000000000e+01 2.035896679586615410e-01 7.438024706091762861e-03 2.519483540012160128e-01
7.000000000000000000e+01 5.460009101993781519e-03 3.063241312326478449e-03 1.120080448707601595e-01
7.100000000000000000e+01 5.773127571610379982e-03 2.524340448300700732e-03 1.169059270012805657e-01
7.200000000000000000e+01 5.915664444284990907e-03 2.798775010857700463e-03 1.225133743496309019e-01
7.300000000000000000e+01 5.851744620268009567e-03 2.749876049924487777e-03 1.266200168073669807e-01
7.400000000000000000e+01 5.882437564124745957e-03 2.980036183822253569e-03 1.317497127312274030e-01
7.500000000000000000e+01 4.201522543410624033e-02 4.652650888301123992e-03 7.748071155600639616e-03
7.600000000000000000e+01 3.551828368636202049e-02 4.326728749866328057e-03 7.944541200790194643e-03
7.700000000000000000e+01 3.667711226408146286e-02 4.920367367011456092e-03 8.415063222249349537e-03
7.800000000000000000e+01 3.635302062862175859e-02 4.618714171007645003e-03 8.310214875486599678e-03
7.900000000000000000e+01 3.377856104827123979e-02 4.577293868892448950e-03 8.607201011384485456e-03
8.000000000000000000e+01 6.760886508571214894e-04 1.859742747850654616e-03 5.093526823789948062e-04
8.100000000000000000e+01 6.950619545849887103e-04 1.982488908058355637e-03 4.710949977895773338e-04
8.200000000000000000e+01 7.301794965405109276e-04 1.979312620872308425e-03 4.693991389156373039e-04
8.300000000000000000e+01 6.517441558443810195e-04 2.012375465109328496e-03 4.463334960385787397e-04
8.400000000000000000e+01 7.547230759928049565e-03 1.256171927964391810e-02 4.819438641393152022e-04
8.500000000000000000e+01 5.083423015499903552e-03 5.770798557060809533e-04 4.732990724652923892e-03
8.600000000000000000e+01 4.127610074587105028e-03 5.434479964666129618e-04 3.722062124036888773e-03
8.700000000000000000e+01 3.691692490223025692e-03 5.881920580036384275e-04 3.747635308047628233e-03
8.800000000000000000e+01 4.834031763155598529e-03 7.622280766156094671e-04 3.664436090747843783e-03
8.900000000000000000e+01 3.768366230420829976e-03 6.240501630404764275e-04 3.845052614028132004e-03
9.000000000000000000e+01 2.531846101618995259e-02 5.431027057742284642e-02 7.358932495117187500e-02
9.100000000000000000e+01 1.654606023110634025e-02 5.610904220707160078e-02 1.302267447647641185e-01
9.200000000000000000e+01 2.106199973870900161e-02 5.799883850349867725e-02 1.669217259430688383e-01
9.300000000000000000e+01 2.210354607952527695e-02 5.917549527381077423e-02 2.042128717932162607e-01
9.400000000000000000e+01 2.060559170305236235e-02 5.833890221335671228e-02 2.308363691177578447e-01
9.500000000000000000e+01 3.148023747215586074e-03 1.043073032513137629e-03 7.366928121603553981e-02
9.600000000000000000e+01 1.161410788859217622e-03 1.057599447975473986e-03 7.631811557065684704e-02
9.700000000000000000e+01 9.759675619030786474e-04 1.037684353915127762e-03 7.805040322716243206e-02
9.800000000000000000e+01 1.133558425036343582e-03 1.032895108392415957e-03 8.005771164066535772e-02
9.900000000000000000e+01 1.286073410806577114e-03 1.027943058447404381e-03 8.193236737211873066e-02
1.000000000000000000e+02 1.213619689310877769e-01 9.913473680984875858e-02 3.741623284731357760e-03
1.010000000000000000e+02 1.021305115754939374e-01 9.955292693839586093e-02 3.357465930549894968e-03
1.020000000000000000e+02 9.934746923525471229e-02 1.024611291806559882e-01 3.370797010164286976e-03
1.030000000000000000e+02 1.042701153715780010e-01 1.050435373605775463e-01 3.604628494619994614e-03
1.040000000000000000e+02 1.113834932815930129e-01 1.236160294083524375e-01 3.626397161772757036e-03
1.050000000000000000e+02 1.402130304289258200e-03 2.103247425772926827e-03 3.447310983642073805e-04
1.060000000000000000e+02 1.393795752328289483e-03 2.090861974668897089e-03 3.199237847787946357e-04
1.070000000000000000e+02 1.355237581513144733e-03 2.125130458311601158e-03 3.219243375066226554e-04
1.080000000000000000e+02 1.379888166080821743e-03 2.078722577449703800e-03 3.550052642822265625e-04
1.090000000000000000e+02 1.384388563061548626e-03 2.071474948205238517e-03 3.612389988150478139e-04
1.100000000000000000e+02 2.889764013369221507e-01 5.071600212538537877e-02 4.615067450468204879e-03
1.110000000000000000e+02 2.196269390011622025e-01 4.465803824180413634e-02 4.171868986334682783e-03
1.120000000000000000e+02 2.229771889930914353e-01 4.933953088177137070e-02 4.025896390279133825e-03
1.130000000000000000e+02 2.400236839105275022e-01 4.931220535404425703e-02 3.821625854029799940e-03
1.140000000000000000e+02 2.240764838604887565e-01 5.560431598631803557e-02 4.117799856117605739e-03
1.150000000000000000e+02 3.429742884044804756e-03 6.693070831377644211e-04 7.379687390708397632e-02
1.160000000000000000e+02 3.433699942817372910e-03 6.490993844576118917e-04 1.374190884844987415e-01
1.170000000000000000e+02 3.330495731889709151e-03 6.523441430950952490e-04 1.746762278323002737e-01
1.180000000000000000e+02 3.344134358335132309e-03 6.506795848696684658e-04 2.089384515095019934e-01
1.190000000000000000e+02 3.341464218029306134e-03 6.530606919083713213e-04 2.378738655531701940e-01
1.200000000000000000e+02 1.113110534415757413e-01 1.368225507499757909e-01 9.333306304679429843e-02
1.210000000000000000e+02 1.068771614516076940e-01 1.428893538545971120e-01 9.700612259962013151e-02
1.220000000000000000e+02 1.106727379412690421e-01 1.426488860579561702e-01 1.017599499915256972e-01
1.230000000000000000e+02 1.126286687929768243e-01 1.454969674102530863e-01 1.054363408364540344e-01
1.240000000000000000e+02 1.181503169792742780e-01 1.558060133752744159e-01 1.088340486048338523e-01
1.250000000000000000e+02 1.587834239991243231e-03 2.048126922166051793e-03 5.133392068636975954e-03
1.260000000000000000e+02 1.540280078068252375e-03 2.069792964241721610e-03 4.930101150323536706e-03
1.270000000000000000e+02 1.542815369022779246e-03 2.027924149489599912e-03 5.146267657109199894e-03
1.280000000000000000e+02 1.572823228914875656e-03 2.080476727367432718e-03 5.398433070537472789e-03
1.290000000000000000e+02 1.555967183152506079e-03 2.059652046723799233e-03 5.267292671623965451e-03
1.300000000000000000e+02 1.198064756787512897e+00 9.005869715666968423e-02 7.240089995801941673e-04
1.310000000000000000e+02 6.588829608002969573e-01 5.538610978560014331e-02 5.427667917298876783e-04
1.320000000000000000e+02 3.580324157210421077e-01 5.796562935695175056e-02 4.852877586012701162e-04
1.330000000000000000e+02 2.913133605452608577e-01 6.142443664802992725e-02 4.194908808742344591e-04
1.340000000000000000e+02 2.481599760449622327e-01 6.245421575120657653e-02 4.077736421721697702e-04
1.350000000000000000e+02 5.570872756075267648e-03 6.505759540668203632e-04 4.696520892056551925e-03
1.360000000000000000e+02 5.446722684812940057e-03 6.200200146880031904e-04 4.150989298649727238e-03
1.370000000000000000e+02 5.438993785006941001e-03 6.242625353750118952e-04 4.263391179486739763e-03
1.380000000000000000e+02 5.490560669544314321e-03 9.105084848798011095e-04 4.528687348378919453e-03
1.390000000000000000e+02 5.521123074302988418e-03 6.209791076084798713e-04 4.617056570762444710e-03
1.400000000000000000e+02 8.117542582109940619e-02 1.642248768451785301e-01 8.169637632764074897e-02
1.410000000000000000e+02 5.207723822475465031e-02 1.498346880447765928e-01 1.383000208326607694e-01
1.420000000000000000e+02 4.926772551103071607e-02 1.466031980908606702e-01 1.713780700011030000e-01
1.430000000000000000e+02 4.778601118355742944e-02 1.580923884368139742e-01 2.022495532495587889e-01
1.440000000000000000e+02 4.909853501753373706e-02 1.639171789500339094e-01 2.349801181761686508e-01
1.450000000000000000e+02 9.929934316430209795e-04 1.904192788541809621e-03 8.561811105607297634e-02
1.460000000000000000e+02 1.104311755866058510e-03 1.915224450678864763e-03 8.974944395795669827e-02
1.470000000000000000e+02 9.091230463390508314e-04 1.898769381617711628e-03 9.122106588904850544e-02
1.480000000000000000e+02 9.353944092742668033e-04 1.910419996119727725e-03 9.268952466896414333e-02
1.490000000000000000e+02 9.062667646683936814e-04 1.923010122677511332e-03 9.297097156198885770e-02


==> Data/nasnetmobile_gamma1_grad_l1norm.txt <==
1.000000000000000000e+00 5.373247398817834926e-03 7.921917871995406112e-04 4.740209618875802929e-04
2.000000000000000000e+00 7.000090785262998551e-04 4.752236456910440758e-04 2.489258270946744260e-04
3.000000000000000000e+00 6.362208403831670850e-04 5.946703070451405575e-04 2.310474303143083684e-04
4.000000000000000000e+00 6.922513000236069341e-04 3.394637226073210111e-04 2.185101351462119773e-04
5.000000000000000000e+00 7.877979150488356600e-04 3.257166009303952173e-04 2.027480727056498139e-04
6.000000000000000000e+00 8.365991563836404571e-04 3.297601418554290016e-04 1.855194363383879037e-04
7.000000000000000000e+00 1.205605169958319555e-03 5.688453631952774614e-04 1.910790677898186309e-04
8.000000000000000000e+00 1.314950383399143656e-03 3.990887179354991074e-04 1.853559751155947730e-04
9.000000000000000000e+00 2.267174238015797448e-03 4.654774242196201548e-04 1.747577192041171264e-04
1.000000000000000000e+01 4.806243683681015420e-03 1.004109082143168777e-03 1.886552481940298378e-04
1.100000000000000000e+01 1.877422544581830921e-03 6.836533300147568364e-04 1.658241138806356243e-04
1.200000000000000000e+01 1.945890424665340686e-03 5.529796289018363079e-04 1.667848385398381327e-04
1.300000000000000000e+01 2.384027666296840552e-03 5.695981181357517679e-04 1.552225123916447375e-04
1.400000000000000000e+01 2.422791374616386616e-03 5.428922200991102755e-04 1.425993610840526943e-04
1.500000000000000000e+01 2.353456887331875809e-03 8.033332992191156725e-04 1.982916813579800900e-04
1.600000000000000000e+01 1.483059126483507375e-03 8.219695411437799365e-04 2.176363031397837841e-04
1.700000000000000000e+01 1.780776445530662900e-03 1.177690861638912463e-03 2.320772729629327414e-04
1.800000000000000000e+01 1.701854477243975282e-03 6.904764608903365096e-04 2.488869116654409222e-04
1.900000000000000000e+01 2.226585199025051757e-03 6.566643714904785156e-04 2.629046146206290790e-04
2.000000000000000000e+01 2.254972773149978987e-03 6.612829309849700124e-04 4.013733676642425915e-04
2.100000000000000000e+01 2.155840889481473732e-03 7.066484694638528168e-04 2.736015342812235908e-04
2.200000000000000000e+01 1.537825696724505389e-03 7.139179578497389803e-04 2.725379485072511451e-04
2.300000000000000000e+01 2.000363405085792395e-03 1.100917616166359123e-03 2.695203607404199385e-04
2.400000000000000000e+01 1.631523459410864560e-03 5.864920941266146869e-04 2.442141456052291304e-04
2.500000000000000000e+01 2.633389362618942988e-03 8.867372535476999431e-04 2.432682092196356916e-04
2.600000000000000000e+01 1.441407917944852960e-03 5.710493188259029755e-04 2.016665480682015843e-04
2.700000000000000000e+01 1.409641228431512527e-03 5.547769429269900580e-04 1.925559863242892939e-04
2.800000000000000000e+01 1.548126955662877105e-03 6.725155124979570985e-04 2.058974721214987941e-04
2.900000000000000000e+01 1.368807859657224625e-03 6.154642617406924079e-04 1.902375626826745985e-04
3.000000000000000000e+01 1.705487651273238786e-03 6.149637181896808495e-04 2.224056804475705587e-04
3.100000000000000000e+01 1.662016900117732187e-03 6.856755161088360718e-04 1.930195643225320393e-04
3.200000000000000000e+01 1.740112038683300092e-03 6.727988192857789268e-04 1.817978200176858963e-04
3.300000000000000000e+01 1.752096266785928931e-03 6.373899657864215721e-04 1.832580722396367167e-04
3.400000000000000000e+01 1.679072572180062214e-03 6.358462178017482321e-04 1.678117050612268465e-04
3.500000000000000000e+01 1.939490068057351949e-03 7.684350875783557385e-04 1.939491422708369394e-04
3.600000000000000000e+01 1.732961082261455987e-03 7.407150485298850517e-04 1.867554527668913449e-04
3.700000000000000000e+01 1.648188006779379008e-03 7.828721576485751787e-04 2.068365942019733067e-04
3.800000000000000000e+01 1.815461792236517258e-03 7.691086570093454838e-04 2.045422669284599883e-04
3.900000000000000000e+01 1.750129559808526148e-03 7.586139292756387481e-04 2.052384344014254508e-04
4.000000000000000000e+01 1.983623982461030829e-03 7.644852946612460017e-04 2.073067607301654221e-04
4.100000000000000000e+01 1.797822265585592065e-03 7.207007570700211564e-04 2.022177473572660039e-04
4.200000000000000000e+01 1.858987837783561371e-03 7.357597966824681521e-04 1.979647999624247162e-04
4.300000000000000000e+01 1.759237494350464944e-03 7.245191488384214798e-04 2.001537312817639098e-04
4.400000000000000000e+01 1.823424554068194892e-03 7.616822754056000889e-04 2.181115803968151077e-04
4.500000000000000000e+01 2.608945547056592401e-03 9.153538252696518133e-04 2.795569085549388889e-04
4.600000000000000000e+01 2.011245932460816507e-03 8.082118901339443951e-04 1.892321858524291024e-04
4.700000000000000000e+01 2.038448925845879126e-03 7.971604008319949737e-04 1.839781513555647520e-04
4.800000000000000000e+01 1.876360744484199860e-03 7.835444340035935392e-04 1.823568803876556271e-04
4.900000000000000000e+01 1.833885908126831055e-03 8.144398981874638845e-04 1.740985378089358394e-04
5.000000000000000000e+01 2.077376054338187297e-03 8.650991049679843158e-04 1.758512304505697673e-04
5.100000000000000000e+01 1.859655927035434083e-03 8.526221533452183962e-04 1.580580740592368080e-04
5.200000000000000000e+01 1.891853518722471207e-03 8.322467242390656651e-04 1.503850946577455676e-04
5.300000000000000000e+01 1.929666385177738466e-03 8.698344723252225468e-04 1.560745263066830465e-04
5.400000000000000000e+01 1.821977047880819116e-03 8.736884544703585505e-04 1.492627457646298955e-04
5.500000000000000000e+01 1.982999857792184552e-03 9.310677770740729978e-04 1.408247169384286332e-04
5.600000000000000000e+01 1.936078071594238281e-03 8.975442283409686486e-04 1.478834544659974617e-04
5.700000000000000000e+01 1.926615957386237574e-03 8.940934395987139771e-04 1.511500722449016178e-04
5.800000000000000000e+01 1.857311641874392124e-03 9.661907992087120315e-04 1.441436427191269216e-04
5.900000000000000000e+01 1.977835804962914737e-03 9.663671501411879878e-04 1.435058278649963253e-04
6.000000000000000000e+01 3.074602400961001011e-03 1.061178312813940193e-03 1.889336495031666786e-04
6.100000000000000000e+01 2.124055850604348802e-03 9.325629423472506403e-04 1.425972162199414504e-04
6.200000000000000000e+01 2.106542429648155038e-03 9.490572347128687193e-04 1.410841531333187761e-04
6.300000000000000000e+01 1.894675872542641399e-03 9.489190603090712130e-04 1.453157955621556501e-04
6.400000000000000000e+01 1.771625162156160223e-03 9.665951625374723027e-04 1.447503724374061868e-04
6.500000000000000000e+01 2.581124955957586273e-03 1.003532986010401704e-03 1.561035384159771327e-04
6.600000000000000000e+01 1.999619332226840011e-03 9.461459049508591642e-04 1.579250411718016484e-04
6.700000000000000000e+01 1.980139943193798355e-03 9.339136525619129003e-04 1.582383144821345594e-04
6.800000000000000000e+01 2.009693009794250810e-03 9.276342293447699438e-04 1.688830287660120493e-04
6.900000000000000000e+01 1.801001877824136939e-03 9.758559879192636212e-04 1.697893826593709023e-04
7.000000000000000000e+01 2.359992462741441945e-03 1.002852273874046312e-03 1.794475415521416773e-04
7.100000000000000000e+01 1.922005217922620555e-03 9.696841363079291990e-04 1.624594583655848516e-04
7.200000000000000000e+01 1.787965701631278118e-03 9.917557732132841787e-04 1.585994418659157548e-04
7.300000000000000000e+01 1.877220208979835147e-03 1.002394032379812358e-03 1.666050804548027133e-04
7.400000000000000000e+01 1.822904244927335332e-03 1.012600527321996834e-03 1.639555370019487115e-04
7.500000000000000000e+01 2.069835820473915275e-03 1.033020167311361108e-03 1.624666215959659423e-04
7.600000000000000000e+01 1.973982438568241179e-03 9.983399313343457957e-04 1.449590194816431654e-04
7.700000000000000000e+01 1.892644388616577687e-03 1.040042924486901232e-03 1.407825688192666943e-04
7.800000000000000000e+01 1.909170145830832183e-03 1.012246101355749814e-03 1.437361185379921601e-04
7.900000000000000000e+01 1.817667779843669265e-03 1.034048963184199151e-03 1.436587187048489023e-04
8.000000000000000000e+01 1.864566290674130825e-03 1.012518016760014395e-03 1.467069297946845788e-04
8.100000000000000000e+01 1.910257437997613062e-03 1.030634750019420376e-03 1.481402224088831682e-04
8.200000000000000000e+01 1.868995999501756348e-03 1.019327662700463943e-03 1.466476432876481870e-04
8.300000000000000000e+01 1.911488323172261987e-03 1.065163572957693056e-03 1.439694879633007644e-04
8.400000000000000000e+01 2.326749573069170594e-03 1.254784666802272360e-03 1.457808616240162522e-04
8.500000000000000000e+01 2.681034655610392038e-03 1.085458708203528456e-03 1.444603539695424614e-04
8.600000000000000000e+01 2.015770713159860655e-03 1.048548655076460365e-03 1.291951508397241465e-04
8.700000000000000000e+01 1.889388423320675697e-03 1.055851701862555933e-03 1.310389437622932107e-04
8.800000000000000000e+01 1.979863840686388234e-03 1.091849828554579101e-03 1.374738952837699607e-04
8.900000000000000000e+01 1.899377866224809166e-03 1.033335924148559570e-03 1.426375478752388390e-04
9.000000000000000000e+01 2.215965720247631363e-03 1.083490523425015457e-03 1.536704928257576989e-04
9.100000000000000000e+01 1.824676990509033203e-03 1.079985425491963597e-03 1.447275999327993332e-04
9.200000000000000000e+01 1.966969040799731918e-03 1.121653628743384413e-03 1.530147904206898468e-04
9.300000000000000000e+01 1.894784121473958765e-03 1.120188512092779465e-03 1.499882332221207212e-04
9.400000000000000000e+01 1.910827376625754597e-03 1.114378413878196541e-03 1.586932822364092450e-04
9.500000000000000000e+01 2.892681389800773068e-03 1.189820653150889564e-03 1.650191535634442687e-04
9.600000000000000000e+01 2.046103196695816390e-03 1.113070806195913271e-03 1.512620567290250855e-04
9.700000000000000000e+01 1.987490895365880573e-03 1.146086853397779246e-03 1.466657053012164708e-04
9.800000000000000000e+01 1.938261892184738348e-03 1.149746504696932785e-03 1.487121314385048913e-04
9.900000000000000000e+01 1.954565117181825129e-03 1.182107886007009463e-03 1.555762405073675642e-04
1.000000000000000000e+02 2.195068873649786301e-03 1.211071802564888875e-03 1.553693791394719702e-04
1.010000000000000000e+02 1.949072623055828546e-03 1.196697108016526317e-03 1.583336942287844344e-04
1.020000000000000000e+02 2.053380628262669802e-03 1.210315168396500522e-03 1.508907386750885852e-04
1.030000000000000000e+02 2.000192965357756869e-03 1.228228827153355620e-03 1.469159976017376666e-04
1.040000000000000000e+02 1.969421205441814014e-03 1.297609249422372862e-03 1.468633406746814511e-04
1.050000000000000000e+02 2.086306406446724812e-03 1.216677594775996026e-03 1.573709683805786259e-04
1.060000000000000000e+02 1.930861803125743939e-03 1.244527618747112187e-03 1.559080889566542296e-04
1.070000000000000000e+02 1.860435097670752255e-03 1.197077764952478264e-03 1.575439224230028139e-04
1.080000000000000000e+02 1.956105601689047194e-03 1.255012494473417952e-03 1.562695242156667290e-04
1.090000000000000000e+02 1.926159932593668727e-03 1.275943576796980923e-03 1.589979658277895129e-04
1.100000000000000000e+02 2.335804799371514646e-03 1.236142944698491279e-03 1.591807924026300070e-04
1.110000000000000000e+02 1.940123182682951643e-03 1.193101002165108601e-03 1.407215171609043074e-04
1.120000000000000000e+02 2.088944527728498618e-03 1.244552864516076897e-03 1.477115882493904378e-04
1.130000000000000000e+02 2.022423281157312465e-03 1.228570568660074117e-03 1.443869565144058039e-04
1.140000000000000000e+02 1.985820856961337082e-03 1.280103094321637189e-03 1.473544119310773147e-04
1.150000000000000000e+02 2.364231535225860218e-03 1.324399689997523286e-03 1.615569221250938762e-04
1.160000000000000000e+02 1.959490997732178056e-03 1.230329767731595586e-03 1.677829803021486205e-04
1.170000000000000000e+02 1.807039187959403118e-03 1.274468608138975114e-03 1.557989574496739481e-04
1.180000000000000000e+02 1.831936565312472336e-03 1.242284316661929284e-03 1.608503484693112203e-04
1.190000000000000000e+02 1.942027206263266265e-03 1.282883330810168608e-03 1.664149367119655172e-04
1.200000000000000000e+02 2.034164657277509093e-03 1.308707658909569150e-03 1.607559539234014261e-04
1.210000000000000000e+02 1.966649220009480687e-03 1.318504248768830045e-03 1.496190702948031596e-04
1.220000000000000000e+02 1.985536380247636314e-03 1.317754880455899785e-03 1.550259237939661150e-04
1.230000000000000000e+02 2.090689564539381130e-03 1.324738599052113905e-03 1.547831128615649815e-04
1.240000000000000000e+02 2.005435341645863366e-03 1.344749011284063645e-03 1.482430014235914118e-04
1.250000000000000000e+02 2.111889114064618468e-03 1.349658266571927617e-03 1.550433597945641501e-04
1.260000000000000000e+02 2.022836326567594659e-03 1.399239971618021754e-03 1.590215285454899756e-04
1.270000000000000000e+02 1.968714693361077635e-03 1.394332317281360553e-03 1.559098848955033632e-04
1.280000000000000000e+02 1.944690450163912227e-03 1.305243693107415847e-03 1.522356813604181414e-04
1.290000000000000000e+02 2.024563876065340988e-03 1.340763751140310782e-03 1.505009994198139691e-04
1.300000000000000000e+02 4.867299529146556711e-03 1.444883090405424788e-03 2.454255730652612219e-04
1.310000000000000000e+02 2.605555963910315565e-03 1.252288660727256600e-03 1.421128258560643183e-04
1.320000000000000000e+02 2.172380193205904197e-03 1.256000527665634883e-03 1.393269860383236104e-04
1.330000000000000000e+02 2.102511234519895307e-03 1.314292515604949252e-03 1.394331722055913443e-04
1.340000000000000000e+02 2.183376511266408877e-03 1.296349423975983904e-03 1.371707510685461046e-04
1.350000000000000000e+02 2.019230984459238418e-03 1.324306588527584877e-03 1.613424972890165532e-04
1.360000000000000000e+02 1.935942483342383436e-03 1.344408378128177919e-03 1.515117743291145608e-04
1.370000000000000000e+02 1.876355572180314537e-03 1.363526567939884462e-03 1.489561738718311326e-04
1.380000000000000000e+02 2.100241332014730032e-03 1.488606545550764026e-03 1.499260937379411432e-04
1.390000000000000000e+02 1.952119972095016668e-03 1.342091801737950885e-03 1.490218128711395622e-04
1.400000000000000000e+02 2.430730861080579539e-03 1.418063832708626668e-03 1.634604736300539424e-04
1.410000000000000000e+02 1.964052230858605655e-03 1.339386686805851259e-03 1.528157182961455921e-04
1.420000000000000000e+02 1.918568591441004731e-03 1.301724063463447585e-03 1.525927653161619031e-04
1.430000000000000000e+02 1.841789434764010743e-03 1.381889970834590097e-03 1.634170632224437572e-04
1.440000000000000000e+02 1.911575267137574858e-03 1.391012560237537632e-03 1.523634906314292876e-04
1.450000000000000000e+02 2.526064549595856412e-03 1.425141637975519413e-03 1.696556211338883836e-04
1.460000000000000000e+02 2.069743704204716865e-03 1.421566960240198529e-03 1.467580986581229648e-04
1.470000000000000000e+02 1.973103146907711613e-03 1.435855080273525878e-03 1.541030472631953630e-04
1.480000000000000000e+02 1.950766183128041639e-03 1.383077014576305141e-03 1.578859204924139509e-04
1.490000000000000000e+02 1.974563707004893792e-03 1.396042625766155156e-03 1.617021981842261689e-04


==> Data/nasnetmobile_gamma1_lower_w2.txt <==
1.000000000000000000e+00 4.027530862297729608e-01 3.629943558813765181e-01 2.709705147740007480e-01
2.000000000000000000e+00 5.215909564124986408e-01 4.692915240178678893e-01 3.702527689675866873e-01
3.000000000000000000e+00 5.452905928761799803e-01 4.498123010375955078e-01 3.936119137831760040e-01
4.000000000000000000e+00 5.409279247194551665e-01 4.550876499651828055e-01 3.926105320832417589e-01
5.000000000000000000e+00 2.650199447864516333e-01 1.248360594260212036e-01 1.047709110529877891e-01
6.000000000000000000e+00 4.733865494873333857e-01 3.416823502311558958e-01 8.741776934706756153e-02
7.000000000000000000e+00 4.522524417245435968e-01 3.395862345174050501e-01 8.940110384568296376e-02
8.000000000000000000e+00 5.081137516003201293e-01 4.046966793906248694e-01 1.132944918954878200e-01
9.000000000000000000e+00 4.470838459094481077e-01 2.922611077153972059e-01 8.991729857789428071e-02
1.000000000000000000e+01 4.872905836635093579e-01 3.480973837582542196e-01 1.053654873116728341e-01
1.100000000000000000e+01 4.673437754414916379e-01 3.173990130619109284e-01 9.051539855068778395e-02
1.200000000000000000e+01 5.618130543079375983e-01 4.543571614212256748e-01 1.834785067735238973e-01
1.300000000000000000e+01 4.763629060223757983e-01 2.894845645921969579e-01 1.146181776580845330e-01
1.400000000000000000e+01 5.198608744327104514e-01 4.141315171016703434e-01 7.651375251246203546e-02
1.500000000000000000e+01 3.047812258242250105e-01 5.925990879750946405e-01 4.667710479415407843e-01
1.600000000000000000e+01 4.072467429635194813e-01 7.164441261439858932e-01 5.566117073777159252e-01
1.700000000000000000e+01 4.511144400275811650e-01 7.721101948365383105e-01 5.935509436238100012e-01
1.800000000000000000e+01 4.851860262492332376e-01 8.081823020186320594e-01 6.223951882368936595e-01
1.900000000000000000e+01 5.019795876429682391e-01 8.357833177285053372e-01 6.347849142494574881e-01
2.000000000000000000e+01 6.409118261304838082e-01 5.248117864989955139e-01 3.024264706726800256e-01
2.100000000000000000e+01 7.322693832850584172e-01 6.335607275450049203e-01 4.949392273609194981e-01
2.200000000000000000e+01 7.116383772402679053e-01 5.998982697692082366e-01 4.923625541611190704e-01
2.300000000000000000e+01 7.052937427358596523e-01 6.231723927810710606e-01 5.049550774610075399e-01
2.400000000000000000e+01 7.299466283761127938e-01 6.352949557489400156e-01 5.298597391435655446e-01
2.500000000000000000e+01 1.955458048170304886e-01 1.006057945607140153e-01 1.038748895688025031e-01
2.600000000000000000e+01 4.912887795610205721e-01 3.570203765845130772e-01 6.314045909671128776e-02
2.700000000000000000e+01 4.697042054173701797e-01 3.300106599361942727e-01 6.682652794335901258e-02
2.800000000000000000e+01 4.714758813920961189e-01 3.612732390509427183e-01 8.168483273881781137e-02
2.900000000000000000e+01 4.460026082885164556e-01 3.066857070457274514e-01 8.289137169399674043e-02
3.000000000000000000e+01 4.764704465689225676e-01 3.563696396164818259e-01 9.258285313206987555e-02
3.100000000000000000e+01 4.879753168214032155e-01 3.791555076483211217e-01 1.195414337499930979e-01
3.200000000000000000e+01 4.620001551360368164e-01 3.480294446845803025e-01 7.134047433935222782e-02
3.300000000000000000e+01 4.960531264413139962e-01 3.733357048767569908e-01 8.410980752067045985e-02
3.400000000000000000e+01 4.968263958558737370e-01 3.767536693206388065e-01 7.454795957321158628e-02
3.500000000000000000e+01 1.389342379274686179e-01 2.564829374981471566e-01 2.100601857258858063e-01
3.600000000000000000e+01 1.825516055081004840e-01 3.162232280610787760e-01 2.124385999958530169e-01
3.700000000000000000e+01 1.970011459757842753e-01 3.436606481581641614e-01 2.226064689368073002e-01
3.800000000000000000e+01 1.984027403915205601e-01 3.586194823080385841e-01 2.279014940564344505e-01
3.900000000000000000e+01 2.013579561497487735e-01 3.578030405084177135e-01 2.291970984841758263e-01
4.000000000000000000e+01 3.814784622247017754e-01 6.948801991400261890e-01 4.326159095224317297e-01
4.100000000000000000e+01 4.755117557245048254e-01 8.056101637522251613e-01 5.231097697661772905e-01
4.200000000000000000e+01 5.053236591985663662e-01 8.403080797130449975e-01 5.513438115004116735e-01
4.300000000000000000e+01 5.188732667901352347e-01 8.572012541684309594e-01 5.642022036888151293e-01
4.400000000000000000e+01 5.158445732225734881e-01 8.562833601622753532e-01 5.606975085547862836e-01
4.500000000000000000e+01 7.088342200047298425e-01 5.823181799049718110e-01 3.656812593426267410e-01
4.600000000000000000e+01 8.700873535570979866e-01 7.878331193687337919e-01 6.094420885825065914e-01
4.700000000000000000e+01 8.678071058168435048e-01 7.414191051899523544e-01 6.185458863391173345e-01
4.800000000000000000e+01 8.728283127436113897e-01 7.637972439253795098e-01 6.032132408753155817e-01
4.900000000000000000e+01 8.754259728325408663e-01 7.712302076732450162e-01 6.139025427708675320e-01
5.000000000000000000e+01 2.473753634870964890e-01 1.271182962186002130e-01 1.214602369751989347e-01
5.100000000000000000e+01 4.365291083190790400e-01 2.906581098785511741e-01 1.583587575491127442e-01
5.200000000000000000e+01 5.056936819448112352e-01 3.765574982307183793e-01 1.479141710354293093e-01
5.300000000000000000e+01 4.672720688107427911e-01 3.163270200906227458e-01 1.541336221128707662e-01
5.400000000000000000e+01 5.152130749408130317e-01 4.159517441296733953e-01 1.638485430283840583e-01
5.500000000000000000e+01 4.787499581081378630e-01 3.446001690240960702e-01 9.612279925402006375e-02
5.600000000000000000e+01 4.846594432862258439e-01 3.565196502740908824e-01 9.398650189336212046e-02
5.700000000000000000e+01 5.102642655614664235e-01 3.894228362830514656e-01 8.028280327686046491e-02
5.800000000000000000e+01 4.638808273264585780e-01 3.276719246964160948e-01 9.964457964763501208e-02
5.900000000000000000e+01 4.622637032980195237e-01 3.097209523904682626e-01 8.370955581286133873e-02
6.000000000000000000e+01 5.293580340438428511e-01 3.982144172331918419e-01 1.119805815952113343e-01
6.100000000000000000e+01 5.185676638455622989e-01 4.056366262978816084e-01 1.058980862121999128e-01
6.200000000000000000e+01 4.909386751197729604e-01 3.450569860077348783e-01 8.942178320438971817e-02
6.300000000000000000e+01 5.031284499456644133e-01 4.018375904632223716e-01 1.093446242820753228e-01
6.400000000000000000e+01 4.590313560487289668e-01 3.091463619971526189e-01 8.482179526954307380e-02
6.500000000000000000e+01 3.341886042198257134e-01 6.324425579084923532e-01 3.860753778406046943e-01
6.600000000000000000e+01 4.478136976368034539e-01 7.684224702842981092e-01 4.964848907899648833e-01
6.700000000000000000e+01 4.701374833952314258e-01 7.998786701756159800e-01 5.178381883613817349e-01
6.800000000000000000e+01 4.968832018901178649e-01 8.267004051343372906e-01 5.434635238314624583e-01
6.900000000000000000e+01 5.067845827887655918e-01 8.399748483829615475e-01 5.527902242127213928e-01
7.000000000000000000e+01 7.423000737501128654e-01 6.631762291923319896e-01 4.282494665460379046e-01
7.100000000000000000e+01 8.578610878931833827e-01 7.554085169964428470e-01 5.931912440080441273e-01
7.200000000000000000e+01 8.651665027051437251e-01 7.437969916420932304e-01 5.900337323249895682e-01
7.300000000000000000e+01 8.430858137619369197e-01 6.999281602468985231e-01 5.953683640089449947e-01
7.400000000000000000e+01 8.497038169153952047e-01 7.311950798326617429e-01 5.801086239773109998e-01
7.500000000000000000e+01 3.028944622928443908e-01 1.908281930196016607e-01 1.403892487207540063e-01
7.600000000000000000e+01 5.020395831546774490e-01 3.943801763300829322e-01 1.484087470659068153e-01
7.700000000000000000e+01 4.851496702126631977e-01 3.605274404103561703e-01 1.444463817396072214e-01
7.800000000000000000e+01 4.609422782857443002e-01 3.578533435735010704e-01 1.741531121229139001e-01
7.900000000000000000e+01 5.206736807536997969e-01 4.095474883928649223e-01 1.403440417038460397e-01
8.000000000000000000e+01 4.890661824757447373e-01 3.696211865132604246e-01 8.308566421532108393e-02
8.100000000000000000e+01 5.132985865269160675e-01 3.900108087088499653e-01 1.084079735995649024e-01
8.200000000000000000e+01 4.413179480097279561e-01 3.031277291004433327e-01 8.243943414941756753e-02
8.300000000000000000e+01 4.881407926622156057e-01 3.746525024027322348e-01 6.161093126591867669e-02
8.400000000000000000e+01 5.329876601789447221e-01 3.873398098161396907e-01 9.782667799909812445e-02
8.500000000000000000e+01 4.990576528206327467e-01 4.037844516195102096e-01 9.287174376545946630e-02
8.600000000000000000e+01 4.909262790063715909e-01 3.683522658430065100e-01 1.097465450664720926e-01
8.700000000000000000e+01 4.769444618097315458e-01 3.676965179409147355e-01 9.174512402174715697e-02
8.800000000000000000e+01 4.558922266213486507e-01 3.153314120122995834e-01 8.407600610729203117e-02
8.900000000000000000e+01 4.530777843431401664e-01 2.863352773418449404e-01 8.727409752439052593e-02
9.000000000000000000e+01 3.221759052024577019e-01 6.230494427420760761e-01 3.746152549411040367e-01
9.100000000000000000e+01 4.348278779650845416e-01 7.571809576502561701e-01 4.840916879121207606e-01
9.200000000000000000e+01 4.671018626694284914e-01 7.945006180397009565e-01 5.149073437302165157e-01
9.300000000000000000e+01 4.982114257596334528e-01 8.347694429814295214e-01 5.445169144505207504e-01
9.400000000000000000e+01 5.105922597420017306e-01 8.457790896243259082e-01 5.563524070959358081e-01
9.500000000000000000e+01 6.051299051096542536e-01 5.066786721810860872e-01 3.330675168535748853e-01
9.600000000000000000e+01 7.333629264158785244e-01 6.420771718870720290e-01 4.757041020695311762e-01
9.700000000000000000e+01 7.547529483296910868e-01 6.615427841519603280e-01 4.801283515479758957e-01
9.800000000000000000e+01 7.325829863180270962e-01 6.159444679165121395e-01 4.862222502122287016e-01
9.900000000000000000e+01 7.200643207901432641e-01 6.241041469526291685e-01 4.864767790496314914e-01
1.000000000000000000e+02 3.492336708651692656e-01 1.967087497201274737e-01 1.111302025598345372e-01
1.010000000000000000e+02 4.704498190924231160e-01 3.430230685039227234e-01 1.055404377343922839e-01
1.020000000000000000e+02 4.377276845729868304e-01 3.138370679991717149e-01 1.043768615452902865e-01
1.030000000000000000e+02 4.614109239775026072e-01 3.188963901061540596e-01 9.757628187164053835e-02
1.040000000000000000e+02 4.650075837036383719e-01 3.530449874330586213e-01 9.478951677585574498e-02
1.050000000000000000e+02 5.044537385896548098e-01 3.697629283133684885e-01 9.354750628762083242e-02
1.060000000000000000e+02 4.623404431630900313e-01 3.344842656073367393e-01 7.315049089701181062e-02
1.070000000000000000e+02 4.588698618153965181e-01 3.126163992096642197e-01 8.045463685324272252e-02
1.080000000000000000e+02 4.494609312844163873e-01 3.175850712228507899e-01 6.867532210545415627e-02
1.090000000000000000e+02 4.446185419707621156e-01 3.143505888045965979e-01 7.984421486292266057e-02
1.100000000000000000e+02 4.870039164985228708e-01 3.720151678917095750e-01 1.099227079936394430e-01
1.110000000000000000e+02 4.681714230781729991e-01 3.393939622941001266e-01 8.955857068801412191e-02
1.120000000000000000e+02 4.417679813559216573e-01 3.066832105021954913e-01 7.356836652642959051e-02
1.130000000000000000e+02 4.129850734965752612e-01 2.717415742009925417e-01 7.473793123181425579e-02
1.140000000000000000e+02 4.221980956487554337e-01 2.697385411499974017e-01 7.564514160705010370e-02
1.150000000000000000e+02 3.248311113775916303e-01 6.253347825635573454e-01 3.773340529426503220e-01
1.160000000000000000e+02 4.432528062681576619e-01 7.697981757280837334e-01 4.921786077863894993e-01
1.170000000000000000e+02 4.860531691383388475e-01 8.143356534527974588e-01 5.331617486074525791e-01
1.180000000000000000e+02 4.919280819580046926e-01 8.277377986058765957e-01 5.385099660985093184e-01
1.190000000000000000e+02 5.291308254692215218e-01 8.648625739053351635e-01 5.739272929082096519e-01
1.200000000000000000e+02 7.150788440343243124e-01 6.259481352352811445e-01 3.879393838392946048e-01
1.210000000000000000e+02 8.102776063586992761e-01 6.894210542777778894e-01 5.777146741774379368e-01
1.220000000000000000e+02 7.960925276325370170e-01 7.112370643133839598e-01 5.603044851204778132e-01
1.230000000000000000e+02 8.064319405290639731e-01 7.013380128540817049e-01 5.494885826531442641e-01
1.240000000000000000e+02 8.101160832944250823e-01 6.934920960702815051e-01 5.754438723211404705e-01
1.250000000000000000e+02 2.885098030568257199e-01 1.574334602269084615e-01 1.136664713217387657e-01
1.260000000000000000e+02 4.091268104397113858e-01 2.563367699719829584e-01 1.092123937294411373e-01
1.270000000000000000e+02 4.654569494668763796e-01 3.083584312221986923e-01 1.108863664898287194e-01
1.280000000000000000e+02 4.502430920887078303e-01 3.379498845766096826e-01 1.025745289005984134e-01
1.290000000000000000e+02 4.224628519693858775e-01 3.004643329630751758e-01 1.396487733785482799e-01
1.300000000000000000e+02 5.318187957567958035e-01 4.040119214588414609e-01 1.694816599140707702e-01
1.310000000000000000e+02 5.427170168468171685e-01 4.360445320080497122e-01 9.331721584705719719e-02
1.320000000000000000e+02 5.435666109087343711e-01 4.192997863560317118e-01 9.968229981853560240e-02
1.330000000000000000e+02 5.474302670851783903e-01 4.413218341864090788e-01 6.821867863481474725e-02
1.340000000000000000e+02 5.206770915438142522e-01 4.061909149658248785e-01 1.242900406285192549e-01
1.350000000000000000e+02 4.758426206335118480e-01 3.282611166896309829e-01 1.033284528468471908e-01
1.360000000000000000e+02 4.387800920174272368e-01 2.950535061954802640e-01 7.245539874859231733e-02
1.370000000000000000e+02 4.540153044130922910e-01 2.936691806813924721e-01 1.074033184800579216e-01
1.380000000000000000e+02 4.363021548233437796e-01 2.653403196989546631e-01 8.928085456054550562e-02
1.390000000000000000e+02 4.881896031290413607e-01 3.915797688208051963e-01 1.323701239220033965e-01
1.400000000000000000e+02 3.265984400759556761e-01 6.255442374420340235e-01 3.789271597309627482e-01
1.410000000000000000e+02 4.508484882367336799e-01 7.673257185889446053e-01 4.994900412033009274e-01
1.420000000000000000e+02 4.814009460203320656e-01 8.095472181438105874e-01 5.287133338526088799e-01
1.430000000000000000e+02 4.994973207728767295e-01 8.298338941272175306e-01 5.458505805843977265e-01
1.440000000000000000e+02 5.272923315053080762e-01 8.602185976457412675e-01 5.722605828243431114e-01
1.450000000000000000e+02 6.188591902566110692e-01 4.946609215224589962e-01 3.704299712176081782e-01
1.460000000000000000e+02 7.747382142568608465e-01 6.598322554035210841e-01 5.256925398621002943e-01
1.470000000000000000e+02 7.763079542864458338e-01 6.367523534488825909e-01 4.996564712948609044e-01
1.480000000000000000e+02 7.323355572907995770e-01 6.378693253639483585e-01 5.397726880893477519e-01
1.490000000000000000e+02 7.515098173860748076e-01 7.131187843608441934e-01 5.211349508237012040e-01


==> Data/nasnetmobile_gamma1_middle_w2.txt <==
1.000000000000000000e+00 4.921517427491153840e-01 3.601357397397285665e-01 1.989132644469897293e-01
2.000000000000000000e+00 5.036700871084364151e-01 4.265730511647327639e-01 2.922081030214830899e-01
3.000000000000000000e+00 6.424463453837025995e-01 5.289891450867141298e-01 3.541934842273475881e-01
4.000000000000000000e+00 4.932262249654667530e-01 3.442179224140164973e-01 2.739145634664301721e-01
5.000000000000000000e+00 3.088172264375287912e-01 1.689811272291744659e-01 1.488403842400737309e-01
6.000000000000000000e+00 2.595006903664222597e-01 1.200222251617001773e-01 9.046928850500758623e-02
7.000000000000000000e+00 2.664667637835107517e-01 8.951968529673876018e-02 6.614165712718901580e-02
8.000000000000000000e+00 2.465091440571849091e-01 8.793364253843846678e-02 6.458701429032140395e-02
9.000000000000000000e+00 2.511681068134404837e-01 1.024727473447793608e-01 8.649186583363623060e-02
1.000000000000000000e+01 9.665646402977753904e-02 1.427103738494686913e-01 5.414428447185590937e-02
1.100000000000000000e+01 1.992940819112482553e-01 1.880923763283170458e-01 1.618113385802795734e-01
1.200000000000000000e+01 2.689606856345090891e-01 1.272236913699760497e-01 1.149890956318751351e-01
1.300000000000000000e+01 1.949367393955386829e-01 9.966986485526146966e-02 9.598187943753132279e-02
1.400000000000000000e+01 2.032497802838977019e-01 4.951769562727836166e-02 4.675956846787573951e-02
1.500000000000000000e+01 2.581159076449275336e-01 9.675927311458443203e-02 7.109961508676765352e-02
1.600000000000000000e+01 2.944126444031931467e-01 1.457006881977734036e-01 1.127023258933963212e-01
1.700000000000000000e+01 4.828679836736231579e-01 3.776508118199862762e-01 2.683633460438067386e-01
1.800000000000000000e+01 1.848103548785832162e-01 4.151022451572824318e-02 4.612757892491930328e-02
1.900000000000000000e+01 2.524845088975807839e-01 9.482628738825325809e-02 7.733602048154530895e-02
2.000000000000000000e+01 1.991711841828971152e-01 5.246184370890879384e-02 4.061718707407892953e-02
2.100000000000000000e+01 2.353537834252969752e-01 7.382391722533662715e-02 5.743373125038312571e-02
2.200000000000000000e+01 2.665179603477557113e-01 9.466034456565425304e-02 6.178795207974775022e-02
2.300000000000000000e+01 2.622574121223597565e-01 1.010962116022971619e-01 7.092699765473835238e-02
2.400000000000000000e+01 2.819084953272971705e-01 1.489326218232821242e-01 1.243025889861595623e-01
2.500000000000000000e+01 3.177802597047708066e-01 1.690001203948637842e-01 1.167577177602046185e-01
2.600000000000000000e+01 2.248025515456934242e-01 4.576687394021098504e-02 3.517181418801114401e-02
2.700000000000000000e+01 1.967866580906209029e-01 4.318776934224136110e-02 3.973743463420015970e-02
2.800000000000000000e+01 2.016159710694205298e-01 4.685161720657179951e-02 4.475445823759407332e-02
2.900000000000000000e+01 2.453913908267486843e-01 8.933176092960573578e-02 6.018399320913320194e-02
3.000000000000000000e+01 2.796160932709847446e-01 1.168044023288583311e-01 6.863753611233243401e-02
3.100000000000000000e+01 2.251418374788237975e-01 7.618892202501761912e-02 6.739658096194736658e-02
3.200000000000000000e+01 2.654139829835851505e-01 1.072319629228468685e-01 5.539867979606804410e-02
3.300000000000000000e+01 1.910655270326016009e-01 6.808864092069512319e-02 6.344689540688838725e-02
3.400000000000000000e+01 2.368898307925593194e-01 8.686431535161738549e-02 7.487135224527236010e-02
3.500000000000000000e+01 1.922037762875896394e-01 3.757505584112798974e-02 3.562035100095758966e-02
3.600000000000000000e+01 2.205196496439332521e-01 5.929512029359579328e-02 4.368783374818455134e-02
3.700000000000000000e+01 2.258326626436051310e-01 6.140874294244375031e-02 4.734643021017957698e-02
3.800000000000000000e+01 1.917634599467039069e-01 6.702300822521992107e-02 5.844307944305369984e-02
3.900000000000000000e+01 1.807542547762782670e-01 3.774476040894606671e-02 3.474662037429362971e-02
4.000000000000000000e+01 2.141004934040831587e-01 7.284228434133652175e-02 6.949562690843456847e-02
4.100000000000000000e+01 2.096464957487665093e-01 5.926747164424217562e-02 4.985047838167166318e-02
4.200000000000000000e+01 1.969654902258155815e-01 4.511375899301208608e-02 3.931103631433665452e-02
4.300000000000000000e+01 1.702068344591923243e-01 4.326581479577084471e-02 3.620774679927039885e-02
4.400000000000000000e+01 2.274428006010012493e-01 7.105418775076702276e-02 4.963163073967958444e-02
4.500000000000000000e+01 2.324291228640747442e-01 6.539555238053315622e-02 4.989155967974506778e-02
4.600000000000000000e+01 2.220424739553177595e-01 6.425492502479185353e-02 5.481684117443527682e-02
4.700000000000000000e+01 1.986696873147128783e-01 5.514299149622506335e-02 4.912817939731979611e-02
4.800000000000000000e+01 1.912633707598047905e-01 5.902635789241546249e-02 5.560675249096550671e-02
4.900000000000000000e+01 1.662479711683088335e-01 5.799651457730858189e-02 4.762949661647373351e-02
5.000000000000000000e+01 1.684323870344007767e-01 6.735999232963837957e-02 5.464283402701567566e-02
5.100000000000000000e+01 1.705394790142842065e-01 4.403480108626236372e-02 3.212414034544006786e-02
5.200000000000000000e+01 1.543572877297797741e-01 9.016417088025799331e-02 6.556119251967604256e-02
5.300000000000000000e+01 1.831269827007170059e-01 6.402498717427425323e-02 5.920203662582072118e-02
5.400000000000000000e+01 1.707399871313627082e-01 6.312582745893714764e-02 4.018505638403658403e-02
5.500000000000000000e+01 1.843896972191036154e-01 4.988493978494160097e-02 4.311975211587373846e-02
5.600000000000000000e+01 1.756750450061650426e-01 4.875070898485926035e-02 4.590967786730582034e-02
5.700000000000000000e+01 1.605034395061884223e-01 6.505930398785758628e-02 4.600334403789529958e-02
5.800000000000000000e+01 1.325348431628141921e-01 9.556967515401115776e-02 5.445120450171742760e-02
5.900000000000000000e+01 1.602052430990456577e-01 7.288398513431573744e-02 3.963308257923624928e-02
6.000000000000000000e+01 1.352620609872613178e-01 9.026727446642077157e-02 4.703389689123618767e-02
6.100000000000000000e+01 1.503933341315724925e-01 1.061291372750603479e-01 7.307618807638202596e-02
6.200000000000000000e+01 1.179663120992537895e-01 1.019474016093608604e-01 3.399309235940969898e-02
6.300000000000000000e+01 1.216137732342596062e-01 1.013730499881561886e-01 4.669180665839606226e-02
6.400000000000000000e+01 1.259950900845275001e-01 1.063746737962540517e-01 5.640246424426249156e-02
6.500000000000000000e+01 1.909047208985579225e-01 1.016679792866598542e-01 9.902162977799051913e-02
6.600000000000000000e+01 1.669560259142425784e-01 1.244341327185036622e-01 9.320794340233252984e-02
6.700000000000000000e+01 1.599126528456431551e-01 1.273403807256659748e-01 1.004917874624244867e-01
6.800000000000000000e+01 1.719352710840534038e-01 1.145958549441316310e-01 9.683589321493180080e-02
6.900000000000000000e+01 1.738014218312989023e-01 1.163594907019009084e-01 1.040787502864545661e-01
7.000000000000000000e+01 1.469861100719289937e-01 6.568030138185536326e-02 3.457447510920530487e-02
7.100000000000000000e+01 1.179645259104344784e-01 9.542001457031029643e-02 3.525158727912360013e-02
7.200000000000000000e+01 1.141182833281760706e-01 1.003613469387585194e-01 3.361906952783067642e-02
7.300000000000000000e+01 1.296839624303038896e-01 9.198739120607350717e-02 4.429140226080836851e-02
7.400000000000000000e+01 1.272439498733036189e-01 8.778612823354557670e-02 4.005956029976324301e-02
7.500000000000000000e+01 1.289451829556178264e-01 8.928274881360909188e-02 3.628510673806401021e-02
7.600000000000000000e+01 1.183183186489134564e-01 9.932145431190003704e-02 4.078162050107428382e-02
7.700000000000000000e+01 1.329949609232398133e-01 8.806760618232269133e-02 4.375002712723415760e-02
7.800000000000000000e+01 1.474213037721903152e-01 6.629487358102055528e-02 3.732364459761878389e-02
7.900000000000000000e+01 1.385203864703282994e-01 7.923904175265956973e-02 4.541276155986925106e-02
8.000000000000000000e+01 1.337022053653255382e-01 7.524612455401304134e-02 3.739616786580877289e-02
8.100000000000000000e+01 1.145256878798232431e-01 1.164471853655073968e-01 4.667998013083279191e-02
8.200000000000000000e+01 1.422232484781247586e-01 6.836264258121385606e-02 4.310614198874293534e-02
8.300000000000000000e+01 1.236449446819620351e-01 9.820013414540093577e-02 4.246291198384433835e-02
8.400000000000000000e+01 1.556879790804810981e-01 8.601473959929653579e-02 6.229046219624237435e-02
8.500000000000000000e+01 1.308641676216500682e-01 7.312362196340517484e-02 2.501651312139115471e-02
8.600000000000000000e+01 1.079218915582832589e-01 1.074704058109214461e-01 3.356371128111323293e-02
8.700000000000000000e+01 1.203707952494024458e-01 1.254012810248521792e-01 5.462951375556466399e-02
8.800000000000000000e+01 1.219634600142046055e-01 9.111809926411985894e-02 3.717478734016015779e-02
8.900000000000000000e+01 1.406916347557319591e-01 7.126332050333232526e-02 4.143377948254532706e-02
9.000000000000000000e+01 1.262722388570129417e-01 8.872319684633839243e-02 3.333840855418568339e-02
9.100000000000000000e+01 1.163717907506508636e-01 1.105028263796543897e-01 4.304925335494116240e-02
9.200000000000000000e+01 1.012260466823895894e-01 1.387435935076590798e-01 4.103623059928472594e-02
9.300000000000000000e+01 9.149562945332784247e-02 1.581098721966448239e-01 5.447567194555287540e-02
9.400000000000000000e+01 1.048832162610734142e-01 1.195960788859319335e-01 3.253207768319257842e-02
9.500000000000000000e+01 9.889183922783885416e-02 1.229556441253604887e-01 3.354667771339303606e-02
9.600000000000000000e+01 1.233373856263594720e-01 1.109315711179640201e-01 4.860271627374333769e-02
9.700000000000000000e+01 9.969009287463256874e-02 1.291238817826254881e-01 4.410281359699062126e-02
9.800000000000000000e+01 8.929315672575005580e-02 1.330296363897754963e-01 3.891863415397537468e-02
9.900000000000000000e+01 9.730696569965889553e-02 1.303783453027921035e-01 4.327270639617657177e-02
1.000000000000000000e+02 8.191380571648128328e-02 1.510225409271825359e-01 3.892679405535506842e-02
1.010000000000000000e+02 5.809696454312254787e-02 1.815213106092118667e-01 4.847376258103994195e-02
1.020000000000000000e+02 7.294920898005771703e-02 1.512886868848946076e-01 3.419726173505720918e-02
1.030000000000000000e+02 7.471173662172644891e-02 1.561017811359462770e-01 3.862834671610942960e-02
1.040000000000000000e+02 8.345844296209485591e-02 1.361644980154322893e-01 2.444880166354248402e-02
1.050000000000000000e+02 1.007799701413602117e-01 1.410297341577224361e-01 5.318231494376917529e-02
1.060000000000000000e+02 1.041503675042209781e-01 1.322683881209524848e-01 6.142941846394935762e-02
1.070000000000000000e+02 1.083610342387800463e-01 1.418567077273583110e-01 6.491445563053309387e-02
1.080000000000000000e+02 1.002702863523097371e-01 1.415666029674316762e-01 6.111083954648286604e-02
1.090000000000000000e+02 9.054351465668884769e-02 1.524733251332042461e-01 4.978583469054134042e-02
1.100000000000000000e+02 8.791981218373648432e-02 1.290212829717295451e-01 2.676703466185998206e-02
1.110000000000000000e+02 8.108814172568819256e-02 1.538764171779851975e-01 4.073554237997416977e-02
1.120000000000000000e+02 6.136651772317432835e-02 1.597040678665072599e-01 3.035952140564776580e-02
1.130000000000000000e+02 7.362355968777527238e-02 1.467344933832401277e-01 2.270288013357368503e-02
1.140000000000000000e+02 8.647188553256361654e-02 1.477687417098996758e-01 3.204880940359317032e-02
1.150000000000000000e+02 9.401891427795726341e-02 1.507501655398423013e-01 3.920454181889645312e-02
1.160000000000000000e+02 9.481126703661754695e-02 1.627974666283069916e-01 5.762789645810786204e-02
1.170000000000000000e+02 6.945774338452594121e-02 1.570847480390638595e-01 3.084792811525610343e-02
1.180000000000000000e+02 8.133537277108371377e-02 1.619854495517747683e-01 4.992977739402530007e-02
1.190000000000000000e+02 9.558117619431912015e-02 1.243765686215746458e-01 4.085958054682462676e-02
1.200000000000000000e+02 5.245087196088918380e-02 1.948260813878103515e-01 4.387526795227276316e-02
1.210000000000000000e+02 6.016552493848264377e-02 1.856301306812311036e-01 4.479650621744491606e-02
1.220000000000000000e+02 5.556122305199114736e-02 1.965415904123349045e-01 3.932789452597288543e-02
1.230000000000000000e+02 5.347023421453750425e-02 1.839670719351844674e-01 3.935840760597168753e-02
1.240000000000000000e+02 5.012326973143485520e-02 1.963660214316882424e-01 3.463704376487241471e-02
1.250000000000000000e+02 8.126570565220030129e-02 1.638742922094600096e-01 5.137926606816575065e-02
1.260000000000000000e+02 9.630011154895663783e-02 1.572810745445311353e-01 5.720196807531414268e-02
1.270000000000000000e+02 1.081071252853574027e-01 1.440483197374470281e-01 6.018652468233794128e-02
1.280000000000000000e+02 9.652392145828453396e-02 1.493592675027570760e-01 4.771215966494261884e-02
1.290000000000000000e+02 8.273822680875138336e-02 1.547914742056869797e-01 5.184760630547576715e-02
1.300000000000000000e+02 7.738215775938182828e-02 1.420221229719193234e-01 2.148856812614886869e-02
1.310000000000000000e+02 8.559775979030549709e-02 1.394445306834443399e-01 2.842300448424340403e-02
1.320000000000000000e+02 7.741874840245752121e-02 1.502542480933350688e-01 2.994745069905813475e-02
1.330000000000000000e+02 6.622192598465952151e-02 1.828399502352497652e-01 4.619034364278121196e-02
1.340000000000000000e+02 6.255889980362032421e-02 1.680097947464670449e-01 2.604724195155809149e-02
1.350000000000000000e+02 7.308621031583738270e-02 1.514764112405208030e-01 2.928353692220032542e-02
1.360000000000000000e+02 7.327189770340196417e-02 1.502290295438624135e-01 2.645023295745500824e-02
1.370000000000000000e+02 5.587389579530501610e-02 1.978126575721884106e-01 4.223649522802218337e-02
1.380000000000000000e+02 7.054367812335494980e-02 1.670623710771377002e-01 3.984698510507062724e-02
1.390000000000000000e+02 8.843413823516227401e-02 1.764419730849306200e-01 6.030090020969873510e-02
1.400000000000000000e+02 4.713501735963690487e-02 2.078221307022101727e-01 3.814370938763218810e-02
1.410000000000000000e+02 5.399238566118593624e-02 1.939865246568822643e-01 4.293127347576061736e-02
1.420000000000000000e+02 4.206492996889484720e-02 2.097823313485048802e-01 3.255392024592144995e-02
1.430000000000000000e+02 5.239868715517763398e-02 1.929475496140715951e-01 3.453165816571755753e-02
1.440000000000000000e+02 5.367391520730167842e-02 2.019318505422597054e-01 4.871312925227288398e-02
1.450000000000000000e+02 6.322218718699922080e-02 1.947522275099745070e-01 4.987986016759431152e-02
1.460000000000000000e+02 7.624877205016818149e-02 1.692179806593304414e-01 5.321570860844963141e-02
1.470000000000000000e+02 7.656904499322100821e-02 1.631054990505210467e-01 4.550180422891356158e-02
1.480000000000000000e+02 6.488034554596830428e-02 1.907896255156446563e-01 4.586937244426467913e-02
1.490000000000000000e+02 6.615797987360710897e-02 1.788421648358336780e-01 4.736219906954962366e-02


==> Data/nasnetmobile_gamma1_upper_w2.txt <==
1.000000000000000000e+00 4.908075126942131883e-01 3.499558935544715976e-01 2.105949022193663311e-01
2.000000000000000000e+00 4.245195818020333633e-01 2.882288200627260988e-01 1.828263362933538194e-01
3.000000000000000000e+00 4.179010877305588956e-01 2.976809042662801885e-01 2.181931916143211858e-01
4.000000000000000000e+00 3.921571424763674596e-01 2.723554051668110598e-01 1.718205328598026993e-01
5.000000000000000000e+00 3.176742037529455276e-01 1.767774320248353126e-01 1.061717312959546550e-01
6.000000000000000000e+00 3.090831150588821963e-01 1.367684192898415418e-01 6.425364364579075338e-02
7.000000000000000000e+00 2.668599376921509392e-01 1.049488563830101306e-01 5.445016812190220379e-02
8.000000000000000000e+00 2.578693812983357536e-01 9.952555518629140063e-02 5.948479019791650529e-02
9.000000000000000000e+00 4.233602907904154278e-01 2.835794177257756621e-01 1.586393065713660178e-01
1.000000000000000000e+01 1.238909565414459679e-01 1.860649678251717343e-01 1.073373070261059437e-01
1.100000000000000000e+01 2.718600324305434635e-01 2.322601682309138604e-01 2.288341180571757671e-01
1.200000000000000000e+01 3.016715442232034139e-01 1.727271723193494202e-01 1.472544319275533031e-01
1.300000000000000000e+01 2.168628981743766226e-01 8.328071758549326908e-02 8.435156318121218855e-02
1.400000000000000000e+01 2.511803214534238937e-01 1.794124402513200267e-01 1.774214910660141531e-01
1.500000000000000000e+01 4.529116897057848257e-01 7.810189847220958548e-01 5.141471054444031186e-01
1.600000000000000000e+01 4.972526859928693144e-01 8.331994708998035071e-01 5.555235472584243439e-01
1.700000000000000000e+01 5.455289864027915714e-01 9.182691311253375899e-01 6.003719422125713967e-01
1.800000000000000000e+01 5.535543111380509806e-01 9.064463258790955713e-01 6.077829558084840711e-01
1.900000000000000000e+01 5.510707167809574258e-01 9.009133653747785075e-01 6.054266986870259215e-01
2.000000000000000000e+01 3.614280403066281733e-01 2.504819066837027375e-01 1.874884890814109972e-01
2.100000000000000000e+01 4.333773594583408828e-01 3.831360257474640263e-01 3.713396890622980839e-01
2.200000000000000000e+01 5.105529563518280689e-01 4.762934601192325146e-01 4.550138308747595506e-01
2.300000000000000000e+01 4.429165530986440280e-01 4.090443771785255977e-01 3.929584362923463359e-01
2.400000000000000000e+01 4.949628551970462476e-01 4.561658217412105643e-01 4.438397218533587374e-01
2.500000000000000000e+01 1.685017384421132747e-01 8.276187211708001257e-02 6.982678241866570323e-02
2.600000000000000000e+01 2.542463504069941149e-01 1.029000893314226256e-01 7.191057947767243164e-02
2.700000000000000000e+01 2.161976778837308710e-01 6.806765699548851523e-02 5.932558567846053788e-02
2.800000000000000000e+01 1.973072769835545748e-01 4.988896693924799175e-02 5.566808425753198147e-02
2.900000000000000000e+01 1.702203745681292457e-01 5.315564324931008194e-02 5.034921677632141213e-02
3.000000000000000000e+01 1.800603746217119272e-01 5.811954122371662534e-02 5.085255018208123534e-02
3.100000000000000000e+01 1.442214193902279507e-01 9.850843816394966312e-02 6.180673375070411257e-02
3.200000000000000000e+01 1.282391048833387281e-01 9.435300630532526822e-02 5.153226153464218751e-02
3.300000000000000000e+01 1.608413966471726464e-01 9.640433473670051434e-02 7.897014558821109642e-02
3.400000000000000000e+01 1.470979240695991785e-01 1.099788279398766777e-01 8.364536006743675256e-02
3.500000000000000000e+01 1.326274415459153533e-01 1.122110657014505075e-01 7.200199147552274748e-02
3.600000000000000000e+01 1.541873118191991465e-01 6.719532006967345039e-02 5.057280868797066342e-02
3.700000000000000000e+01 1.628431353463587195e-01 5.479344263140043664e-02 4.820161879847678632e-02
3.800000000000000000e+01 1.454933746404581951e-01 6.470913058680335950e-02 3.345104815307686080e-02
3.900000000000000000e+01 1.298840255233592311e-01 9.259759823432367476e-02 4.677920941059914711e-02
4.000000000000000000e+01 1.055314634615378139e-01 1.337030296805440388e-01 5.904737191283179060e-02
4.100000000000000000e+01 1.110633943273230811e-01 1.377805122880572941e-01 6.466412209578856207e-02
4.200000000000000000e+01 1.056512406659862180e-01 1.404294184064798223e-01 6.120078641149621912e-02
4.300000000000000000e+01 8.763741165614401252e-02 1.554601980404332062e-01 4.684720960314139870e-02
4.400000000000000000e+01 1.098042542113232961e-01 1.180099660585550020e-01 5.734207464847867336e-02
4.500000000000000000e+01 1.528367682749285639e-01 1.502952356355446994e-01 1.058793441408838604e-01
4.600000000000000000e+01 1.883774791925734438e-01 1.465863803914633778e-01 1.309978519085539528e-01
4.700000000000000000e+01 1.676413815291534215e-01 1.609956193594190288e-01 1.259160774823119278e-01
4.800000000000000000e+01 1.853616854499078315e-01 1.494705214114214753e-01 1.345040855393339618e-01
4.900000000000000000e+01 1.746295753858322641e-01 1.685453033673521284e-01 1.387963210488782073e-01
5.000000000000000000e+01 1.597745872653156263e-01 8.257065596904869520e-02 5.676552439111302861e-02
5.100000000000000000e+01 1.314098512776981365e-01 9.897683654841835099e-02 3.640178289243082427e-02
5.200000000000000000e+01 1.252826397194688191e-01 9.100407986522278392e-02 4.105601103829287224e-02
5.300000000000000000e+01 1.218360387454653915e-01 9.976421469778538886e-02 4.042364013723097338e-02
5.400000000000000000e+01 1.385014171436641239e-01 8.264115441239504312e-02 5.498165687092543275e-02
5.500000000000000000e+01 1.333213727201324472e-01 9.727392314844525434e-02 4.445686840885385016e-02
5.600000000000000000e+01 1.181155981449906744e-01 9.640339133242856184e-02 3.264603988025516212e-02
5.700000000000000000e+01 1.124035984764124446e-01 1.158802942098099004e-01 4.593369188064045511e-02
5.800000000000000000e+01 1.545963479961432185e-01 8.055708258355714912e-02 5.623273366161971043e-02
5.900000000000000000e+01 1.569591707482559662e-01 9.441210053817565562e-02 5.523361806236040672e-02
6.000000000000000000e+01 1.483569878558283206e-01 1.194833609219732168e-01 7.428579691734307766e-02
6.100000000000000000e+01 1.250568836122906979e-01 1.060151584145790221e-01 4.454127851782347519e-02
6.200000000000000000e+01 1.449603471599934246e-01 7.762479707717499788e-02 4.976657094840147844e-02
6.300000000000000000e+01 1.383252388586626302e-01 8.130100748008542433e-02 4.853291558968098052e-02
6.400000000000000000e+01 1.318428583759576611e-01 9.796094869333567268e-02 4.655051546820526687e-02
6.500000000000000000e+01 8.642223817299135580e-02 1.932527220817431557e-01 7.228137903586026591e-02
6.600000000000000000e+01 9.097154211879039665e-02 1.369437088466111674e-01 4.245490064120362866e-02
6.700000000000000000e+01 6.325506159474188206e-02 1.766466931945064045e-01 4.211878997182933598e-02
6.800000000000000000e+01 9.108289937676869452e-02 1.499020092274540028e-01 4.686459820039123175e-02
6.900000000000000000e+01 1.042199157328963233e-01 1.419181726070309346e-01 6.167873100931482028e-02
7.000000000000000000e+01 2.213152760945611697e-01 9.387490868361071661e-02 9.044597828851592969e-02
7.100000000000000000e+01 1.693340512428697653e-01 9.177369241983146519e-02 7.364040044105182869e-02
7.200000000000000000e+01 1.513040056083627405e-01 1.347270367484609821e-01 8.186660701207126856e-02
7.300000000000000000e+01 1.602541874415651935e-01 1.141691033202769240e-01 8.322720374868576576e-02
7.400000000000000000e+01 1.194232131559417459e-01 1.479083190697925709e-01 8.041937882779963409e-02
7.500000000000000000e+01 1.063343660930704537e-01 1.480407549964027070e-01 6.652154641644633659e-02
7.600000000000000000e+01 1.061454442108748092e-01 1.400782946548440600e-01 5.608215963912326074e-02
7.700000000000000000e+01 1.358253368013053186e-01 9.169985696461895042e-02 5.140829551358670063e-02
7.800000000000000000e+01 1.739038658459327591e-01 8.892465146846682822e-02 8.082971968131641427e-02
7.900000000000000000e+01 1.105748657701053905e-01 1.441727490974188675e-01 5.813702041516540658e-02
8.000000000000000000e+01 1.277769109201325193e-01 1.101807382227186077e-01 4.946505459452941317e-02
8.100000000000000000e+01 1.275418440019900346e-01 1.159105590932435897e-01 6.616079651695379316e-02
8.200000000000000000e+01 1.228931651728910196e-01 9.371824742632199612e-02 3.465201373830623099e-02
8.300000000000000000e+01 1.463842655832096884e-01 1.045293908763764018e-01 6.531373156246822465e-02
8.400000000000000000e+01 9.882024724437361851e-02 1.236918316149337171e-01 3.773615845259676443e-02
8.500000000000000000e+01 1.023600267281268850e-01 1.314804436506682439e-01 4.808010742924906378e-02
8.600000000000000000e+01 1.296132873898382665e-01 1.068519531575195247e-01 5.112422059512700123e-02
8.700000000000000000e+01 1.580432047774241733e-01 9.159150564826357144e-02 5.153118514933775068e-02
8.800000000000000000e+01 1.497335412645131592e-01 1.007992696609109201e-01 7.175414436005182750e-02
8.900000000000000000e+01 1.660000128983525614e-01 1.129200847700377597e-01 9.024714833681671267e-02
9.000000000000000000e+01 1.602615272558866044e-01 1.148925619218876121e-01 8.094911798921962387e-02
9.100000000000000000e+01 7.177231646182816172e-02 1.681415350901522276e-01 3.477634222275658576e-02
9.200000000000000000e+01 1.024425710929858235e-01 1.317105060546013284e-01 4.401333573512060393e-02
9.300000000000000000e+01 1.000696924784594405e-01 1.291862853833650737e-01 4.157071698141513033e-02
9.400000000000000000e+01 9.217614549050195949e-02 1.685831027925077386e-01 7.159172075892938913e-02
9.500000000000000000e+01 2.341471087614337143e-01 1.243238859551360903e-01 1.276543588699557974e-01
9.600000000000000000e+01 1.129773689456172181e-01 1.519237028591924610e-01 6.347721546070711485e-02
9.700000000000000000e+01 1.248450901798466572e-01 1.269234041760970988e-01 5.772883497470986114e-02
9.800000000000000000e+01 1.217933900548524434e-01 1.204158794850147818e-01 5.668343175734122386e-02
9.900000000000000000e+01 1.393131659996459659e-01 1.195740302605847738e-01 6.740837525428536314e-02
1.000000000000000000e+02 1.177113536604536964e-01 1.223520913988004888e-01 6.094814701291008385e-02
1.010000000000000000e+02 7.586963813707085780e-02 1.477414362427714178e-01 3.227791051903535630e-02
1.020000000000000000e+02 7.573268034801863835e-02 1.891989023593108610e-01 6.557543334257892598e-02
1.030000000000000000e+02 8.776639688139172002e-02 1.595195319971869086e-01 4.863049614092358752e-02
1.040000000000000000e+02 1.375437571072594956e-01 1.366014330372024577e-01 8.335868532728142599e-02
1.050000000000000000e+02 1.195706240750830235e-01 1.073465561074839064e-01 5.079806930095791262e-02
1.060000000000000000e+02 1.096936898289108814e-01 1.294926770777450054e-01 5.569676321096229260e-02
1.070000000000000000e+02 1.169365073663304888e-01 1.508411350879711732e-01 7.765153080393157048e-02
1.080000000000000000e+02 1.307092664474432953e-01 1.208222563385190490e-01 7.007339335596761420e-02
1.090000000000000000e+02 1.509760584139999418e-01 8.847801768941308820e-02 6.001657069713416809e-02
1.100000000000000000e+02 7.981475340638069516e-02 1.614875450323377259e-01 5.087876921601715979e-02
1.110000000000000000e+02 9.352329250866868449e-02 1.476682836423573730e-01 5.974392541272573881e-02
1.120000000000000000e+02 8.568162388050563905e-02 1.408754187747618403e-01 3.955821587467724110e-02
1.130000000000000000e+02 9.214197376352117885e-02 1.351354226444073658e-01 4.846040626078764596e-02
1.140000000000000000e+02 6.423563962312593689e-02 1.754798392937560458e-01 3.515898150749911799e-02
1.150000000000000000e+02 1.559934495940721866e-01 1.023899775636898518e-01 7.381572195146901549e-02
1.160000000000000000e+02 9.443362642296679321e-02 1.805564507467617430e-01 6.809626197605483933e-02
1.170000000000000000e+02 8.931236097259805107e-02 1.721102579960533119e-01 6.618512663059072931e-02
1.180000000000000000e+02 1.018767467680300048e-01 1.430839415652385149e-01 6.052461305938667407e-02
1.190000000000000000e+02 1.058044537627092774e-01 1.763592857884010989e-01 7.003848025119338572e-02
1.200000000000000000e+02 6.538892684514745202e-02 1.727658674496579116e-01 3.767728508613676225e-02
1.210000000000000000e+02 9.299581353529685901e-02 1.794467693593063684e-01 6.388498356439498149e-02
1.220000000000000000e+02 1.032383352658129277e-01 1.220176530487599442e-01 5.219345102290721267e-02
1.230000000000000000e+02 9.544311687830227264e-02 1.540279903871945022e-01 6.033703932738178344e-02
1.240000000000000000e+02 1.030634633607922651e-01 1.225931752353327658e-01 5.193834561795041688e-02
1.250000000000000000e+02 8.451176043981145636e-02 1.466910214213772989e-01 4.470637159189549958e-02
1.260000000000000000e+02 1.027311749177016870e-01 1.443828236428779388e-01 6.510093779289696792e-02
1.270000000000000000e+02 1.501912170320476858e-01 1.213661931017094991e-01 9.061587055938311042e-02
1.280000000000000000e+02 1.684917759018269012e-01 8.660612669629837168e-02 8.698646737941422014e-02
1.290000000000000000e+02 1.090529167104770103e-01 1.395427729058859312e-01 5.806820429540679451e-02
1.300000000000000000e+02 1.487634961080647744e-01 3.596460135483236509e-01 1.932018161006334445e-01
1.310000000000000000e+02 1.233461273291751453e-01 2.078209498293164259e-01 1.192368147614660395e-01
1.320000000000000000e+02 1.254026134699118000e-01 1.364931544448710343e-01 7.896271446066960298e-02
1.330000000000000000e+02 1.271387481593800051e-01 1.376769128900143802e-01 7.929533808264097039e-02
1.340000000000000000e+02 8.056894217057325447e-02 1.766182120913400433e-01 5.269403641967894403e-02
1.350000000000000000e+02 1.511894114060101657e-01 1.108929590605228638e-01 8.711499181616412513e-02
1.360000000000000000e+02 1.122692786251707625e-01 1.735531199648361611e-01 7.631508779073954696e-02
1.370000000000000000e+02 1.698325598007131565e-01 1.188071123976616322e-01 1.019018111959892336e-01
1.380000000000000000e+02 1.705074565162318645e-01 1.250169291993220300e-01 9.282106125162752075e-02
1.390000000000000000e+02 1.295793504686957587e-01 1.269537184041796274e-01 7.722196983922696711e-02
1.400000000000000000e+02 1.318943666624091682e-01 8.985308653894058528e-02 5.184639488658464995e-02
1.410000000000000000e+02 1.574391790790183043e-01 8.441901238733762192e-02 5.637526445051841556e-02
1.420000000000000000e+02 1.494133372045487462e-01 8.904076272700059413e-02 5.991409993984163351e-02
1.430000000000000000e+02 1.463465514587450889e-01 8.307956683067743708e-02 5.290370670595037628e-02
1.440000000000000000e+02 1.194818259820087519e-01 1.072119814532152549e-01 4.059022529489489384e-02
1.450000000000000000e+02 1.043708695037245671e-01 1.327518661878749062e-01 5.305094955742909596e-02
1.460000000000000000e+02 9.526557853354032657e-02 1.356128700865313064e-01 3.865659353688812028e-02
1.470000000000000000e+02 1.152888139601263295e-01 1.153229946297876368e-01 4.925954909442201851e-02
1.480000000000000000e+02 1.448445985745870079e-01 9.028639202939231501e-02 6.036396870729723863e-02
1.490000000000000000e+02 1.537984199798599350e-01 9.051239469617736177e-02 6.115486420918810062e-02


==> Data/nasnetmobile_lower_norm.txt <==
1.000000000000000000e+00 1.130200450413811758e-03 9.945343348605573813e-03
2.000000000000000000e+00 9.118606318455424811e-04 8.488787764031696659e-03
3.000000000000000000e+00 9.046097596486408782e-04 8.465648682649470902e-03
4.000000000000000000e+00 8.853530670328902709e-04 8.299618713126694775e-03
5.000000000000000000e+00 8.665193128848534994e-04 8.153491440554952452e-03
6.000000000000000000e+00 8.927777450603558394e-04 8.418446401590815725e-03
7.000000000000000000e+00 8.954329431549577127e-04 8.514420388487087960e-03
8.000000000000000000e+00 8.666547369365850111e-04 8.221887031534157869e-03
9.000000000000000000e+00 8.364468402442197092e-04 7.978471185878617186e-03
1.000000000000000000e+01 8.286025488015377489e-04 7.907409970096975632e-03
1.100000000000000000e+01 8.704699678526108984e-04 8.299540553867980341e-03
1.200000000000000000e+01 8.472672589225874358e-04 8.080822705565733968e-03
1.300000000000000000e+01 8.402926123831882914e-04 7.981692463898461612e-03
1.400000000000000000e+01 8.224148724033156482e-04 7.903465554733906523e-03
1.500000000000000000e+01 8.159809779201328966e-04 7.849216132781394392e-03
1.600000000000000000e+01 8.090648687247073683e-04 7.738672668940436289e-03
1.700000000000000000e+01 8.421601014360580130e-04 8.032760672661226967e-03
1.800000000000000000e+01 7.942553722497189012e-04 7.620269930395540819e-03
1.900000000000000000e+01 8.396814595240864251e-04 7.950744681450289467e-03
2.000000000000000000e+01 8.106111823363080886e-04 7.711729399100479727e-03
2.100000000000000000e+01 8.490814650354306390e-04 8.047984651297577716e-03
2.200000000000000000e+01 7.960762695175885306e-04 7.630332113954318290e-03
2.300000000000000000e+01 7.664204546899507000e-04 7.392814008329196863e-03
2.400000000000000000e+01 7.813951364890274866e-04 7.574368771114297141e-03
2.500000000000000000e+01 8.221681206679541101e-04 7.820446957569804694e-03
2.600000000000000000e+01 8.117230634715603445e-04 7.770196465421314383e-03
2.700000000000000000e+01 7.742100264415268133e-04 7.443236253806710667e-03
2.800000000000000000e+01 7.927978909048496005e-04 7.770152459788256735e-03
2.900000000000000000e+01 8.055549679380474143e-04 7.799110793541941949e-03
3.000000000000000000e+01 7.636926801408289167e-04 7.515878388375946996e-03
3.100000000000000000e+01 7.813232168350009096e-04 7.571101845460161302e-03
3.200000000000000000e+01 7.758129890956826005e-04 7.617556359157088772e-03
3.300000000000000000e+01 7.772232218550584760e-04 7.592362149031037580e-03
3.400000000000000000e+01 7.739507544467600850e-04 7.551130841257814794e-03
3.500000000000000000e+01 7.778099909958431863e-04 7.579499368168434066e-03
3.600000000000000000e+01 7.850893108641149309e-04 7.678979027698191670e-03
3.700000000000000000e+01 7.706142079403248760e-04 7.404271892936433591e-03
3.800000000000000000e+01 7.351326548363551656e-04 7.161440928120258419e-03
3.900000000000000000e+01 7.158355074152145071e-04 7.036752608853594562e-03
4.000000000000000000e+01 7.274674236281844855e-04 6.945517437517150991e-03
4.100000000000000000e+01 7.001242854378440360e-04 6.858104516652004448e-03
4.200000000000000000e+01 7.630523407098019090e-04 7.292803325600532259e-03
4.300000000000000000e+01 7.302177346442356547e-04 7.068467534278049906e-03
4.400000000000000000e+01 7.386342224667552525e-04 7.161997894938655108e-03
4.500000000000000000e+01 7.322130945431627996e-04 7.035574965568941810e-03
4.600000000000000000e+01 7.445484646095717769e-04 7.168313688483120283e-03
4.700000000000000000e+01 7.251437045325916965e-04 6.991589693326923961e-03
4.800000000000000000e+01 8.161875827253357689e-04 7.717714821996768046e-03
4.900000000000000000e+01 7.155822902999962615e-04 6.897145723180009291e-03
5.000000000000000000e+01 7.324612419795726703e-04 7.160344071296292565e-03
5.100000000000000000e+01 6.990847344569266902e-04 6.690762916543923494e-03
5.200000000000000000e+01 7.174911577839496483e-04 6.968446342741491106e-03
5.300000000000000000e+01 6.936915198305093361e-04 6.702287466401240026e-03
5.400000000000000000e+01 7.085542787205089321e-04 6.814206598875608561e-03
5.500000000000000000e+01 6.781745671240750530e-04 6.643623688332633490e-03
5.600000000000000000e+01 6.655330664526988658e-04 6.447380567713545396e-03
5.700000000000000000e+01 6.583732432241938982e-04 6.337232497769610187e-03
5.800000000000000000e+01 6.410346132993040985e-04 6.217351958114581897e-03
5.900000000000000000e+01 6.620364248259994269e-04 6.266382771746842675e-03
6.000000000000000000e+01 6.774883337585722821e-04 6.531788626321419385e-03
6.100000000000000000e+01 6.633639417732385343e-04 6.377071388496840382e-03
6.200000000000000000e+01 6.358749938733649319e-04 6.163042438916924159e-03
6.300000000000000000e+01 6.579455634779181371e-04 6.397856496910747301e-03
6.400000000000000000e+01 6.433014165271412144e-04 6.207507503919365566e-03
6.500000000000000000e+01 6.430007455762753229e-04 6.171138490198729322e-03
6.600000000000000000e+01 6.409331786731058220e-04 6.193027680242028758e-03
6.700000000000000000e+01 6.259570806479652048e-04 6.100727178505301052e-03
6.800000000000000000e+01 6.597050498996556017e-04 6.407026745399496161e-03
6.900000000000000000e+01 6.020849483400665409e-04 5.802062588946549707e-03
7.000000000000000000e+01 6.350168224537011382e-04 6.135858451696138069e-03
7.100000000000000000e+01 6.097410664413914667e-04 5.974146945417419322e-03
7.200000000000000000e+01 6.507105776429504898e-04 6.231388441458878165e-03
7.300000000000000000e+01 5.922131958743428581e-04 5.798949026207622301e-03
7.400000000000000000e+01 6.148060860712666184e-04 5.978822379729636580e-03
7.500000000000000000e+01 6.193576724404473589e-04 5.994352427395907394e-03
7.600000000000000000e+01 5.846312962287712831e-04 5.582449193171561824e-03
7.700000000000000000e+01 6.019347257522183461e-04 5.845200916952337893e-03
7.800000000000000000e+01 5.681520897494859914e-04 5.562655196702185473e-03
7.900000000000000000e+01 5.834618013752393504e-04 5.496142160137166416e-03
8.000000000000000000e+01 5.735032691443261305e-04 5.500330084283161503e-03
8.100000000000000000e+01 5.668802776940926220e-04 5.476369017083454471e-03
8.200000000000000000e+01 5.586122473080952239e-04 5.467966404171357292e-03
8.300000000000000000e+01 5.494061621424252504e-04 5.315563731285494545e-03
8.400000000000000000e+01 5.556254060143610415e-04 5.364180596406795121e-03
8.500000000000000000e+01 5.450065019373723143e-04 5.262276029455432644e-03
8.600000000000000000e+01 5.243238133504042131e-04 5.075834342599243668e-03
8.700000000000000000e+01 5.201643368757789430e-04 5.093673865000406323e-03
8.800000000000000000e+01 5.372294709702167808e-04 5.272417850074032596e-03
8.900000000000000000e+01 5.239364036843795636e-04 5.032103416348292224e-03
9.000000000000000000e+01 5.192339995019035724e-04 5.011043765328147825e-03
9.100000000000000000e+01 4.902878576073764483e-04 4.743448137908599406e-03
9.200000000000000000e+01 5.273053386651452377e-04 5.046512633972588362e-03
9.300000000000000000e+01 5.146202428610200611e-04 4.978183379843214781e-03
9.400000000000000000e+01 4.972673480504143572e-04 4.857800387810740778e-03
9.500000000000000000e+01 5.006880060700345586e-04 4.694859186808267651e-03
9.600000000000000000e+01 4.919560282355169966e-04 4.775203949163767982e-03
9.700000000000000000e+01 4.638995636593211879e-04 4.539883662189662245e-03
9.800000000000000000e+01 4.930186288087492260e-04 4.716786307080061622e-03
9.900000000000000000e+01 4.881404483942289449e-04 4.672111886920351023e-03
1.000000000000000000e+02 4.946365747241606358e-04 4.713206744391070652e-03
1.010000000000000000e+02 5.044839434715669459e-04 4.758979006575486670e-03
1.020000000000000000e+02 4.633676578847501599e-04 4.534894605641851158e-03
1.030000000000000000e+02 4.562586340694059972e-04 4.467596528287104060e-03
1.040000000000000000e+02 4.500259463123710765e-04 4.344379113725394329e-03
1.050000000000000000e+02 4.497222376592231946e-04 4.337107018662550439e-03
1.060000000000000000e+02 4.405500803440398540e-04 4.255664578482467805e-03
1.070000000000000000e+02 4.726114064537131941e-04 4.534170811498133141e-03
1.080000000000000000e+02 4.509098150513389091e-04 4.389108705126550103e-03
1.090000000000000000e+02 4.558048875535486433e-04 4.407138207070426458e-03
1.100000000000000000e+02 4.481346892916466445e-04 4.322511269698129516e-03
1.110000000000000000e+02 4.331890914394178889e-04 4.179145022200486670e-03
1.120000000000000000e+02 4.654858600009571324e-04 4.444111969845353921e-03
1.130000000000000000e+02 4.671356196902671782e-04 4.436125768446068027e-03
1.140000000000000000e+02 4.176071154841378384e-04 4.055379343426916694e-03
1.150000000000000000e+02 4.229683931865639481e-04 4.064751229667137866e-03
1.160000000000000000e+02 4.535970116449781955e-04 4.440239145736064180e-03
1.170000000000000000e+02 4.183439224876319665e-04 3.980132338100884903e-03
1.180000000000000000e+02 4.204866519972640928e-04 4.132512515569850345e-03
1.190000000000000000e+02 4.009381757623236295e-04 3.857421316719580884e-03
1.200000000000000000e+02 3.948865802163263735e-04 3.826778289700342572e-03
1.210000000000000000e+02 4.231295145575993902e-04 4.026841690389249863e-03
1.220000000000000000e+02 3.975067626346241246e-04 3.839262096678258251e-03
1.230000000000000000e+02 3.975658336289986279e-04 3.883649495022355874e-03
1.240000000000000000e+02 4.100611346155487186e-04 3.976372483676458847e-03
1.250000000000000000e+02 3.908354142480645289e-04 3.766351002306977773e-03
1.260000000000000000e+02 4.268766845224974114e-04 3.949725266658898372e-03
1.270000000000000000e+02 3.904914560396809250e-04 3.741631166337278623e-03
1.280000000000000000e+02 3.960279352737195498e-04 3.765477129250518855e-03
1.290000000000000000e+02 3.766251455982197937e-04 3.543713368660162278e-03
1.300000000000000000e+02 3.967227070456365171e-04 3.836337364081180562e-03
1.310000000000000000e+02 3.878856616571915239e-04 3.692649448541898607e-03
1.320000000000000000e+02 3.635332029384686324e-04 3.499989010414144598e-03
1.330000000000000000e+02 3.886602346890557147e-04 3.724954016609297210e-03
1.340000000000000000e+02 3.935973218978272201e-04 3.788037076797695548e-03
1.350000000000000000e+02 3.705750894283788683e-04 3.547757125097857761e-03
1.360000000000000000e+02 3.589308582061578662e-04 3.433707496023046674e-03
1.370000000000000000e+02 3.579836903196392112e-04 3.412957690635660089e-03
1.380000000000000000e+02 3.680915215127067409e-04 3.488014059618484847e-03
1.390000000000000000e+02 3.663324045412468303e-04 3.496347872678898239e-03
1.400000000000000000e+02 3.562500038422828415e-04 3.433795343089037985e-03
1.410000000000000000e+02 3.593612267294534531e-04 3.439248921785801119e-03
1.420000000000000000e+02 3.650400777329426564e-04 3.432974178272174028e-03
1.430000000000000000e+02 3.483449275664390193e-04 3.296239973756564384e-03
1.440000000000000000e+02 3.756344441539985349e-04 3.584284756137648235e-03
1.450000000000000000e+02 3.656580962097020853e-04 3.469303127162712622e-03
1.460000000000000000e+02 3.503218662640279670e-04 3.323620836925243738e-03
1.470000000000000000e+02 3.291352167109812309e-04 3.180376261719002322e-03
1.480000000000000000e+02 3.629038854407213178e-04 3.450539979067715653e-03
1.490000000000000000e+02 3.392420627033086527e-04 3.233170706378526906e-03


==> Data/nasnetmobile_lower_w2.txt <==
1.000000000000000000e+00 3.307598915773040105e-01 2.165662140779915923e-01 1.563112173609515487e-01
2.000000000000000000e+00 4.750443852856180982e-01 3.495956209989081187e-01 2.057561513470592685e-01
3.000000000000000000e+00 4.149283524584898575e-01 2.498642910155507435e-01 6.333798842496132786e-02
4.000000000000000000e+00 4.254346528152513351e-01 2.917594172550191378e-01 1.126716620827456494e-01
5.000000000000000000e+00 4.369434552147285489e-01 2.690867900225974441e-01 7.339910443052372058e-02
6.000000000000000000e+00 3.806499874025481844e-01 2.039871374104685886e-01 6.874360539952528715e-02
7.000000000000000000e+00 4.221492025154057748e-01 2.802744635796258765e-01 7.089946150392388569e-02
8.000000000000000000e+00 4.318092108836001364e-01 2.870718693108022523e-01 8.456691502419538820e-02
9.000000000000000000e+00 4.707779443044539658e-01 3.619331303446077230e-01 1.296041248194658435e-01
1.000000000000000000e+01 4.219523114517095275e-01 2.918149028923736621e-01 7.516758823175262449e-02
1.100000000000000000e+01 3.843067221688589163e-01 2.496423334577320685e-01 8.675052761052534644e-02
1.200000000000000000e+01 4.337791492346984024e-01 2.963933546084503434e-01 6.948713562027392099e-02
1.300000000000000000e+01 4.031563084717781908e-01 2.518227277066693581e-01 6.450103135202112092e-02
1.400000000000000000e+01 4.572769423467116789e-01 3.190108831107326681e-01 1.003339128832068383e-01
1.500000000000000000e+01 4.573539069809763324e-01 3.320629487421598025e-01 9.295060730107626568e-02
1.600000000000000000e+01 4.498047594680948946e-01 3.001360337198277772e-01 8.556560033277474386e-02
1.700000000000000000e+01 4.441111336573470014e-01 3.077057266946307545e-01 8.478877951245589184e-02
1.800000000000000000e+01 4.236784955545246367e-01 2.892866691338635277e-01 7.193851402936668471e-02
1.900000000000000000e+01 4.553921868312436061e-01 3.162820429462010474e-01 8.050164763357289810e-02
2.000000000000000000e+01 4.771402377359111879e-01 3.544788922564930944e-01 8.790158310439014078e-02
2.100000000000000000e+01 4.478887888378971782e-01 3.327022524150645699e-01 7.536384706654764010e-02
2.200000000000000000e+01 4.870925376806085616e-01 3.594693666151244082e-01 8.203222173501176218e-02
2.300000000000000000e+01 4.425626586289413411e-01 3.148580021988873212e-01 1.125423986380253982e-01
2.400000000000000000e+01 4.463290251214519500e-01 2.991821933885997487e-01 9.402764418672884816e-02
2.500000000000000000e+01 4.598448293403510911e-01 3.265553717537074130e-01 1.067881573594188505e-01
2.600000000000000000e+01 4.351239970441981297e-01 2.948659388795409342e-01 1.304426899126337747e-01
2.700000000000000000e+01 4.426923300402777484e-01 3.163222366612610248e-01 1.054721301785477849e-01
2.800000000000000000e+01 4.304127708941948849e-01 2.763874670360406127e-01 8.622256863905949920e-02
2.900000000000000000e+01 4.726072100150739419e-01 3.497295441650991599e-01 9.270755964755492129e-02
3.000000000000000000e+01 5.506380400684799392e-01 4.449124714249450552e-01 1.257583593925442333e-01
3.100000000000000000e+01 4.701319832026848999e-01 3.315192164566342914e-01 1.021922387749171213e-01
3.200000000000000000e+01 5.101470264819549794e-01 3.738429881474810701e-01 1.623075040867553720e-01
3.300000000000000000e+01 4.892120198960487332e-01 3.614469594928733098e-01 9.280258012565725800e-02
3.400000000000000000e+01 4.947289539622145016e-01 3.498655477573034966e-01 1.112496792483985836e-01
3.500000000000000000e+01 4.668235944592195041e-01 3.348915315667844173e-01 1.053566806210616547e-01
3.600000000000000000e+01 4.855910848573372629e-01 3.582548738053346060e-01 1.028736013157511564e-01
3.700000000000000000e+01 4.703068971383617125e-01 3.303532442509778400e-01 8.915531064446727272e-02
3.800000000000000000e+01 4.848624708753619950e-01 3.470900206046969583e-01 1.236180935933955255e-01
3.900000000000000000e+01 4.482624439828568619e-01 2.958101430234916784e-01 8.399405165846487997e-02
4.000000000000000000e+01 4.606332274827421580e-01 3.309258916862028999e-01 1.085818066562177775e-01
4.100000000000000000e+01 4.721078588040825696e-01 3.507202680228123093e-01 1.103179035593898211e-01
4.200000000000000000e+01 4.683367578827771771e-01 3.506807813891733017e-01 1.013568901619055218e-01
4.300000000000000000e+01 4.779158054456946747e-01 3.744897555471293771e-01 1.256664993783798978e-01
4.400000000000000000e+01 4.724960171878100357e-01 3.469355062151000535e-01 1.049007454182638022e-01
4.500000000000000000e+01 4.890609105498829878e-01 3.642389591370429058e-01 1.195585424329383001e-01
4.600000000000000000e+01 4.569636331249101735e-01 3.305785560119081090e-01 1.077163133696865671e-01
4.700000000000000000e+01 5.311132970189254010e-01 4.308226765822288362e-01 1.258760858545196482e-01
4.800000000000000000e+01 4.771170219850158212e-01 3.644065237697034498e-01 9.006074671246312724e-02
4.900000000000000000e+01 4.843747279091374924e-01 3.442411431348614270e-01 1.041401543187948087e-01
5.000000000000000000e+01 4.643876246069136293e-01 3.510112717732714049e-01 1.129818258571255729e-01
5.100000000000000000e+01 4.352825607763700089e-01 3.008126201229633923e-01 1.203570722668265564e-01
5.200000000000000000e+01 4.464089527327436691e-01 3.095642156796015176e-01 1.007714948726987358e-01
5.300000000000000000e+01 4.487244767819744684e-01 3.144947743343424751e-01 7.513899087384186271e-02
5.400000000000000000e+01 4.495775031785517184e-01 3.193452790155065779e-01 9.882931013151322053e-02
5.500000000000000000e+01 4.353526898932423839e-01 2.916770374835048196e-01 9.666506672857239080e-02
5.600000000000000000e+01 4.483450998598900172e-01 3.276564581065788406e-01 1.075863752322584188e-01
5.700000000000000000e+01 4.463614268658433470e-01 3.208111733031313584e-01 9.945618804865556661e-02
5.800000000000000000e+01 4.622177604393505890e-01 3.417836876245556876e-01 1.141234617420607417e-01
5.900000000000000000e+01 4.633350518747375579e-01 3.430856686925986554e-01 1.120837337156236069e-01
6.000000000000000000e+01 4.723933135020349505e-01 3.450956253055298961e-01 8.726756739864909018e-02
6.100000000000000000e+01 4.441111180510264878e-01 3.259120511379391960e-01 1.012007893367708050e-01
6.200000000000000000e+01 4.565907086227679046e-01 3.261885103857538604e-01 8.431436554481186452e-02
6.300000000000000000e+01 4.681676585180904460e-01 3.408969754946287178e-01 9.259026521225852124e-02
6.400000000000000000e+01 4.332729387844421187e-01 3.045560566368898381e-01 7.442997757378971846e-02
6.500000000000000000e+01 4.630147858742986733e-01 3.300609422579310337e-01 1.027978919009168157e-01
6.600000000000000000e+01 4.093780533057405080e-01 2.593771327799428983e-01 8.549896422232405868e-02
6.700000000000000000e+01 4.208486513914758698e-01 2.929766262575492775e-01 8.923161324685494056e-02
6.800000000000000000e+01 4.384679415822622106e-01 3.232220139961487493e-01 1.031283020084471647e-01
6.900000000000000000e+01 4.642021599259545939e-01 3.514182412826888369e-01 1.053606092477997191e-01
7.000000000000000000e+01 4.202538397250892288e-01 2.474677651055725569e-01 9.266587395383565906e-02
7.100000000000000000e+01 4.425208602383287060e-01 3.186174578226597109e-01 8.509454505347774367e-02
7.200000000000000000e+01 4.369161153329806924e-01 3.049217033596283155e-01 9.788192337128259757e-02
7.300000000000000000e+01 4.619954992389151416e-01 3.152912224544974773e-01 6.934096500993090773e-02
7.400000000000000000e+01 4.548758440686098692e-01 3.448297361233816360e-01 9.642165106886800563e-02
7.500000000000000000e+01 4.284473228578469239e-01 2.897219196697334853e-01 1.020827193310950287e-01
7.600000000000000000e+01 4.248271254658509966e-01 2.936715477575362332e-01 9.450108024221910707e-02
7.700000000000000000e+01 4.122957266371755081e-01 2.711190231046458066e-01 8.973913297734012473e-02
7.800000000000000000e+01 3.982253346552477313e-01 2.613984691050198483e-01 8.687351642817736641e-02
7.900000000000000000e+01 4.344097315754024136e-01 3.034843349082075870e-01 8.872959158000617852e-02
8.000000000000000000e+01 4.242069153400316317e-01 3.052037808573880295e-01 1.066806332537404839e-01
8.100000000000000000e+01 4.330017043169090418e-01 3.132284919329023087e-01 1.016341956943757480e-01
8.200000000000000000e+01 4.213159626319291640e-01 3.039003192614727067e-01 8.965861927556928457e-02
8.300000000000000000e+01 4.125814504322840026e-01 2.674793346533991256e-01 8.192804501559469710e-02
8.400000000000000000e+01 4.509189085073295744e-01 3.292535714082726050e-01 1.022382392600520024e-01
8.500000000000000000e+01 4.158395132063001931e-01 2.889445824032947918e-01 1.000303934343685086e-01
8.600000000000000000e+01 3.964290769265109704e-01 2.666735543724267354e-01 9.856979490277653633e-02
8.700000000000000000e+01 4.119718107205472268e-01 2.799923690522043151e-01 1.015699590248822781e-01
8.800000000000000000e+01 3.995260879878153037e-01 2.747489515087013778e-01 9.359212850369580394e-02
8.900000000000000000e+01 4.287079014728860660e-01 3.016251934868475759e-01 9.567885094667905044e-02
9.000000000000000000e+01 4.232461755875985276e-01 2.827872748153240079e-01 9.309445710809956254e-02
9.100000000000000000e+01 4.309397515814891166e-01 2.928699634746374514e-01 7.716163196820613468e-02
9.200000000000000000e+01 4.330634935008005337e-01 3.030811177166897186e-01 9.984632405796584065e-02
9.300000000000000000e+01 4.230091001686122065e-01 2.853119987174749239e-01 8.717052770999786371e-02
9.400000000000000000e+01 4.402402831638143610e-01 3.010610939617060500e-01 9.348169898952989054e-02
9.500000000000000000e+01 4.374340284950054558e-01 3.179274012539708982e-01 9.433836619801386214e-02
9.600000000000000000e+01 4.473075142579401309e-01 3.432511240385907048e-01 1.004584658029223088e-01
9.700000000000000000e+01 4.215115583805792987e-01 2.984538855015989034e-01 1.068401203856679527e-01
9.800000000000000000e+01 4.578981937554290060e-01 3.245160522162257033e-01 9.778956943272321123e-02
9.900000000000000000e+01 4.389178942428442198e-01 3.136424107260341598e-01 9.536840098595578130e-02
1.000000000000000000e+02 4.423759249733334453e-01 3.140894118005307378e-01 9.774273112049890189e-02
1.010000000000000000e+02 4.614409615457260028e-01 3.363726933309041378e-01 1.045444237399272419e-01
1.020000000000000000e+02 4.514858621714863407e-01 3.417749491973411935e-01 9.832232070681796998e-02
1.030000000000000000e+02 4.621170273930950700e-01 3.709705782530903218e-01 1.007968298748298658e-01
1.040000000000000000e+02 4.278012780495692446e-01 2.826116443727603178e-01 9.535040186107540672e-02
1.050000000000000000e+02 4.360802149148075846e-01 3.164797575567478427e-01 9.718725728984876910e-02
1.060000000000000000e+02 4.202524539342609167e-01 2.783738447691415652e-01 9.297056601218720018e-02
1.070000000000000000e+02 4.451601429380059871e-01 3.323781931832938685e-01 9.475262571631778985e-02
1.080000000000000000e+02 4.331654433936178994e-01 3.033415587289227666e-01 1.023021729584196737e-01
1.090000000000000000e+02 4.256554914242147714e-01 3.080666490182259465e-01 9.695159365044486721e-02
1.100000000000000000e+02 4.215023445380773337e-01 3.009592563999781145e-01 9.535574963872762988e-02
1.110000000000000000e+02 4.539680663346156164e-01 3.316150604715624173e-01 8.392578014304170886e-02
1.120000000000000000e+02 4.598897196424318046e-01 3.372224309458704550e-01 8.710255631571814372e-02
1.130000000000000000e+02 4.173985273145465191e-01 2.679991042830747738e-01 9.236963286772000015e-02
1.140000000000000000e+02 4.370054554052255069e-01 3.065529946259814009e-01 1.071075991600968502e-01
1.150000000000000000e+02 4.343118350811109307e-01 3.081798989659095822e-01 1.155469768903078231e-01
1.160000000000000000e+02 4.248811046726399532e-01 2.811792237847515752e-01 9.509624507469816024e-02
1.170000000000000000e+02 4.398964225943793327e-01 3.242984743697659988e-01 7.947503974951672379e-02
1.180000000000000000e+02 4.349347154733809173e-01 2.946755125826581168e-01 8.350572942212475258e-02
1.190000000000000000e+02 4.219018552731204630e-01 2.858051061791609948e-01 9.451401221378794015e-02
1.200000000000000000e+02 4.232655890454971037e-01 3.048458326876885560e-01 1.026550551463752403e-01
1.210000000000000000e+02 4.306221547189397203e-01 2.979755628402262491e-01 9.878830795906251572e-02
1.220000000000000000e+02 4.183769483409756074e-01 2.960867873617974988e-01 9.736456301462696750e-02
1.230000000000000000e+02 4.368706426510292617e-01 3.211390264273189521e-01 8.524316280094186571e-02
1.240000000000000000e+02 4.220294247510028018e-01 2.844942203082738152e-01 1.105257603094553787e-01
1.250000000000000000e+02 4.223016473797781556e-01 2.867113820387870993e-01 8.517544155273493178e-02
1.260000000000000000e+02 4.566930121868513215e-01 3.439440210098850814e-01 9.305589194198574110e-02
1.270000000000000000e+02 4.345846687736418246e-01 3.125682355942625001e-01 1.063524031641682882e-01
1.280000000000000000e+02 4.193053053511313633e-01 2.608291931798583652e-01 9.458634099070001300e-02
1.290000000000000000e+02 4.218493353683270275e-01 2.984667942310642585e-01 8.009819831394660028e-02
1.300000000000000000e+02 4.066346868096156753e-01 2.847230225894604727e-01 9.464173707632769772e-02
1.310000000000000000e+02 4.397204309748609097e-01 3.373590381292802531e-01 1.138571439740207469e-01
1.320000000000000000e+02 4.752348401572804582e-01 3.571921923544344457e-01 1.152393634016730672e-01
1.330000000000000000e+02 4.225399049424922171e-01 2.694451442831821142e-01 7.746686024102433787e-02
1.340000000000000000e+02 4.149243462020021922e-01 2.870975740344487437e-01 9.520481690996204782e-02
1.350000000000000000e+02 4.431248942498076104e-01 3.373595213946757321e-01 9.795414944118292777e-02
1.360000000000000000e+02 4.638076486430602330e-01 3.468568682348408538e-01 9.923521812211710813e-02
1.370000000000000000e+02 4.005353274373207872e-01 2.734840754966311738e-01 7.348969025653348530e-02
1.380000000000000000e+02 4.166490026676881175e-01 2.983116255892532820e-01 9.177730666263841930e-02
1.390000000000000000e+02 4.191626475668187579e-01 2.910738247851413774e-01 9.750701913625532680e-02
1.400000000000000000e+02 4.193846471281303945e-01 2.875393611576075870e-01 9.822466333553238338e-02
1.410000000000000000e+02 4.410257348923700138e-01 3.318982223442276114e-01 9.914892625081586641e-02
1.420000000000000000e+02 4.811454412207788467e-01 3.664540102824260792e-01 9.356153467137638680e-02
1.430000000000000000e+02 4.376891548995152093e-01 3.210575105560892761e-01 1.137639550297274982e-01
1.440000000000000000e+02 4.307698116999342242e-01 3.088072087905583407e-01 9.106829249386813596e-02
1.450000000000000000e+02 4.040762252076130490e-01 2.784397588626318365e-01 9.763580892815919288e-02
1.460000000000000000e+02 4.402342872851940370e-01 3.229825139438683435e-01 1.005981441398466070e-01
1.470000000000000000e+02 4.418674484664251723e-01 3.250501785440247926e-01 1.056980698325599988e-01
1.480000000000000000e+02 4.598058577640043998e-01 3.322740994551500737e-01 9.317297168454610756e-02
1.490000000000000000e+02 4.346841397728762324e-01 3.134048415062333781e-01 8.981654851970896636e-02


==> Data/nasnetmobile_middle_norm.txt <==
1.000000000000000000e+00 1.450027254494753830e-03 1.311567499617899771e-02
2.000000000000000000e+00 1.278427329437791882e-03 1.200478333087006896e-02
3.000000000000000000e+00 1.507077458476232135e-03 1.269910897105193393e-02
4.000000000000000000e+00 1.578788126795745150e-03 1.238658112927901872e-02
5.000000000000000000e+00 1.390353337792325566e-03 1.246492478473127351e-02
6.000000000000000000e+00 1.324926772393470939e-03 1.229635299729906969e-02
7.000000000000000000e+00 1.452485391916322199e-03 1.259120042659034322e-02
8.000000000000000000e+00 1.353900048358381430e-03 1.238755549281096713e-02
9.000000000000000000e+00 1.443177461624145508e-03 1.220205253805995912e-02
1.000000000000000000e+01 1.204986032868219769e-03 1.137579817417239299e-02
1.100000000000000000e+01 1.488769780998387519e-03 1.252862884978617544e-02
1.200000000000000000e+01 1.602237259060883268e-03 1.296865841573920097e-02
1.300000000000000000e+01 1.260904549074567038e-03 1.174462137143473910e-02
1.400000000000000000e+01 1.194534838692215854e-03 1.124075769392911955e-02
1.500000000000000000e+01 1.397393089680632307e-03 1.192370525076369599e-02
1.600000000000000000e+01 1.359111144522990016e-03 1.224587180397727210e-02
1.700000000000000000e+01 1.556476408785039669e-03 1.275224528036826913e-02
1.800000000000000000e+01 1.307231212450452908e-03 1.175370196665614063e-02
1.900000000000000000e+01 1.400572455618992289e-03 1.203819296576760095e-02
2.000000000000000000e+01 1.491040299254015565e-03 1.153575930713622057e-02
2.100000000000000000e+01 1.259991083263365622e-03 1.150788058919354970e-02
2.200000000000000000e+01 1.112267806017694328e-03 1.065882818757995024e-02
2.300000000000000000e+01 1.125684146546135312e-03 1.063595428939693305e-02
2.400000000000000000e+01 1.253098557310656190e-03 1.110797972718546162e-02
2.500000000000000000e+01 1.284455803553920120e-03 1.123270614088074312e-02
2.600000000000000000e+01 1.222026034081277702e-03 1.119152130174242733e-02
2.700000000000000000e+01 1.126346201443475040e-03 1.054595226098683364e-02
2.800000000000000000e+01 1.265753029791776788e-03 1.107104455143952115e-02
2.900000000000000000e+01 1.162024199470015591e-03 1.089733986815145245e-02
3.000000000000000000e+01 1.135854866386445169e-03 1.075955708164814256e-02
3.100000000000000000e+01 1.301444943778770971e-03 1.146928091679722678e-02
3.200000000000000000e+01 1.141449020913809856e-03 1.085843626132681344e-02
3.300000000000000000e+01 1.298203571768831444e-03 1.146047026657861026e-02
3.400000000000000000e+01 1.197293831789789055e-03 1.119877287178985478e-02
3.500000000000000000e+01 1.265567257877223909e-03 1.125457217870664932e-02
3.600000000000000000e+01 1.137112044105845080e-03 1.068982457326463423e-02
3.700000000000000000e+01 1.246647893889876431e-03 1.110498619473670144e-02
3.800000000000000000e+01 1.217982431581197695e-03 1.129284033105393097e-02
3.900000000000000000e+01 1.227004345783517343e-03 1.135618332003758904e-02
4.000000000000000000e+01 1.186789190473635288e-03 1.115475262492156283e-02
4.100000000000000000e+01 1.242020221288539072e-03 1.121197554690778891e-02
4.200000000000000000e+01 1.208457326100877659e-03 1.132426823466277377e-02
4.300000000000000000e+01 1.243180048859808973e-03 1.129667423973398921e-02
4.400000000000000000e+01 1.181078966984078866e-03 1.131542999882343380e-02
4.500000000000000000e+01 1.157355302375210259e-03 1.103443892534114110e-02
4.600000000000000000e+01 1.291808079589497078e-03 1.175238081246368117e-02
4.700000000000000000e+01 1.181404575828678191e-03 1.115017341188162883e-02
4.800000000000000000e+01 1.597612172611488678e-03 1.181757745663981896e-02
4.900000000000000000e+01 1.207931844656132559e-03 1.117308524029314055e-02
5.000000000000000000e+01 1.197215385180859602e-03 1.122122805965833359e-02
5.100000000000000000e+01 1.243216624437284978e-03 1.139197467772428557e-02
5.200000000000000000e+01 1.443698448090513682e-03 1.193828080311294323e-02
5.300000000000000000e+01 1.241763330195560892e-03 1.117868118049684598e-02
5.400000000000000000e+01 1.214140887595405215e-03 1.130033229008193738e-02
5.500000000000000000e+01 1.162042918284077100e-03 1.075710442440568938e-02
5.600000000000000000e+01 1.160504250240719992e-03 1.077599466339615800e-02
5.700000000000000000e+01 1.113495612440030483e-03 1.064585654203556789e-02
5.800000000000000000e+01 1.166899403757300268e-03 1.101566691043948457e-02
5.900000000000000000e+01 1.299350160705156545e-03 1.177676256037940572e-02
6.000000000000000000e+01 1.246399931178605175e-03 1.151595627966005980e-02
6.100000000000000000e+01 1.219271505174558071e-03 1.129456886575241556e-02
6.200000000000000000e+01 1.226829164776920434e-03 1.130599226833375014e-02
6.300000000000000000e+01 1.199585778161513933e-03 1.122429006355853132e-02
6.400000000000000000e+01 1.210690776178659483e-03 1.120845591726381957e-02
6.500000000000000000e+01 1.206897999629501315e-03 1.119990486744021699e-02
6.600000000000000000e+01 1.240160223866297162e-03 1.150420973123597590e-02
6.700000000000000000e+01 1.207252918196118551e-03 1.111420718106356439e-02
6.800000000000000000e+01 1.208996107755613836e-03 1.135514836666012481e-02
6.900000000000000000e+01 1.222695631921783986e-03 1.137744247420760177e-02
7.000000000000000000e+01 1.309253829569856191e-03 1.174713806672529788e-02
7.100000000000000000e+01 1.246099383377831729e-03 1.150673184513060533e-02
7.200000000000000000e+01 1.257074827497655636e-03 1.171802883305825445e-02
7.300000000000000000e+01 1.262945269257569059e-03 1.153498247635265962e-02
7.400000000000000000e+01 1.300080994929163911e-03 1.192038512426959670e-02
7.500000000000000000e+01 1.313157625927412891e-03 1.196599351473091009e-02
7.600000000000000000e+01 1.322040626825379817e-03 1.184355769275633775e-02
7.700000000000000000e+01 1.253625454981464795e-03 1.169945779910757516e-02
7.800000000000000000e+01 1.368132381399800833e-03 1.231589002057540544e-02
7.900000000000000000e+01 1.273515426422938863e-03 1.171490377631069155e-02
8.000000000000000000e+01 1.282450335084899581e-03 1.176945926729312461e-02
8.100000000000000000e+01 1.289674504236741539e-03 1.182293103746146282e-02
8.200000000000000000e+01 1.296426823809127080e-03 1.174096923229123006e-02
8.300000000000000000e+01 1.285552424340208723e-03 1.181701687741870677e-02
8.400000000000000000e+01 1.308867815604879874e-03 1.199791401870979775e-02
8.500000000000000000e+01 1.286683311639738592e-03 1.173212015924374879e-02
8.600000000000000000e+01 1.287053377667734567e-03 1.177802312472634935e-02
8.700000000000000000e+01 1.327899615626689823e-03 1.194661707917520771e-02
8.800000000000000000e+01 1.330484967093822392e-03 1.198015479016895091e-02
8.900000000000000000e+01 1.322308724576776520e-03 1.186694093972198369e-02
9.000000000000000000e+01 1.308382665815432163e-03 1.193644586673452829e-02
9.100000000000000000e+01 1.345924047891758780e-03 1.227784895699871384e-02
9.200000000000000000e+01 1.370337199081074226e-03 1.212651276391399705e-02
9.300000000000000000e+01 1.334787277150745102e-03 1.223565724270402923e-02
9.400000000000000000e+01 1.287894308074446744e-03 1.195639716692207394e-02
9.500000000000000000e+01 1.327013673861164719e-03 1.209502574826075080e-02
9.600000000000000000e+01 1.302226454265846805e-03 1.205138972968109422e-02
9.700000000000000000e+01 1.331633649581720046e-03 1.213390866586984765e-02
9.800000000000000000e+01 1.406647572832659364e-03 1.227124072303456721e-02
9.900000000000000000e+01 1.298011334474421640e-03 1.210100887235531116e-02
1.000000000000000000e+02 1.302314876032269891e-03 1.192342545375351184e-02
1.010000000000000000e+02 1.364631901595218019e-03 1.201991502903709819e-02
1.020000000000000000e+02 1.324735027699431135e-03 1.205278772953127971e-02
1.030000000000000000e+02 1.318742297897654162e-03 1.186705423780709187e-02
1.040000000000000000e+02 1.287972877833468751e-03 1.177489659017767754e-02
1.050000000000000000e+02 1.295587863803895120e-03 1.184367936504773788e-02
1.060000000000000000e+02 1.293745415269835887e-03 1.181924096808945751e-02
1.070000000000000000e+02 1.331474416512103045e-03 1.207702366773747218e-02
1.080000000000000000e+02 1.355380374045411394e-03 1.233903189335972678e-02
1.090000000000000000e+02 1.384644961554156806e-03 1.250336830281029155e-02
1.100000000000000000e+02 1.353603010335244477e-03 1.208325555501890691e-02
1.110000000000000000e+02 1.316390069555645279e-03 1.198963143608786780e-02
1.120000000000000000e+02 1.395069493735132289e-03 1.236835097478440962e-02
1.130000000000000000e+02 1.367128215545465163e-03 1.220604506405916986e-02
1.140000000000000000e+02 1.329794156649881029e-03 1.205781816451017424e-02
1.150000000000000000e+02 1.324684720886640330e-03 1.198122422557231816e-02
1.160000000000000000e+02 1.355081858221164441e-03 1.217619692983706176e-02
1.170000000000000000e+02 1.302520536686763326e-03 1.179209967290074240e-02
1.180000000000000000e+02 1.351370237582971267e-03 1.211651199120135358e-02
1.190000000000000000e+02 1.354915728746367010e-03 1.215712048790671546e-02
1.200000000000000000e+02 1.377162731383457621e-03 1.227482291292553152e-02
1.210000000000000000e+02 1.343465725745051362e-03 1.215889138623702653e-02
1.220000000000000000e+02 1.356939885241926136e-03 1.215033885861231330e-02
1.230000000000000000e+02 1.359783113002777100e-03 1.207999848137217107e-02
1.240000000000000000e+02 1.368989937069002181e-03 1.217443686871489197e-02
1.250000000000000000e+02 1.309382952441854112e-03 1.191153014001767457e-02
1.260000000000000000e+02 1.350833056879437860e-03 1.203453590062038975e-02
1.270000000000000000e+02 1.376743959493873393e-03 1.230288340040474812e-02
1.280000000000000000e+02 1.384871927174654953e-03 1.239153422599981527e-02
1.290000000000000000e+02 1.344262753143783597e-03 1.212476353999997029e-02
1.300000000000000000e+02 1.417925473579690438e-03 1.267681437090408675e-02
1.310000000000000000e+02 1.384427540065828570e-03 1.222425157373601724e-02
1.320000000000000000e+02 1.343539184775234107e-03 1.217243838901362063e-02
1.330000000000000000e+02 1.449034972624345299e-03 1.259736876842404256e-02
1.340000000000000000e+02 1.478601093134604156e-03 1.276219728564427849e-02
1.350000000000000000e+02 1.353146554517351691e-03 1.205068678895303974e-02
1.360000000000000000e+02 1.324200802598117944e-03 1.201088664945492053e-02
1.370000000000000000e+02 1.342164521867578522e-03 1.205103456481429122e-02
1.380000000000000000e+02 1.374995536055446726e-03 1.222066495044172273e-02
1.390000000000000000e+02 1.341859109638151139e-03 1.206152399709401954e-02
1.400000000000000000e+02 1.330857988724038583e-03 1.204286971368080314e-02
1.410000000000000000e+02 1.342735507271506550e-03 1.207252967456155443e-02
1.420000000000000000e+02 1.361135793618919575e-03 1.227768196547326940e-02
1.430000000000000000e+02 1.341501851219776241e-03 1.211788240543081735e-02
1.440000000000000000e+02 1.381228901137990369e-03 1.227421208846667632e-02
1.450000000000000000e+02 1.315171437815201155e-03 1.195979955767796990e-02
1.460000000000000000e+02 1.323686527811791368e-03 1.199474265752745183e-02
1.470000000000000000e+02 1.377349180623519548e-03 1.235151290893554688e-02
1.480000000000000000e+02 1.376100438685456560e-03 1.227135894712337930e-02
1.490000000000000000e+02 1.357648675599374116e-03 1.234650464097330341e-02


==> Data/nasnetmobile_middle_w2.txt <==
1.000000000000000000e+00 4.798887455385342227e-01 3.190202646153058041e-01 2.019768593776710974e-01
2.000000000000000000e+00 2.564617329605411444e-01 1.022164640330412988e-01 6.099211500761386739e-02
3.000000000000000000e+00 2.568835091049108676e-01 1.045941414341561709e-01 8.242013865138748951e-02
4.000000000000000000e+00 3.234508730992228243e-01 1.810685037186066104e-01 1.076558697970384088e-01
5.000000000000000000e+00 2.439093465046168752e-01 9.574625659471353023e-02 7.836499421029957668e-02
6.000000000000000000e+00 3.675529352888609047e-01 2.272710110631329661e-01 1.314107680912106613e-01
7.000000000000000000e+00 3.091330681156627680e-01 1.473931136489154137e-01 9.383335027408229445e-02
8.000000000000000000e+00 3.371178834196747465e-01 1.904961340091471111e-01 1.190094495425683685e-01
9.000000000000000000e+00 3.599780824401730972e-01 2.212162265004549988e-01 1.438772108299730956e-01
1.000000000000000000e+01 3.502119809515411575e-01 2.047575299765688750e-01 1.269685502875016470e-01
1.100000000000000000e+01 2.944226688806999004e-01 1.210780006127744612e-01 6.880505219745032541e-02
1.200000000000000000e+01 4.537171993833507000e-01 3.118316958032954500e-01 2.225290264609054713e-01
1.300000000000000000e+01 3.315820347131498425e-01 1.923167056415185927e-01 1.330082153633744269e-01
1.400000000000000000e+01 4.853390137006028948e-01 3.710052063592274019e-01 2.472876058753283313e-01
1.500000000000000000e+01 3.830235415623977069e-01 2.541904847788297173e-01 1.665520183345854111e-01
1.600000000000000000e+01 3.295978047386540766e-01 1.894440344492907269e-01 1.280710089622966730e-01
1.700000000000000000e+01 3.192149150327217577e-01 1.691367455720297897e-01 1.360011855066937114e-01
1.800000000000000000e+01 3.030467451658200861e-01 1.531805009730209666e-01 1.062769777610844679e-01
1.900000000000000000e+01 3.043848062862334891e-01 1.720769554834948312e-01 1.293537466591704876e-01
2.000000000000000000e+01 2.499343028708537195e-01 9.152145198627456568e-02 7.557934337826557880e-02
2.100000000000000000e+01 2.944155149361494250e-01 1.377329115448224228e-01 8.306046908628170189e-02
2.200000000000000000e+01 3.235760822513534807e-01 1.718594425783339097e-01 1.043892900685412517e-01
2.300000000000000000e+01 2.315305227460917048e-01 9.568175615277993429e-02 8.138333743398129538e-02
2.400000000000000000e+01 2.331593336891519819e-01 9.139428655642040100e-02 6.736775401800305929e-02
2.500000000000000000e+01 2.954196687570229130e-01 1.556411330529491877e-01 1.195588557652467049e-01
2.600000000000000000e+01 2.269998706585218406e-01 6.325853676841156070e-02 5.215064550493322959e-02
2.700000000000000000e+01 2.637409828432675796e-01 1.010897883630560434e-01 6.909467807646370308e-02
2.800000000000000000e+01 2.396564087052768521e-01 8.805843256935717844e-02 6.102823036337057250e-02
2.900000000000000000e+01 2.639824660831356917e-01 1.131011951321292952e-01 4.899741067389298821e-02
3.000000000000000000e+01 2.820698056881374427e-01 1.203116121315664089e-01 5.541469665518341386e-02
3.100000000000000000e+01 2.823083891133379431e-01 1.154547169098618098e-01 6.191791582337918126e-02
3.200000000000000000e+01 2.457856765932486254e-01 8.221874778661926453e-02 5.042020229556663097e-02
3.300000000000000000e+01 2.940525962456358999e-01 1.463306339634546926e-01 1.140301887601910674e-01
3.400000000000000000e+01 2.698243068020361735e-01 1.231255880084094756e-01 7.342550199057254479e-02
3.500000000000000000e+01 2.319282743576079886e-01 6.210293077222062835e-02 4.088668769517425639e-02
3.600000000000000000e+01 2.649408119704760312e-01 1.070320311331303675e-01 6.709077756225735600e-02
3.700000000000000000e+01 2.878725689879151339e-01 1.292642498092564929e-01 6.426874664302556495e-02
3.800000000000000000e+01 3.487199207367101539e-01 2.070120332533853524e-01 1.219815466479425847e-01
3.900000000000000000e+01 2.942067760851625469e-01 1.556995724765744549e-01 9.959309182725090137e-02
4.000000000000000000e+01 2.726086974519790207e-01 1.164427850891319727e-01 7.969955716686974445e-02
4.100000000000000000e+01 2.800532614994766800e-01 1.273874367643566263e-01 9.084715065162249359e-02
4.200000000000000000e+01 3.089298022084601691e-01 1.576974682785748372e-01 8.598551252748523610e-02
4.300000000000000000e+01 2.299862055668582261e-01 7.622930295111646215e-02 4.893756024717058062e-02
4.400000000000000000e+01 2.336072559329576970e-01 7.534050201520757495e-02 5.622718845877305860e-02
4.500000000000000000e+01 2.403927718110630551e-01 8.822026366598030578e-02 6.322324965258396823e-02
4.600000000000000000e+01 2.458325567690280988e-01 8.237076915364836827e-02 5.853263553763048133e-02
4.700000000000000000e+01 2.737961652502007848e-01 1.308935824823194705e-01 7.905531623970671329e-02
4.800000000000000000e+01 3.217306125020337193e-01 1.881521557133698230e-01 8.314477168241360405e-02
4.900000000000000000e+01 3.420330105019318001e-01 1.775009419942048527e-01 1.057816837904865942e-01
5.000000000000000000e+01 3.364570356962595099e-01 1.965633020717939550e-01 1.046028993585607081e-01
5.100000000000000000e+01 3.771852163155235971e-01 2.254705635860379531e-01 1.460749559034871803e-01
5.200000000000000000e+01 3.298319972145084544e-01 1.574705467488103638e-01 1.087134645680923606e-01
5.300000000000000000e+01 2.715983634904747257e-01 1.143316833342013367e-01 6.611027130770867621e-02
5.400000000000000000e+01 2.643666430977488768e-01 9.176796181848625999e-02 5.049766280257652479e-02
5.500000000000000000e+01 2.497811209081372830e-01 9.066276194779944453e-02 5.629719371523620591e-02
5.600000000000000000e+01 3.742351158044243120e-01 2.436028135654664251e-01 1.811711623069627297e-01
5.700000000000000000e+01 2.996571868326848298e-01 1.516933853937482424e-01 8.306310396944804886e-02
5.800000000000000000e+01 2.608332746401315072e-01 9.705634206769425676e-02 5.134471939713092237e-02
5.900000000000000000e+01 3.157920667100918566e-01 1.662995502618768162e-01 1.045284247981272674e-01
6.000000000000000000e+01 3.108138996358957851e-01 1.516970537589602541e-01 7.082570610627149377e-02
6.100000000000000000e+01 2.948814398872496856e-01 1.342630249748913707e-01 5.493473227329685737e-02
6.200000000000000000e+01 2.725897210978095453e-01 1.218343823628391942e-01 6.832716470612226756e-02
6.300000000000000000e+01 2.600168047024191131e-01 9.228275561781304481e-02 4.375934672522840962e-02
6.400000000000000000e+01 4.092475608860978720e-01 2.568397738174523215e-01 1.694260164172969041e-01
6.500000000000000000e+01 2.946520736445706889e-01 1.482968974723464228e-01 9.832300368819549274e-02
6.600000000000000000e+01 2.846133325776230016e-01 1.253537381573928133e-01 5.170337237753487580e-02
6.700000000000000000e+01 2.432692836831895355e-01 7.512788777035941945e-02 3.341742888683562479e-02
6.800000000000000000e+01 2.695144412326720973e-01 1.142658300268152988e-01 5.533555315881449888e-02
6.900000000000000000e+01 2.403026371009837625e-01 7.349338443534643439e-02 4.825039014415309635e-02
7.000000000000000000e+01 2.706663423728387086e-01 1.074570664648393375e-01 6.374477988295113029e-02
7.100000000000000000e+01 2.791108944794707947e-01 1.240085006608213219e-01 6.898033273159599743e-02
7.200000000000000000e+01 2.398575960597955914e-01 9.274721557272011530e-02 5.007387097056809067e-02
7.300000000000000000e+01 2.604124575369660688e-01 1.017673330466334070e-01 7.081334168529347661e-02
7.400000000000000000e+01 2.659314744210007908e-01 1.114438362067116939e-01 6.253458124532954021e-02
7.500000000000000000e+01 2.352467970436539768e-01 7.389241747127678339e-02 5.365442290677564785e-02
7.600000000000000000e+01 2.415934942360302706e-01 9.742241027417715415e-02 6.778751857726762753e-02
7.700000000000000000e+01 2.440805467528133210e-01 7.316399437264765881e-02 4.377910550064838952e-02
7.800000000000000000e+01 2.455613633526669837e-01 7.788250312834138489e-02 3.575275650222828339e-02
7.900000000000000000e+01 2.180125865070232649e-01 4.795215158141218070e-02 3.810619318525154675e-02
8.000000000000000000e+01 2.207037438580752575e-01 7.420531480535701163e-02 4.807245484242968908e-02
8.100000000000000000e+01 2.206103399991253267e-01 6.399985321598988808e-02 5.060180148588995508e-02
8.200000000000000000e+01 2.518016416674108693e-01 9.678988812562555610e-02 6.738007457255383581e-02
8.300000000000000000e+01 2.266523495227968366e-01 7.945274303711377661e-02 5.360826678842685322e-02
8.400000000000000000e+01 2.282367731239382802e-01 8.376868074001900255e-02 5.792486529545516627e-02
8.500000000000000000e+01 2.625330082874306470e-01 1.216686048381661056e-01 7.575883502040059447e-02
8.600000000000000000e+01 2.563975502684888719e-01 1.091620002392010846e-01 5.456274079441171543e-02
8.700000000000000000e+01 2.597456841452956966e-01 1.210512840241614041e-01 9.843729217494988359e-02
8.800000000000000000e+01 2.223890878188766740e-01 7.004942454376750227e-02 4.476868726821597866e-02
8.900000000000000000e+01 2.207927972809274331e-01 6.850041193782760440e-02 4.625224722161022650e-02
9.000000000000000000e+01 2.291253334551026366e-01 8.817980813525333472e-02 5.198102870136012132e-02
9.100000000000000000e+01 2.180857176783858042e-01 8.371742414464836135e-02 6.830342108474946050e-02
9.200000000000000000e+01 2.452138268993609149e-01 9.367853408036865004e-02 7.081598965220312070e-02
9.300000000000000000e+01 2.555973470488659416e-01 1.219408852621504114e-01 7.258243576168617317e-02
9.400000000000000000e+01 2.076782947764538589e-01 6.243631174477723422e-02 5.768595640572114769e-02
9.500000000000000000e+01 2.301240718073046809e-01 7.503948614787950278e-02 5.827647520852604485e-02
9.600000000000000000e+01 1.762980219908564794e-01 4.508774544614101848e-02 4.120265435298946927e-02
9.700000000000000000e+01 1.717973411381640558e-01 5.525709424120799074e-02 4.949779030119826756e-02
9.800000000000000000e+01 1.977500030555899013e-01 4.551682618887251119e-02 4.452968018112626880e-02
9.900000000000000000e+01 1.966072647958824193e-01 7.245156672249000729e-02 7.110580949475456269e-02
1.000000000000000000e+02 1.980622132451476669e-01 5.456338297685746352e-02 4.608961764399148453e-02
1.010000000000000000e+02 2.030390111110347284e-01 6.073487803369345683e-02 4.931961736273431790e-02
1.020000000000000000e+02 1.867644222304200297e-01 5.067454613811598479e-02 3.872587783779412457e-02
1.030000000000000000e+02 1.826195122723039965e-01 6.686433322346134467e-02 5.368023257177474694e-02
1.040000000000000000e+02 1.919340911148437190e-01 4.135183326040180185e-02 3.930399627490246961e-02
1.050000000000000000e+02 1.912402118767245751e-01 5.696769703283753594e-02 4.767193693201077220e-02
1.060000000000000000e+02 1.835297727755171304e-01 6.707517718668377926e-02 5.413529593963824216e-02
1.070000000000000000e+02 1.901374389420997235e-01 5.571520992276303430e-02 4.980558125685242282e-02
1.080000000000000000e+02 2.079244606479874191e-01 6.471787326780330252e-02 6.204552815503832502e-02
1.090000000000000000e+02 1.999658061997617586e-01 6.056581145929026966e-02 5.529914809647702711e-02
1.100000000000000000e+02 2.016092975664486864e-01 7.512100516650761783e-02 4.423251247618981141e-02
1.110000000000000000e+02 1.811421128689344739e-01 8.305353454140744496e-02 6.293304730964982552e-02
1.120000000000000000e+02 1.796032800660758433e-01 7.561032085338589837e-02 6.644557086784269595e-02
1.130000000000000000e+02 1.750751556638450723e-01 5.091748679379378556e-02 3.925422443473097767e-02
1.140000000000000000e+02 1.706120396272302053e-01 5.583758847510916778e-02 4.073499494791500697e-02
1.150000000000000000e+02 1.740089691479213829e-01 6.722643604934039341e-02 5.246207485395000536e-02
1.160000000000000000e+02 1.783129484647546226e-01 4.975364542727332001e-02 4.111683316016079281e-02
1.170000000000000000e+02 1.563411912598220432e-01 5.023510040032221069e-02 3.081940511238647276e-02
1.180000000000000000e+02 1.898417867997286568e-01 5.642244645807560632e-02 5.214572334378582419e-02
1.190000000000000000e+02 1.879606471426288894e-01 6.159281543195164327e-02 5.269348248954391911e-02
1.200000000000000000e+02 1.675027743344665310e-01 5.095720381596172827e-02 4.162226833465715314e-02
1.210000000000000000e+02 1.741809410459068119e-01 5.371698965506945672e-02 3.538593435755485461e-02
1.220000000000000000e+02 1.928920733335574011e-01 7.000429836183477694e-02 5.642861118020196798e-02
1.230000000000000000e+02 1.742794332581679984e-01 7.226354169348307710e-02 4.263807551769955434e-02
1.240000000000000000e+02 2.008592737899798086e-01 1.143455348026833213e-01 7.760623963263138525e-02
1.250000000000000000e+02 2.116649791818215887e-01 8.776194230111650230e-02 5.484194068893127189e-02
1.260000000000000000e+02 1.715806683664657384e-01 5.873810693929440441e-02 4.607764780174294222e-02
1.270000000000000000e+02 1.654192910625862656e-01 8.416394207366546809e-02 5.540969472472328378e-02
1.280000000000000000e+02 1.564866254479889141e-01 6.189776690274908372e-02 4.036143904727315657e-02
1.290000000000000000e+02 1.444170201464564929e-01 8.566405815390121248e-02 4.570566463795724954e-02
1.300000000000000000e+02 1.642013850722129076e-01 6.231026494477572009e-02 4.509153766325320334e-02
1.310000000000000000e+02 1.589752337177984254e-01 6.989337146242063925e-02 3.957144962398810584e-02
1.320000000000000000e+02 1.524100597144595337e-01 7.650449371503754981e-02 4.777050735692520145e-02
1.330000000000000000e+02 1.433493682443008066e-01 7.538351413857882766e-02 4.516455469265556744e-02
1.340000000000000000e+02 1.515478836997399825e-01 7.284996825972485379e-02 4.713065084626569257e-02
1.350000000000000000e+02 1.536450101592738426e-01 7.402092723976683164e-02 3.295340554475331696e-02
1.360000000000000000e+02 1.567807976536157999e-01 8.572306057514510191e-02 6.139110241465906004e-02
1.370000000000000000e+02 1.897621125760207139e-01 5.228582033448356259e-02 4.509648272525638990e-02
1.380000000000000000e+02 1.547616370106567052e-01 5.768316573828313754e-02 3.282346721138044987e-02
1.390000000000000000e+02 1.348121132861568872e-01 1.073600604160690752e-01 5.426057257870857409e-02
1.400000000000000000e+02 1.572246106535065691e-01 9.080725118258967110e-02 5.925578533752828836e-02
1.410000000000000000e+02 1.783146877017638410e-01 7.578228392215162479e-02 5.259956838342845498e-02
1.420000000000000000e+02 1.463807079338393657e-01 8.838423809327555780e-02 5.006591131206066664e-02
1.430000000000000000e+02 1.438959810481471868e-01 7.637523360642148318e-02 3.741651789666299022e-02
1.440000000000000000e+02 1.309513823327373427e-01 8.998162750670249399e-02 3.401213185740280254e-02
1.450000000000000000e+02 1.424184167546447832e-01 8.367567713976498123e-02 4.802758338997750731e-02
1.460000000000000000e+02 1.262696092358318312e-01 9.444094839907637984e-02 3.760388066187294459e-02
1.470000000000000000e+02 1.438123362025047203e-01 9.935172721919811878e-02 5.542834049123272072e-02
1.480000000000000000e+02 1.364982956724174745e-01 7.692785147915966182e-02 3.049182901369148352e-02
1.490000000000000000e+02 1.357189551797183258e-01 8.265124801861320480e-02 5.032710058588058671e-02


==> Data/nasnetmobile_upper_norm.txt <==
1.000000000000000000e+00 5.280934089471485925e-03 1.512964254568430894e-02
2.000000000000000000e+00 5.572713603658124328e-03 1.407253298877684383e-02
3.000000000000000000e+00 6.817325333918421507e-03 1.346571041532784382e-02
4.000000000000000000e+00 5.655357660340868536e-03 1.354869436626592039e-02
5.000000000000000000e+00 5.186312208490923524e-03 1.253983846380690888e-02
6.000000000000000000e+00 5.334145027743883785e-03 1.263830385917474354e-02
7.000000000000000000e+00 5.630937982196650322e-03 1.271245154467496100e-02
8.000000000000000000e+00 4.839099635762617382e-03 1.240100003471059260e-02
9.000000000000000000e+00 4.622308429607675274e-03 1.257842582119397812e-02
1.000000000000000000e+01 4.759675707698853182e-03 1.205307590074775580e-02
1.100000000000000000e+01 4.980072502262336206e-03 1.218233620824892699e-02
1.200000000000000000e+01 4.985073873819398371e-03 1.189143549312244794e-02
1.300000000000000000e+01 4.954942001784143520e-03 1.178232894456091029e-02
1.400000000000000000e+01 4.787327336870934869e-03 1.195535236153720884e-02
1.500000000000000000e+01 5.135360335515550510e-03 1.179500700028474763e-02
1.600000000000000000e+01 5.071360217638251622e-03 1.169548842532575593e-02
1.700000000000000000e+01 5.352137009959575566e-03 1.202048151946264951e-02
1.800000000000000000e+01 4.893733203903702020e-03 1.173094481476082314e-02
1.900000000000000000e+01 5.056137634702950398e-03 1.187567967028657287e-02
2.000000000000000000e+01 5.263486184364507547e-03 1.178267080921772091e-02
2.100000000000000000e+01 5.004853256477797413e-03 1.185297966003417969e-02
2.200000000000000000e+01 4.812142819412484201e-03 1.155020087218481747e-02
2.300000000000000000e+01 4.883603369894106913e-03 1.175412855857659901e-02
2.400000000000000000e+01 4.951422125839989932e-03 1.180179306298248000e-02
2.500000000000000000e+01 5.137002172548909076e-03 1.168431230813018508e-02
2.600000000000000000e+01 4.842607442997704133e-03 1.162920264173145091e-02
2.700000000000000000e+01 5.013865133947577150e-03 1.164498358718619835e-02
2.800000000000000000e+01 5.132866792442384966e-03 1.167386671728339043e-02
2.900000000000000000e+01 4.862456774908648777e-03 1.170053954952019262e-02
3.000000000000000000e+01 4.911433074099958579e-03 1.143746238109494100e-02
3.100000000000000000e+01 5.331582274318727097e-03 1.175089118894466662e-02
3.200000000000000000e+01 4.793120317222658404e-03 1.162509681764713025e-02
3.300000000000000000e+01 5.300847213130351933e-03 1.163306019522927087e-02
3.400000000000000000e+01 4.946233566142311383e-03 1.153942080568676198e-02
3.500000000000000000e+01 5.144606198161101596e-03 1.161559307870786012e-02
3.600000000000000000e+01 4.865753502885171444e-03 1.169695735962923006e-02
3.700000000000000000e+01 4.932556763168208583e-03 1.154676252160190611e-02
3.800000000000000000e+01 5.172724073583429352e-03 1.151081353179679405e-02
3.900000000000000000e+01 4.998056356571922883e-03 1.170527935028076172e-02
4.000000000000000000e+01 4.997948723391067855e-03 1.163535078694997657e-02
4.100000000000000000e+01 5.093578711028926356e-03 1.159940524534745776e-02
4.200000000000000000e+01 5.115033920146217633e-03 1.154674823619117330e-02
4.300000000000000000e+01 5.271061392855052805e-03 1.146360172713098424e-02
4.400000000000000000e+01 5.037780635613055627e-03 1.146281602954076287e-02
4.500000000000000000e+01 4.931340286554383723e-03 1.139859128589472415e-02
4.600000000000000000e+01 5.465412435452799908e-03 1.149309912988962304e-02
4.700000000000000000e+01 5.145452239296653685e-03 1.145697920775610654e-02
4.800000000000000000e+01 6.436682929677412304e-03 1.196469107935251366e-02
4.900000000000000000e+01 5.222218342063840620e-03 1.147942011021385600e-02
5.000000000000000000e+01 5.038396386075611258e-03 1.152503244147812939e-02
5.100000000000000000e+01 5.169815760998687157e-03 1.155048904340129183e-02
5.200000000000000000e+01 6.301602795104350313e-03 1.201380727704891467e-02
5.300000000000000000e+01 4.867284751135455417e-03 1.188960006414366104e-02
5.400000000000000000e+01 4.847597484746255653e-03 1.153957006359888557e-02
5.500000000000000000e+01 4.996248266913673464e-03 1.137512774506876240e-02
5.600000000000000000e+01 4.948937695873669926e-03 1.149111000959538234e-02
5.700000000000000000e+01 4.940979983195785928e-03 1.152410191937911638e-02
5.800000000000000000e+01 4.990619815085545023e-03 1.174535386818499616e-02
5.900000000000000000e+01 5.462945000199247170e-03 1.150043690500180543e-02
6.000000000000000000e+01 5.041789910024848526e-03 1.156574832506416378e-02
6.100000000000000000e+01 5.021274582413602638e-03 1.145472211286056169e-02
6.200000000000000000e+01 5.024292744880864969e-03 1.135381391225767471e-02
6.300000000000000000e+01 4.888179627331820480e-03 1.157227823556947373e-02
6.400000000000000000e+01 4.903750971329114486e-03 1.147125328867888705e-02
6.500000000000000000e+01 4.879202970788498218e-03 1.164766727400220157e-02
6.600000000000000000e+01 5.113248490104990371e-03 1.139550957797972469e-02
6.700000000000000000e+01 4.954573290407165639e-03 1.144432578205077135e-02
6.800000000000000000e+01 5.069532423965201345e-03 1.165615527097843898e-02
6.900000000000000000e+01 4.857983224648089807e-03 1.168922648942175013e-02
7.000000000000000000e+01 5.395614164919892812e-03 1.159097636041562379e-02
7.100000000000000000e+01 5.091057089734668875e-03 1.155264712562245784e-02
7.200000000000000000e+01 4.959142405139513668e-03 1.171642788185561085e-02
7.300000000000000000e+01 4.822656881710714674e-03 1.156032430238960323e-02
7.400000000000000000e+01 4.955781885415068769e-03 1.150121127278351529e-02
7.500000000000000000e+01 5.316990712457451279e-03 1.174917841745802202e-02
7.600000000000000000e+01 5.432362398825401131e-03 1.157142357392744458e-02
7.700000000000000000e+01 5.015854007941631873e-03 1.195245882696356621e-02
7.800000000000000000e+01 5.548469537545826745e-03 1.164630129317606802e-02
7.900000000000000000e+01 4.778136152866457875e-03 1.166984365006123667e-02
8.000000000000000000e+01 4.950814995883909622e-03 1.170355475638523712e-02
8.100000000000000000e+01 4.839378201271876852e-03 1.159515607455545091e-02
8.200000000000000000e+01 4.940291574178648504e-03 1.162809330569811173e-02
8.300000000000000000e+01 5.175870312146903761e-03 1.153511498585220105e-02
8.400000000000000000e+01 4.924358168909372807e-03 1.163237351031342834e-02
8.500000000000000000e+01 4.879325874580824757e-03 1.163482468975476913e-02
8.600000000000000000e+01 4.781442979150567381e-03 1.159897471262403765e-02
8.700000000000000000e+01 4.852494917625238546e-03 1.164031816908150593e-02
8.800000000000000000e+01 5.055455136890253838e-03 1.150986232048223888e-02
8.900000000000000000e+01 5.179817518912071053e-03 1.164822933102442268e-02
9.000000000000000000e+01 4.968867814245303202e-03 1.177551234064023317e-02
9.100000000000000000e+01 4.940115962146727005e-03 1.160898041134038328e-02
9.200000000000000000e+01 5.125066465582729658e-03 1.154510442875633647e-02
9.300000000000000000e+01 5.185341539461750873e-03 1.161720535971901697e-02
9.400000000000000000e+01 4.991568563398250842e-03 1.129413981083010783e-02
9.500000000000000000e+01 5.283846835459559202e-03 1.138664375651966473e-02
9.600000000000000000e+01 4.919618614448988819e-03 1.150819388302889643e-02
9.700000000000000000e+01 4.939618189472797481e-03 1.181290317172846438e-02
9.800000000000000000e+01 5.270986517598805904e-03 1.147156658251423378e-02
9.900000000000000000e+01 5.012253345536791388e-03 1.156474046470705105e-02
1.000000000000000000e+02 4.976302385330200195e-03 1.155876522221841070e-02
1.010000000000000000e+02 4.936119495344556268e-03 1.169843171253677136e-02
1.020000000000000000e+02 4.922488996805238215e-03 1.169573226250892814e-02
1.030000000000000000e+02 4.884035873019005290e-03 1.180119947953657718e-02
1.040000000000000000e+02 5.034678484782699123e-03 1.151630405552131128e-02
1.050000000000000000e+02 4.927794302790618197e-03 1.167078451676802076e-02
1.060000000000000000e+02 4.927296283816502698e-03 1.151138150002345428e-02
1.070000000000000000e+02 5.080638099307855510e-03 1.165482968338264931e-02
1.080000000000000000e+02 5.258709438576186085e-03 1.165417304708937958e-02
1.090000000000000000e+02 5.044255867477290614e-03 1.154201927263874550e-02
1.100000000000000000e+02 5.079250936665811317e-03 1.155607660939870704e-02
1.110000000000000000e+02 4.715148328749601062e-03 1.178981844058706735e-02
1.120000000000000000e+02 5.404033197844323316e-03 1.173390386518368030e-02
1.130000000000000000e+02 5.174031434965527948e-03 1.185111122683060042e-02
1.140000000000000000e+02 4.985386428754191510e-03 1.161762604043503448e-02
1.150000000000000000e+02 4.868861318619783704e-03 1.154667040533270683e-02
1.160000000000000000e+02 5.630508188373786402e-03 1.171331415491655772e-02
1.170000000000000000e+02 4.738118284004779260e-03 1.179002582534285568e-02
1.180000000000000000e+02 5.016955462369051058e-03 1.174277461264744415e-02
1.190000000000000000e+02 4.935686499619286807e-03 1.165620108281285351e-02
1.200000000000000000e+02 4.983448785198621098e-03 1.165255042147045339e-02
1.210000000000000000e+02 5.048026723309981950e-03 1.141556087604238962e-02
1.220000000000000000e+02 5.022153627773947096e-03 1.172414397405198774e-02
1.230000000000000000e+02 5.044011783993933296e-03 1.155944550332944215e-02
1.240000000000000000e+02 5.033920126513016097e-03 1.165145044484414312e-02
1.250000000000000000e+02 5.004085785101267982e-03 1.157874460062704655e-02
1.260000000000000000e+02 5.049606492696714910e-03 1.156962065657308331e-02
1.270000000000000000e+02 5.111850736554989991e-03 1.145820627527788585e-02
1.280000000000000000e+02 5.221519095838561900e-03 1.149256859929108365e-02
1.290000000000000000e+02 5.010385404933582337e-03 1.169885337845353104e-02
1.300000000000000000e+02 5.313618862924496603e-03 1.163071393966674805e-02
1.310000000000000000e+02 5.397490479729392075e-03 1.186455823173207698e-02
1.320000000000000000e+02 5.027425436934163626e-03 1.182756788474469134e-02
1.330000000000000000e+02 5.908378884812031523e-03 1.186921182742788766e-02
1.340000000000000000e+02 5.362849097606564586e-03 1.157951995360949858e-02
1.350000000000000000e+02 5.070978698651652447e-03 1.166002169128291938e-02
1.360000000000000000e+02 5.015740217256151739e-03 1.175751863432324650e-02
1.370000000000000000e+02 5.063296595880808354e-03 1.191682116059232348e-02
1.380000000000000000e+02 5.078774592107977541e-03 1.156726454900315962e-02
1.390000000000000000e+02 4.832261850026027886e-03 1.168959495449854377e-02
1.400000000000000000e+02 5.020130764354358704e-03 1.167706812708831088e-02
1.410000000000000000e+02 4.895184897194223769e-03 1.188973011064135311e-02
1.420000000000000000e+02 5.263170920127679953e-03 1.189220542750082758e-02
1.430000000000000000e+02 5.010170384872057389e-03 1.169434756286873330e-02
1.440000000000000000e+02 5.262848266885300844e-03 1.192283384070908642e-02
1.450000000000000000e+02 4.941461253757319268e-03 1.184501184904870885e-02
1.460000000000000000e+02 4.936504708833931200e-03 1.181226032824555724e-02
1.470000000000000000e+02 4.983617500825361299e-03 1.187439890932445730e-02
1.480000000000000000e+02 4.984943088421151837e-03 1.177065530099159416e-02
1.490000000000000000e+02 4.929189347038584121e-03 1.180367676679753078e-02


==> Data/nasnetmobile_upper_w2.txt <==
1.000000000000000000e+00 3.189292774436385258e-01 1.713295152037563884e-01 1.238467418421372451e-01
2.000000000000000000e+00 2.419783000071814016e-01 8.231438724711362398e-02 6.632820121730668983e-02
3.000000000000000000e+00 4.179491711889633532e-01 2.895296819886263862e-01 2.357321323726290219e-01
4.000000000000000000e+00 2.586938023126968966e-01 1.686712440263351820e-01 6.730855596754840853e-02
5.000000000000000000e+00 3.275072339462471449e-01 2.323132753459591915e-01 1.515480052790769694e-01
6.000000000000000000e+00 2.970548240255610484e-01 1.648525664611378005e-01 8.021808908712396713e-02
7.000000000000000000e+00 3.131955637687298677e-01 1.937566077212222737e-01 1.592923271282708775e-01
8.000000000000000000e+00 2.284676351976597797e-01 1.123524044807291539e-01 9.131902949538983627e-02
9.000000000000000000e+00 2.448205711259951178e-01 1.283714816976536666e-01 9.964473701441700637e-02
1.000000000000000000e+01 2.291662890785463313e-01 1.237126831944317384e-01 7.465746993398846010e-02
1.100000000000000000e+01 3.500815123707965437e-01 2.107250088971519275e-01 1.186859123226161467e-01
1.200000000000000000e+01 2.575331573460052925e-01 9.688089120060956738e-02 5.589120370564248236e-02
1.300000000000000000e+01 2.399731574946334378e-01 8.906512029429811128e-02 5.580229310315149016e-02
1.400000000000000000e+01 2.698960900418041486e-01 1.256995843187952433e-01 6.331036023180117156e-02
1.500000000000000000e+01 2.440546246015799225e-01 1.006649677519030062e-01 6.825097451085740397e-02
1.600000000000000000e+01 2.359420482331195945e-01 1.200714064075519699e-01 6.204070141925396853e-02
1.700000000000000000e+01 1.909457825967460221e-01 9.811093437682752438e-02 6.553949869837480402e-02
1.800000000000000000e+01 1.991154061737682168e-01 6.357025793019947801e-02 3.593029580577722371e-02
1.900000000000000000e+01 1.846963368018417484e-01 7.840197732624759608e-02 6.085398843529052360e-02
2.000000000000000000e+01 1.923833802716384267e-01 8.501410319621063860e-02 5.457814620110531395e-02
2.100000000000000000e+01 1.730211578883822654e-01 9.491397414307811697e-02 6.665509391791965554e-02
2.200000000000000000e+01 1.751986316186202874e-01 6.980774610201216646e-02 6.575011350399888321e-02
2.300000000000000000e+01 1.406962383371796466e-01 8.769388802506630776e-02 5.010691283376254163e-02
2.400000000000000000e+01 1.391151817950276870e-01 9.000558024312765859e-02 5.248875247272791200e-02
2.500000000000000000e+01 1.996954377534512770e-01 9.230012938409620782e-02 5.574440919580413850e-02
2.600000000000000000e+01 1.819334284891725440e-01 6.881111054425109730e-02 5.470535711563677406e-02
2.700000000000000000e+01 1.540875360687218310e-01 8.717358553008716648e-02 6.630147761539199880e-02
2.800000000000000000e+01 2.354245299802244507e-01 1.751048441067148964e-01 1.411467423594524595e-01
2.900000000000000000e+01 2.787407999733407249e-01 1.166408788173217970e-01 6.995837275508307029e-02
3.000000000000000000e+01 2.988947203800991770e-01 1.672843564215723833e-01 8.221610807348433969e-02
3.100000000000000000e+01 2.888007055799176048e-01 1.633410611101561993e-01 9.174769730751751451e-02
3.200000000000000000e+01 3.056702747425761868e-01 1.839545724349322953e-01 9.592455348513997948e-02
3.300000000000000000e+01 2.638182433402093685e-01 1.693036079158059815e-01 9.077271100623396372e-02
3.400000000000000000e+01 2.769802590912717744e-01 1.967349656140168490e-01 8.237996967573940621e-02
3.500000000000000000e+01 2.382685473689679645e-01 1.589295041197728575e-01 8.330788798754021340e-02
3.600000000000000000e+01 2.721571869032662350e-01 1.832745835831120496e-01 8.041193595155163298e-02
3.700000000000000000e+01 2.789702025431010646e-01 1.839331345768298875e-01 8.699420001678723202e-02
3.800000000000000000e+01 2.677539132324144866e-01 1.528168549219111327e-01 8.367277933301894843e-02
3.900000000000000000e+01 2.693467834886782986e-01 1.735495504669266609e-01 8.481660403975717355e-02
4.000000000000000000e+01 2.451878251260346253e-01 1.482647896053132797e-01 8.256062973207763112e-02
4.100000000000000000e+01 2.741435391859152193e-01 1.288830506577112178e-01 8.045496104350752242e-02
4.200000000000000000e+01 2.668621877383118846e-01 1.331444654266558114e-01 8.750276561452187407e-02
4.300000000000000000e+01 2.805103285293515936e-01 1.383993232264629225e-01 7.645309268130456859e-02
4.400000000000000000e+01 2.581161495404858952e-01 1.385753511309172903e-01 8.349128030394123434e-02
4.500000000000000000e+01 2.668432191306447931e-01 1.566181851447558671e-01 1.057539407299001311e-01
4.600000000000000000e+01 2.224570985853546179e-01 1.356659301774115201e-01 9.254342202715830357e-02
4.700000000000000000e+01 1.962867178023504910e-01 1.206979460960654615e-01 6.523199450005046085e-02
4.800000000000000000e+01 2.373657894191656403e-01 1.159667650848065223e-01 7.083451967031526020e-02
4.900000000000000000e+01 2.585293636500802794e-01 1.345309040244315746e-01 8.646985747100097153e-02
5.000000000000000000e+01 2.649392839143104306e-01 1.377368624483962523e-01 9.754908535708152473e-02
5.100000000000000000e+01 2.570211440620234766e-01 1.243212239574258554e-01 7.396605701317568449e-02
5.200000000000000000e+01 2.162986172068228630e-01 1.195098568210331835e-01 6.073832034989817830e-02
5.300000000000000000e+01 2.096286249245941091e-01 8.789064319680503501e-02 4.334198653520865419e-02
5.400000000000000000e+01 2.232227766836999416e-01 1.177629112000621314e-01 7.283119435106402695e-02
5.500000000000000000e+01 2.240486196508085226e-01 1.329919428606777809e-01 6.975361609414650055e-02
5.600000000000000000e+01 1.987520309081364234e-01 1.069728393472815231e-01 6.835085905492986613e-02
5.700000000000000000e+01 1.933887751996907489e-01 1.413168974630303332e-01 7.305022355344259477e-02
5.800000000000000000e+01 2.192491381414068408e-01 1.095498756214078745e-01 8.737629111569519824e-02
5.900000000000000000e+01 1.956632879628260879e-01 1.097290250207787893e-01 5.292829105122189709e-02
6.000000000000000000e+01 1.805727503923086896e-01 9.190125310532216985e-02 6.014371572680864836e-02
6.100000000000000000e+01 1.802251434085949677e-01 1.330650464247997156e-01 8.931775868705689458e-02
6.200000000000000000e+01 1.690147560535114057e-01 9.740159954910378171e-02 6.464445342333061117e-02
6.300000000000000000e+01 1.689239104598179719e-01 1.066955869024414222e-01 4.858595478976275583e-02
6.400000000000000000e+01 2.102559056015463612e-01 9.705616444536868670e-02 7.301190649245770103e-02
6.500000000000000000e+01 1.770052639255326188e-01 8.930060575632925435e-02 6.125279096458556560e-02
6.600000000000000000e+01 2.081939291684123672e-01 1.151504796270235165e-01 7.172630011155242680e-02
6.700000000000000000e+01 2.084132175939089615e-01 1.391534623125788572e-01 6.952257713680051743e-02
6.800000000000000000e+01 1.687130539659726092e-01 9.093516935406964485e-02 3.768540426613194161e-02
6.900000000000000000e+01 2.056997900167955584e-01 1.585502343250686508e-01 7.940028088751052704e-02
7.000000000000000000e+01 1.774685928971736493e-01 1.264415132057263580e-01 7.340094792049926820e-02
7.100000000000000000e+01 1.885460411571567574e-01 8.868012114184432859e-02 5.423545951919719887e-02
7.200000000000000000e+01 1.894694388178791156e-01 1.267671555714998122e-01 6.615657693956085439e-02
7.300000000000000000e+01 1.524497212689583936e-01 8.647070498316598852e-02 5.036896621380481526e-02
7.400000000000000000e+01 1.689258829288049768e-01 7.537196900709151881e-02 6.345820285160122531e-02
7.500000000000000000e+01 1.575132942580438344e-01 9.216947529089640490e-02 5.875517791974901871e-02
7.600000000000000000e+01 1.911776238012778406e-01 1.084658562163244300e-01 6.100793701338542985e-02
7.700000000000000000e+01 1.756859772990032598e-01 1.242559257479697310e-01 8.732225305687454919e-02
7.800000000000000000e+01 1.552095482272058680e-01 1.026833017447721236e-01 6.532327633100989961e-02
7.900000000000000000e+01 1.641897114540220304e-01 1.128267293007830518e-01 6.591713019865058643e-02
8.000000000000000000e+01 1.436436789499728195e-01 8.957938958451713840e-02 5.475859778030093411e-02
8.100000000000000000e+01 1.527695904782740977e-01 8.992377224015252191e-02 5.009897324840953403e-02
8.200000000000000000e+01 1.311457484406259033e-01 1.168723246476959243e-01 6.621743728441836785e-02
8.300000000000000000e+01 1.506139038017505205e-01 1.017336530348364465e-01 5.212159521128909012e-02
8.400000000000000000e+01 1.410544970010897126e-01 1.135231174133789489e-01 5.517209042798633389e-02
8.500000000000000000e+01 1.580954395172964322e-01 1.102128927032422767e-01 6.383875412927313142e-02
8.600000000000000000e+01 1.660663958237637017e-01 1.106926588802566724e-01 5.873613586408638065e-02
8.700000000000000000e+01 1.663599866340073896e-01 1.456690464878614977e-01 7.126256271655584396e-02
8.800000000000000000e+01 1.591247068347904636e-01 1.081099879957981846e-01 5.515793338135265705e-02
8.900000000000000000e+01 1.427989904671010390e-01 9.804217809864454458e-02 5.294483615916201202e-02
9.000000000000000000e+01 1.369300165857652019e-01 1.020454194484234772e-01 4.967188485816004251e-02
9.100000000000000000e+01 1.453961596878560469e-01 1.019099711823141241e-01 5.117632470560284919e-02
9.200000000000000000e+01 1.590052626735435626e-01 1.185784572177794871e-01 5.870592912278144171e-02
9.300000000000000000e+01 1.881432850009545910e-01 9.162686379918795476e-02 5.252047458625292570e-02
9.400000000000000000e+01 1.486245514350073571e-01 1.120053695253924175e-01 6.151384113451824343e-02
9.500000000000000000e+01 1.444762176907766482e-01 1.025792557197445498e-01 6.371263111609734575e-02
9.600000000000000000e+01 1.412225472956221695e-01 1.224732805167957628e-01 8.011836723149343142e-02
9.700000000000000000e+01 1.329234538096097928e-01 1.100916525665482787e-01 5.490761310203512435e-02
9.800000000000000000e+01 1.519390946640232221e-01 1.067857081450026835e-01 6.612577260529323153e-02
9.900000000000000000e+01 1.641593215749293233e-01 9.083596707901006595e-02 6.045749962369136726e-02
1.000000000000000000e+02 1.371996287920642654e-01 1.321614357910894100e-01 6.628292299386882858e-02
1.010000000000000000e+02 1.354517953763697824e-01 1.258648004203399284e-01 6.630218920145292127e-02
1.020000000000000000e+02 1.515891644491303425e-01 9.710866216864182110e-02 5.006672413819064638e-02
1.030000000000000000e+02 1.413143802206628941e-01 9.666731173147963263e-02 4.641474702210511560e-02
1.040000000000000000e+02 1.541466186327082044e-01 9.844845506488084097e-02 5.850749484852646454e-02
1.050000000000000000e+02 1.416318342039941669e-01 1.037740595507828101e-01 4.564455577644239981e-02
1.060000000000000000e+02 1.494392070382956628e-01 9.462430398875976145e-02 5.192988815356417570e-02
1.070000000000000000e+02 1.320370183457787450e-01 1.079996417268803965e-01 5.736748418968767860e-02
1.080000000000000000e+02 1.276952194864316992e-01 1.108793061843226652e-01 5.423043176552869854e-02
1.090000000000000000e+02 1.404265728176176120e-01 1.209397123764896775e-01 5.745795676747195158e-02
1.100000000000000000e+02 1.731483183977915175e-01 1.392788360320093011e-01 7.384068075228740480e-02
1.110000000000000000e+02 1.459557708831782097e-01 1.244041114736047227e-01 6.283034916620960919e-02
1.120000000000000000e+02 1.480161882228548664e-01 1.167922346001280115e-01 6.217962119680851829e-02
1.130000000000000000e+02 1.429657118630704993e-01 9.875530775782476178e-02 5.534606943197262208e-02
1.140000000000000000e+02 1.095403986377245786e-01 1.330233132036625354e-01 4.393819538290367338e-02
1.150000000000000000e+02 1.448863403679406248e-01 1.017600519840328455e-01 6.034805942664639433e-02
1.160000000000000000e+02 1.368634552644570346e-01 1.078189139335940516e-01 5.851712312690491441e-02
1.170000000000000000e+02 1.497377466330117313e-01 8.078534256095731836e-02 4.756728414117988857e-02
1.180000000000000000e+02 1.436954654371168094e-01 9.797904827478266798e-02 5.409657310424002136e-02
1.190000000000000000e+02 1.405169282677740106e-01 1.067387622715678941e-01 4.990812688880384707e-02
1.200000000000000000e+02 1.362578866052103765e-01 1.070389558529709073e-01 5.254814695186520168e-02
1.210000000000000000e+02 1.377740770264291037e-01 1.140618495502658952e-01 5.187321334803238204e-02
1.220000000000000000e+02 1.492517277358312300e-01 1.175087831501638869e-01 7.223640867077686656e-02
1.230000000000000000e+02 1.404058268996333236e-01 1.004859739956978221e-01 5.513820192196504377e-02
1.240000000000000000e+02 1.433072813793265232e-01 1.208055328082011659e-01 6.415253153159003463e-02
1.250000000000000000e+02 1.317252327612132290e-01 1.156637118410757253e-01 5.556845116562839082e-02
1.260000000000000000e+02 1.468972090699008914e-01 1.227659849237071749e-01 6.473952456623988105e-02
1.270000000000000000e+02 1.143007214749070521e-01 1.097922276178181361e-01 5.232211146202856572e-02
1.280000000000000000e+02 1.156674139062069118e-01 1.237566170870077059e-01 5.083048647774481704e-02
1.290000000000000000e+02 1.338056177133252755e-01 1.126212584905576103e-01 5.396515798746053666e-02
1.300000000000000000e+02 1.467962315143701568e-01 1.226671108196235316e-01 7.131638604551174265e-02
1.310000000000000000e+02 1.611156262672516215e-01 1.050043580178827707e-01 5.272929699634838069e-02
1.320000000000000000e+02 1.318271206570573173e-01 1.012266854148549805e-01 5.355903368491878036e-02
1.330000000000000000e+02 1.158435642931514020e-01 1.205445676686851264e-01 4.986795348025779839e-02
1.340000000000000000e+02 1.389966365044885410e-01 1.225266624563079859e-01 6.357843267252759334e-02
1.350000000000000000e+02 1.393592839889939983e-01 1.043309479724916361e-01 5.338576970173254665e-02
1.360000000000000000e+02 1.253665177289575716e-01 1.252465809088928184e-01 5.782590613995940154e-02
1.370000000000000000e+02 1.456979301273110816e-01 1.039336976755828035e-01 6.643830592756613806e-02
1.380000000000000000e+02 1.530196336342240226e-01 1.029874494603071483e-01 5.723182396278757994e-02
1.390000000000000000e+02 1.239134273333531988e-01 1.277866137481309394e-01 7.043710863895910612e-02
1.400000000000000000e+02 1.475736034659057838e-01 1.042039352386469053e-01 5.277786121967843053e-02
1.410000000000000000e+02 1.378519897365692026e-01 1.218262913478131704e-01 6.072796960070865613e-02
1.420000000000000000e+02 1.320584264464618185e-01 9.298195411748438888e-02 4.573220191867469198e-02
1.430000000000000000e+02 1.260669005034180112e-01 1.026622107257055549e-01 4.698737681370649538e-02
1.440000000000000000e+02 1.256360725105665488e-01 9.446018383380525019e-02 4.248055238929102084e-02
1.450000000000000000e+02 1.782868861133845018e-01 1.021659543169737283e-01 6.342363185239920098e-02
1.460000000000000000e+02 1.138411156544563707e-01 1.111738098655174062e-01 4.370276178308586668e-02
1.470000000000000000e+02 1.613197972579112627e-01 9.865095898401708696e-02 5.142350684060933985e-02
1.480000000000000000e+02 1.276728530045993237e-01 1.114496025401787438e-01 5.260473121157089454e-02
1.490000000000000000e+02 1.245781520699568434e-01 1.216618424274368004e-01 5.709162913581823651e-02


==> Data/resnet50v2_acc_4x.txt <==
1.000000000000000000e+00 2.766999900341033936e-01 2.967999875545501709e-01 2.461999952793121338e-01 3.497999906539916992e-01 2.980999946594238281e-01
2.000000000000000000e+00 3.172999918460845947e-01 3.267999887466430664e-01 3.483000099658966064e-01 4.092000126838684082e-01 3.935999870300292969e-01
3.000000000000000000e+00 3.440000116825103760e-01 3.265999853610992432e-01 2.621999979019165039e-01 4.724000096321105957e-01 4.521000087261199951e-01
4.000000000000000000e+00 1.062000021338462830e-01 3.264999985694885254e-01 1.553999930620193481e-01 4.246000051498413086e-01 4.715999960899353027e-01
5.000000000000000000e+00 4.363999962806701660e-01 3.262999951839447021e-01 4.715999960899353027e-01 4.171999990940093994e-01 4.453999996185302734e-01
6.000000000000000000e+00 3.657999932765960693e-01 3.269000053405761719e-01 4.386999905109405518e-01 4.167000055313110352e-01 4.797999858856201172e-01
7.000000000000000000e+00 4.672000110149383545e-01 3.986000120639801025e-01 3.704999983310699463e-01 5.048999786376953125e-01 4.837999939918518066e-01
8.000000000000000000e+00 4.262000024318695068e-01 4.417999982833862305e-01 5.475999712944030762e-01 5.363000035285949707e-01 5.426999926567077637e-01
9.000000000000000000e+00 4.733999967575073242e-01 4.253000020980834961e-01 5.572999715805053711e-01 5.120000243186950684e-01 5.457999706268310547e-01
1.000000000000000000e+01 5.155000090599060059e-01 4.912999868392944336e-01 5.428000092506408691e-01 5.583999752998352051e-01 4.559000134468078613e-01
1.100000000000000000e+01 5.042999982833862305e-01 5.070000290870666504e-01 5.353000164031982422e-01 5.685999989509582520e-01 4.584999978542327881e-01
1.200000000000000000e+01 5.408999919891357422e-01 5.292999744415283203e-01 5.641999840736389160e-01 5.705000162124633789e-01 5.095000267028808594e-01
1.300000000000000000e+01 5.501999855041503906e-01 5.418999791145324707e-01 5.906999707221984863e-01 5.483999848365783691e-01 4.726999998092651367e-01
1.400000000000000000e+01 5.207999944686889648e-01 5.605999827384948730e-01 5.766000151634216309e-01 5.541999936103820801e-01 4.490999877452850342e-01
1.500000000000000000e+01 5.331000089645385742e-01 5.619999766349792480e-01 6.184999942779541016e-01 5.734999775886535645e-01 5.469999909400939941e-01
1.600000000000000000e+01 4.975999891757965088e-01 5.698000192642211914e-01 6.026999950408935547e-01 5.267999768257141113e-01 4.451999962329864502e-01
1.700000000000000000e+01 5.232999920845031738e-01 4.859000146389007568e-01 6.236000061035156250e-01 5.738000273704528809e-01 5.760999917984008789e-01
1.800000000000000000e+01 1.331000030040740967e-01 5.673999786376953125e-01 5.461000204086303711e-01 5.396999716758728027e-01 5.569000244140625000e-01
1.900000000000000000e+01 4.472999870777130127e-01 5.641999840736389160e-01 6.449000239372253418e-01 5.731999874114990234e-01 4.857000112533569336e-01
2.000000000000000000e+01 5.037000179290771484e-01 5.842000246047973633e-01 6.456000208854675293e-01 5.727999806404113770e-01 5.749999880790710449e-01
2.100000000000000000e+01 5.360000133514404297e-01 6.100999712944030762e-01 6.344000101089477539e-01 5.838999748229980469e-01 5.393000245094299316e-01
2.200000000000000000e+01 5.178999900817871094e-01 6.125000119209289551e-01 6.539000272750854492e-01 5.669999718666076660e-01 4.338999986648559570e-01
2.300000000000000000e+01 5.417000055313110352e-01 5.917000174522399902e-01 6.610000133514404297e-01 5.713999867439270020e-01 3.282999992370605469e-01
2.400000000000000000e+01 5.672000050544738770e-01 6.236000061035156250e-01 5.860999822616577148e-01 5.629000067710876465e-01 4.472000002861022949e-01
2.500000000000000000e+01 6.011999845504760742e-01 6.345999836921691895e-01 6.504999995231628418e-01 3.127999901771545410e-01 5.476999878883361816e-01
2.600000000000000000e+01 5.088000297546386719e-01 6.144999861717224121e-01 6.743999719619750977e-01 4.043000042438507080e-01 5.590999722480773926e-01
2.700000000000000000e+01 6.108999848365783691e-01 6.470000147819519043e-01 6.468999981880187988e-01 5.924000144004821777e-01 2.939000129699707031e-01
2.800000000000000000e+01 1.145000010728836060e-01 6.567000150680541992e-01 6.930000185966491699e-01 6.252999901771545410e-01 6.190999746322631836e-01
2.900000000000000000e+01 6.417999863624572754e-01 6.578999757766723633e-01 6.830999851226806641e-01 6.539999842643737793e-01 5.462999939918518066e-01
3.000000000000000000e+01 6.359000205993652344e-01 6.639000177383422852e-01 6.843000054359436035e-01 6.571000218391418457e-01 5.184000134468078613e-01
3.100000000000000000e+01 6.381999850273132324e-01 6.739000082015991211e-01 6.718000173568725586e-01 6.370999813079833984e-01 5.996999740600585938e-01
3.200000000000000000e+01 4.605000019073486328e-01 6.175000071525573730e-01 6.492999792098999023e-01 6.772000193595886230e-01 5.576999783515930176e-01
3.300000000000000000e+01 6.595000028610229492e-01 5.763000249862670898e-01 6.845999956130981445e-01 6.567000150680541992e-01 6.248999834060668945e-01
3.400000000000000000e+01 6.621999740600585938e-01 5.555999875068664551e-01 6.466000080108642578e-01 6.444000005722045898e-01 6.184999942779541016e-01
3.500000000000000000e+01 6.502000093460083008e-01 5.656999945640563965e-01 6.779999732971191406e-01 6.126000285148620605e-01 6.338000297546386719e-01
3.600000000000000000e+01 6.258000135421752930e-01 5.733000040054321289e-01 6.937000155448913574e-01 6.873999834060668945e-01 6.200000047683715820e-01
3.700000000000000000e+01 5.910000205039978027e-01 7.092999815940856934e-01 6.460000276565551758e-01 6.942999958992004395e-01 6.186000108718872070e-01
3.800000000000000000e+01 6.535000205039978027e-01 7.139000296592712402e-01 7.060999870300292969e-01 7.027000188827514648e-01 5.777000188827514648e-01
3.900000000000000000e+01 6.826999783515930176e-01 6.930999755859375000e-01 7.087000012397766113e-01 6.912999749183654785e-01 5.845000147819519043e-01
4.000000000000000000e+01 6.747999787330627441e-01 6.715999841690063477e-01 6.998999714851379395e-01 6.941999793052673340e-01 4.767000079154968262e-01
4.100000000000000000e+01 6.801000237464904785e-01 7.131000161170959473e-01 7.110000252723693848e-01 6.614999771118164062e-01 6.395999789237976074e-01
4.200000000000000000e+01 6.736999750137329102e-01 6.923000216484069824e-01 7.099000215530395508e-01 6.923000216484069824e-01 6.816999912261962891e-01
4.300000000000000000e+01 6.934999823570251465e-01 6.449000239372253418e-01 7.159000039100646973e-01 7.024999856948852539e-01 6.776999831199645996e-01
4.400000000000000000e+01 6.621000170707702637e-01 6.493999958038330078e-01 7.134000062942504883e-01 6.812999844551086426e-01 6.320000290870666504e-01
4.500000000000000000e+01 7.009999752044677734e-01 7.014999985694885254e-01 7.163000106811523438e-01 7.091000080108642578e-01 6.661000251770019531e-01
4.600000000000000000e+01 6.984999775886535645e-01 7.071999907493591309e-01 7.141000032424926758e-01 6.753000020980834961e-01 5.925999879837036133e-01
4.700000000000000000e+01 7.102000117301940918e-01 7.354999780654907227e-01 7.118999958038330078e-01 7.326999902725219727e-01 6.208000183105468750e-01
4.800000000000000000e+01 6.847000122070312500e-01 7.494999766349792480e-01 7.124999761581420898e-01 7.039999961853027344e-01 6.826000213623046875e-01
4.900000000000000000e+01 6.826999783515930176e-01 7.459999918937683105e-01 7.580000162124633789e-01 7.188000082969665527e-01 5.860000252723693848e-01
5.000000000000000000e+01 6.935999989509582520e-01 7.468000054359436035e-01 7.391999959945678711e-01 7.200000286102294922e-01 6.816999912261962891e-01
5.100000000000000000e+01 7.146999835968017578e-01 7.473999857902526855e-01 7.342000007629394531e-01 7.053999900817871094e-01 4.955999851226806641e-01
5.200000000000000000e+01 6.862999796867370605e-01 6.949999928474426270e-01 7.533000111579895020e-01 7.310000061988830566e-01 6.736000180244445801e-01
5.300000000000000000e+01 7.325000166893005371e-01 6.732000112533569336e-01 7.289999723434448242e-01 7.307000160217285156e-01 7.095000147819519043e-01
5.400000000000000000e+01 7.135999798774719238e-01 5.644000172615051270e-01 7.361000180244445801e-01 7.030000090599060059e-01 5.569999814033508301e-01
5.500000000000000000e+01 7.149999737739562988e-01 6.995999813079833984e-01 7.433000206947326660e-01 6.843000054359436035e-01 7.002999782562255859e-01
5.600000000000000000e+01 7.214000225067138672e-01 7.160000205039978027e-01 7.620000243186950684e-01 7.312999963760375977e-01 7.164000272750854492e-01
5.700000000000000000e+01 7.251999974250793457e-01 6.909999847412109375e-01 7.681000232696533203e-01 7.375000119209289551e-01 6.819000244140625000e-01
5.800000000000000000e+01 6.790000200271606445e-01 7.206000089645385742e-01 7.508999705314636230e-01 6.777999997138977051e-01 7.041000127792358398e-01
5.900000000000000000e+01 5.149000287055969238e-01 6.888999938964843750e-01 7.627000212669372559e-01 7.208999991416931152e-01 2.971000075340270996e-01
6.000000000000000000e+01 6.729999780654907227e-01 6.807000041007995605e-01 7.657999992370605469e-01 7.336000204086303711e-01 7.195000052452087402e-01
6.100000000000000000e+01 6.858999729156494141e-01 7.398999929428100586e-01 7.649000287055969238e-01 1.080000028014183044e-01 6.805999875068664551e-01
6.200000000000000000e+01 6.941000223159790039e-01 7.089999914169311523e-01 7.552000284194946289e-01 6.679999828338623047e-01 7.213000059127807617e-01
6.300000000000000000e+01 7.260000109672546387e-01 7.275999784469604492e-01 7.378000020980834961e-01 7.329999804496765137e-01 6.470999717712402344e-01
6.400000000000000000e+01 7.224000096321105957e-01 7.030000090599060059e-01 7.520999908447265625e-01 6.226999759674072266e-01 6.065000295639038086e-01
6.500000000000000000e+01 6.816999912261962891e-01 7.437999844551086426e-01 7.476000189781188965e-01 5.544999837875366211e-01 7.232999801635742188e-01
6.600000000000000000e+01 7.368999719619750977e-01 6.934999823570251465e-01 7.576000094413757324e-01 7.379999756813049316e-01 7.195000052452087402e-01
6.700000000000000000e+01 7.414000034332275391e-01 6.909999847412109375e-01 7.562999725341796875e-01 7.339000105857849121e-01 7.322999835014343262e-01
6.800000000000000000e+01 7.347999811172485352e-01 6.628999710083007812e-01 7.588999867439270020e-01 6.920999884605407715e-01 7.300999760627746582e-01
6.900000000000000000e+01 7.195000052452087402e-01 6.967999935150146484e-01 7.591999769210815430e-01 5.787000060081481934e-01 7.426999807357788086e-01
7.000000000000000000e+01 7.268000245094299316e-01 7.283999919891357422e-01 7.707999944686889648e-01 7.145000100135803223e-01 5.200999975204467773e-01
7.100000000000000000e+01 7.268999814987182617e-01 7.402999997138977051e-01 7.613000273704528809e-01 2.852999866008758545e-01 7.484999895095825195e-01
7.200000000000000000e+01 7.484999895095825195e-01 7.519000172615051270e-01 7.712000012397766113e-01 6.517999768257141113e-01 7.491000294685363770e-01
7.300000000000000000e+01 7.113999724388122559e-01 7.620000243186950684e-01 7.702999711036682129e-01 7.276999950408935547e-01 1.112999990582466125e-01
7.400000000000000000e+01 7.415000200271606445e-01 7.605999708175659180e-01 7.574999928474426270e-01 7.450000047683715820e-01 7.174000144004821777e-01
7.500000000000000000e+01 4.981000125408172607e-01 7.328000068664550781e-01 7.536000013351440430e-01 7.465000152587890625e-01 7.559000253677368164e-01
7.600000000000000000e+01 7.491000294685363770e-01 7.480000257492065430e-01 7.845000028610229492e-01 6.915000081062316895e-01 7.304000258445739746e-01
7.700000000000000000e+01 7.462000250816345215e-01 6.847000122070312500e-01 7.749000191688537598e-01 7.463999986648559570e-01 7.483000159263610840e-01
7.800000000000000000e+01 7.443000078201293945e-01 7.350000143051147461e-01 7.185000181198120117e-01 7.555000185966491699e-01 7.631999850273132324e-01
7.900000000000000000e+01 7.551000118255615234e-01 7.619000077247619629e-01 7.779999971389770508e-01 7.458999752998352051e-01 7.455000281333923340e-01
8.000000000000000000e+01 6.150000095367431641e-01 7.616000175476074219e-01 7.623999714851379395e-01 7.337999939918518066e-01 7.526000142097473145e-01
8.100000000000000000e+01 7.419000267982482910e-01 7.355999946594238281e-01 6.717000007629394531e-01 7.351999878883361816e-01 7.462999820709228516e-01
8.200000000000000000e+01 7.372000217437744141e-01 7.518000006675720215e-01 7.479000091552734375e-01 7.609999775886535645e-01 7.635999917984008789e-01
8.300000000000000000e+01 7.558000087738037109e-01 7.591000199317932129e-01 7.756000161170959473e-01 7.685999870300292969e-01 7.548999786376953125e-01
8.400000000000000000e+01 7.544999718666076660e-01 7.731000185012817383e-01 7.753000259399414062e-01 6.805999875068664551e-01 7.667000293731689453e-01
8.500000000000000000e+01 7.275999784469604492e-01 7.688000202178955078e-01 7.531999945640563965e-01 7.627999782562255859e-01 7.709000110626220703e-01
8.600000000000000000e+01 7.494000196456909180e-01 7.731999754905700684e-01 7.906000018119812012e-01 7.698000073432922363e-01 7.102000117301940918e-01
8.700000000000000000e+01 6.262999773025512695e-01 7.584000229835510254e-01 7.889000177383422852e-01 7.418000102043151855e-01 6.250000000000000000e-01
8.800000000000000000e+01 7.224000096321105957e-01 7.627999782562255859e-01 7.846000194549560547e-01 7.476999759674072266e-01 6.473000049591064453e-01
8.900000000000000000e+01 7.518000006675720215e-01 7.483000159263610840e-01 7.915999889373779297e-01 7.440000176429748535e-01 7.778000235557556152e-01
9.000000000000000000e+01 5.182999968528747559e-01 7.520999908447265625e-01 7.943000197410583496e-01 7.627000212669372559e-01 6.733000278472900391e-01
9.100000000000000000e+01 7.258999943733215332e-01 7.653999924659729004e-01 7.822999954223632812e-01 7.662000060081481934e-01 7.548000216484069824e-01
9.200000000000000000e+01 7.505000233650207520e-01 7.825999855995178223e-01 7.870000004768371582e-01 7.559999823570251465e-01 7.508000135421752930e-01
9.300000000000000000e+01 7.462000250816345215e-01 7.694000005722045898e-01 7.835999727249145508e-01 7.810999751091003418e-01 7.653999924659729004e-01
9.400000000000000000e+01 7.267000079154968262e-01 7.634000182151794434e-01 7.911999821662902832e-01 7.630000114440917969e-01 7.562000155448913574e-01
9.500000000000000000e+01 7.694000005722045898e-01 7.736999988555908203e-01 7.890999913215637207e-01 7.674999833106994629e-01 7.534999847412109375e-01
9.600000000000000000e+01 7.662000060081481934e-01 7.860000133514404297e-01 7.949000000953674316e-01 7.603999972343444824e-01 7.608000040054321289e-01
9.700000000000000000e+01 7.601000070571899414e-01 7.906000018119812012e-01 7.839999794960021973e-01 7.728999853134155273e-01 7.713000178337097168e-01
9.800000000000000000e+01 6.862999796867370605e-01 7.835000157356262207e-01 7.847999930381774902e-01 7.803999781608581543e-01 7.646999955177307129e-01
9.900000000000000000e+01 7.254999876022338867e-01 7.854999899864196777e-01 7.926999926567077637e-01 7.088000178337097168e-01 7.389000058174133301e-01
1.000000000000000000e+02 7.376000285148620605e-01 7.736999988555908203e-01 7.854999899864196777e-01 7.671999931335449219e-01 7.745000123977661133e-01
1.010000000000000000e+02 7.621999979019165039e-01 7.728000283241271973e-01 7.688000202178955078e-01 7.928000092506408691e-01 7.526999711990356445e-01
1.020000000000000000e+02 7.518000006675720215e-01 7.720000147819519043e-01 7.731999754905700684e-01 7.656000256538391113e-01 7.610999941825866699e-01
1.030000000000000000e+02 7.469000220298767090e-01 7.864000201225280762e-01 7.778999805450439453e-01 7.753999829292297363e-01 2.128999978303909302e-01
1.040000000000000000e+02 7.562000155448913574e-01 7.967000007629394531e-01 7.875000238418579102e-01 7.655000090599060059e-01 7.906000018119812012e-01
1.050000000000000000e+02 7.452999949455261230e-01 7.760000228881835938e-01 7.796999812126159668e-01 7.778999805450439453e-01 7.781999707221984863e-01
1.060000000000000000e+02 7.591999769210815430e-01 7.782999873161315918e-01 7.885000109672546387e-01 7.713000178337097168e-01 7.684999704360961914e-01
1.070000000000000000e+02 7.558000087738037109e-01 7.746000289916992188e-01 7.782999873161315918e-01 7.422999739646911621e-01 7.667000293731689453e-01
1.080000000000000000e+02 7.817999720573425293e-01 7.882000207901000977e-01 7.997000217437744141e-01 7.720999717712402344e-01 7.633000016212463379e-01
1.090000000000000000e+02 7.671999931335449219e-01 7.785999774932861328e-01 7.907999753952026367e-01 7.696999907493591309e-01 7.615000009536743164e-01
1.100000000000000000e+02 7.481999993324279785e-01 7.784000039100646973e-01 7.870000004768371582e-01 7.876999974250793457e-01 7.825000286102294922e-01
1.110000000000000000e+02 7.080000042915344238e-01 7.828000187873840332e-01 7.881000041961669922e-01 7.696999907493591309e-01 7.867000102996826172e-01
1.120000000000000000e+02 7.427999973297119141e-01 7.845000028610229492e-01 7.670999765396118164e-01 7.662000060081481934e-01 7.836999893188476562e-01
1.130000000000000000e+02 7.523999810218811035e-01 7.792999744415283203e-01 7.782999873161315918e-01 7.677000164985656738e-01 7.861999869346618652e-01
1.140000000000000000e+02 7.620999813079833984e-01 7.685999870300292969e-01 7.850999832153320312e-01 7.721999883651733398e-01 7.817000150680541992e-01
1.150000000000000000e+02 7.594000101089477539e-01 7.949000000953674316e-01 7.944999933242797852e-01 4.586000144481658936e-01 7.871000170707702637e-01
1.160000000000000000e+02 7.850999832153320312e-01 7.878999710083007812e-01 7.633000016212463379e-01 7.828000187873840332e-01 7.743999958038330078e-01
1.170000000000000000e+02 4.190999865531921387e-01 7.817000150680541992e-01 7.888000011444091797e-01 7.743999958038330078e-01 7.746000289916992188e-01
1.180000000000000000e+02 7.689999938011169434e-01 7.929999828338623047e-01 7.881000041961669922e-01 6.703000068664550781e-01 7.773000001907348633e-01
1.190000000000000000e+02 5.990999937057495117e-01 7.950999736785888672e-01 7.457000017166137695e-01 7.692999839782714844e-01 7.613999843597412109e-01
1.200000000000000000e+02 7.560999989509582520e-01 7.890999913215637207e-01 7.692000269889831543e-01 7.617999911308288574e-01 6.955000162124633789e-01
1.210000000000000000e+02 7.555999755859375000e-01 7.653999924659729004e-01 7.653999924659729004e-01 7.889000177383422852e-01 7.588999867439270020e-01
1.220000000000000000e+02 7.626000046730041504e-01 7.871000170707702637e-01 7.942000031471252441e-01 8.052999973297119141e-01 7.771999835968017578e-01
1.230000000000000000e+02 6.563000082969665527e-01 7.917000055313110352e-01 7.944999933242797852e-01 7.854999899864196777e-01 7.648000121116638184e-01
1.240000000000000000e+02 7.613000273704528809e-01 7.924000024795532227e-01 7.893000245094299316e-01 7.878000140190124512e-01 7.748000025749206543e-01
1.250000000000000000e+02 7.570000290870666504e-01 7.936999797821044922e-01 7.730000019073486328e-01 8.143000006675720215e-01 7.139000296592712402e-01
1.260000000000000000e+02 7.675999999046325684e-01 7.732999920845031738e-01 7.853000164031982422e-01 7.847999930381774902e-01 7.555999755859375000e-01
1.270000000000000000e+02 7.735000252723693848e-01 7.936000227928161621e-01 8.041999936103820801e-01 7.864999771118164062e-01 7.649000287055969238e-01
1.280000000000000000e+02 5.979999899864196777e-01 7.849000096321105957e-01 7.968999743461608887e-01 7.972999811172485352e-01 7.840999960899353027e-01
1.290000000000000000e+02 7.603999972343444824e-01 7.917000055313110352e-01 8.036999702453613281e-01 8.093000054359436035e-01 7.721999883651733398e-01
1.300000000000000000e+02 7.796000242233276367e-01 7.928000092506408691e-01 7.944999933242797852e-01 7.954000234603881836e-01 7.863000035285949707e-01
1.310000000000000000e+02 7.709000110626220703e-01 7.771999835968017578e-01 7.835999727249145508e-01 7.447000145912170410e-01 7.713000178337097168e-01
1.320000000000000000e+02 7.315000295639038086e-01 7.897999882698059082e-01 7.702999711036682129e-01 7.548999786376953125e-01 7.703999876976013184e-01
1.330000000000000000e+02 7.529000043869018555e-01 7.940999865531921387e-01 7.964000105857849121e-01 7.773000001907348633e-01 7.572000026702880859e-01
1.340000000000000000e+02 7.468000054359436035e-01 7.912999987602233887e-01 7.634000182151794434e-01 7.965000271797180176e-01 7.888000011444091797e-01
1.350000000000000000e+02 7.685999870300292969e-01 7.904000282287597656e-01 7.936000227928161621e-01 7.900000214576721191e-01 7.822999954223632812e-01
1.360000000000000000e+02 7.684999704360961914e-01 7.878000140190124512e-01 7.978000044822692871e-01 8.105999827384948730e-01 7.917000055313110352e-01
1.370000000000000000e+02 7.469999790191650391e-01 7.800999879837036133e-01 7.864999771118164062e-01 8.151000142097473145e-01 7.867000102996826172e-01
1.380000000000000000e+02 7.680000066757202148e-01 7.968000173568725586e-01 7.680000066757202148e-01 8.091999888420104980e-01 7.843999862670898438e-01
1.390000000000000000e+02 7.659000158309936523e-01 7.940000295639038086e-01 7.796999812126159668e-01 8.079000115394592285e-01 4.634999930858612061e-01
1.400000000000000000e+02 7.717999815940856934e-01 7.979000210762023926e-01 7.894999980926513672e-01 8.054999709129333496e-01 7.870000004768371582e-01
1.410000000000000000e+02 7.609999775886535645e-01 7.750999927520751953e-01 7.746999859809875488e-01 7.947000265121459961e-01 7.674999833106994629e-01
1.420000000000000000e+02 7.799999713897705078e-01 7.933999896049499512e-01 7.942000031471252441e-01 8.015999794006347656e-01 7.742999792098999023e-01
1.430000000000000000e+02 7.641999721527099609e-01 7.713000178337097168e-01 7.599999904632568359e-01 7.914999723434448242e-01 7.978000044822692871e-01
1.440000000000000000e+02 7.574999928474426270e-01 7.968999743461608887e-01 7.946000099182128906e-01 7.932999730110168457e-01 7.796999812126159668e-01
1.450000000000000000e+02 7.717000246047973633e-01 7.943999767303466797e-01 7.954000234603881836e-01 7.950000166893005371e-01 8.026999831199645996e-01
1.460000000000000000e+02 7.638000249862670898e-01 8.001000285148620605e-01 7.957999706268310547e-01 8.133000135421752930e-01 8.040000200271606445e-01
1.470000000000000000e+02 7.807000279426574707e-01 7.785000205039978027e-01 7.926999926567077637e-01 8.109999895095825195e-01 7.971000075340270996e-01
1.480000000000000000e+02 7.699000239372253418e-01 7.937999963760375977e-01 7.868000268936157227e-01 8.155999779701232910e-01 7.789999842643737793e-01
1.490000000000000000e+02 7.462000250816345215e-01 7.810999751091003418e-01 7.928000092506408691e-01 8.177000284194946289e-01 7.865999937057495117e-01
1.500000000000000000e+02 7.437000274658203125e-01 7.918999791145324707e-01 7.900000214576721191e-01 8.148999810218811035e-01 7.742999792098999023e-01


==> Data/resnet50v2_acc_8x.txt <==
1.000000000000000000e+00 2.766999900341033936e-01 3.285999894142150879e-01 2.536999881267547607e-01 2.310000061988830566e-01 2.980999946594238281e-01
2.000000000000000000e+00 3.172999918460845947e-01 3.837999999523162842e-01 3.264000117778778076e-01 1.750999987125396729e-01 3.935999870300292969e-01
3.000000000000000000e+00 3.440000116825103760e-01 4.528999924659729004e-01 3.116999864578247070e-01 2.439000010490417480e-01 4.521000087261199951e-01
4.000000000000000000e+00 1.062000021338462830e-01 4.598000049591064453e-01 3.768999874591827393e-01 3.612000048160552979e-01 4.715999960899353027e-01
5.000000000000000000e+00 4.363999962806701660e-01 4.709999859333038330e-01 3.355000019073486328e-01 4.296999871730804443e-01 4.453999996185302734e-01
6.000000000000000000e+00 3.657999932765960693e-01 4.740999937057495117e-01 3.971999883651733398e-01 4.492000043392181396e-01 4.797999858856201172e-01
7.000000000000000000e+00 4.672000110149383545e-01 5.228999853134155273e-01 4.093999862670898438e-01 4.841000139713287354e-01 4.837999939918518066e-01
8.000000000000000000e+00 4.262000024318695068e-01 5.149999856948852539e-01 5.719999969005584717e-02 5.099999904632568359e-01 5.426999926567077637e-01
9.000000000000000000e+00 4.733999967575073242e-01 5.235999822616577148e-01 4.185000061988830566e-01 5.300999879837036133e-01 5.457999706268310547e-01
1.000000000000000000e+01 5.155000090599060059e-01 5.455999970436096191e-01 2.018000036478042603e-01 5.457999706268310547e-01 4.559000134468078613e-01
1.100000000000000000e+01 5.042999982833862305e-01 5.554000139236450195e-01 3.339999914169311523e-01 4.296000003814697266e-01 4.584999978542327881e-01
1.200000000000000000e+01 5.408999919891357422e-01 5.376999974250793457e-01 4.670999944210052490e-01 4.544000029563903809e-01 5.095000267028808594e-01
1.300000000000000000e+01 5.501999855041503906e-01 5.389000177383422852e-01 4.065999984741210938e-01 5.965999960899353027e-01 4.726999998092651367e-01
1.400000000000000000e+01 5.207999944686889648e-01 5.450000166893005371e-01 4.129999876022338867e-01 6.259999871253967285e-01 4.490999877452850342e-01
1.500000000000000000e+01 5.331000089645385742e-01 5.249999761581420898e-01 2.386000007390975952e-01 6.085000038146972656e-01 5.469999909400939941e-01
1.600000000000000000e+01 4.975999891757965088e-01 5.349000096321105957e-01 4.467999935150146484e-01 6.342999935150146484e-01 4.451999962329864502e-01
1.700000000000000000e+01 5.232999920845031738e-01 5.598999857902526855e-01 4.629000127315521240e-01 6.662999987602233887e-01 5.760999917984008789e-01
1.800000000000000000e+01 1.331000030040740967e-01 5.640000104904174805e-01 5.462999939918518066e-01 6.452000141143798828e-01 5.569000244140625000e-01
1.900000000000000000e+01 4.472999870777130127e-01 5.360999703407287598e-01 3.928000032901763916e-01 6.726999878883361816e-01 4.857000112533569336e-01
2.000000000000000000e+01 5.037000179290771484e-01 5.814999938011169434e-01 5.454000234603881836e-01 6.845999956130981445e-01 5.749999880790710449e-01
2.100000000000000000e+01 5.360000133514404297e-01 5.565000176429748535e-01 4.431000053882598877e-01 5.626000165939331055e-01 5.393000245094299316e-01
2.200000000000000000e+01 5.178999900817871094e-01 5.561000108718872070e-01 2.635999917984008789e-01 5.794000029563903809e-01 4.338999986648559570e-01
2.300000000000000000e+01 5.417000055313110352e-01 6.111000180244445801e-01 4.532000124454498291e-01 6.395000219345092773e-01 3.282999992370605469e-01
2.400000000000000000e+01 5.672000050544738770e-01 6.072000265121459961e-01 4.891000092029571533e-01 5.295000076293945312e-01 4.472000002861022949e-01
2.500000000000000000e+01 6.011999845504760742e-01 6.237999796867370605e-01 5.041999816894531250e-01 4.298999905586242676e-01 5.476999878883361816e-01
2.600000000000000000e+01 5.088000297546386719e-01 5.845999717712402344e-01 4.923999905586242676e-01 7.188000082969665527e-01 5.590999722480773926e-01
2.700000000000000000e+01 6.108999848365783691e-01 6.424000263214111328e-01 5.404999852180480957e-01 6.912999749183654785e-01 2.939000129699707031e-01
2.800000000000000000e+01 1.145000010728836060e-01 6.353999972343444824e-01 5.406000018119812012e-01 7.168999910354614258e-01 6.190999746322631836e-01
2.900000000000000000e+01 6.417999863624572754e-01 6.651999950408935547e-01 5.177999734878540039e-01 7.174000144004821777e-01 5.462999939918518066e-01
3.000000000000000000e+01 6.359000205993652344e-01 6.445999741554260254e-01 4.496999979019165039e-01 6.875000000000000000e-01 5.184000134468078613e-01
3.100000000000000000e+01 6.381999850273132324e-01 6.489999890327453613e-01 4.429999887943267822e-01 7.422999739646911621e-01 5.996999740600585938e-01
3.200000000000000000e+01 4.605000019073486328e-01 6.365000009536743164e-01 5.343000292778015137e-01 7.276999950408935547e-01 5.576999783515930176e-01
3.300000000000000000e+01 6.595000028610229492e-01 6.574000120162963867e-01 5.641000270843505859e-01 6.998999714851379395e-01 6.248999834060668945e-01
3.400000000000000000e+01 6.621999740600585938e-01 6.560000181198120117e-01 5.370000004768371582e-01 7.512999773025512695e-01 6.184999942779541016e-01
3.500000000000000000e+01 6.502000093460083008e-01 6.675000190734863281e-01 5.799000263214111328e-01 7.638000249862670898e-01 6.338000297546386719e-01
3.600000000000000000e+01 6.258000135421752930e-01 6.765999794006347656e-01 4.336000084877014160e-01 7.660999894142150879e-01 6.200000047683715820e-01
3.700000000000000000e+01 5.910000205039978027e-01 6.808000206947326660e-01 5.813999772071838379e-01 7.868000268936157227e-01 6.186000108718872070e-01
3.800000000000000000e+01 6.535000205039978027e-01 6.601999998092651367e-01 5.333999991416931152e-01 7.864999771118164062e-01 5.777000188827514648e-01
3.900000000000000000e+01 6.826999783515930176e-01 6.940000057220458984e-01 5.536000132560729980e-01 7.838000059127807617e-01 5.845000147819519043e-01
4.000000000000000000e+01 6.747999787330627441e-01 6.922000050544738770e-01 5.720000267028808594e-01 7.897999882698059082e-01 4.767000079154968262e-01
4.100000000000000000e+01 6.801000237464904785e-01 6.678000092506408691e-01 4.038999974727630615e-01 7.590000033378601074e-01 6.395999789237976074e-01
4.200000000000000000e+01 6.736999750137329102e-01 6.751000285148620605e-01 5.776000022888183594e-01 6.905000209808349609e-01 6.816999912261962891e-01
4.300000000000000000e+01 6.934999823570251465e-01 6.597999930381774902e-01 5.304999947547912598e-01 7.052999734878540039e-01 6.776999831199645996e-01
4.400000000000000000e+01 6.621000170707702637e-01 6.805999875068664551e-01 5.900999903678894043e-01 7.304000258445739746e-01 6.320000290870666504e-01
4.500000000000000000e+01 7.009999752044677734e-01 7.105000019073486328e-01 4.727999866008758545e-01 7.324000000953674316e-01 6.661000251770019531e-01
4.600000000000000000e+01 6.984999775886535645e-01 6.902999877929687500e-01 5.744000077247619629e-01 7.764000296592712402e-01 5.925999879837036133e-01
4.700000000000000000e+01 7.102000117301940918e-01 7.102000117301940918e-01 4.869999885559082031e-01 7.584999799728393555e-01 6.208000183105468750e-01
4.800000000000000000e+01 6.847000122070312500e-01 6.966000199317932129e-01 5.228999853134155273e-01 7.882000207901000977e-01 6.826000213623046875e-01
4.900000000000000000e+01 6.826999783515930176e-01 6.988000273704528809e-01 4.720999896526336670e-01 7.878999710083007812e-01 5.860000252723693848e-01
5.000000000000000000e+01 6.935999989509582520e-01 7.113000154495239258e-01 4.930000007152557373e-01 7.577999830245971680e-01 6.816999912261962891e-01
5.100000000000000000e+01 7.146999835968017578e-01 7.141000032424926758e-01 6.220999956130981445e-01 7.861999869346618652e-01 4.955999851226806641e-01
5.200000000000000000e+01 6.862999796867370605e-01 7.049999833106994629e-01 5.339999794960021973e-01 7.918999791145324707e-01 6.736000180244445801e-01
5.300000000000000000e+01 7.325000166893005371e-01 6.757000088691711426e-01 5.756999850273132324e-01 7.960000038146972656e-01 7.095000147819519043e-01
5.400000000000000000e+01 7.135999798774719238e-01 7.164999842643737793e-01 5.494999885559082031e-01 7.991999983787536621e-01 5.569999814033508301e-01
5.500000000000000000e+01 7.149999737739562988e-01 7.221000194549560547e-01 6.033999919891357422e-01 8.005999922752380371e-01 7.002999782562255859e-01
5.600000000000000000e+01 7.214000225067138672e-01 7.095999717712402344e-01 5.623999834060668945e-01 7.756999731063842773e-01 7.164000272750854492e-01
5.700000000000000000e+01 7.251999974250793457e-01 7.245000004768371582e-01 5.874000191688537598e-01 7.814000248908996582e-01 6.819000244140625000e-01
5.800000000000000000e+01 6.790000200271606445e-01 7.294999957084655762e-01 6.244999766349792480e-01 7.821999788284301758e-01 7.041000127792358398e-01
5.900000000000000000e+01 5.149000287055969238e-01 7.328000068664550781e-01 6.392999887466430664e-01 7.724999785423278809e-01 2.971000075340270996e-01
6.000000000000000000e+01 6.729999780654907227e-01 7.253000140190124512e-01 6.255999803543090820e-01 7.814000248908996582e-01 7.195000052452087402e-01
6.100000000000000000e+01 6.858999729156494141e-01 7.319999933242797852e-01 6.201000213623046875e-01 8.009999990463256836e-01 6.805999875068664551e-01
6.200000000000000000e+01 6.941000223159790039e-01 7.416999936103820801e-01 6.053000092506408691e-01 7.971000075340270996e-01 7.213000059127807617e-01
6.300000000000000000e+01 7.260000109672546387e-01 7.347000241279602051e-01 4.754000008106231689e-01 8.098000288009643555e-01 6.470999717712402344e-01
6.400000000000000000e+01 7.224000096321105957e-01 7.239999771118164062e-01 5.453000068664550781e-01 8.052999973297119141e-01 6.065000295639038086e-01
6.500000000000000000e+01 6.816999912261962891e-01 7.016999721527099609e-01 5.292000174522399902e-01 8.120999932289123535e-01 7.232999801635742188e-01
6.600000000000000000e+01 7.368999719619750977e-01 7.026000022888183594e-01 4.909999966621398926e-01 7.903000116348266602e-01 7.195000052452087402e-01
6.700000000000000000e+01 7.414000034332275391e-01 7.099000215530395508e-01 5.863999724388122559e-01 7.570999860763549805e-01 7.322999835014343262e-01
6.800000000000000000e+01 7.347999811172485352e-01 7.217000126838684082e-01 5.669000148773193359e-01 7.838000059127807617e-01 7.300999760627746582e-01
6.900000000000000000e+01 7.195000052452087402e-01 7.354999780654907227e-01 6.132000088691711426e-01 7.964000105857849121e-01 7.426999807357788086e-01
7.000000000000000000e+01 7.268000245094299316e-01 7.077999711036682129e-01 5.436999797821044922e-01 7.982000112533569336e-01 5.200999975204467773e-01
7.100000000000000000e+01 7.268999814987182617e-01 6.790999770164489746e-01 5.842999815940856934e-01 7.657999992370605469e-01 7.484999895095825195e-01
7.200000000000000000e+01 7.484999895095825195e-01 7.196000218391418457e-01 5.297999978065490723e-01 7.807999849319458008e-01 7.491000294685363770e-01
7.300000000000000000e+01 7.113999724388122559e-01 7.070000171661376953e-01 5.849000215530395508e-01 7.792999744415283203e-01 1.112999990582466125e-01
7.400000000000000000e+01 7.415000200271606445e-01 7.397000193595886230e-01 4.435999989509582520e-01 7.954000234603881836e-01 7.174000144004821777e-01
7.500000000000000000e+01 4.981000125408172607e-01 7.404000163078308105e-01 5.163000226020812988e-01 7.724999785423278809e-01 7.559000253677368164e-01
7.600000000000000000e+01 7.491000294685363770e-01 7.305999994277954102e-01 6.042000055313110352e-01 8.044999837875366211e-01 7.304000258445739746e-01
7.700000000000000000e+01 7.462000250816345215e-01 7.466999888420104980e-01 4.862000048160552979e-01 8.137000203132629395e-01 7.483000159263610840e-01
7.800000000000000000e+01 7.443000078201293945e-01 7.483999729156494141e-01 3.434999883174896240e-01 7.940000295639038086e-01 7.631999850273132324e-01
7.900000000000000000e+01 7.551000118255615234e-01 7.483999729156494141e-01 5.235999822616577148e-01 8.001999855041503906e-01 7.455000281333923340e-01
8.000000000000000000e+01 6.150000095367431641e-01 7.498999834060668945e-01 5.288000106811523438e-01 7.853000164031982422e-01 7.526000142097473145e-01
8.100000000000000000e+01 7.419000267982482910e-01 7.534999847412109375e-01 5.601000189781188965e-01 8.159999847412109375e-01 7.462999820709228516e-01
8.200000000000000000e+01 7.372000217437744141e-01 7.184000015258789062e-01 6.304000020027160645e-01 8.054000139236450195e-01 7.635999917984008789e-01
8.300000000000000000e+01 7.558000087738037109e-01 7.519999742507934570e-01 5.123999714851379395e-01 8.069000244140625000e-01 7.548999786376953125e-01
8.400000000000000000e+01 7.544999718666076660e-01 7.534999847412109375e-01 5.180000066757202148e-01 8.069000244140625000e-01 7.667000293731689453e-01
8.500000000000000000e+01 7.275999784469604492e-01 7.441999912261962891e-01 5.329999923706054688e-01 8.061000108718872070e-01 7.709000110626220703e-01
8.600000000000000000e+01 7.494000196456909180e-01 7.591000199317932129e-01 5.587999820709228516e-01 7.615000009536743164e-01 7.102000117301940918e-01
8.700000000000000000e+01 6.262999773025512695e-01 7.649000287055969238e-01 5.867000222206115723e-01 7.903000116348266602e-01 6.250000000000000000e-01
8.800000000000000000e+01 7.224000096321105957e-01 7.613000273704528809e-01 5.267000198364257812e-01 7.562000155448913574e-01 6.473000049591064453e-01
8.900000000000000000e+01 7.518000006675720215e-01 7.523999810218811035e-01 5.414000153541564941e-01 7.919999957084655762e-01 7.778000235557556152e-01
9.000000000000000000e+01 5.182999968528747559e-01 7.484999895095825195e-01 5.583000183105468750e-01 7.601000070571899414e-01 6.733000278472900391e-01
9.100000000000000000e+01 7.258999943733215332e-01 7.720000147819519043e-01 3.774000108242034912e-01 8.052999973297119141e-01 7.548000216484069824e-01
9.200000000000000000e+01 7.505000233650207520e-01 7.548999786376953125e-01 4.226999878883361816e-01 7.968999743461608887e-01 7.508000135421752930e-01
9.300000000000000000e+01 7.462000250816345215e-01 7.598999738693237305e-01 5.430999994277954102e-01 8.064000010490417480e-01 7.653999924659729004e-01
9.400000000000000000e+01 7.267000079154968262e-01 7.621999979019165039e-01 5.842000246047973633e-01 8.069000244140625000e-01 7.562000155448913574e-01
9.500000000000000000e+01 7.694000005722045898e-01 7.649999856948852539e-01 5.313000082969665527e-01 8.016999959945678711e-01 7.534999847412109375e-01
9.600000000000000000e+01 7.662000060081481934e-01 7.714999914169311523e-01 5.981000065803527832e-01 7.753000259399414062e-01 7.608000040054321289e-01
9.700000000000000000e+01 7.601000070571899414e-01 7.674000263214111328e-01 5.557000041007995605e-01 8.123000264167785645e-01 7.713000178337097168e-01
9.800000000000000000e+01 6.862999796867370605e-01 7.584000229835510254e-01 5.142999887466430664e-01 8.026999831199645996e-01 7.646999955177307129e-01
9.900000000000000000e+01 7.254999876022338867e-01 7.670000195503234863e-01 5.529999732971191406e-01 8.123999834060668945e-01 7.389000058174133301e-01
1.000000000000000000e+02 7.376000285148620605e-01 7.707999944686889648e-01 5.613999962806701660e-01 7.996000051498413086e-01 7.745000123977661133e-01
1.010000000000000000e+02 7.621999979019165039e-01 7.723000049591064453e-01 6.130999922752380371e-01 7.702000141143798828e-01 7.526999711990356445e-01
1.020000000000000000e+02 7.518000006675720215e-01 7.767000198364257812e-01 6.037999987602233887e-01 7.864000201225280762e-01 7.610999941825866699e-01
1.030000000000000000e+02 7.469000220298767090e-01 7.716000080108642578e-01 5.562000274658203125e-01 7.537999749183654785e-01 2.128999978303909302e-01
1.040000000000000000e+02 7.562000155448913574e-01 7.746999859809875488e-01 5.845000147819519043e-01 7.919999957084655762e-01 7.906000018119812012e-01
1.050000000000000000e+02 7.452999949455261230e-01 7.659999728202819824e-01 5.935000181198120117e-01 7.644000053405761719e-01 7.781999707221984863e-01
1.060000000000000000e+02 7.591999769210815430e-01 7.803000211715698242e-01 5.548999905586242676e-01 8.109999895095825195e-01 7.684999704360961914e-01
1.070000000000000000e+02 7.558000087738037109e-01 7.634999752044677734e-01 4.808000028133392334e-01 8.138999938964843750e-01 7.667000293731689453e-01
1.080000000000000000e+02 7.817999720573425293e-01 7.544999718666076660e-01 6.064000129699707031e-01 8.144000172615051270e-01 7.633000016212463379e-01
1.090000000000000000e+02 7.671999931335449219e-01 7.774999737739562988e-01 6.111999750137329102e-01 7.760000228881835938e-01 7.615000009536743164e-01
1.100000000000000000e+02 7.481999993324279785e-01 7.713999748229980469e-01 5.710999965667724609e-01 8.112999796867370605e-01 7.825000286102294922e-01
1.110000000000000000e+02 7.080000042915344238e-01 7.624999880790710449e-01 5.835000276565551758e-01 8.180999755859375000e-01 7.867000102996826172e-01
1.120000000000000000e+02 7.427999973297119141e-01 7.648000121116638184e-01 6.301000118255615234e-01 8.192999958992004395e-01 7.836999893188476562e-01
1.130000000000000000e+02 7.523999810218811035e-01 7.785000205039978027e-01 4.970000088214874268e-01 8.188999891281127930e-01 7.861999869346618652e-01
1.140000000000000000e+02 7.620999813079833984e-01 7.789000272750854492e-01 6.108999848365783691e-01 8.073999881744384766e-01 7.817000150680541992e-01
1.150000000000000000e+02 7.594000101089477539e-01 7.871000170707702637e-01 6.085000038146972656e-01 8.230000138282775879e-01 7.871000170707702637e-01
1.160000000000000000e+02 7.850999832153320312e-01 7.784000039100646973e-01 4.228999912738800049e-01 7.698000073432922363e-01 7.743999958038330078e-01
1.170000000000000000e+02 4.190999865531921387e-01 7.616000175476074219e-01 5.436000227928161621e-01 8.108000159263610840e-01 7.746000289916992188e-01
1.180000000000000000e+02 7.689999938011169434e-01 7.505000233650207520e-01 4.957999885082244873e-01 7.358999848365783691e-01 7.773000001907348633e-01
1.190000000000000000e+02 5.990999937057495117e-01 7.696999907493591309e-01 5.734999775886535645e-01 8.003000020980834961e-01 7.613999843597412109e-01
1.200000000000000000e+02 7.560999989509582520e-01 7.760000228881835938e-01 5.823000073432922363e-01 7.864999771118164062e-01 6.955000162124633789e-01
1.210000000000000000e+02 7.555999755859375000e-01 7.775999903678894043e-01 5.728999972343444824e-01 8.194000124931335449e-01 7.588999867439270020e-01
1.220000000000000000e+02 7.626000046730041504e-01 7.779999971389770508e-01 4.936000108718872070e-01 8.155000209808349609e-01 7.771999835968017578e-01
1.230000000000000000e+02 6.563000082969665527e-01 7.764000296592712402e-01 6.205000281333923340e-01 8.227000236511230469e-01 7.648000121116638184e-01
1.240000000000000000e+02 7.613000273704528809e-01 7.892000079154968262e-01 6.377000212669372559e-01 8.070999979972839355e-01 7.748000025749206543e-01
1.250000000000000000e+02 7.570000290870666504e-01 7.784000039100646973e-01 6.123999953269958496e-01 8.172000050544738770e-01 7.139000296592712402e-01
1.260000000000000000e+02 7.675999999046325684e-01 7.875999808311462402e-01 5.945000052452087402e-01 8.184999823570251465e-01 7.555999755859375000e-01
1.270000000000000000e+02 7.735000252723693848e-01 7.842000126838684082e-01 6.107000112533569336e-01 8.019000291824340820e-01 7.649000287055969238e-01
1.280000000000000000e+02 5.979999899864196777e-01 7.702999711036682129e-01 6.172999739646911621e-01 8.148000240325927734e-01 7.840999960899353027e-01
1.290000000000000000e+02 7.603999972343444824e-01 7.552000284194946289e-01 6.266000270843505859e-01 7.944999933242797852e-01 7.721999883651733398e-01
1.300000000000000000e+02 7.796000242233276367e-01 7.714999914169311523e-01 5.526000261306762695e-01 7.997999787330627441e-01 7.863000035285949707e-01
1.310000000000000000e+02 7.709000110626220703e-01 7.745000123977661133e-01 6.119999885559082031e-01 8.112999796867370605e-01 7.713000178337097168e-01
1.320000000000000000e+02 7.315000295639038086e-01 7.754999995231628418e-01 6.176000237464904785e-01 7.810999751091003418e-01 7.703999876976013184e-01
1.330000000000000000e+02 7.529000043869018555e-01 7.796000242233276367e-01 5.976999998092651367e-01 8.021000027656555176e-01 7.572000026702880859e-01
1.340000000000000000e+02 7.468000054359436035e-01 7.796999812126159668e-01 6.039000153541564941e-01 8.044999837875366211e-01 7.888000011444091797e-01
1.350000000000000000e+02 7.685999870300292969e-01 7.825000286102294922e-01 5.985999703407287598e-01 8.148999810218811035e-01 7.822999954223632812e-01
1.360000000000000000e+02 7.684999704360961914e-01 7.497000098228454590e-01 5.333999991416931152e-01 8.227999806404113770e-01 7.917000055313110352e-01
1.370000000000000000e+02 7.469999790191650391e-01 7.491999864578247070e-01 5.868999958038330078e-01 8.197000026702880859e-01 7.867000102996826172e-01
1.380000000000000000e+02 7.680000066757202148e-01 7.627999782562255859e-01 6.315000057220458984e-01 8.213000297546386719e-01 7.843999862670898438e-01
1.390000000000000000e+02 7.659000158309936523e-01 7.379000186920166016e-01 6.000999808311462402e-01 8.216000199317932129e-01 4.634999930858612061e-01
1.400000000000000000e+02 7.717999815940856934e-01 7.396000027656555176e-01 6.054999828338623047e-01 8.075000047683715820e-01 7.870000004768371582e-01
1.410000000000000000e+02 7.609999775886535645e-01 7.555000185966491699e-01 6.051999926567077637e-01 8.111000061035156250e-01 7.674999833106994629e-01
1.420000000000000000e+02 7.799999713897705078e-01 7.750999927520751953e-01 6.148999929428100586e-01 8.149999976158142090e-01 7.742999792098999023e-01
1.430000000000000000e+02 7.641999721527099609e-01 7.810999751091003418e-01 6.197999715805053711e-01 8.123000264167785645e-01 7.978000044822692871e-01
1.440000000000000000e+02 7.574999928474426270e-01 7.860000133514404297e-01 4.713999927043914795e-01 8.238000273704528809e-01 7.796999812126159668e-01
1.450000000000000000e+02 7.717000246047973633e-01 7.821000218391418457e-01 5.892000198364257812e-01 8.220999836921691895e-01 8.026999831199645996e-01
1.460000000000000000e+02 7.638000249862670898e-01 7.881000041961669922e-01 5.365999937057495117e-01 7.964000105857849121e-01 8.040000200271606445e-01
1.470000000000000000e+02 7.807000279426574707e-01 7.692000269889831543e-01 5.809999704360961914e-01 7.983999848365783691e-01 7.971000075340270996e-01
1.480000000000000000e+02 7.699000239372253418e-01 4.032999873161315918e-01 6.054999828338623047e-01 8.090999722480773926e-01 7.789999842643737793e-01
1.490000000000000000e+02 7.462000250816345215e-01 7.587000131607055664e-01 4.869999885559082031e-01 8.230999708175659180e-01 7.865999937057495117e-01
1.500000000000000000e+02 7.437000274658203125e-01 7.518000006675720215e-01 6.064000129699707031e-01 8.073999881744384766e-01 7.742999792098999023e-01


==> Data/resnet50v2_gamma0.7_beta.txt <==
1.000000000000000000e+00 2.821504596847179136e-01 2.150744623053329196e-01 2.841931597735484205e-01
2.000000000000000000e+00 4.154731408566845752e-01 4.354097353311973118e-01 2.199449738198534510e-01
3.000000000000000000e+00 3.337923955852609703e-01 3.074157584040289048e-01 3.666154099859454396e-01
4.000000000000000000e+00 3.360497391952512736e-01 1.368089651134550833e-01 3.128606913063509132e-01
5.000000000000000000e+00 1.418328281596090035e+00 1.462047040144055288e+00 1.426929283625431921e+00
6.000000000000000000e+00 1.437797300836912928e+00 1.496340199486999811e+00 1.238299980865521288e+00
7.000000000000000000e+00 1.476275329301348416e+00 1.633975927384342608e+00 1.267595599029066822e+00
8.000000000000000000e+00 2.245859400700462416e+00 1.905308464456197726e+00 1.221482245610409745e+00
9.000000000000000000e+00 1.510517799439087927e+00 1.771618421900826634e+00 1.216927960344831972e+00
1.000000000000000000e+01 1.026680911606745461e+00 1.500261675383448789e+00 1.688754497784988651e+00
1.100000000000000000e+01 1.121183878067458783e+00 1.521058808524698769e+00 1.722209529027699082e+00
1.200000000000000000e+01 1.107587126333440697e+00 1.475272102628318649e+00 1.742454455015966186e+00
1.300000000000000000e+01 1.056294087833885342e+00 1.668188277338187753e+00 1.807724572113281525e+00
1.400000000000000000e+01 1.200157058157085288e+00 1.745111394190175247e+00 1.800836570803688197e+00
1.500000000000000000e+01 8.063976274711126546e-01 1.532546941131130769e+00 1.667939978174668658e+00
1.600000000000000000e+01 7.543190686901337649e-01 1.476990156958215561e+00 1.630088699980852596e+00
1.700000000000000000e+01 6.413466573631587675e-01 1.466653899988058507e+00 1.658721917811547764e+00
1.800000000000000000e+01 5.846313491480961133e-01 1.582509306132060756e+00 1.680396016035041296e+00
1.900000000000000000e+01 4.086468164397257796e-01 1.550231743877114265e+00 1.685497401841398402e+00
2.000000000000000000e+01 1.050860219149411634e+00 1.766608355346801718e+00 1.772832385582902237e+00
2.100000000000000000e+01 1.264020482995478201e+00 1.828506222909775047e+00 1.797145665542953852e+00
2.200000000000000000e+01 1.362675817897293307e+00 1.722943023170812271e+00 1.840296067719467299e+00
2.300000000000000000e+01 9.666357188225773722e-01 1.686415761043017714e+00 1.838580203203429297e+00
2.400000000000000000e+01 1.006750948717398231e+00 1.735162626104909345e+00 1.867143812507936929e+00
2.500000000000000000e+01 1.441785843448569082e+00 1.400934656534494671e+00 1.789668963368596266e+00
2.600000000000000000e+01 1.518158327283395614e+00 1.368183545114874278e+00 1.791938580067390596e+00
2.700000000000000000e+01 1.291543059064287569e+00 1.284930658003384130e+00 1.784133319024260977e+00
2.800000000000000000e+01 1.280333268432428451e+00 1.216065563622947376e+00 1.769994720847639869e+00
2.900000000000000000e+01 1.343591942048287358e+00 1.220529399186334185e+00 1.756331859409217877e+00
3.000000000000000000e+01 1.220869313838580661e+00 1.332631324392591132e+00 1.801342220515239179e+00
3.100000000000000000e+01 1.165981025188127074e+00 1.378538089603323691e+00 1.794179237255240533e+00
3.200000000000000000e+01 1.291876691796115750e+00 1.381294664009265594e+00 1.816124830089075548e+00
3.300000000000000000e+01 1.364472177521634855e+00 1.413316017751839571e+00 1.816215653233145932e+00
3.400000000000000000e+01 1.323917266011712446e+00 1.381121618733428313e+00 1.827325811873814043e+00
3.500000000000000000e+01 5.865472210148956478e-01 1.612024866220376218e+00 1.826620274772902341e+00
3.600000000000000000e+01 5.089293376532039170e-01 1.676036982936955022e+00 1.811564779555351556e+00
3.700000000000000000e+01 3.288830006095367353e-01 1.722568513270497537e+00 1.805685541768278224e+00
3.800000000000000000e+01 5.352417265337445773e-01 1.678322087271725493e+00 1.794739566976326195e+00
3.900000000000000000e+01 6.015715670094294865e-01 1.692586519263862499e+00 1.807043883301105325e+00
4.000000000000000000e+01 1.520139569380921429e+00 1.568761854436057757e+00 1.803966261524497128e+00
4.100000000000000000e+01 1.228841671813136749e+00 1.513582089473812120e+00 1.791686185802133346e+00
4.200000000000000000e+01 1.368808590075345499e+00 1.591241510130677383e+00 1.800828823356425135e+00
4.300000000000000000e+01 1.316618406529924457e+00 1.540265292918756579e+00 1.809923226275303776e+00
4.400000000000000000e+01 1.259018314735322885e+00 1.552455637029598101e+00 1.822777510284809832e+00
4.500000000000000000e+01 6.757627069093576910e-01 1.638504823421553791e+00 1.831902393588837441e+00
4.600000000000000000e+01 8.461264497636680204e-01 1.661090140868151988e+00 1.827528520396493272e+00
4.700000000000000000e+01 1.030046816552376399e+00 1.663784817393877624e+00 1.806888665722251819e+00
4.800000000000000000e+01 1.040788930553436131e+00 1.663126514600809180e+00 1.839404152949125404e+00
4.900000000000000000e+01 1.057127292411945918e+00 1.689056821075433312e+00 1.845773325208333038e+00
5.000000000000000000e+01 4.034225179240952808e-01 1.688000703644960021e+00 1.827986418568813720e+00
5.100000000000000000e+01 3.785856146946471323e-01 1.707624980201758014e+00 1.823311534362878739e+00
5.200000000000000000e+01 5.880963250766386707e-01 1.706252937466337105e+00 1.837224315173111577e+00
5.300000000000000000e+01 5.623129182999242470e-01 1.661677908555538874e+00 1.831743560934068427e+00
5.400000000000000000e+01 5.678753997884167237e-01 1.679040906733650695e+00 1.849835495056942891e+00
5.500000000000000000e+01 6.554970148815428832e-01 1.669780732710189675e+00 1.841700820554405649e+00
5.600000000000000000e+01 5.789392940554877187e-01 1.674297035524820565e+00 1.802596555542978152e+00
5.700000000000000000e+01 3.695510112540207892e-01 1.727531853573810672e+00 1.813442608774539000e+00
5.800000000000000000e+01 6.676273430244694662e-01 1.699512768257108508e+00 1.821650660082407835e+00
5.900000000000000000e+01 4.406729736312019474e-01 1.696308761030774104e+00 1.832533423588159183e+00
6.000000000000000000e+01 1.187406814821388545e+00 1.719412063111441569e+00 1.817637929177762679e+00
6.100000000000000000e+01 1.306221273274865924e+00 1.778642774386717029e+00 1.809027161785845106e+00
6.200000000000000000e+01 1.228692463754264441e+00 1.784430497351827460e+00 1.820870573576868878e+00
6.300000000000000000e+01 9.885718967794054901e-01 1.755625285159804871e+00 1.818699733083322556e+00
6.400000000000000000e+01 1.280468912818361948e+00 1.742219985036612684e+00 1.830413700821213130e+00
6.500000000000000000e+01 4.243373048188956442e-01 1.816830312585999252e+00 1.813656565856641922e+00
6.600000000000000000e+01 5.198809153801432492e-01 1.748964298865191669e+00 1.812276869388501410e+00
6.700000000000000000e+01 6.285988166590275039e-01 1.796613793887868127e+00 1.829579812619544388e+00
6.800000000000000000e+01 5.273692173023682983e-01 1.792805600999635374e+00 1.817159845350447611e+00
6.900000000000000000e+01 5.316169429172800109e-01 1.784933211031880518e+00 1.833669633379510167e+00
7.000000000000000000e+01 1.379473401401409838e+00 1.808016222778161319e+00 1.814975706951104328e+00
7.100000000000000000e+01 1.370513152768327192e+00 1.795515612839277075e+00 1.809613325753791191e+00
7.200000000000000000e+01 1.203301303622360985e+00 1.716963615715378477e+00 1.793827507701931889e+00
7.300000000000000000e+01 1.372863235298992235e+00 1.789141767379416326e+00 1.803152594002590980e+00
7.400000000000000000e+01 1.249115886657805374e+00 1.738722717976343590e+00 1.784857281880995572e+00
7.500000000000000000e+01 9.764165855631931068e-01 1.823976844651810314e+00 1.798043104226199729e+00
7.600000000000000000e+01 9.616320291739326453e-01 1.771101642142610899e+00 1.789798509638226953e+00
7.700000000000000000e+01 9.774401946281039422e-01 1.807986539547050242e+00 1.823900958190859178e+00
7.800000000000000000e+01 9.215580777858385364e-01 1.798323725977696075e+00 1.803005407819805672e+00
7.900000000000000000e+01 9.844532726959915880e-01 1.808266101426529104e+00 1.812484566052669832e+00
8.000000000000000000e+01 1.372119723998774798e+00 1.779382858447198679e+00 1.811514121617824991e+00
8.100000000000000000e+01 1.180784137372127285e+00 1.731444055790395398e+00 1.793015358510804624e+00
8.200000000000000000e+01 1.335591115667838391e+00 1.801098294239806830e+00 1.791493232972871663e+00
8.300000000000000000e+01 1.198804404847250371e+00 1.808785460970087078e+00 1.803686918762477553e+00
8.400000000000000000e+01 1.296571347360632620e+00 1.747638572102483856e+00 1.831482668882673082e+00
8.500000000000000000e+01 2.942475755983472441e-01 1.826508504491564544e+00 1.799260565826224845e+00
8.600000000000000000e+01 6.110173097380120488e-01 1.798038937195986176e+00 1.808576866358224677e+00
8.700000000000000000e+01 4.925171987063314827e-01 1.839003257191924146e+00 1.817768058299349843e+00
8.800000000000000000e+01 6.812728222271399181e-01 1.828433574489972013e+00 1.839416562347309103e+00
8.900000000000000000e+01 6.705716522027045379e-01 1.791834663191496091e+00 1.833111363943595418e+00
9.000000000000000000e+01 1.016327493962801753e+00 1.807877907110799098e+00 1.805601044268498434e+00
9.100000000000000000e+01 8.082487207537538687e-01 1.832963578769558399e+00 1.809248905333681101e+00
9.200000000000000000e+01 8.072548008131350539e-01 1.756537359434473311e+00 1.818711106775983133e+00
9.300000000000000000e+01 6.117685590617826241e-01 1.797924555460898022e+00 1.827019216070673302e+00
9.400000000000000000e+01 1.180828358078458429e+00 1.814917344996435311e+00 1.813647528375306184e+00
9.500000000000000000e+01 5.202444916583663925e-01 1.812790769337708330e+00 1.842123419452699196e+00
9.600000000000000000e+01 5.162219620629142636e-01 1.753128662992863074e+00 1.835384704355841112e+00
9.700000000000000000e+01 4.986333016193678080e-01 1.767976139480872178e+00 1.825195961960932589e+00
9.800000000000000000e+01 7.477360803178858539e-01 1.775100190248493082e+00 1.816147461932640983e+00
9.900000000000000000e+01 5.896037331984378405e-01 1.761123584580872148e+00 1.813129251260214625e+00
1.000000000000000000e+02 1.079233288009863401e+00 1.860283694157714329e+00 1.808531219121045197e+00
1.010000000000000000e+02 1.045379329987110584e+00 1.812012073339682949e+00 1.812396716909487004e+00
1.020000000000000000e+02 1.016584263968182800e+00 1.866739787595660172e+00 1.806151819333087882e+00
1.030000000000000000e+02 9.189565335858861372e-01 1.814718013240505856e+00 1.824232905086350609e+00
1.040000000000000000e+02 1.008613620258132393e+00 1.840295941075077657e+00 1.793250440631200870e+00
1.050000000000000000e+02 9.447915751811717389e-01 1.805080682830854322e+00 1.781548402071293946e+00
1.060000000000000000e+02 7.072295344689800700e-01 1.835935101359614130e+00 1.785458443716710697e+00
1.070000000000000000e+02 5.997842241602540092e-01 1.805460655869495668e+00 1.802750856435502369e+00
1.080000000000000000e+02 1.200465302157953662e+00 1.808760170781355203e+00 1.822800197186650539e+00
1.090000000000000000e+02 9.358128365024025452e-01 1.800571765738988139e+00 1.821767627268192857e+00
1.100000000000000000e+02 9.736835586905518980e-01 1.860588452329235754e+00 1.816119445077610806e+00
1.110000000000000000e+02 7.786993825998993479e-01 1.878212211598214054e+00 1.805930292811721571e+00
1.120000000000000000e+02 4.255869502018286843e-01 1.846274747339657019e+00 1.780476422119296576e+00
1.130000000000000000e+02 1.101202063481237392e+00 1.864698054091878499e+00 1.810455750809534026e+00
1.140000000000000000e+02 7.655229157689391606e-01 1.846656931761541109e+00 1.825412997701481022e+00
1.150000000000000000e+02 1.185900294523571485e+00 1.827390450994579307e+00 1.841332569955482112e+00
1.160000000000000000e+02 1.227264149188445064e+00 1.872692431874139363e+00 1.832974367904331103e+00
1.170000000000000000e+02 1.190024286833073042e+00 1.874143814915301132e+00 1.844221450398539908e+00
1.180000000000000000e+02 1.087204381057553793e+00 1.823848633482664017e+00 1.832563059261019589e+00
1.190000000000000000e+02 1.341048731711025566e+00 1.821279266799931129e+00 1.808359755676777869e+00
1.200000000000000000e+02 5.998279000546162809e-01 1.813183680617824756e+00 1.789868521657505873e+00
1.210000000000000000e+02 6.483218139544966174e-01 1.839338161128240223e+00 1.794749167975180359e+00
1.220000000000000000e+02 6.380375176707915319e-01 1.842622118409135812e+00 1.806678968359639370e+00
1.230000000000000000e+02 6.562503217696868951e-01 1.818305102271553508e+00 1.787729674037647820e+00
1.240000000000000000e+02 5.678029747996458099e-01 1.830787394792016798e+00 1.825563268640205017e+00
1.250000000000000000e+02 6.934244155919042640e-01 1.787354473183132342e+00 1.830118505269013429e+00
1.260000000000000000e+02 8.393232363636251581e-01 1.849229704363802629e+00 1.823522043200229703e+00
1.270000000000000000e+02 9.126172736561943832e-01 1.846257057705380511e+00 1.821935959228353941e+00
1.280000000000000000e+02 6.971619402965634205e-01 1.864028084960176468e+00 1.851486579356634632e+00
1.290000000000000000e+02 8.806042042104081924e-01 1.880467207727849699e+00 1.839071434437532959e+00
1.300000000000000000e+02 6.216490430549070911e-01 1.847262665709515250e+00 1.799539322453845624e+00
1.310000000000000000e+02 7.358691128737306908e-01 1.815811929680685832e+00 1.822523349885918353e+00
1.320000000000000000e+02 5.840018511222859754e-01 1.809691533765654059e+00 1.846640480922074889e+00
1.330000000000000000e+02 1.283296609195635485e-01 1.859633105259377750e+00 1.831029856916023046e+00
1.340000000000000000e+02 5.887232558297443852e-01 1.840913802645082864e+00 1.828808196251385798e+00
1.350000000000000000e+02 1.133994573169391007e+00 1.863506659068232540e+00 1.822590078571420413e+00
1.360000000000000000e+02 1.065555600406718151e+00 1.827171931268845029e+00 1.816282002389423500e+00
1.370000000000000000e+02 1.089452932932499785e+00 1.807589971884027591e+00 1.814138840362651273e+00
1.380000000000000000e+02 1.197492148735241457e+00 1.840830862845836080e+00 1.808275377125471817e+00
1.390000000000000000e+02 9.676956036575895537e-01 1.824094900860079971e+00 1.786606154450203876e+00
1.400000000000000000e+02 1.478491357116900939e+00 1.845296781790817686e+00 1.826196588746976435e+00
1.410000000000000000e+02 1.523224122688817683e+00 1.872797406261506703e+00 1.801214756149780660e+00
1.420000000000000000e+02 1.465280055123347580e+00 1.855112286456283677e+00 1.823655119739703956e+00
1.430000000000000000e+02 1.582150551479709844e+00 1.895715032728875871e+00 1.829531385037386659e+00
1.440000000000000000e+02 1.378352021270131900e+00 1.838167948429721310e+00 1.848830182171707026e+00
1.450000000000000000e+02 1.544520930487627286e+00 1.851681185536526719e+00 1.820792465287392803e+00
1.460000000000000000e+02 1.450895357262326879e+00 1.864630142354139375e+00 1.833724795486383563e+00
1.470000000000000000e+02 1.486205340085354765e+00 1.859412211471818122e+00 1.805407984896041818e+00
1.480000000000000000e+02 1.663129769000190938e+00 1.848640556931089751e+00 1.828027973429721786e+00
1.490000000000000000e+02 1.382129624934024914e+00 1.839883917312081785e+00 1.809580771604201388e+00


==> Data/resnet50v2_gamma0.7_error_l1norm.txt <==
1.000000000000000000e+00 2.297822851687669754e-03 4.609083756804466248e-03 1.846497529186308384e-03
2.000000000000000000e+00 2.958487719297409058e-03 4.019118379801511765e-03 1.583483652211725712e-03
3.000000000000000000e+00 3.500890918076038361e-03 3.457806538790464401e-03 1.407858915627002716e-03
4.000000000000000000e+00 4.333486780524253845e-03 3.151602111756801605e-03 1.274264184758067131e-03
5.000000000000000000e+00 6.376131437718868256e-03 2.352567156776785851e-03 4.263738519512116909e-04
6.000000000000000000e+00 7.323937490582466125e-03 2.617731690406799316e-03 2.559995045885443687e-04
7.000000000000000000e+00 1.233945414423942566e-02 5.497545003890991211e-03 2.452936605550348759e-04
8.000000000000000000e+00 1.950015872716903687e-02 5.706235766410827637e-03 2.306102833244949579e-04
9.000000000000000000e+00 1.555304788053035736e-02 5.400666967034339905e-03 2.327617403352633119e-04
1.000000000000000000e+01 1.121555827558040619e-02 5.409345962107181549e-03 4.559762892313301563e-04
1.100000000000000000e+01 8.079675957560539246e-03 4.187687765806913376e-03 4.629815521184355021e-04
1.200000000000000000e+01 1.837405934929847717e-02 5.509779322892427444e-03 5.134145030751824379e-04
1.300000000000000000e+01 1.496804971247911453e-02 5.319177638739347458e-03 5.370625294744968414e-04
1.400000000000000000e+01 4.383422806859016418e-02 9.383011609315872192e-03 5.890912725590169430e-04
1.500000000000000000e+01 5.209133494645357132e-03 2.333677140995860100e-03 4.273176018614321947e-04
1.600000000000000000e+01 5.716143175959587097e-03 3.580756019800901413e-03 4.219416005071252584e-04
1.700000000000000000e+01 7.616303861141204834e-03 4.492996260523796082e-03 4.380866594146937132e-04
1.800000000000000000e+01 6.213701330125331879e-03 3.499106504023075104e-03 4.307058115955442190e-04
1.900000000000000000e+01 3.160453634336590767e-03 3.687057644128799438e-03 4.347471112851053476e-04
2.000000000000000000e+01 1.456310227513313293e-02 5.461295600980520248e-03 5.265844520181417465e-04
2.100000000000000000e+01 2.226943522691726685e-02 6.921863183379173279e-03 5.824319669045507908e-04
2.200000000000000000e+01 3.179800882935523987e-02 1.109687611460685730e-02 7.227285532280802727e-04
2.300000000000000000e+01 4.165632650256156921e-02 2.360625565052032471e-02 5.851949099451303482e-04
2.400000000000000000e+01 1.868833974003791809e-02 9.675898589193820953e-03 6.463621393777430058e-04
2.500000000000000000e+01 1.850335486233234406e-02 7.252922747284173965e-03 5.154287791810929775e-04
2.600000000000000000e+01 1.941302046179771423e-02 3.923088312149047852e-03 5.076848901808261871e-04
2.700000000000000000e+01 1.267818920314311981e-02 2.535185078158974648e-03 5.145117174834012985e-04
2.800000000000000000e+01 1.289157941937446594e-02 2.293425146490335464e-03 5.000174278393387794e-04
2.900000000000000000e+01 1.785614714026451111e-02 4.517663735896348953e-03 5.150608485564589500e-04
3.000000000000000000e+01 1.203712448477745056e-02 2.406446263194084167e-03 5.525696906261146069e-04
3.100000000000000000e+01 1.342861820012331009e-02 2.575510647147893906e-03 5.497370148077607155e-04
3.200000000000000000e+01 1.392062660306692123e-02 3.163776593282818794e-03 5.346636171452701092e-04
3.300000000000000000e+01 1.227288693189620972e-02 2.119928132742643356e-03 5.659579182974994183e-04
3.400000000000000000e+01 1.160262525081634521e-02 2.090902999043464661e-03 5.845408886671066284e-04
3.500000000000000000e+01 5.736207589507102966e-03 3.776436671614646912e-03 5.810531438328325748e-04
3.600000000000000000e+01 6.613911129534244537e-03 4.060710780322551727e-03 5.638319416902959347e-04
3.700000000000000000e+01 5.699777044355869293e-03 3.820826299488544464e-03 5.805926048196852207e-04
3.800000000000000000e+01 5.741868633776903152e-03 4.292072728276252747e-03 5.711540579795837402e-04
3.900000000000000000e+01 8.225651457905769348e-03 4.747758153825998306e-03 5.992712103761732578e-04
4.000000000000000000e+01 1.296710409224033356e-02 3.219460602849721909e-03 5.944475997239351273e-04
4.100000000000000000e+01 1.220916677266359329e-02 3.173628589138388634e-03 6.148578249849379063e-04
4.200000000000000000e+01 1.094944588840007782e-02 2.672632224857807159e-03 5.788270500488579273e-04
4.300000000000000000e+01 1.091103255748748779e-02 2.763912780210375786e-03 6.076966528780758381e-04
4.400000000000000000e+01 1.330163888633251190e-02 3.359057009220123291e-03 6.068181246519088745e-04
4.500000000000000000e+01 9.496817365288734436e-03 3.362810704857110977e-03 6.380086997523903847e-04
4.600000000000000000e+01 1.042562723159790039e-02 3.652563784271478653e-03 6.301308749243617058e-04
4.700000000000000000e+01 9.014131501317024231e-03 3.096187487244606018e-03 6.418888224288821220e-04
4.800000000000000000e+01 9.226731956005096436e-03 3.187978407368063927e-03 6.509453523904085159e-04
4.900000000000000000e+01 9.278185665607452393e-03 3.622824093326926231e-03 6.651840521953999996e-04
5.000000000000000000e+01 7.270839996635913849e-03 4.504843614995479584e-03 7.672817446291446686e-04
5.100000000000000000e+01 4.549584351480007172e-03 3.255702555179595947e-03 7.283756276592612267e-04
5.200000000000000000e+01 1.179041340947151184e-02 5.800674669444561005e-03 7.582376711070537567e-04
5.300000000000000000e+01 5.723340436816215515e-03 3.821139689534902573e-03 7.890242850407958031e-04
5.400000000000000000e+01 5.918156821280717850e-03 4.160953685641288757e-03 7.941910880617797375e-04
5.500000000000000000e+01 4.635979887098073959e-03 3.306231694296002388e-03 8.132132934406399727e-04
5.600000000000000000e+01 5.239952821284532547e-03 3.566246246919035912e-03 7.673641084693372250e-04
5.700000000000000000e+01 4.068165086209774017e-03 3.182662883773446083e-03 7.947726990096271038e-04
5.800000000000000000e+01 8.363965898752212524e-03 4.686829634010791779e-03 8.034759084694087505e-04
5.900000000000000000e+01 4.774471279233694077e-03 3.503123763948678970e-03 8.216762216761708260e-04
6.000000000000000000e+01 1.243328489363193512e-02 3.374249907210469246e-03 8.123922161757946014e-04
6.100000000000000000e+01 1.128658186644315720e-02 3.619410097599029541e-03 8.125454187393188477e-04
6.200000000000000000e+01 1.333431527018547058e-02 4.498604685068130493e-03 8.049124735407531261e-04
6.300000000000000000e+01 1.162462960928678513e-02 3.806961700320243835e-03 8.215552079491317272e-04
6.400000000000000000e+01 1.086151506751775742e-02 3.477340098470449448e-03 8.284137002192437649e-04
6.500000000000000000e+01 1.967170508578419685e-03 3.595126559957861900e-03 8.414132753387093544e-04
6.600000000000000000e+01 4.618913866579532623e-03 4.400231875479221344e-03 8.604370523244142532e-04
6.700000000000000000e+01 2.063367515802383423e-03 3.636935260146856308e-03 8.705665823072195053e-04
6.800000000000000000e+01 2.751797903329133987e-03 4.116987809538841248e-03 9.088084916584193707e-04
6.900000000000000000e+01 2.104611601680517197e-03 3.861868055537343025e-03 9.133745916187763214e-04
7.000000000000000000e+01 1.161398552358150482e-02 3.861810313537716866e-03 8.836268098093569279e-04
7.100000000000000000e+01 1.006218604743480682e-02 3.846544539555907249e-03 8.715771255083382130e-04
7.200000000000000000e+01 9.627994149923324585e-03 3.783191554248332977e-03 8.792284643277525902e-04
7.300000000000000000e+01 1.070726849138736725e-02 4.203062504529953003e-03 8.823556709103286266e-04
7.400000000000000000e+01 9.701114147901535034e-03 3.729228861629962921e-03 8.902181289158761501e-04
7.500000000000000000e+01 1.159943826496601105e-02 3.896553535014390945e-03 9.052493260242044926e-04
7.600000000000000000e+01 1.038342993706464767e-02 4.063184373080730438e-03 8.952416246756911278e-04
7.700000000000000000e+01 1.080966368317604065e-02 3.963472787290811539e-03 9.292800095863640308e-04
7.800000000000000000e+01 1.098820660263299942e-02 3.915904089808464050e-03 8.888284210115671158e-04
7.900000000000000000e+01 1.067281421273946762e-02 3.882063785567879677e-03 9.204582311213016510e-04
8.000000000000000000e+01 1.096512936055660248e-02 3.773133736103773117e-03 9.293626062572002411e-04
8.100000000000000000e+01 1.062886416912078857e-02 3.900269279256463051e-03 9.735758649185299873e-04
8.200000000000000000e+01 1.189672388136386871e-02 3.891716245561838150e-03 9.381495765410363674e-04
8.300000000000000000e+01 1.114256400614976883e-02 3.903584321960806847e-03 9.637112380005419254e-04
8.400000000000000000e+01 1.060718670487403870e-02 3.703077323734760284e-03 9.971617255359888077e-04
8.500000000000000000e+01 5.380391143262386322e-03 4.660177044570446014e-03 9.841544087976217270e-04
8.600000000000000000e+01 3.421621862798929214e-03 4.037805832922458649e-03 9.647367405705153942e-04
8.700000000000000000e+01 3.007376566529273987e-03 3.943094518035650253e-03 1.012294786050915718e-03
8.800000000000000000e+01 2.930428599938750267e-03 3.963717725127935410e-03 9.842066792771220207e-04
8.900000000000000000e+01 3.132397308945655823e-03 4.121079575270414352e-03 9.923416655510663986e-04
9.000000000000000000e+01 1.175058726221323013e-02 3.859622869640588760e-03 9.701211238279938698e-04
9.100000000000000000e+01 9.867198765277862549e-03 3.920197952538728714e-03 9.862270671874284744e-04
9.200000000000000000e+01 1.070915348827838898e-02 4.244238603860139847e-03 1.003748970106244087e-03
9.300000000000000000e+01 1.033059414476156235e-02 4.032052587717771530e-03 1.007537124678492546e-03
9.400000000000000000e+01 1.218414958566427231e-02 5.186933092772960663e-03 1.013576635159552097e-03
9.500000000000000000e+01 3.571921959519386292e-03 3.507614135742187500e-03 1.070218742825090885e-03
9.600000000000000000e+01 4.088375717401504517e-03 3.492604475468397141e-03 1.060965703800320625e-03
9.700000000000000000e+01 3.837146796286106110e-03 3.322233678773045540e-03 1.031497027724981308e-03
9.800000000000000000e+01 3.844967111945152283e-03 3.341011237353086472e-03 1.043857657350599766e-03
9.900000000000000000e+01 4.053412005305290222e-03 3.461761400103569031e-03 1.021537231281399727e-03
1.000000000000000000e+02 1.032511331140995026e-02 4.016080871224403381e-03 1.045488053932785988e-03
1.010000000000000000e+02 9.329661726951599121e-03 3.931726794689893723e-03 1.038113026879727840e-03
1.020000000000000000e+02 1.013802736997604370e-02 4.437537863850593567e-03 1.034158980473875999e-03
1.030000000000000000e+02 1.006007008254528046e-02 4.161912016570568085e-03 1.058506662957370281e-03
1.040000000000000000e+02 1.043313927948474884e-02 4.408564418554306030e-03 1.054779393598437309e-03
1.050000000000000000e+02 9.677128866314888000e-03 3.854546695947647095e-03 9.869789937511086464e-04
1.060000000000000000e+02 9.148729965090751648e-03 3.624918637797236443e-03 1.001167227514088154e-03
1.070000000000000000e+02 8.841604925692081451e-03 3.785775275900959969e-03 1.027930644340813160e-03
1.080000000000000000e+02 9.256053715944290161e-03 3.743181936442852020e-03 1.043195137754082680e-03
1.090000000000000000e+02 8.910512551665306091e-03 3.633655840530991554e-03 1.082147704437375069e-03
1.100000000000000000e+02 1.105115097016096115e-02 3.809767775237560272e-03 1.013511209748685360e-03
1.110000000000000000e+02 1.038181688636541367e-02 3.742400091141462326e-03 1.024537719786167145e-03
1.120000000000000000e+02 1.069130562245845795e-02 4.345354624092578888e-03 1.049771439284086227e-03
1.130000000000000000e+02 9.843323379755020142e-03 3.827738575637340546e-03 1.080255722627043724e-03
1.140000000000000000e+02 9.727084077894687653e-03 3.869364038109779358e-03 1.090261968784034252e-03
1.150000000000000000e+02 1.032517850399017334e-02 3.946786746382713318e-03 1.125488663092255592e-03
1.160000000000000000e+02 1.017049141228199005e-02 4.042208194732666016e-03 1.145674963481724262e-03
1.170000000000000000e+02 9.705819189548492432e-03 4.057237878441810608e-03 1.138213789090514183e-03
1.180000000000000000e+02 1.040676329284906387e-02 3.914743661880493164e-03 1.121137058362364769e-03
1.190000000000000000e+02 1.030529569834470749e-02 3.986094146966934204e-03 1.107214600779116154e-03
1.200000000000000000e+02 4.686503671109676361e-03 3.940530121326446533e-03 1.049225451424717903e-03
1.210000000000000000e+02 4.668393172323703766e-03 3.857375588268041611e-03 1.064755488187074661e-03
1.220000000000000000e+02 4.327407106757164001e-03 3.831909503787755966e-03 1.095319981686770916e-03
1.230000000000000000e+02 3.918397240340709686e-03 3.666908014565706253e-03 1.081322203390300274e-03
1.240000000000000000e+02 4.976712167263031006e-03 3.883102443069219589e-03 1.072470564395189285e-03
1.250000000000000000e+02 6.347754970192909241e-03 3.841519122943282127e-03 1.147458096966147423e-03
1.260000000000000000e+02 6.141248159110546112e-03 3.886295948177576065e-03 1.137098995968699455e-03
1.270000000000000000e+02 6.099044345319271088e-03 3.920804243534803391e-03 1.134798512794077396e-03
1.280000000000000000e+02 6.658625788986682892e-03 4.025173839181661606e-03 1.196969300508499146e-03
1.290000000000000000e+02 6.193211302161216736e-03 3.823488019406795502e-03 1.197992940433323383e-03
1.300000000000000000e+02 4.276785068213939667e-03 3.951234277337789536e-03 1.138898194767534733e-03
1.310000000000000000e+02 3.628007136285305023e-03 3.879865631461143494e-03 1.191354123875498772e-03
1.320000000000000000e+02 3.611457534134387970e-03 3.832240588963031769e-03 1.238064258359372616e-03
1.330000000000000000e+02 3.627648809924721718e-03 3.873707726597785950e-03 1.175998477265238762e-03
1.340000000000000000e+02 3.859312273561954498e-03 3.951833117753267288e-03 1.184336608275771141e-03
1.350000000000000000e+02 1.162484660744667053e-02 3.752687480300664902e-03 1.182038220576941967e-03
1.360000000000000000e+02 1.029119268059730530e-02 3.536513308063149452e-03 1.150058116763830185e-03
1.370000000000000000e+02 1.173987239599227905e-02 4.992792382836341858e-03 1.172700664028525352e-03
1.380000000000000000e+02 1.260841451585292816e-02 4.722231067717075348e-03 1.164014684036374092e-03
1.390000000000000000e+02 9.548861533403396606e-03 3.668850753456354141e-03 1.152020995505154133e-03
1.400000000000000000e+02 9.545915760099887848e-03 3.999450244009494781e-03 1.180814579129219055e-03
1.410000000000000000e+02 1.143584121018648148e-02 4.854944068938493729e-03 1.168046728707849979e-03
1.420000000000000000e+02 9.590046480298042297e-03 4.017313010990619659e-03 1.198147423565387726e-03
1.430000000000000000e+02 9.913792833685874939e-03 3.905530786141753197e-03 1.181141706183552742e-03
1.440000000000000000e+02 1.018104795366525650e-02 3.867921885102987289e-03 1.202090876176953316e-03
1.450000000000000000e+02 1.014268770813941956e-02 3.880818374454975128e-03 1.221821876242756844e-03
1.460000000000000000e+02 9.357556700706481934e-03 3.741239197552204132e-03 1.220341422595083714e-03
1.470000000000000000e+02 9.805934503674507141e-03 3.790192771703004837e-03 1.207449822686612606e-03
1.480000000000000000e+02 1.016794145107269287e-02 3.804261097684502602e-03 1.236961572431027889e-03
1.490000000000000000e+02 9.944438934326171875e-03 3.812000621110200882e-03 1.203155610710382462e-03


==> Data/resnet50v2_gamma0.7_grad_l1norm.txt <==
1.000000000000000000e+00 7.265897002071142197e-04 1.452643191441893578e-03 5.536474054679274559e-04
2.000000000000000000e+00 1.035355497151613235e-03 1.295887865126132965e-03 4.773283144459128380e-04
3.000000000000000000e+00 1.335997600108385086e-03 1.114561688154935837e-03 4.220658447593450546e-04
4.000000000000000000e+00 1.883805147372186184e-03 1.033842097967863083e-03 3.837597323581576347e-04
5.000000000000000000e+00 2.705157501623034477e-03 1.259163720533251762e-03 2.680752659216523170e-04
6.000000000000000000e+00 2.942409366369247437e-03 1.256921910680830479e-03 1.818126038415357471e-04
7.000000000000000000e+00 4.163431935012340546e-03 2.043169690296053886e-03 1.782800536602735519e-04
8.000000000000000000e+00 6.718039512634277344e-03 2.218007808551192284e-03 1.707046321826055646e-04
9.000000000000000000e+00 5.184719339013099670e-03 1.963795861229300499e-03 1.745731715345755219e-04
1.000000000000000000e+01 4.919896367937326431e-03 2.209806349128484726e-03 2.158044226234778762e-04
1.100000000000000000e+01 4.085517954081296921e-03 1.941263442859053612e-03 2.143371384590864182e-04
1.200000000000000000e+01 6.985262501984834671e-03 2.187898848205804825e-03 2.335189055884256959e-04
1.300000000000000000e+01 5.805314518511295319e-03 2.145442413166165352e-03 2.470159088261425495e-04
1.400000000000000000e+01 1.458579301834106445e-02 3.422080771997570992e-03 2.558277046773582697e-04
1.500000000000000000e+01 4.715673625469207764e-03 1.569651998579502106e-03 2.202110335929319263e-04
1.600000000000000000e+01 4.470379091799259186e-03 1.874915906228125095e-03 2.216185530414804816e-04
1.700000000000000000e+01 4.788058344274759293e-03 2.123790327459573746e-03 2.194713015342131257e-04
1.800000000000000000e+01 4.817110951989889145e-03 1.926762983202934265e-03 2.197341236751526594e-04
1.900000000000000000e+01 3.395183011889457703e-03 2.016080543398857117e-03 2.201258030254393816e-04
2.000000000000000000e+01 5.219497717916965485e-03 2.237087581306695938e-03 2.426578867016360164e-04
2.100000000000000000e+01 7.536773569881916046e-03 2.955725882202386856e-03 3.125336952507495880e-04
2.200000000000000000e+01 1.007341966032981873e-02 3.637776244431734085e-03 2.630040689837187529e-04
2.300000000000000000e+01 1.290655229240655899e-02 7.504656910896301270e-03 2.803123206831514835e-04
2.400000000000000000e+01 6.171693094074726105e-03 3.496314398944377899e-03 2.668630622792989016e-04
2.500000000000000000e+01 5.572042427957057953e-03 2.864611800760030746e-03 2.467531303409487009e-04
2.600000000000000000e+01 5.830743350088596344e-03 1.989363459870219231e-03 2.444970887154340744e-04
2.700000000000000000e+01 3.867145860567688942e-03 1.670433906838297844e-03 2.487783494871109724e-04
2.800000000000000000e+01 3.872551023960113525e-03 1.525438623502850533e-03 2.432381734251976013e-04
2.900000000000000000e+01 5.376963410526514053e-03 2.152919303625822067e-03 2.444279671180993319e-04
3.000000000000000000e+01 3.634592518210411072e-03 1.487293746322393417e-03 2.516509848646819592e-04
3.100000000000000000e+01 4.026942886412143707e-03 1.536182593554258347e-03 2.474448992870748043e-04
3.200000000000000000e+01 4.198212176561355591e-03 1.676356769166886806e-03 2.460562973283231258e-04
3.300000000000000000e+01 3.681357018649578094e-03 1.411460572853684425e-03 2.562125737313181162e-04
3.400000000000000000e+01 3.515614196658134460e-03 1.439086277969181538e-03 2.619725710246711969e-04
3.500000000000000000e+01 3.383028320968151093e-03 1.692553283646702766e-03 2.700376498978585005e-04
3.600000000000000000e+01 3.475933335721492767e-03 1.729896175675094128e-03 2.626157365739345551e-04
3.700000000000000000e+01 3.262746147811412811e-03 1.669498160481452942e-03 2.687163650989532471e-04
3.800000000000000000e+01 3.132218960672616959e-03 1.802623504772782326e-03 2.655763237271457911e-04
3.900000000000000000e+01 3.677264787256717682e-03 1.905471435748040676e-03 2.765140961855649948e-04
4.000000000000000000e+01 4.168643150478601456e-03 1.787975896149873734e-03 2.884583082050085068e-04
4.100000000000000000e+01 3.503404557704925537e-03 1.623902004212141037e-03 2.753181033767759800e-04
4.200000000000000000e+01 3.301211632788181305e-03 1.528565189801156521e-03 2.719123731367290020e-04
4.300000000000000000e+01 3.282776335254311562e-03 1.576315262354910374e-03 2.821264206431806087e-04
4.400000000000000000e+01 3.991561941802501678e-03 1.736472127959132195e-03 2.828691503964364529e-04
4.500000000000000000e+01 3.299504984170198441e-03 1.623749616555869579e-03 2.936224918812513351e-04
4.600000000000000000e+01 3.547890810295939445e-03 1.693066791631281376e-03 2.897042140830308199e-04
4.700000000000000000e+01 3.147218609228730202e-03 1.539084827527403831e-03 2.935141383204609156e-04
4.800000000000000000e+01 3.195002675056457520e-03 1.583480043336749077e-03 2.971494104713201523e-04
4.900000000000000000e+01 3.235600423067808151e-03 1.692727673798799515e-03 3.202348016202449799e-04
5.000000000000000000e+01 3.391602309420704842e-03 1.945552881807088852e-03 3.230412257835268974e-04
5.100000000000000000e+01 2.795129548758268356e-03 1.615070272237062454e-03 3.265284176450222731e-04
5.200000000000000000e+01 4.882759414613246918e-03 2.293436788022518158e-03 3.430346259847283363e-04
5.300000000000000000e+01 3.184638218954205513e-03 1.788834924809634686e-03 3.416646795812994242e-04
5.400000000000000000e+01 3.192333504557609558e-03 1.881155418232083321e-03 3.735115460585802794e-04
5.500000000000000000e+01 2.704346552491188049e-03 1.680172747001051903e-03 3.501224855426698923e-04
5.600000000000000000e+01 2.853891812264919281e-03 1.752216252498328686e-03 3.516905708238482475e-04
5.700000000000000000e+01 2.541256370022892952e-03 1.655794680118560791e-03 3.645747783593833447e-04
5.800000000000000000e+01 3.644475247710943222e-03 2.040330786257982254e-03 3.745875146705657244e-04
5.900000000000000000e+01 2.819310873746871948e-03 1.770772505551576614e-03 3.791294293478131294e-04
6.000000000000000000e+01 3.750541247427463531e-03 1.637713401578366756e-03 3.633443557191640139e-04
6.100000000000000000e+01 3.403961658477783203e-03 1.730321440845727921e-03 3.728764713741838932e-04
6.200000000000000000e+01 3.994377795606851578e-03 1.973959850147366524e-03 3.681419184431433678e-04
6.300000000000000000e+01 3.506278386339545250e-03 1.770501141436398029e-03 3.736848593689501286e-04
6.400000000000000000e+01 3.265794832259416580e-03 1.680430839769542217e-03 3.771853225771337748e-04
6.500000000000000000e+01 2.382452599704265594e-03 1.709473552182316780e-03 3.829916531685739756e-04
6.600000000000000000e+01 3.030282678082585335e-03 1.919459784403443336e-03 3.917669528163969517e-04
6.700000000000000000e+01 2.460559597238898277e-03 1.715178950689733028e-03 3.965515352319926023e-04
6.800000000000000000e+01 2.608598675578832626e-03 1.859194948337972164e-03 4.100625228602439165e-04
6.900000000000000000e+01 2.505922224372625351e-03 1.786868320778012276e-03 4.118714423384517431e-04
7.000000000000000000e+01 3.487765556201338768e-03 1.825912506319582462e-03 4.071420698892325163e-04
7.100000000000000000e+01 3.036360489204525948e-03 1.818422693759202957e-03 4.056817269884049892e-04
7.200000000000000000e+01 2.889831084758043289e-03 1.787097775377333164e-03 4.070918075740337372e-04
7.300000000000000000e+01 3.222533268854022026e-03 1.914560678415000439e-03 4.074350290466099977e-04
7.400000000000000000e+01 2.934428397566080093e-03 1.792694791220128536e-03 4.114332841709256172e-04
7.500000000000000000e+01 3.512419061735272408e-03 1.804913626983761787e-03 4.194033390376716852e-04
7.600000000000000000e+01 3.168513998389244080e-03 1.849461696110665798e-03 4.161963006481528282e-04
7.700000000000000000e+01 3.279117867350578308e-03 1.819743076339364052e-03 4.290849901735782623e-04
7.800000000000000000e+01 3.325643483549356461e-03 1.824602717533707619e-03 4.143547557760030031e-04
7.900000000000000000e+01 3.217385150492191315e-03 1.813489827327430248e-03 4.242706636432558298e-04
8.000000000000000000e+01 3.287817817181348801e-03 1.810207730159163475e-03 4.250553029123693705e-04
8.100000000000000000e+01 3.185492008924484253e-03 1.834586262702941895e-03 4.393472045194357634e-04
8.200000000000000000e+01 3.569564782083034515e-03 1.813320093788206577e-03 4.283614398445934057e-04
8.300000000000000000e+01 3.342466894537210464e-03 1.837595365941524506e-03 4.377027216833084822e-04
8.400000000000000000e+01 3.188565839082002640e-03 1.780416932888329029e-03 4.477233742363750935e-04
8.500000000000000000e+01 3.174253739416599274e-03 2.013967605307698250e-03 4.516494518611580133e-04
8.600000000000000000e+01 2.816068474203348160e-03 1.859467709437012672e-03 4.516770713962614536e-04
8.700000000000000000e+01 2.611204283311963081e-03 1.811461523175239563e-03 4.613053461071103811e-04
8.800000000000000000e+01 2.628451911732554436e-03 1.836353214457631111e-03 4.512858577072620392e-04
8.900000000000000000e+01 2.701559104025363922e-03 1.888255006633698940e-03 4.547972930595278740e-04
9.000000000000000000e+01 3.777412464842200279e-03 1.850091619417071342e-03 4.494564782362431288e-04
9.100000000000000000e+01 3.142361762002110481e-03 1.892495667561888695e-03 4.530723672360181808e-04
9.200000000000000000e+01 3.432019613683223724e-03 1.941686728969216347e-03 4.599679959937930107e-04
9.300000000000000000e+01 3.317998955026268959e-03 1.886580488644540310e-03 4.589851596392691135e-04
9.400000000000000000e+01 3.812951035797595978e-03 2.195116132497787476e-03 4.628163878805935383e-04
9.500000000000000000e+01 2.509192563593387604e-03 1.832986832596361637e-03 4.830188117921352386e-04
9.600000000000000000e+01 2.736066002398729324e-03 1.831249450333416462e-03 4.809591337107121944e-04
9.700000000000000000e+01 2.613350283354520798e-03 1.771088922396302223e-03 4.711581277661025524e-04
9.800000000000000000e+01 2.558735897764563560e-03 1.758112921379506588e-03 4.757653514388948679e-04
9.900000000000000000e+01 2.703522797673940659e-03 1.799115678295493126e-03 4.684311279561370611e-04
1.000000000000000000e+02 3.102330490946769714e-03 1.848977291956543922e-03 4.756319394800812006e-04
1.010000000000000000e+02 2.803367562592029572e-03 1.804494066163897514e-03 4.750278603751212358e-04
1.020000000000000000e+02 3.034840105101466179e-03 1.944006187841296196e-03 4.722293524537235498e-04
1.030000000000000000e+02 3.023458179086446762e-03 1.876323716714978218e-03 4.792965482920408249e-04
1.040000000000000000e+02 3.141421359032392502e-03 1.949376543052494526e-03 4.806097713299095631e-04
1.050000000000000000e+02 3.024774836376309395e-03 1.858600415289402008e-03 4.600387765094637871e-04
1.060000000000000000e+02 2.864140085875988007e-03 1.784375403076410294e-03 4.635589430108666420e-04
1.070000000000000000e+02 2.753579756245017052e-03 1.830190187320113182e-03 4.747103375848382711e-04
1.080000000000000000e+02 2.878614235669374466e-03 1.819631317630410194e-03 4.801317700184881687e-04
1.090000000000000000e+02 2.785353921353816986e-03 1.784075982868671417e-03 4.964596009813249111e-04
1.100000000000000000e+02 3.487736918032169342e-03 1.789373345673084259e-03 4.668399633374065161e-04
1.110000000000000000e+02 3.275453578680753708e-03 1.748095266520977020e-03 4.716518742498010397e-04
1.120000000000000000e+02 3.341862000524997711e-03 1.924137701280415058e-03 4.802909970749169588e-04
1.130000000000000000e+02 3.098856192082166672e-03 1.782729523256421089e-03 4.915594472549855709e-04
1.140000000000000000e+02 3.052727319300174713e-03 1.805250649340450764e-03 4.943005624227225780e-04
1.150000000000000000e+02 3.107010386884212494e-03 1.847801730036735535e-03 5.092823994345963001e-04
1.160000000000000000e+02 3.065494121983647346e-03 1.869214116595685482e-03 5.154670798219740391e-04
1.170000000000000000e+02 2.934095449745655060e-03 1.884779892861843109e-03 5.141188739798963070e-04
1.180000000000000000e+02 3.128693439066410065e-03 1.822004560381174088e-03 5.090503254905343056e-04
1.190000000000000000e+02 3.101415000855922699e-03 1.853423891589045525e-03 5.013688933104276657e-04
1.200000000000000000e+02 3.244717139750719070e-03 1.865936908870935440e-03 4.853175778407603502e-04
1.210000000000000000e+02 2.850142773240804672e-03 1.809225766919553280e-03 4.907089751213788986e-04
1.220000000000000000e+02 2.805868163704872131e-03 1.799522433429956436e-03 5.004034610465168953e-04
1.230000000000000000e+02 2.678524004295468330e-03 1.751837087795138359e-03 4.957291530445218086e-04
1.240000000000000000e+02 2.984495833516120911e-03 1.819182769395411015e-03 4.950662842020392418e-04
1.250000000000000000e+02 2.870166208595037460e-03 1.790211768820881844e-03 5.112815415486693382e-04
1.260000000000000000e+02 2.828114898875355721e-03 1.802534563466906548e-03 5.096973036415874958e-04
1.270000000000000000e+02 2.765551675111055374e-03 1.820437377318739891e-03 5.107200122438371181e-04
1.280000000000000000e+02 2.998187672346830368e-03 1.856859540566802025e-03 5.306941457092761993e-04
1.290000000000000000e+02 2.862164285033941269e-03 1.785586820915341377e-03 5.318808252923190594e-04
1.300000000000000000e+02 2.665414009243249893e-03 1.820886041969060898e-03 5.219400627538561821e-04
1.310000000000000000e+02 2.601740416139364243e-03 1.809612615033984184e-03 5.416427156887948513e-04
1.320000000000000000e+02 2.540509914979338646e-03 1.778738806024193764e-03 5.595069378614425659e-04
1.330000000000000000e+02 2.622571308165788651e-03 1.799066783860325813e-03 5.375743494369089603e-04
1.340000000000000000e+02 2.737047849223017693e-03 1.834000227972865105e-03 5.389084690250456333e-04
1.350000000000000000e+02 3.494875505566596985e-03 1.779709593392908573e-03 5.379717913456261158e-04
1.360000000000000000e+02 3.095821011811494827e-03 1.702786306850612164e-03 5.252225673757493496e-04
1.370000000000000000e+02 3.547077765688300133e-03 2.078897785395383835e-03 5.331194843165576458e-04
1.380000000000000000e+02 3.795552067458629608e-03 2.041956176981329918e-03 5.303992074914276600e-04
1.390000000000000000e+02 2.879398176446557045e-03 1.767187612131237984e-03 5.310495616868138313e-04
1.400000000000000000e+02 2.863682806491851807e-03 1.818608492612838745e-03 5.323046352714300156e-04
1.410000000000000000e+02 3.445512149482965469e-03 2.059892518445849419e-03 5.327336839400231838e-04
1.420000000000000000e+02 2.900983206927776337e-03 1.823057886213064194e-03 5.425004055723547935e-04
1.430000000000000000e+02 2.997567411512136459e-03 1.794363139197230339e-03 5.367573467083275318e-04
1.440000000000000000e+02 3.062979318201541901e-03 1.769308000802993774e-03 5.447603762149810791e-04
1.450000000000000000e+02 3.038222435861825943e-03 1.803137594833970070e-03 5.490577896125614643e-04
1.460000000000000000e+02 2.819687128067016602e-03 1.758658210746943951e-03 5.488619790412485600e-04
1.470000000000000000e+02 2.939501078799366951e-03 1.778815523721277714e-03 5.419842200353741646e-04
1.480000000000000000e+02 3.046681871637701988e-03 1.781541155651211739e-03 5.528651527129113674e-04
1.490000000000000000e+02 2.999751130118966103e-03 1.764570130035281181e-03 5.436383071355521679e-04


==> Data/resnet50v2_gamma0.7_lower_w2.txt <==
1.000000000000000000e+00 1.015756592916110979e+00 7.434823067326731261e-01 7.689062658834588948e-01
2.000000000000000000e+00 1.171049709868430044e+00 9.443064603328612527e-01 9.506911721375754798e-01
3.000000000000000000e+00 1.214456367958714811e+00 9.521024038106193910e-01 9.454247619089437560e-01
4.000000000000000000e+00 1.094907582896644360e+00 7.068793123878068796e-01 6.961066909832220873e-01
5.000000000000000000e+00 8.545849956848391993e-02 1.505957544285311256e-01 5.694235492416821476e-02
6.000000000000000000e+00 1.325161717557822583e-01 9.646121125110689032e-02 4.251737466385179659e-02
7.000000000000000000e+00 1.166348729849507049e-01 1.108248760781227887e-01 3.990028251642852714e-02
8.000000000000000000e+00 1.367857761646567027e-01 8.620937446135826243e-02 4.148100540271305176e-02
9.000000000000000000e+00 1.338956352795636073e-01 8.605949996535737501e-02 3.832874746278937955e-02
1.000000000000000000e+01 4.770942428253395484e-02 1.912908285349845805e-01 3.174215214877684071e-02
1.100000000000000000e+01 3.343449571003652421e-02 2.005751543423526240e-01 2.119777468266674861e-02
1.200000000000000000e+01 5.704836237594330950e-02 1.910749897244924667e-01 4.414632548888743069e-02
1.300000000000000000e+01 3.876852825435855854e-02 2.121684896250489172e-01 2.914669266058075511e-02
1.400000000000000000e+01 3.383320218038091132e-02 2.079011357629234058e-01 2.816291220407688214e-02
1.500000000000000000e+01 4.304592235067641187e-02 1.883455756081529875e-01 2.182541672245407946e-02
1.600000000000000000e+01 5.356481102194753791e-02 2.002577664874223562e-01 4.343411133101481025e-02
1.700000000000000000e+01 6.514264339461924014e-02 1.683463038805679268e-01 4.680532404026525872e-02
1.800000000000000000e+01 4.827873744449474869e-02 2.042328241992679982e-01 3.433446532955378855e-02
1.900000000000000000e+01 3.106631651746396411e-02 1.949877913160186771e-01 2.284660915505598577e-02
2.000000000000000000e+01 3.995346765180903675e-02 2.201917750849259614e-01 4.034386135843494314e-02
2.100000000000000000e+01 3.595453476740133325e-02 2.048481848730407950e-01 3.023128542145959996e-02
2.200000000000000000e+01 3.098957961609056372e-02 2.077762769144444743e-01 2.200248661949764928e-02
2.300000000000000000e+01 6.159364083924517147e-02 2.096991934835723825e-01 5.217605361869440822e-02
2.400000000000000000e+01 3.333423443334290748e-02 2.124174937063910418e-01 2.379184360374289597e-02
2.500000000000000000e+01 4.037087814694709231e-02 2.009267285627698019e-01 2.505460401302057535e-02
2.600000000000000000e+01 3.852119892854471983e-02 2.248438776293537611e-01 3.986699030666412263e-02
2.700000000000000000e+01 3.603896992273496885e-02 2.154537020699957006e-01 2.877077676812750395e-02
2.800000000000000000e+01 3.876269972981995909e-02 2.037865871467486878e-01 3.285078475905472972e-02
2.900000000000000000e+01 4.612827461128442968e-02 1.966052394753352306e-01 3.444842752160161975e-02
3.000000000000000000e+01 4.322594200315850455e-02 2.115085274939509374e-01 3.635703529729771011e-02
3.100000000000000000e+01 2.889809952694984835e-02 2.232512050210342103e-01 2.628960435077439678e-02
3.200000000000000000e+01 2.803375580184302648e-02 2.130487602892116583e-01 2.308750685596630201e-02
3.300000000000000000e+01 4.050763114959617800e-02 2.095939524648215702e-01 3.249557436028226859e-02
3.400000000000000000e+01 3.121367907025989971e-02 2.030264217552165129e-01 1.812002992633898746e-02
3.500000000000000000e+01 2.799605267297222005e-02 2.324697221547001036e-01 2.985445991211039748e-02
3.600000000000000000e+01 5.275215168354030482e-02 2.318178943096769196e-01 5.121681798397306751e-02
3.700000000000000000e+01 4.365103382334367677e-02 1.993800000257302252e-01 2.685569095685305316e-02
3.800000000000000000e+01 3.751962966413874973e-02 2.225839732820012740e-01 3.745995162394660100e-02
3.900000000000000000e+01 5.149792470666460231e-02 2.099658345158208206e-01 3.982603003931973334e-02
4.000000000000000000e+01 3.928052195789780154e-02 2.208926151541548699e-01 3.771643093967365357e-02
4.100000000000000000e+01 4.669138648006040254e-02 1.905339399548938439e-01 3.013160953368168582e-02
4.200000000000000000e+01 3.684577335794857189e-02 2.183749954918012826e-01 3.034006250139396899e-02
4.300000000000000000e+01 3.515724040294877090e-02 2.023418840226425819e-01 2.752980125649598722e-02
4.400000000000000000e+01 3.439130417223191377e-02 2.196926567290426735e-01 2.886209191400268201e-02
4.500000000000000000e+01 3.519935634874422209e-02 2.146381931068331306e-01 2.875257852252778579e-02
4.600000000000000000e+01 2.351632379725188821e-02 2.207111330576803643e-01 2.516034105465787818e-02
4.700000000000000000e+01 5.247507931222235994e-02 2.010498769186313817e-01 3.633159092838465082e-02
4.800000000000000000e+01 3.488858814917898676e-02 2.089269410009859662e-01 2.882699024088049983e-02
4.900000000000000000e+01 2.427925569515770529e-02 2.213970789675468731e-01 2.190478512069057165e-02
5.000000000000000000e+01 2.070278778664021158e-02 2.258536215580951023e-01 2.641443113601656470e-02
5.100000000000000000e+01 3.990718718188606545e-02 2.265747111296201877e-01 3.600431355469625727e-02
5.200000000000000000e+01 3.047733523909876979e-02 2.170919890653999762e-01 3.049660318366701622e-02
5.300000000000000000e+01 2.438741889751527836e-02 2.323886242481593423e-01 3.073215377856860706e-02
5.400000000000000000e+01 4.616156027996016348e-02 2.039857612348711380e-01 2.956425496779169562e-02
5.500000000000000000e+01 2.547976661562410122e-02 2.282918278893528718e-01 2.745976262058463443e-02
5.600000000000000000e+01 3.276455643774637411e-02 2.152903463383928351e-01 2.674291748855042380e-02
5.700000000000000000e+01 4.444513610339591303e-02 1.896195512039380582e-01 3.151960915999348772e-02
5.800000000000000000e+01 5.597800052982507268e-02 2.256030364714998737e-01 5.176602208559546309e-02
5.900000000000000000e+01 4.891881828357698414e-02 2.123977374314841016e-01 3.812726030410203137e-02
6.000000000000000000e+01 4.412710795359976040e-02 2.122479111563702892e-01 3.619725551290607635e-02
6.100000000000000000e+01 2.757026816422034760e-02 2.108247644135740617e-01 2.089943230181828121e-02
6.200000000000000000e+01 3.385636312636455814e-02 2.046510061720933638e-01 2.237583042392745497e-02
6.300000000000000000e+01 4.302000642472023767e-02 2.087824742820734991e-01 3.257703648858868012e-02
6.400000000000000000e+01 2.922923154749949154e-02 2.235617132845295063e-01 2.845740256191485115e-02
6.500000000000000000e+01 3.228784130619664905e-02 2.170338621017500469e-01 2.738415192957095040e-02
6.600000000000000000e+01 4.287309481008951678e-02 2.174100094070267608e-01 3.427443923286487004e-02
6.700000000000000000e+01 3.026413246555485076e-02 2.333341334305980286e-01 3.265729403806464509e-02
6.800000000000000000e+01 3.238169459756156526e-02 2.046225668180331747e-01 2.258891406145447159e-02
6.900000000000000000e+01 4.258605592961038633e-02 2.128017551320143808e-01 3.312805197185121620e-02
7.000000000000000000e+01 3.545415946680204738e-02 2.102667796169401249e-01 2.693263074433885004e-02
7.100000000000000000e+01 4.288074582723784556e-02 2.199747668394835265e-01 4.088622170407323758e-02
7.200000000000000000e+01 3.035940228305135727e-02 2.085197072362361959e-01 2.056654429789431596e-02
7.300000000000000000e+01 3.219937175819032049e-02 2.138639124139368186e-01 2.701539095478083102e-02
7.400000000000000000e+01 4.293568743525521397e-02 2.101085675188329172e-01 3.923265904577798863e-02
7.500000000000000000e+01 3.014271478248198993e-02 2.400809582424517363e-01 3.557786272759436846e-02
7.600000000000000000e+01 3.750716364015180965e-02 2.136856787730861407e-01 3.481976361293927930e-02
7.700000000000000000e+01 6.088053456336105229e-02 2.208236497196253978e-01 5.997004347288564102e-02
7.800000000000000000e+01 3.641214061561765664e-02 2.190874119570317691e-01 3.370753076351246796e-02
7.900000000000000000e+01 5.792476101585648102e-02 2.230501665792240240e-01 5.459668307416958022e-02
8.000000000000000000e+01 3.710071241233502126e-02 2.366095207809514045e-01 3.845616327330388107e-02
8.100000000000000000e+01 4.360982897955469062e-02 1.923282164925111393e-01 3.175116154088425402e-02
8.200000000000000000e+01 3.469861991041719301e-02 2.030046864292914810e-01 2.132850729747937796e-02
8.300000000000000000e+01 4.194278147861935091e-02 2.082720092692254554e-01 3.111480807839472201e-02
8.400000000000000000e+01 3.111665004021457737e-02 2.154419953096324281e-01 2.830553569040691886e-02
8.500000000000000000e+01 3.461327932957986020e-02 2.067744417197364404e-01 2.377538481015672306e-02
8.600000000000000000e+01 5.682373084016378167e-02 1.940083434435600773e-01 5.057258448130426409e-02
8.700000000000000000e+01 3.727248363446522550e-02 1.986376248935221300e-01 2.769271985381321216e-02
8.800000000000000000e+01 4.107603551594962710e-02 2.171158102636845944e-01 3.357417776223459160e-02
8.900000000000000000e+01 4.445740217793991284e-02 1.982442397469699191e-01 3.891972233084500105e-02
9.000000000000000000e+01 3.871672127484901416e-02 2.072383218869241484e-01 2.979618227569695577e-02
9.100000000000000000e+01 4.372179298265991415e-02 2.206144010486668083e-01 4.441753345343799758e-02
9.200000000000000000e+01 3.801473954063080279e-02 2.259835818673588681e-01 3.548819264818677682e-02
9.300000000000000000e+01 5.568447568461067088e-02 2.320950646611403545e-01 5.229785308119760945e-02
9.400000000000000000e+01 2.874839982942859612e-02 2.170083492279213377e-01 2.296942150480775838e-02
9.500000000000000000e+01 5.032129819632714246e-02 2.219363096390472301e-01 4.662806091688673216e-02
9.600000000000000000e+01 4.175482730724689590e-02 2.176647907266978377e-01 3.833459762687397437e-02
9.700000000000000000e+01 4.085367254924631569e-02 2.175680477972344318e-01 3.832956715741089870e-02
9.800000000000000000e+01 4.615778262895419565e-02 2.235338439670680744e-01 4.111946135836960781e-02
9.900000000000000000e+01 3.499482845328542174e-02 2.074148960015707310e-01 2.442773542060365163e-02
1.000000000000000000e+02 4.139010395934483028e-02 2.103579324117383631e-01 3.081751429318860605e-02
1.010000000000000000e+02 5.038417539804494055e-02 1.822871246488163566e-01 2.482580850717153176e-02
1.020000000000000000e+02 4.077733446616386287e-02 2.031308724600442428e-01 2.754287978203654591e-02
1.030000000000000000e+02 2.983844449294783402e-02 2.290478594335659257e-01 3.149000758245686094e-02
1.040000000000000000e+02 3.423660746359722534e-02 2.242539380178401875e-01 3.282844378130381907e-02
1.050000000000000000e+02 4.001613610108566144e-02 1.952276857273962385e-01 2.531686411019836574e-02
1.060000000000000000e+02 5.068171376266509404e-02 2.208548386216040438e-01 4.791692721408875172e-02
1.070000000000000000e+02 3.266028959221361355e-02 2.165735767651734422e-01 2.692453759103271768e-02
1.080000000000000000e+02 4.553296945400014256e-02 2.046831665971599323e-01 3.133453473433318176e-02
1.090000000000000000e+02 2.516573877218543712e-02 2.152960570127778195e-01 2.008800713004420258e-02
1.100000000000000000e+02 4.365841591339508776e-02 2.019348804261772434e-01 4.048219984370971664e-02
1.110000000000000000e+02 2.863478854082042446e-02 2.076299694062139767e-01 2.319474393613709176e-02
1.120000000000000000e+02 3.560248699653225518e-02 2.094613720059902151e-01 2.446047512571796270e-02
1.130000000000000000e+02 5.150494769460886579e-02 1.949772387670595242e-01 3.914020317617974282e-02
1.140000000000000000e+02 2.006614915624533452e-02 2.226510540767668023e-01 2.129759877298464249e-02
1.150000000000000000e+02 4.201931438855027040e-02 2.269581820946994788e-01 3.765747342886834048e-02
1.160000000000000000e+02 3.579366094813794114e-02 2.091830200766858494e-01 2.941962868175416329e-02
1.170000000000000000e+02 3.986420662089324579e-02 2.121161621617479731e-01 2.755802175188230146e-02
1.180000000000000000e+02 2.797190635446994422e-02 2.096284485253105678e-01 2.504182305650248797e-02
1.190000000000000000e+02 2.844711530707500283e-02 2.093113036125823778e-01 2.055393343499532441e-02
1.200000000000000000e+02 5.700051004038778762e-02 1.944848963497058936e-01 4.181123423319578480e-02
1.210000000000000000e+02 2.764631593386243300e-02 2.062994448762521249e-01 2.167476800559698519e-02
1.220000000000000000e+02 5.420150520092029828e-02 2.163287678259421809e-01 5.487499231979545838e-02
1.230000000000000000e+02 4.579276551769809883e-02 2.212460528382333980e-01 3.914488663550953762e-02
1.240000000000000000e+02 2.042021433201475500e-02 2.295021441337380119e-01 2.644061513637340627e-02
1.250000000000000000e+02 5.103139801170909762e-02 2.201909137244015269e-01 5.025410559878721456e-02
1.260000000000000000e+02 3.597962604711062856e-02 2.061252827006508082e-01 3.031248145922961143e-02
1.270000000000000000e+02 2.916941145583531667e-02 2.163120442326045001e-01 2.526573827446942228e-02
1.280000000000000000e+02 4.872858150644104186e-02 1.893422470124417889e-01 3.766420045377737169e-02
1.290000000000000000e+02 4.715234829742745437e-02 2.004698941384726596e-01 4.248926198618401678e-02
1.300000000000000000e+02 3.473982409342453448e-02 2.200751328629703962e-01 3.099840781107880000e-02
1.310000000000000000e+02 4.664026816825603272e-02 2.226467455550877605e-01 4.454834579771599357e-02
1.320000000000000000e+02 3.437759650863012051e-02 2.371626884497737564e-01 3.556884835394562988e-02
1.330000000000000000e+02 4.843023544604944247e-02 2.251990318572854310e-01 4.660777085037999534e-02
1.340000000000000000e+02 3.706639714716604417e-02 2.212298550846593104e-01 3.234691621723195798e-02
1.350000000000000000e+02 3.486080954389027264e-02 2.155274307005006218e-01 3.583086624577720702e-02
1.360000000000000000e+02 4.138101636826738844e-02 2.008434515886200755e-01 2.648107217334131833e-02
1.370000000000000000e+02 2.337777127248745826e-02 2.196215162992740666e-01 2.056963546643253773e-02
1.380000000000000000e+02 3.453155039633238471e-02 2.020501520688220698e-01 2.668556391134067896e-02
1.390000000000000000e+02 4.438318555449302649e-02 2.162700462123288703e-01 3.777225538177431119e-02
1.400000000000000000e+02 5.270949775921026509e-02 2.115804729629235381e-01 3.686464493772066697e-02
1.410000000000000000e+02 5.143107676825309921e-02 2.048212799448734245e-01 3.667356968236314824e-02
1.420000000000000000e+02 3.606793947670536293e-02 1.998635378441540322e-01 2.459405851431129345e-02
1.430000000000000000e+02 3.971004247221487926e-02 2.125292012982213929e-01 3.553132629289767336e-02
1.440000000000000000e+02 3.083219327745351235e-02 2.056627477503657209e-01 2.237158335443630366e-02
1.450000000000000000e+02 4.501063156066990173e-02 1.947829829118189193e-01 3.691475172359325735e-02
1.460000000000000000e+02 5.295132547402714440e-02 2.152101447072743978e-01 4.518810784528595748e-02
1.470000000000000000e+02 2.917966405393686291e-02 2.115854175813067506e-01 2.479217784936388683e-02
1.480000000000000000e+02 3.093930745419346678e-02 2.235214427663545222e-01 2.752538011946922825e-02
1.490000000000000000e+02 4.110468001848509301e-02 2.061174284063963802e-01 2.716734986971513360e-02


==> Data/resnet50v2_gamma0.7_middle_w2.txt <==
1.000000000000000000e+00 9.718513033916535981e-01 6.528038044996689049e-01 6.743395218915426703e-01
2.000000000000000000e+00 9.835233713999078642e-01 7.110739058410248115e-01 6.356654903683521818e-01
3.000000000000000000e+00 8.751562343210050887e-01 5.974151143632969729e-01 4.915728479883590962e-01
4.000000000000000000e+00 8.051926435909938506e-01 6.897861210147359090e-01 4.219224738538702724e-01
5.000000000000000000e+00 7.913755956327925278e-02 1.584082755756242022e-01 3.829308114826127096e-02
6.000000000000000000e+00 6.695160448861456337e-02 1.722063047517357892e-01 4.964294357381280470e-02
7.000000000000000000e+00 7.986530049808596154e-02 1.982868385025937652e-01 6.114280700395232498e-02
8.000000000000000000e+00 2.924844946170725504e-02 2.264460504413477737e-01 2.919615918255872092e-02
9.000000000000000000e+00 6.354223554953145059e-02 2.158116495639016141e-01 5.632528637657015919e-02
1.000000000000000000e+01 7.618707910928859683e-02 1.487476710763975529e-01 3.117602256810896380e-02
1.100000000000000000e+01 8.330782282686748086e-02 1.381113802420138870e-01 3.955912388400213697e-02
1.200000000000000000e+01 5.956300940805357019e-02 1.688611397968339534e-01 2.859034009046550542e-02
1.300000000000000000e+01 5.118809236368032645e-02 2.026115770204368338e-01 3.794299367372526433e-02
1.400000000000000000e+01 6.730096303361986221e-02 1.698351873485208496e-01 4.405291376807315973e-02
1.500000000000000000e+01 7.463277059097865596e-02 1.556495340975580788e-01 3.475974910077964108e-02
1.600000000000000000e+01 8.742730731170705871e-02 1.499195959146756574e-01 4.191866424771566180e-02
1.700000000000000000e+01 8.124005393976634071e-02 1.544521340841800705e-01 4.375215154754176494e-02
1.800000000000000000e+01 6.662275871379642889e-02 1.838019030590218317e-01 4.841887136641845335e-02
1.900000000000000000e+01 5.695472138923508149e-02 1.712798799390410909e-01 2.350261552767388129e-02
2.000000000000000000e+01 5.021833873154816358e-02 2.075817956892455074e-01 3.781487711293195220e-02
2.100000000000000000e+01 2.396751531224403445e-02 2.323838865649041907e-01 2.367418771924857321e-02
2.200000000000000000e+01 5.322503215156338535e-02 1.839418640501921109e-01 3.221828144085250173e-02
2.300000000000000000e+01 5.130056597473036523e-02 1.994090006059285880e-01 4.321873932841184540e-02
2.400000000000000000e+01 4.380753544874702032e-02 1.982037571784012742e-01 2.246753458696337108e-02
2.500000000000000000e+01 1.027006392204842522e-01 1.306304097568134759e-01 3.881678069463458808e-02
2.600000000000000000e+01 1.000059456584246192e-01 1.307989806062977711e-01 4.535404477136889545e-02
2.700000000000000000e+01 1.104568837282175475e-01 1.097012435613716613e-01 4.305565845381166545e-02
2.800000000000000000e+01 1.201385808783353576e-01 9.065580411998652721e-02 3.367562358340367434e-02
2.900000000000000000e+01 1.181270576540084938e-01 9.866711911334652418e-02 3.660592684410689940e-02
3.000000000000000000e+01 1.011768731316513431e-01 1.096121114062806878e-01 3.854138443106759626e-02
3.100000000000000000e+01 8.845933842155730142e-02 1.468508445727350065e-01 4.061490140889800066e-02
3.200000000000000000e+01 7.714293151940324056e-02 1.585709151390862215e-01 3.943982034369697409e-02
3.300000000000000000e+01 7.930521510704210963e-02 1.450134767888154319e-01 3.702059993921150149e-02
3.400000000000000000e+01 9.939080563992908068e-02 1.235864374621315348e-01 3.100862309677630477e-02
3.500000000000000000e+01 6.354830685719534134e-02 1.783640527651118857e-01 4.261364686023087767e-02
3.600000000000000000e+01 3.831609165184831495e-02 1.865296573649684320e-01 2.412626314433161806e-02
3.700000000000000000e+01 5.075082200224993734e-02 1.930412451636879523e-01 4.390971615614131657e-02
3.800000000000000000e+01 4.970026209789724092e-02 1.879198011091716414e-01 2.931999700423856825e-02
3.900000000000000000e+01 3.737470570788323232e-02 2.000296739943502045e-01 3.061871306125174205e-02
4.000000000000000000e+01 4.678477698950424257e-02 1.839024596713977056e-01 3.263222575372965589e-02
4.100000000000000000e+01 6.178247210340460233e-02 1.733102900149798009e-01 3.004823106860899859e-02
4.200000000000000000e+01 4.999751231640260640e-02 1.777260305650094074e-01 2.818559460781137199e-02
4.300000000000000000e+01 7.592364911318055798e-02 1.628424963283901239e-01 3.164152704675017580e-02
4.400000000000000000e+01 6.592043388994156539e-02 1.723666610635415097e-01 3.714785264858914970e-02
4.500000000000000000e+01 6.128851842824021429e-02 2.076075665618271615e-01 5.004989071541951495e-02
4.600000000000000000e+01 6.821044621019634047e-02 1.661505156560597329e-01 3.712537282772817443e-02
4.700000000000000000e+01 4.639767609704886775e-02 1.902735856941231152e-01 3.233597227383232242e-02
4.800000000000000000e+01 4.481863169759055937e-02 1.909582450357251437e-01 2.875318003682812706e-02
4.900000000000000000e+01 5.294285448726639143e-02 1.786680630446149665e-01 2.359363267338888959e-02
5.000000000000000000e+01 5.798315025498685521e-02 1.775377045424813283e-01 4.148873755616889342e-02
5.100000000000000000e+01 4.662080035695283231e-02 1.959358808629177162e-01 3.437411794010385852e-02
5.200000000000000000e+01 4.862501584179105413e-02 2.011234227966435251e-01 3.435616257411788776e-02
5.300000000000000000e+01 5.242198318868494800e-02 1.753558601317441457e-01 2.702443804601777078e-02
5.400000000000000000e+01 5.693502758322640384e-02 1.934822262927057279e-01 4.019373094833272875e-02
5.500000000000000000e+01 5.888704387817406821e-02 2.142308023818588203e-01 5.027939743900976255e-02
5.600000000000000000e+01 3.553547344406544906e-02 2.011021808710910519e-01 2.154713775385953128e-02
5.700000000000000000e+01 5.069206386962184230e-02 1.824716164347074121e-01 3.318590655206558188e-02
5.800000000000000000e+01 4.416090489049781520e-02 2.012591458828855984e-01 3.550659553492414855e-02
5.900000000000000000e+01 4.487775695079269239e-02 1.887242068943434936e-01 2.121789163683234641e-02
6.000000000000000000e+01 4.137088401815114391e-02 2.055832277787426332e-01 3.457572224484013745e-02
6.100000000000000000e+01 2.046114288590889299e-02 2.207077528108523368e-01 1.930811003729584335e-02
6.200000000000000000e+01 2.747762201663546747e-02 2.163649041558490804e-01 2.571321986818509570e-02
6.300000000000000000e+01 3.174165380886380394e-02 2.206757916033889877e-01 2.949897539124300000e-02
6.400000000000000000e+01 5.760400095800308901e-02 1.767170715163016437e-01 3.835812281466757789e-02
6.500000000000000000e+01 3.825296993811440338e-02 2.062071699840195282e-01 2.404589811179037862e-02
6.600000000000000000e+01 5.256192855177266310e-02 2.000178785452199626e-01 4.201342678301277916e-02
6.700000000000000000e+01 6.161373836850003727e-02 1.868527624290760303e-01 4.700056179182748178e-02
6.800000000000000000e+01 4.546585498263010228e-02 2.104476985444189707e-01 4.194606162115357972e-02
6.900000000000000000e+01 3.780037838393809219e-02 2.022898708437053661e-01 2.809935368545861401e-02
7.000000000000000000e+01 2.935456370144347987e-02 2.152701137932866160e-01 2.601551363710451897e-02
7.100000000000000000e+01 3.753448548451116668e-02 2.101233867940709987e-01 3.053323233510803897e-02
7.200000000000000000e+01 5.678707586005064811e-02 1.854397258463807152e-01 3.610055222042558853e-02
7.300000000000000000e+01 4.525148743278225444e-02 1.977576133354764787e-01 2.649672221194998220e-02
7.400000000000000000e+01 3.938975910918882106e-02 2.210940143088915844e-01 3.503128020612684967e-02
7.500000000000000000e+01 4.808397683607106010e-02 2.004734570146793349e-01 4.001904465443567593e-02
7.600000000000000000e+01 4.466366435397595147e-02 2.114196293885289568e-01 3.840107624435416117e-02
7.700000000000000000e+01 3.496542406061506347e-02 2.274899943317886253e-01 3.337224338680125357e-02
7.800000000000000000e+01 4.375270135004377670e-02 2.256349386135022839e-01 3.898196925681329805e-02
7.900000000000000000e+01 4.853395943755696440e-02 2.140935928901468999e-01 3.873591970214456531e-02
8.000000000000000000e+01 4.521823747045738973e-02 2.039166576485236526e-01 3.238494144399617358e-02
8.100000000000000000e+01 3.620035534912555836e-02 2.107696462409731075e-01 2.749890577013986565e-02
8.200000000000000000e+01 3.564394446378887221e-02 2.162739809769168575e-01 2.911516477008103607e-02
8.300000000000000000e+01 2.581626589825667187e-02 2.270660663906707288e-01 2.573950090611578159e-02
8.400000000000000000e+01 4.727372816197689120e-02 2.176572325826287013e-01 4.318448476756698434e-02
8.500000000000000000e+01 3.268124130909828146e-02 2.264410112609559766e-01 2.998207433081274270e-02
8.600000000000000000e+01 4.098981627527235883e-02 2.093203427862884713e-01 3.127758776186270739e-02
8.700000000000000000e+01 1.939649138705916431e-02 2.321841006517945671e-01 2.055532847553480716e-02
8.800000000000000000e+01 2.773789582188427791e-02 2.077719410992296400e-01 2.346957566263833950e-02
8.900000000000000000e+01 3.727690207546826423e-02 2.106624283800839492e-01 3.154631888141216922e-02
9.000000000000000000e+01 3.928005558029896288e-02 2.223029376746552821e-01 3.612850168675584006e-02
9.100000000000000000e+01 5.550650428890124138e-02 2.280999298027490962e-01 4.959830497111062525e-02
9.200000000000000000e+01 5.025977983593604009e-02 2.033031112944421737e-01 3.352147778115176224e-02
9.300000000000000000e+01 4.408719367133075856e-02 2.240519831419216235e-01 3.979999429528592592e-02
9.400000000000000000e+01 3.571896809887980390e-02 2.014831865420581292e-01 2.697145661077026205e-02
9.500000000000000000e+01 4.524582087356181226e-02 1.908577623985377447e-01 2.609772729122928139e-02
9.600000000000000000e+01 3.812932436957875565e-02 2.035506323311102872e-01 2.673082055737400348e-02
9.700000000000000000e+01 5.359909092121695195e-02 1.836844829602664320e-01 3.088056887729026187e-02
9.800000000000000000e+01 4.819613718331795110e-02 2.245590555975550129e-01 4.451006427319143671e-02
9.900000000000000000e+01 4.134105747823186433e-02 2.088110614860135272e-01 3.382328995027538560e-02
1.000000000000000000e+02 2.138635167850155144e-02 2.199626451072993483e-01 1.954752568958298409e-02
1.010000000000000000e+02 4.121084981838252226e-02 2.106088798801366291e-01 3.181347286858184770e-02
1.020000000000000000e+02 3.454866996873954405e-02 2.259535313229550646e-01 3.410288136684816451e-02
1.030000000000000000e+02 4.101868717142045928e-02 2.063120309111588224e-01 3.529926727188906904e-02
1.040000000000000000e+02 3.506019243733061314e-02 2.087484855098553360e-01 2.851477999818061854e-02
1.050000000000000000e+02 3.789158290518750832e-02 2.164164279063491014e-01 3.607451324841636636e-02
1.060000000000000000e+02 5.573407439641019090e-02 2.078252234763359185e-01 4.396805748546452064e-02
1.070000000000000000e+02 4.004340263914873271e-02 2.023517028394124506e-01 2.720271723665745184e-02
1.080000000000000000e+02 3.940921956223827211e-02 2.139760652411270281e-01 3.068705090400976679e-02
1.090000000000000000e+02 4.186500592006901084e-02 1.977323889514288335e-01 2.663073743220146367e-02
1.100000000000000000e+02 6.309701341535621510e-02 2.305801610289144321e-01 5.912668161929765520e-02
1.110000000000000000e+02 3.591654501329155647e-02 2.129282559087469773e-01 3.217748528764751564e-02
1.120000000000000000e+02 3.414651390303413692e-02 2.145332747568819143e-01 3.086770003826656839e-02
1.130000000000000000e+02 4.135482245913200267e-02 2.111002382561451562e-01 3.439595516456110669e-02
1.140000000000000000e+02 5.234266312811014510e-02 2.265967681951169266e-01 5.010774372472289601e-02
1.150000000000000000e+02 3.811333207027663150e-02 2.133550333935630150e-01 3.766863600579836019e-02
1.160000000000000000e+02 3.891408802691411623e-02 2.217492992051752765e-01 3.282941403312381740e-02
1.170000000000000000e+02 2.363146613429994991e-02 2.198198643503136707e-01 2.068076765700098060e-02
1.180000000000000000e+02 3.169358541196796997e-02 2.297747237775192020e-01 3.008937352702439547e-02
1.190000000000000000e+02 4.333172544127920217e-02 2.229762468230891137e-01 3.946691579060318533e-02
1.200000000000000000e+02 3.378558694794054490e-02 2.122058171892768352e-01 2.613236814553464987e-02
1.210000000000000000e+02 3.178913388462072109e-02 2.204796006349723503e-01 3.126184040755609905e-02
1.220000000000000000e+02 2.418534929249548451e-02 2.238226489437916134e-01 2.424165057367645357e-02
1.230000000000000000e+02 3.928991976373133466e-02 2.038101715199842900e-01 3.229703421795178386e-02
1.240000000000000000e+02 5.259634534373734682e-02 1.928892125038843830e-01 2.734456936457682272e-02
1.250000000000000000e+02 3.270850425091018782e-02 2.181089448678392162e-01 2.695416115827495643e-02
1.260000000000000000e+02 3.727011963237354675e-02 2.162177023673645115e-01 3.309273787736000116e-02
1.270000000000000000e+02 2.750553128565905170e-02 2.316624036644193418e-01 2.715376045555969314e-02
1.280000000000000000e+02 4.272256330052219553e-02 2.100344335860400424e-01 3.782124800959332095e-02
1.290000000000000000e+02 2.909836765025190786e-02 2.140270738509569282e-01 2.652453746899590542e-02
1.300000000000000000e+02 3.855829475009638074e-02 2.145358651078105583e-01 3.177830767839453369e-02
1.310000000000000000e+02 3.247422365065776723e-02 2.131080628448561165e-01 2.658477912051817119e-02
1.320000000000000000e+02 2.271225396726029438e-02 2.241468026083826559e-01 2.229044280681011236e-02
1.330000000000000000e+02 3.298450623768104523e-02 2.113806302352928268e-01 3.037504977974094314e-02
1.340000000000000000e+02 2.977232351278374933e-02 2.320959739274520983e-01 2.974885477277661519e-02
1.350000000000000000e+02 2.865413543658805809e-02 2.198365133942765393e-01 2.697293964034995842e-02
1.360000000000000000e+02 4.046304131031571577e-02 2.204728865815449301e-01 4.001333049906464351e-02
1.370000000000000000e+02 3.140856482496353491e-02 2.128994041777712842e-01 2.488595789226036997e-02
1.380000000000000000e+02 2.774562555511151524e-02 2.296897916014128960e-01 2.805120498805485640e-02
1.390000000000000000e+02 3.202364226276514791e-02 2.120165193823046745e-01 3.019434454113020458e-02
1.400000000000000000e+02 3.383615226414412452e-02 2.052496637127131374e-01 2.938235238120519982e-02
1.410000000000000000e+02 2.401025921761502577e-02 2.223199374329460354e-01 2.141514388444630546e-02
1.420000000000000000e+02 3.885111599867028392e-02 2.275530115065258485e-01 3.656723819393130348e-02
1.430000000000000000e+02 3.415259425392866421e-02 2.216369966262491942e-01 3.043441622723650972e-02
1.440000000000000000e+02 3.248438751776797778e-02 2.358273766212980183e-01 3.247176822853754807e-02
1.450000000000000000e+02 3.384687207496846206e-02 2.098380386748869564e-01 2.314547969495514904e-02
1.460000000000000000e+02 4.183304319449137471e-02 2.249376496075550513e-01 3.707104115761088170e-02
1.470000000000000000e+02 4.158718612157596972e-02 2.165519879293849870e-01 3.131425142937856176e-02
1.480000000000000000e+02 3.165059721418712890e-02 2.158154124128556228e-01 2.605946529067294098e-02
1.490000000000000000e+02 2.732953106627096854e-02 2.105896262875053271e-01 2.119635830755972616e-02


==> Data/resnet50v2_gamma0.7_scale.txt <==
1.000000000000000000e+00 1.513568807380316107e-04 2.150744623053329196e-01 2.841931597735484205e-01
2.000000000000000000e+00 7.463186314371695468e-03 4.354097353311973118e-01 2.199449738198534510e-01
3.000000000000000000e+00 2.760491916837103966e-03 3.074157584040289048e-01 3.666154099859454396e-01
4.000000000000000000e+00 4.575323116852511238e-03 1.368089651134550833e-01 3.128606913063509132e-01
5.000000000000000000e+00 1.106503190356468158e+00 1.462047040144055288e+00 1.426929283625431921e+00
6.000000000000000000e+00 1.118383947716472981e+00 1.496340199486999811e+00 1.238299980865521288e+00
7.000000000000000000e+00 1.144920409027051722e+00 1.633975927384342608e+00 1.267595599029066822e+00
8.000000000000000000e+00 1.492685036686376199e+00 1.905308464456197726e+00 1.221482245610409745e+00
9.000000000000000000e+00 1.170382562638091040e+00 1.771618421900826634e+00 1.216927960344831972e+00
1.000000000000000000e+01 7.284525954571451356e-01 1.500261675383448789e+00 1.688754497784988651e+00
1.100000000000000000e+01 8.369788848378738599e-01 1.521058808524698769e+00 1.722209529027699082e+00
1.200000000000000000e+01 8.243568296774868021e-01 1.475272102628318649e+00 1.742454455015966186e+00
1.300000000000000000e+01 7.739023901082312529e-01 1.668188277338187753e+00 1.807724572113281525e+00
1.400000000000000000e+01 9.249514046062958794e-01 1.745111394190175247e+00 1.800836570803688197e+00
1.500000000000000000e+01 4.588686687376823392e-01 1.532546941131130769e+00 1.667939978174668658e+00
1.600000000000000000e+01 3.977418703585088866e-01 1.476990156958215561e+00 1.630088699980852596e+00
1.700000000000000000e+01 2.634589826180243621e-01 1.466653899988058507e+00 1.658721917811547764e+00
1.800000000000000000e+01 1.987270062440583684e-01 1.582509306132060756e+00 1.680396016035041296e+00
1.900000000000000000e+01 4.578827143964615820e-02 1.550231743877114265e+00 1.685497401841398402e+00
2.000000000000000000e+01 7.860736553460034859e-01 1.766608355346801718e+00 1.772832385582902237e+00
2.100000000000000000e+01 9.906871664078773509e-01 1.828506222909775047e+00 1.797145665542953852e+00
2.200000000000000000e+01 1.067095002450795693e+00 1.722943023170812271e+00 1.840296067719467299e+00
2.300000000000000000e+01 6.960219475546891577e-01 1.686415761043017714e+00 1.838580203203429297e+00
2.400000000000000000e+01 7.374933179698797137e-01 1.735162626104909345e+00 1.867143812507936929e+00
2.500000000000000000e+01 1.126752699354679699e+00 1.400934656534494671e+00 1.789668963368596266e+00
2.600000000000000000e+01 1.180080356556201471e+00 1.368183545114874278e+00 1.791938580067390596e+00
2.700000000000000000e+01 1.016716778555984746e+00 1.284930658003384130e+00 1.784133319024260977e+00
2.800000000000000000e+01 1.006285847825886925e+00 1.216065563622947376e+00 1.769994720847639869e+00
2.900000000000000000e+01 1.057292643053240111e+00 1.220529399186334185e+00 1.756331859409217877e+00
3.000000000000000000e+01 9.558179688836371257e-01 1.332631324392591132e+00 1.801342220515239179e+00
3.100000000000000000e+01 9.028496505493068813e-01 1.378538089603323691e+00 1.794179237255240533e+00
3.200000000000000000e+01 1.017174065204871081e+00 1.381294664009265594e+00 1.816124830089075548e+00
3.300000000000000000e+01 1.071298544030421684e+00 1.413316017751839571e+00 1.816215653233145932e+00
3.400000000000000000e+01 1.042388260417629775e+00 1.381121618733428313e+00 1.827325811873814043e+00
3.500000000000000000e+01 2.045271778889841130e-01 1.612024866220376218e+00 1.826620274772902341e+00
3.600000000000000000e+01 1.217929855646367465e-01 1.676036982936955022e+00 1.811564779555351556e+00
3.700000000000000000e+01 1.191143460065164153e-02 1.722568513270497537e+00 1.805685541768278224e+00
3.800000000000000000e+01 1.458546297165304595e-01 1.678322087271725493e+00 1.794739566976326195e+00
3.900000000000000000e+01 2.164683272674717829e-01 1.692586519263862499e+00 1.807043883301105325e+00
4.000000000000000000e+01 1.177400177812143012e+00 1.568761854436057757e+00 1.803966261524497128e+00
4.100000000000000000e+01 9.521330895202111400e-01 1.513582089473812120e+00 1.791686185802133346e+00
4.200000000000000000e+01 1.068201602089389191e+00 1.591241510130677383e+00 1.800828823356425135e+00
4.300000000000000000e+01 1.028232044989888072e+00 1.540265292918756579e+00 1.809923226275303776e+00
4.400000000000000000e+01 9.762361368144605311e-01 1.552455637029598101e+00 1.822777510284809832e+00
4.500000000000000000e+01 3.408172880622907241e-01 1.638504823421553791e+00 1.831902393588837441e+00
4.600000000000000000e+01 5.516258202386852272e-01 1.661090140868151988e+00 1.827528520396493272e+00
4.700000000000000000e+01 7.609938702147900358e-01 1.663784817393877624e+00 1.806888665722251819e+00
4.800000000000000000e+01 7.741672104675876298e-01 1.663126514600809180e+00 1.839404152949125404e+00
4.900000000000000000e+01 7.916876415944176237e-01 1.689056821075433312e+00 1.845773325208333038e+00
5.000000000000000000e+01 3.638483025491137668e-02 1.688000703644960021e+00 1.827986418568813720e+00
5.100000000000000000e+01 2.962794072083868580e-02 1.707624980201758014e+00 1.823311534362878739e+00
5.200000000000000000e+01 2.072488456672429147e-01 1.706252937466337105e+00 1.837224315173111577e+00
5.300000000000000000e+01 1.769949347356103986e-01 1.661677908555538874e+00 1.831743560934068427e+00
5.400000000000000000e+01 1.845089425163099484e-01 1.679040906733650695e+00 1.849835495056942891e+00
5.500000000000000000e+01 2.846038193209107225e-01 1.669780732710189675e+00 1.841700820554405649e+00
5.600000000000000000e+01 1.990737692361260747e-01 1.674297035524820565e+00 1.802596555542978152e+00
5.700000000000000000e+01 2.659069096003916291e-02 1.727531853573810672e+00 1.813442608774539000e+00
5.800000000000000000e+01 3.028925217430368244e-01 1.699512768257108508e+00 1.821650660082407835e+00
5.900000000000000000e+01 6.734007978258035876e-02 1.696308761030774104e+00 1.832533423588159183e+00
6.000000000000000000e+01 9.229058383633603757e-01 1.719412063111441569e+00 1.817637929177762679e+00
6.100000000000000000e+01 1.025526704151192625e+00 1.778642774386717029e+00 1.809027161785845106e+00
6.200000000000000000e+01 9.657578177542334164e-01 1.784430497351827460e+00 1.820870573576868878e+00
6.300000000000000000e+01 7.230870540026346216e-01 1.755625285159804871e+00 1.818699733083322556e+00
6.400000000000000000e+01 1.001222209866116097e+00 1.742219985036612684e+00 1.830413700821213130e+00
6.500000000000000000e+01 5.297743347634953359e-02 1.816830312585999252e+00 1.813656565856641922e+00
6.600000000000000000e+01 1.303077724832882311e-01 1.748964298865191669e+00 1.812276869388501410e+00
6.700000000000000000e+01 2.397448540502513936e-01 1.796613793887868127e+00 1.829579812619544388e+00
6.800000000000000000e+01 1.338956729271268409e-01 1.792805600999635374e+00 1.817159845350447611e+00
6.900000000000000000e+01 1.371442767800316043e-01 1.784933211031880518e+00 1.833669633379510167e+00
7.000000000000000000e+01 1.077802723892986148e+00 1.808016222778161319e+00 1.814975706951104328e+00
7.100000000000000000e+01 1.070278348290992554e+00 1.795515612839277075e+00 1.809613325753791191e+00
7.200000000000000000e+01 9.272725350889935436e-01 1.716963615715378477e+00 1.793827507701931889e+00
7.300000000000000000e+01 1.072765173083783719e+00 1.789141767379416326e+00 1.803152594002590980e+00
7.400000000000000000e+01 9.666892042560837339e-01 1.738722717976343590e+00 1.784857281880995572e+00
7.500000000000000000e+01 7.193858987228093360e-01 1.823976844651810314e+00 1.798043104226199729e+00
7.600000000000000000e+01 6.919988108027275153e-01 1.771101642142610899e+00 1.789798509638226953e+00
7.700000000000000000e+01 7.140792730107721198e-01 1.807986539547050242e+00 1.823900958190859178e+00
7.800000000000000000e+01 6.418357816241264668e-01 1.798323725977696075e+00 1.803005407819805672e+00
7.900000000000000000e+01 7.184684635759608362e-01 1.808266101426529104e+00 1.812484566052669832e+00
8.000000000000000000e+01 1.077384061098552337e+00 1.779382858447198679e+00 1.811514121617824991e+00
8.100000000000000000e+01 9.129581189177427003e-01 1.731444055790395398e+00 1.793015358510804624e+00
8.200000000000000000e+01 1.050019240099614226e+00 1.801098294239806830e+00 1.791493232972871663e+00
8.300000000000000000e+01 9.381829297923347522e-01 1.808785460970087078e+00 1.803686918762477553e+00
8.400000000000000000e+01 1.021088423150978475e+00 1.747638572102483856e+00 1.831482668882673082e+00
8.500000000000000000e+01 5.232890384052807375e-03 1.826508504491564544e+00 1.799260565826224845e+00
8.600000000000000000e+01 2.330357214976062075e-01 1.798038937195986176e+00 1.808576866358224677e+00
8.700000000000000000e+01 1.066609138919377281e-01 1.839003257191924146e+00 1.817768058299349843e+00
8.800000000000000000e+01 3.157845891558573870e-01 1.828433574489972013e+00 1.839416562347309103e+00
8.900000000000000000e+01 2.999466806718021350e-01 1.791834663191496091e+00 1.833111363943595418e+00
9.000000000000000000e+01 7.492794133432213455e-01 1.807877907110799098e+00 1.805601044268498434e+00
9.100000000000000000e+01 5.031323751778760123e-01 1.832963578769558399e+00 1.809248905333681101e+00
9.200000000000000000e+01 5.070606802053976292e-01 1.756537359434473311e+00 1.818711106775983133e+00
9.300000000000000000e+01 2.573820806975816167e-01 1.797924555460898022e+00 1.827019216070673302e+00
9.400000000000000000e+01 9.146023145801298604e-01 1.814917344996435311e+00 1.813647528375306184e+00
9.500000000000000000e+01 1.372032765490537043e-01 1.812790769337708330e+00 1.842123419452699196e+00
9.600000000000000000e+01 1.320518377650208575e-01 1.753128662992863074e+00 1.835384704355841112e+00
9.700000000000000000e+01 1.157718638653422172e-01 1.767976139480872178e+00 1.825195961960932589e+00
9.800000000000000000e+01 4.041118786443063660e-01 1.775100190248493082e+00 1.816147461932640983e+00
9.900000000000000000e+01 2.124022925786630545e-01 1.761123584580872148e+00 1.813129251260214625e+00
1.000000000000000000e+02 8.212559534598542488e-01 1.860283694157714329e+00 1.808531219121045197e+00
1.010000000000000000e+02 7.821797440817095382e-01 1.812012073339682949e+00 1.812396716909487004e+00
1.020000000000000000e+02 7.505987610127570209e-01 1.866739787595660172e+00 1.806151819333087882e+00
1.030000000000000000e+02 6.425640898327243944e-01 1.814718013240505856e+00 1.824232905086350609e+00
1.040000000000000000e+02 7.454575123775056822e-01 1.840295941075077657e+00 1.793250440631200870e+00
1.050000000000000000e+02 6.715336832004404899e-01 1.805080682830854322e+00 1.781548402071293946e+00
1.060000000000000000e+02 3.837693509562751792e-01 1.835935101359614130e+00 1.785458443716710697e+00
1.070000000000000000e+02 2.443453167895064670e-01 1.805460655869495668e+00 1.802750856435502369e+00
1.080000000000000000e+02 9.355857782295251557e-01 1.808760170781355203e+00 1.822800197186650539e+00
1.090000000000000000e+02 6.629996722751118066e-01 1.800571765738988139e+00 1.821767627268192857e+00
1.100000000000000000e+02 7.062856853109784616e-01 1.860588452329235754e+00 1.816119445077610806e+00
1.110000000000000000e+02 4.759408706347301177e-01 1.878212211598214054e+00 1.805930292811721571e+00
1.120000000000000000e+02 6.037333075744319433e-02 1.846274747339657019e+00 1.780476422119296576e+00
1.130000000000000000e+02 8.336455524354289270e-01 1.864698054091878499e+00 1.810455750809534026e+00
1.140000000000000000e+02 4.574398392640288691e-01 1.846656931761541109e+00 1.825412997701481022e+00
1.150000000000000000e+02 9.231718538450777167e-01 1.827390450994579307e+00 1.841332569955482112e+00
1.160000000000000000e+02 9.592542360796935119e-01 1.872692431874139363e+00 1.832974367904331103e+00
1.170000000000000000e+02 9.232408725881768863e-01 1.874143814915301132e+00 1.844221450398539908e+00
1.180000000000000000e+02 8.285432164752283279e-01 1.823848633482664017e+00 1.832563059261019589e+00
1.190000000000000000e+02 1.052614867745769622e+00 1.821279266799931129e+00 1.808359755676777869e+00
1.200000000000000000e+02 2.270264135872892275e-01 1.813183680617824756e+00 1.789868521657505873e+00
1.210000000000000000e+02 2.864889064714710720e-01 1.839338161128240223e+00 1.794749167975180359e+00
1.220000000000000000e+02 2.741885079196444419e-01 1.842622118409135812e+00 1.806678968359639370e+00
1.230000000000000000e+02 2.951925856392024761e-01 1.818305102271553508e+00 1.787729674037647820e+00
1.240000000000000000e+02 1.898602534073316472e-01 1.830787394792016798e+00 1.825563268640205017e+00
1.250000000000000000e+02 3.482733222600999934e-01 1.787354473183132342e+00 1.830118505269013429e+00
1.260000000000000000e+02 5.355018686236185932e-01 1.849229704363802629e+00 1.823522043200229703e+00
1.270000000000000000e+02 6.204252036912352164e-01 1.846257057705380511e+00 1.821935959228353941e+00
1.280000000000000000e+02 3.571989387472429556e-01 1.864028084960176468e+00 1.851486579356634632e+00
1.290000000000000000e+02 5.875900129525259974e-01 1.880467207727849699e+00 1.839071434437532959e+00
1.300000000000000000e+02 2.505918621773871591e-01 1.847262665709515250e+00 1.799539322453845624e+00
1.310000000000000000e+02 3.952359784521886632e-01 1.815811929680685832e+00 1.822523349885918353e+00
1.320000000000000000e+02 2.097797189523575856e-01 1.809691533765654059e+00 1.846640480922074889e+00
1.330000000000000000e+02 1.500306402779113707e-08 1.859633105259377750e+00 1.831029856916023046e+00
1.340000000000000000e+02 2.165333405366408059e-01 1.840913802645082864e+00 1.828808196251385798e+00
1.350000000000000000e+02 8.755193091366344493e-01 1.863506659068232540e+00 1.822590078571420413e+00
1.360000000000000000e+02 8.067074191003791306e-01 1.827171931268845029e+00 1.816282002389423500e+00
1.370000000000000000e+02 8.313197844762285627e-01 1.807589971884027591e+00 1.814138840362651273e+00
1.380000000000000000e+02 9.330681265353391041e-01 1.840830862845836080e+00 1.808275377125471817e+00
1.390000000000000000e+02 7.001796104551174516e-01 1.824094900860079971e+00 1.786606154450203876e+00
1.400000000000000000e+02 1.152394959674399200e+00 1.845296781790817686e+00 1.826196588746976435e+00
1.410000000000000000e+02 1.180249037657513433e+00 1.872797406261506703e+00 1.801214756149780660e+00
1.420000000000000000e+02 1.141607822579894238e+00 1.855112286456283677e+00 1.823655119739703956e+00
1.430000000000000000e+02 1.217670978317621167e+00 1.895715032728875871e+00 1.829531385037386659e+00
1.440000000000000000e+02 1.082462490305119429e+00 1.838167948429721310e+00 1.848830182171707026e+00
1.450000000000000000e+02 1.195061036332594195e+00 1.851681185536526719e+00 1.820792465287392803e+00
1.460000000000000000e+02 1.133426251262317885e+00 1.864630142354139375e+00 1.833724795486383563e+00
1.470000000000000000e+02 1.158322038529147946e+00 1.859412211471818122e+00 1.805407984896041818e+00
1.480000000000000000e+02 1.263643803650078778e+00 1.848640556931089751e+00 1.828027973429721786e+00
1.490000000000000000e+02 1.084563682031046694e+00 1.839883917312081785e+00 1.809580771604201388e+00


==> Data/resnet50v2_gamma0.7_upper_w2.txt <==
1.000000000000000000e+00 1.170115122214264947e+00 9.799150567917047638e-01 9.772418693824245217e-01
2.000000000000000000e+00 9.994953434762648969e-01 7.522655800417914485e-01 6.918377517008739153e-01
3.000000000000000000e+00 9.335984553546035070e-01 8.413802802848494578e-01 7.188300716970511539e-01
4.000000000000000000e+00 8.196327087233274966e-01 6.656557196092293127e-01 4.214008986806656032e-01
5.000000000000000000e+00 8.640474207779072491e-02 1.550907337162303889e-01 5.228376153252329434e-02
6.000000000000000000e+00 1.149393592839665357e-01 1.529451491713317568e-01 8.388709474500892493e-02
7.000000000000000000e+00 1.092806644121062792e-01 1.398464612242724114e-01 5.906513832349229165e-02
8.000000000000000000e+00 5.281739181441022501e-02 2.767593681950112350e-01 4.361733171577392154e-02
9.000000000000000000e+00 8.852418024037610189e-02 1.429057532371676431e-01 3.509284890856528144e-02
1.000000000000000000e+01 2.271144691814798722e-01 8.406040089587879516e-02 8.771796459993967676e-02
1.100000000000000000e+01 1.756854139297130135e-01 8.319570700466240309e-02 6.827848040994602408e-02
1.200000000000000000e+01 2.009785601763312557e-01 1.120992824895053752e-01 1.069216893162018428e-01
1.300000000000000000e+01 1.711973091678151149e-01 5.945973584698845127e-02 5.349118016171700712e-02
1.400000000000000000e+01 1.182866275336186962e-01 1.267364992062829654e-01 6.064562634554974963e-02
1.500000000000000000e+01 2.634981637111373232e-01 1.144896532148172025e-01 6.767103892786971442e-02
1.600000000000000000e+01 2.841951620486915520e-01 1.230694658687520177e-01 7.596801896667118581e-02
1.700000000000000000e+01 2.921184406910750653e-01 1.588793371584658332e-01 9.434818415578950790e-02
1.800000000000000000e+01 2.833324872628406599e-01 1.498758957683012649e-01 8.545711697313471134e-02
1.900000000000000000e+01 2.578756148620864330e-01 8.793430724036754853e-02 7.920893933819321553e-02
2.000000000000000000e+01 1.059862722411917119e-01 1.184981386740227988e-01 5.277975189056752225e-02
2.100000000000000000e+01 8.522839010652603908e-02 1.652397293334525175e-01 6.613421771669902860e-02
2.200000000000000000e+01 1.049303236699207914e-01 1.476266933937805392e-01 5.219326017821584313e-02
2.300000000000000000e+01 1.249252072215768089e-01 1.134770925780057005e-01 6.690670188705168109e-02
2.400000000000000000e+01 1.346744267826328056e-01 1.262347373658828653e-01 8.394539475289559960e-02
2.500000000000000000e+01 8.722408043852120096e-02 1.887644502721112227e-01 6.693687186774027742e-02
2.600000000000000000e+01 6.328470064499609748e-02 1.833715098493564066e-01 5.470841530409827763e-02
2.700000000000000000e+01 8.580634022066575828e-02 1.674366499347669512e-01 6.302585616022331194e-02
2.800000000000000000e+01 8.303816666942144542e-02 1.739823408613449529e-01 6.793709778996280535e-02
2.900000000000000000e+01 7.737379842996458534e-02 1.795255414221255952e-01 6.444684683608907505e-02
3.000000000000000000e+01 9.354005383792506068e-02 1.500300759740969270e-01 5.906833725063047325e-02
3.100000000000000000e+01 9.957984967378255559e-02 1.564184900525764366e-01 6.814529553782351645e-02
3.200000000000000000e+01 8.550187709845395723e-02 1.676736944721786693e-01 6.852149766395053410e-02
3.300000000000000000e+01 7.961656386834425891e-02 1.623319141018059741e-01 5.074235416348225197e-02
3.400000000000000000e+01 8.267680586066494808e-02 1.844879214483968188e-01 6.993858091953511491e-02
3.500000000000000000e+01 2.272605982482558407e-01 1.026034321419631579e-01 9.641591099601083681e-02
3.600000000000000000e+01 2.429060128858714085e-01 1.321250299779015702e-01 1.101773994049612404e-01
3.700000000000000000e+01 2.518085240015018322e-01 1.323473291617780490e-01 1.114482782934806820e-01
3.800000000000000000e+01 2.518632233555901379e-01 1.391033788880152999e-01 1.061136828769686236e-01
3.900000000000000000e+01 2.566060449524318887e-01 1.546469813984981956e-01 1.240755998410538324e-01
4.000000000000000000e+01 7.153348232202969004e-02 2.024256607047928147e-01 6.629291468235497253e-02
4.100000000000000000e+01 1.859762372066076641e-01 1.664876659310448037e-01 1.270160220190141853e-01
4.200000000000000000e+01 1.087455648235854389e-01 1.541701951475837329e-01 6.044883628684740579e-02
4.300000000000000000e+01 8.819204898922684832e-02 1.594120365849333587e-01 6.551966103848508305e-02
4.400000000000000000e+01 1.428089262115147806e-01 1.415194839306095631e-01 9.475353492152333024e-02
4.500000000000000000e+01 1.136152093835226667e-01 1.413709437676466396e-01 8.050802202750532988e-02
4.600000000000000000e+01 1.217804411058131114e-01 1.232122638468182846e-01 7.522820390710173444e-02
4.700000000000000000e+01 1.471448257318623831e-01 1.533382393558061496e-01 9.249608200255671209e-02
4.800000000000000000e+01 1.173090919948072269e-01 1.574472384234129607e-01 8.220201604147873986e-02
4.900000000000000000e+01 1.175809906697389828e-01 1.575403688473898667e-01 8.270203471793270700e-02
5.000000000000000000e+01 2.701279064923970408e-01 1.443143667832521571e-01 8.873841440058934105e-02
5.100000000000000000e+01 2.265205528713694905e-01 1.254030689589842318e-01 1.025309174314784633e-01
5.200000000000000000e+01 2.325765819207783747e-01 1.053418137971364049e-01 1.021580571863384551e-01
5.300000000000000000e+01 2.387066159534773080e-01 1.160713831309843347e-01 8.509006935127197413e-02
5.400000000000000000e+01 2.443934142786202968e-01 1.274286319375792786e-01 8.688345786725931719e-02
5.500000000000000000e+01 2.349435095435165044e-01 1.374250579402977457e-01 1.012806221240665910e-01
5.600000000000000000e+01 2.102497798997464418e-01 1.181103716575473139e-01 1.055039936632960751e-01
5.700000000000000000e+01 2.249338088612977682e-01 1.258426795401265674e-01 1.073088721700083403e-01
5.800000000000000000e+01 2.194967554464707649e-01 1.220815545609670177e-01 9.496840221524466275e-02
5.900000000000000000e+01 2.298782681704849840e-01 9.720321354191902019e-02 8.775797504113032332e-02
6.000000000000000000e+01 1.175466955296018273e-01 1.265124434470690784e-01 6.885428065944426690e-02
6.100000000000000000e+01 1.019635595602326333e-01 1.560303037884842037e-01 6.413309665977982854e-02
6.200000000000000000e+01 9.083908398684022167e-02 1.882040771647039978e-01 8.297696995026433708e-02
6.300000000000000000e+01 1.129478247946108238e-01 1.329808911533117699e-01 6.700108538586649343e-02
6.400000000000000000e+01 1.179627833558640482e-01 1.382877930686062518e-01 6.581999900018796479e-02
6.500000000000000000e+01 2.668822044017877260e-01 1.306054810726845483e-01 9.548043059269079036e-02
6.600000000000000000e+01 2.758262402394827673e-01 1.516087819843941475e-01 1.098151542284559884e-01
6.700000000000000000e+01 3.079051779621327367e-01 1.784767607023484415e-01 9.898002225774368834e-02
6.800000000000000000e+01 2.720952775009266578e-01 1.504619244393061994e-01 1.100743909657498493e-01
6.900000000000000000e+01 2.953026697158918634e-01 1.798864676517427097e-01 1.014811290723708626e-01
7.000000000000000000e+01 1.052011850374708068e-01 1.218759192692777937e-01 4.296906503607438726e-02
7.100000000000000000e+01 1.056998374514615258e-01 1.578110005069849053e-01 8.117151770347109940e-02
7.200000000000000000e+01 1.414012172786067445e-01 1.446333109543385675e-01 9.215060602900514153e-02
7.300000000000000000e+01 8.890770215348785255e-02 1.641091238115798268e-01 5.733899943994267417e-02
7.400000000000000000e+01 9.575443787220340452e-02 1.619981656279169124e-01 4.482764379184102366e-02
7.500000000000000000e+01 9.235990461372918514e-02 1.822048173531806425e-01 8.385427691006254458e-02
7.600000000000000000e+01 1.080630550830359721e-01 1.431929791303588884e-01 7.551716004493130852e-02
7.700000000000000000e+01 1.180007575570052453e-01 1.756118548538992408e-01 9.978411382555611719e-02
7.800000000000000000e+01 1.258706881758241969e-01 1.321908969118115174e-01 7.873439820294272917e-02
7.900000000000000000e+01 1.160259892619099065e-01 1.674045460790661022e-01 9.409793292367800432e-02
8.000000000000000000e+01 7.059105534066512089e-02 1.831348295699409268e-01 5.409255962114938032e-02
8.100000000000000000e+01 1.246964355070130231e-01 1.027202599317877246e-01 4.064254211894432339e-02
8.200000000000000000e+01 7.949669034404593937e-02 1.882442214806113179e-01 7.223637828706343245e-02
8.300000000000000000e+01 8.382306557245625123e-02 1.755168812308525172e-01 6.911247589582603101e-02
8.400000000000000000e+01 8.241843772672505231e-02 1.677059770501530267e-01 6.393131508753095715e-02
8.500000000000000000e+01 2.329772860195494233e-01 1.322145208172770814e-01 9.848245791499032897e-02
8.600000000000000000e+01 2.347410482983295910e-01 1.269184825264069449e-01 1.069132569283557654e-01
8.700000000000000000e+01 2.545929331008069951e-01 1.283666851472789472e-01 1.080416580985186781e-01
8.800000000000000000e+01 2.792031320297592156e-01 1.707284790119640017e-01 1.088800834523130923e-01
8.900000000000000000e+01 2.334609922276735250e-01 1.276457196771476899e-01 9.849488606351673725e-02
9.000000000000000000e+01 1.352447838746701214e-01 1.453822859100008802e-01 1.049538763052222656e-01
9.100000000000000000e+01 1.290288829668737869e-01 1.335033152538921408e-01 8.772416571260592544e-02
9.200000000000000000e+01 1.158054004289640754e-01 1.273983082783577137e-01 7.116524929219507356e-02
9.300000000000000000e+01 1.290225303607974161e-01 1.461121232982427187e-01 9.685046323823057191e-02
9.400000000000000000e+01 1.162565687689580823e-01 1.897818589045332793e-01 9.006885435950000296e-02
9.500000000000000000e+01 2.195427802458724265e-01 1.281777410843614462e-01 1.081735810917421187e-01
9.600000000000000000e+01 2.276935715754809242e-01 1.114759585458084817e-01 1.041256020211288741e-01
9.700000000000000000e+01 2.206593440590736976e-01 9.236003711939286265e-02 9.211582211305907597e-02
9.800000000000000000e+01 2.001358297885547366e-01 1.335894243570000250e-01 1.022748134766447992e-01
9.900000000000000000e+01 2.106663127250457124e-01 9.076447033938273012e-02 9.154928390165294194e-02
1.000000000000000000e+02 1.005705065490709038e-01 1.834478835086106041e-01 8.552854300204842941e-02
1.010000000000000000e+02 1.107839011319108197e-01 1.370469137273130633e-01 7.137646543424605583e-02
1.020000000000000000e+02 1.271212782132462582e-01 1.310843328392566620e-01 8.708014554697370013e-02
1.030000000000000000e+02 1.237525475151698695e-01 1.271703284775364540e-01 7.690917076990284873e-02
1.040000000000000000e+02 1.091122074156238575e-01 1.419819920884640152e-01 7.592083184476199065e-02
1.050000000000000000e+02 1.183615300641872314e-01 1.375273251336375235e-01 8.082287120088949006e-02
1.060000000000000000e+02 1.038343121197301544e-01 1.623245826976272566e-01 8.531614800804701582e-02
1.070000000000000000e+02 1.291720679360990331e-01 1.260057508157481632e-01 8.099939615602270993e-02
1.080000000000000000e+02 1.126388708019598617e-01 2.065877972502694615e-01 9.917354103838618706e-02
1.090000000000000000e+02 1.226051643755691062e-01 1.523370192721078542e-01 8.966625096888403146e-02
1.100000000000000000e+02 1.405809267562276310e-01 1.402317124349338195e-01 1.002143219743307639e-01
1.110000000000000000e+02 1.173902339166383729e-01 1.648099688381698402e-01 9.269106920757574919e-02
1.120000000000000000e+02 1.374226673186526027e-01 1.572464890839054275e-01 9.316059227151385347e-02
1.130000000000000000e+02 1.328554542438142305e-01 1.598544077970171229e-01 8.653600835724319096e-02
1.140000000000000000e+02 1.213363700632661413e-01 1.445285270697642399e-01 8.767446812595373895e-02
1.150000000000000000e+02 8.775891554896479707e-02 1.552513691303352983e-01 6.141089266692658505e-02
1.160000000000000000e+02 8.898184773437976813e-02 1.463485496935535701e-01 5.024772538035270769e-02
1.170000000000000000e+02 1.025750073639808829e-01 1.649511480368798244e-01 7.739096683448032366e-02
1.180000000000000000e+02 8.109826116580748367e-02 1.650850913315420887e-01 6.656335051210554576e-02
1.190000000000000000e+02 7.521988116517920597e-02 1.722982620822840205e-01 5.840139050584804842e-02
1.200000000000000000e+02 1.855493479553805281e-01 1.103366920890263142e-01 8.829544833223364197e-02
1.210000000000000000e+02 2.004340865597413757e-01 1.167106767376497323e-01 1.086160471393111809e-01
1.220000000000000000e+02 1.942643031336052928e-01 1.196076654766811687e-01 9.048717276151305167e-02
1.230000000000000000e+02 2.075198691950876917e-01 9.106948308517592849e-02 8.489561737270039099e-02
1.240000000000000000e+02 1.951549709361133644e-01 1.064499637107969437e-01 9.031897448534072226e-02
1.250000000000000000e+02 1.854409385288685597e-01 1.088501260721280034e-01 9.737237675370671863e-02
1.260000000000000000e+02 1.613065019154883428e-01 1.172775644138359524e-01 8.709106075512641765e-02
1.270000000000000000e+02 1.705732551642649142e-01 1.413290149340472868e-01 9.114880735654382060e-02
1.280000000000000000e+02 1.600199807097645033e-01 1.365053942552043320e-01 1.128369583526003805e-01
1.290000000000000000e+02 1.525338244572344570e-01 1.265802779280172652e-01 8.687187884104843882e-02
1.300000000000000000e+02 2.125706015811149596e-01 1.085000109993044665e-01 9.510024629817073749e-02
1.310000000000000000e+02 1.896358238821000963e-01 1.158534316385207291e-01 9.732069498713379063e-02
1.320000000000000000e+02 2.006380205713108600e-01 9.153239652202835308e-02 8.452778640460682780e-02
1.330000000000000000e+02 1.752568873629819501e-01 1.122351315017363071e-01 9.209704888278716362e-02
1.340000000000000000e+02 2.185540979681864504e-01 1.123573758719860205e-01 9.886094313863631744e-02
1.350000000000000000e+02 1.010525022971672099e-01 1.682739092486285892e-01 7.779241559830391006e-02
1.360000000000000000e+02 1.139228219912073181e-01 1.415135963654951812e-01 7.387498367687930778e-02
1.370000000000000000e+02 1.026465761226432460e-01 1.545339196433975493e-01 7.454665836748029795e-02
1.380000000000000000e+02 1.068572729675218852e-01 1.839863161587064477e-01 8.564313390936756365e-02
1.390000000000000000e+02 1.147810972796369511e-01 1.342651901248266555e-01 7.322859749066407131e-02
1.400000000000000000e+02 6.975534117656534416e-02 1.972982984114606264e-01 6.092998743704803460e-02
1.410000000000000000e+02 6.489891319801674441e-02 1.733382500295888029e-01 4.572817306181703456e-02
1.420000000000000000e+02 9.687387944561731690e-02 1.931482239830199787e-01 8.433374378646703307e-02
1.430000000000000000e+02 5.781454672057529526e-02 1.941497227416422722e-01 4.626144789155964970e-02
1.440000000000000000e+02 7.842083992935064418e-02 1.998147715984271156e-01 6.893551996686382577e-02
1.450000000000000000e+02 8.172976788381997038e-02 1.825755265385325399e-01 6.987344194119479712e-02
1.460000000000000000e+02 6.494462579793801316e-02 1.935195478616481557e-01 5.633403967866041501e-02
1.470000000000000000e+02 7.034736284010360829e-02 1.857169378086030720e-01 5.772304622678861574e-02
1.480000000000000000e+02 5.513740557608726861e-02 2.001965359476434170e-01 4.775647053024279637e-02
1.490000000000000000e+02 1.029676959802305058e-01 1.520686932715456241e-01 7.506591118601954604e-02


==> Data/resnet50v2_gamma0.9_beta.txt <==
1.000000000000000000e+00 4.407474482216211520e-01 3.250935668751555596e-01 4.534692015145768695e-01
2.000000000000000000e+00 3.382346207179711683e-01 2.721807770924085101e-01 5.278106535376958508e-01
3.000000000000000000e+00 3.636543080478657486e-01 3.421011961738555374e-01 4.915274424677425480e-01
4.000000000000000000e+00 4.290444660198439175e-01 1.652307408634644537e-01 4.733378559806692976e-01
5.000000000000000000e+00 1.006537095797409354e+00 1.083741055989250412e+00 7.729264930301160685e-01
6.000000000000000000e+00 9.857631840611205121e-01 1.281377391282214617e+00 8.004687087556840996e-01
7.000000000000000000e+00 1.373085361890705514e+00 1.261565596264579092e+00 8.482524877147128439e-01
8.000000000000000000e+00 1.137132902364908382e+00 1.393656034589706438e+00 9.201554933873896669e-01
9.000000000000000000e+00 1.146372644528244278e+00 1.345938323846942453e+00 9.350466348165356045e-01
1.000000000000000000e+01 7.950811347860765599e-01 1.272282883822581034e+00 1.243018345896126586e+00
1.100000000000000000e+01 7.155547346502937334e-01 1.208258881122116435e+00 1.342338979743918470e+00
1.200000000000000000e+01 9.633582916617181580e-01 1.228920878459424104e+00 1.353333686885623166e+00
1.300000000000000000e+01 8.521136718526718390e-01 1.340644449798345850e+00 1.415732038457132802e+00
1.400000000000000000e+01 5.428924710656384267e-01 1.336374561773058023e+00 1.464555818234931639e+00
1.500000000000000000e+01 1.053858956380391731e+00 1.204232769510764633e+00 1.146425140873470916e+00
1.600000000000000000e+01 1.156343876116099789e+00 1.292487741466221474e+00 1.127199659934555509e+00
1.700000000000000000e+01 1.136198682511217140e+00 1.031584314551318382e+00 1.100717103810689990e+00
1.800000000000000000e+01 9.980571343349519120e-01 1.042350522483698860e+00 1.146997696374469466e+00
1.900000000000000000e+01 1.049697868174408910e+00 1.123976546750471428e+00 1.195524699830695425e+00
2.000000000000000000e+01 7.885729861890780068e-01 1.274580654616002118e+00 1.682004497565358525e+00
2.100000000000000000e+01 8.582122921377466351e-01 1.250307669240030339e+00 1.631683940374351049e+00
2.200000000000000000e+01 9.100153263532690939e-01 1.282618805878156465e+00 1.699742850529851967e+00
2.300000000000000000e+01 5.824834728874526135e-01 1.230133413562702449e+00 1.712399441423226421e+00
2.400000000000000000e+01 9.116230660175816958e-01 1.279148687394392248e+00 1.765749946656126390e+00
2.500000000000000000e+01 1.373621305985373464e+00 1.152247885473138833e+00 1.384927015140055229e+00
2.600000000000000000e+01 8.729738096465780028e-01 1.076044668020281314e+00 1.317277431340921900e+00
2.700000000000000000e+01 6.050152408285166539e-01 1.099766156401459138e+00 1.308399260600408454e+00
2.800000000000000000e+01 1.067555238384489957e+00 1.128899361119767075e+00 1.296491206395706364e+00
2.900000000000000000e+01 1.071810722100408064e+00 1.092736868850010534e+00 1.274677764216877618e+00
3.000000000000000000e+01 4.039871813862511152e-01 1.310214156191760626e+00 1.681094023815692839e+00
3.100000000000000000e+01 2.894459711599796092e-01 1.328751254059503006e+00 1.755405876295071499e+00
3.200000000000000000e+01 3.914119140252703133e-01 1.361124457281554179e+00 1.778463764418227955e+00
3.300000000000000000e+01 2.147852690849539337e-01 1.366920009862889085e+00 1.820115549721360360e+00
3.400000000000000000e+01 4.276737928587347470e-01 1.326628820149537091e+00 1.863760617550091148e+00
3.500000000000000000e+01 6.750286950656287921e-01 1.129307756081060266e+00 1.397722396471133166e+00
3.600000000000000000e+01 3.483741022630130191e-01 1.114605544177820651e+00 1.346682260121526253e+00
3.700000000000000000e+01 5.113854705624016894e-01 1.083343546612508312e+00 1.334602370067184296e+00
3.800000000000000000e+01 2.949929650734415265e-01 1.114547332575392957e+00 1.330498800001317594e+00
3.900000000000000000e+01 2.401023034765504272e-01 1.114308150659705898e+00 1.332764843155318957e+00
4.000000000000000000e+01 1.147581349761409797e+00 1.507114649672793183e+00 1.803859137647629396e+00
4.100000000000000000e+01 7.396308300906246913e-01 1.555426943912229465e+00 1.839369238142296137e+00
4.200000000000000000e+01 1.272931332963589179e+00 1.568619839464411747e+00 1.841727566460610088e+00
4.300000000000000000e+01 1.169730097334343411e+00 1.560284967143731549e+00 1.873447515642453709e+00
4.400000000000000000e+01 1.136856064574292446e+00 1.538724179631415279e+00 1.881224331227892232e+00
4.500000000000000000e+01 5.111058976802332898e-01 1.273017067597581597e+00 1.426167522070066251e+00
4.600000000000000000e+01 6.643714585176236920e-01 1.330060450413085960e+00 1.453289074156287608e+00
4.700000000000000000e+01 5.117777858717234007e-01 1.315828792734845987e+00 1.506754514728787520e+00
4.800000000000000000e+01 4.103026989640375377e-01 1.276076003944496273e+00 1.514513859161293219e+00
4.900000000000000000e+01 5.562798220667113380e-01 1.362753833462430952e+00 1.572661922944503132e+00
5.000000000000000000e+01 9.543152452862273538e-01 1.232646500499439135e+00 1.717859890261033584e+00
5.100000000000000000e+01 5.593421327324419323e-01 1.204011377306780872e+00 1.728941949529047672e+00
5.200000000000000000e+01 4.918920710266670993e-01 1.239360893453686385e+00 1.695564472139674095e+00
5.300000000000000000e+01 9.422169422015955753e-01 1.286917323247803058e+00 1.737911542895675510e+00
5.400000000000000000e+01 7.557739843781927647e-01 1.276876525782431493e+00 1.739249569882170388e+00
5.500000000000000000e+01 3.468521648932935131e-01 1.743418797695316158e+00 1.635874955062547098e+00
5.600000000000000000e+01 5.183286760231928803e-01 1.816799845245010037e+00 1.626811724671702208e+00
5.700000000000000000e+01 1.850256789322610729e-01 1.834163788609890045e+00 1.636728302248352751e+00
5.800000000000000000e+01 3.723933044025629080e-01 1.782696721096027836e+00 1.637769645333151836e+00
5.900000000000000000e+01 4.008818285150477223e-01 1.867919860414085864e+00 1.669972601976328574e+00
6.000000000000000000e+01 5.770159965214158859e-01 1.427181223988329029e+00 1.641136705014860198e+00
6.100000000000000000e+01 4.282843855662595844e-01 1.396291731606775333e+00 1.664310471254129897e+00
6.200000000000000000e+01 6.006956984845270853e-01 1.441609585626846712e+00 1.672041993959678230e+00
6.300000000000000000e+01 5.059019130796957864e-01 1.406047067824574004e+00 1.713003122255527089e+00
6.400000000000000000e+01 4.601140445321727501e-01 1.397919452206150215e+00 1.706785431763903294e+00
6.500000000000000000e+01 8.896544898278169189e-01 1.587688408796011252e+00 1.661043102021393381e+00
6.600000000000000000e+01 4.690169785763925181e-01 1.602425099678721931e+00 1.659446859773460403e+00
6.700000000000000000e+01 2.972775791663445633e-01 1.644021218145607977e+00 1.663006607503238365e+00
6.800000000000000000e+01 8.010866787015011869e-01 1.564113230217722528e+00 1.665800707627224320e+00
6.900000000000000000e+01 7.036602756359435773e-01 1.630893631850558467e+00 1.687786381114438239e+00
7.000000000000000000e+01 8.663517190792935363e-01 1.524498570164697586e+00 1.704421714611604965e+00
7.100000000000000000e+01 8.843616941550164201e-01 1.504262826975891087e+00 1.733641519041781542e+00
7.200000000000000000e+01 9.362118391947135132e-01 1.485967674503393621e+00 1.720687100895791355e+00
7.300000000000000000e+01 9.090017370518477247e-01 1.517758840670966780e+00 1.713654889157166572e+00
7.400000000000000000e+01 9.783502890798955187e-01 1.506427804786338642e+00 1.756486176092494356e+00
7.500000000000000000e+01 1.595087638788379447e-01 1.597552635717715885e+00 1.715378107262045759e+00
7.600000000000000000e+01 2.796193645096904934e-01 1.607156383546094691e+00 1.707418124756125755e+00
7.700000000000000000e+01 3.513359213463455033e-01 1.603508067811362903e+00 1.742457984407733917e+00
7.800000000000000000e+01 3.782123598834665756e-01 1.641856776295673281e+00 1.770014529367493816e+00
7.900000000000000000e+01 4.845805222139789592e-01 1.591689023656022606e+00 1.774525955853772707e+00
8.000000000000000000e+01 6.366720857907388620e-01 1.537007381128739913e+00 1.739946700863393758e+00
8.100000000000000000e+01 5.039092504291264873e-01 1.508626391281968182e+00 1.719081855311374696e+00
8.200000000000000000e+01 3.774661463978620235e-01 1.593376798782702108e+00 1.697786042711574073e+00
8.300000000000000000e+01 5.389286513672622014e-01 1.601276680898575222e+00 1.722356976270498219e+00
8.400000000000000000e+01 6.505410163931881762e-01 1.552047027592624806e+00 1.743032591018408795e+00
8.500000000000000000e+01 4.469839694049354550e-01 1.592573379346253315e+00 1.742617847117145846e+00
8.600000000000000000e+01 5.461166453618071515e-01 1.600391746298035711e+00 1.735833410366516727e+00
8.700000000000000000e+01 5.429186626870219357e-01 1.617294261169632374e+00 1.759659238227216926e+00
8.800000000000000000e+01 5.922173162981405614e-01 1.629040867922227243e+00 1.735489204212157688e+00
8.900000000000000000e+01 4.008795972974085187e-01 1.641612653561771440e+00 1.758199073346350616e+00
9.000000000000000000e+01 3.939756187005495347e-01 1.664832490857474312e+00 1.704984008144958096e+00
9.100000000000000000e+01 2.845725232464830778e-01 1.639713002330095204e+00 1.728465917110860950e+00
9.200000000000000000e+01 5.413542629644696458e-01 1.664018499759832181e+00 1.706308147940626352e+00
9.300000000000000000e+01 5.052530167894018209e-01 1.664353947575679227e+00 1.735940719391788623e+00
9.400000000000000000e+01 4.933523603464655682e-01 1.673565524576491548e+00 1.745192813108103369e+00
9.500000000000000000e+01 9.422476951061347084e-01 1.643436721717904003e+00 1.716610277093614467e+00
9.600000000000000000e+01 1.112555805367580142e+00 1.654138241109917473e+00 1.650477713060064300e+00
9.700000000000000000e+01 4.524545752616284111e-01 1.613393627688777698e+00 1.601391605520592343e+00
9.800000000000000000e+01 7.823006980285618361e-01 1.573553071362604694e+00 1.604066711496184627e+00
9.900000000000000000e+01 1.090244797966004597e+00 1.611737791174701506e+00 1.547210496287443338e+00
1.000000000000000000e+02 4.855175288280249579e-01 1.663802573780562177e+00 1.823671795757380476e+00
1.010000000000000000e+02 4.074515459098686510e-01 1.697100055829174003e+00 1.824733977220625469e+00
1.020000000000000000e+02 4.321875315462915812e-01 1.719985131758506425e+00 1.836692380750321485e+00
1.030000000000000000e+02 5.085553071329429464e-01 1.731132458913994032e+00 1.859878481432643671e+00
1.040000000000000000e+02 4.857974081235434394e-01 1.702763756800542705e+00 1.865956572906867450e+00
1.050000000000000000e+02 4.720273375377427305e-01 1.667362997698797589e+00 1.654162506798428245e+00
1.060000000000000000e+02 1.309375524711112737e-01 1.656047442829900573e+00 1.666228816674015789e+00
1.070000000000000000e+02 5.435009630600032837e-01 1.656272723625954901e+00 1.664700131189508880e+00
1.080000000000000000e+02 7.316888568455321984e-01 1.684530080188329393e+00 1.657067396658977509e+00
1.090000000000000000e+02 5.281776386906427145e-01 1.654296956384178285e+00 1.662294097456640252e+00
1.100000000000000000e+02 9.096966488853450716e-01 1.669923198870961967e+00 1.773681538174689543e+00
1.110000000000000000e+02 9.372579688855133817e-01 1.722822941830495003e+00 1.774396574848870145e+00
1.120000000000000000e+02 7.057744244705941306e-01 1.656720783813578013e+00 1.784949872874272092e+00
1.130000000000000000e+02 8.696631862648827038e-01 1.760572884556395046e+00 1.791776384541246880e+00
1.140000000000000000e+02 5.894027769797225424e-01 1.733894710891866975e+00 1.783754851943124331e+00
1.150000000000000000e+02 6.391642878270602512e-01 1.678673099725120244e+00 1.699949583263766106e+00
1.160000000000000000e+02 5.831168536681379244e-01 1.680428978140077190e+00 1.723423338698559792e+00
1.170000000000000000e+02 3.899459340629840565e-01 1.707566476131994193e+00 1.731362053636162246e+00
1.180000000000000000e+02 4.765132978115197426e-01 1.672758116574359244e+00 1.737860327179523878e+00
1.190000000000000000e+02 6.611941549763152848e-01 1.701619189126468257e+00 1.740581864182196181e+00
1.200000000000000000e+02 4.962186119535131890e-01 1.726959294928177346e+00 1.768254095168620754e+00
1.210000000000000000e+02 6.063573000570285920e-01 1.695147137888624034e+00 1.761850761705067159e+00
1.220000000000000000e+02 6.988671435595557035e-01 1.706451360475092383e+00 1.766791376853535933e+00
1.230000000000000000e+02 6.326491965599698730e-01 1.678623387492214292e+00 1.771058380538097499e+00
1.240000000000000000e+02 7.160096224711074431e-01 1.710901770732157434e+00 1.762341044525943534e+00
1.250000000000000000e+02 1.157967098440302767e+00 1.657714876687312211e+00 1.756909965864713818e+00
1.260000000000000000e+02 1.031924868931635597e+00 1.713057899395385331e+00 1.753346728126014886e+00
1.270000000000000000e+02 1.115462102726129556e+00 1.666622186735231548e+00 1.729277470941856798e+00
1.280000000000000000e+02 8.112019450695000522e-01 1.710046784395403696e+00 1.737675083275417087e+00
1.290000000000000000e+02 1.097875986861392761e+00 1.685783712290299441e+00 1.752522252643344380e+00
1.300000000000000000e+02 4.635714588938535941e-01 1.738734838488973367e+00 1.753031865419078184e+00
1.310000000000000000e+02 6.118180844462095536e-01 1.684197545378451899e+00 1.745984368529591713e+00
1.320000000000000000e+02 3.797205179996009372e-01 1.708387497655210030e+00 1.751617688933138517e+00
1.330000000000000000e+02 4.185762832762549568e-01 1.741126750266878798e+00 1.762879230415563825e+00
1.340000000000000000e+02 2.788062527685087333e-01 1.725974542653663901e+00 1.753488471465652676e+00
1.350000000000000000e+02 4.742250208345666906e-01 1.713306085463831785e+00 1.765140446023515830e+00
1.360000000000000000e+02 4.438544285964300395e-01 1.680125611429958976e+00 1.774381549399935309e+00
1.370000000000000000e+02 5.676256085779669558e-01 1.679288436383917560e+00 1.775798293015343976e+00
1.380000000000000000e+02 2.443968548325747281e-01 1.740729284342538152e+00 1.755626334539562183e+00
1.390000000000000000e+02 4.353310891405456351e-01 1.723371190501469030e+00 1.762202216990528703e+00
1.400000000000000000e+02 7.655724591003163493e-01 1.706502591273593161e+00 1.744773358394341223e+00
1.410000000000000000e+02 6.610531909852195298e-01 1.687300583757334049e+00 1.731430225621689800e+00
1.420000000000000000e+02 4.396505728856410222e-01 1.658619802240961505e+00 1.737318941108069392e+00
1.430000000000000000e+02 6.880459414677304597e-01 1.693056028907569566e+00 1.741095487379168638e+00
1.440000000000000000e+02 6.079483828265770384e-01 1.655195983382803604e+00 1.745231309650924878e+00
1.450000000000000000e+02 1.276474341504746146e+00 1.735945896430345581e+00 1.797306883469720340e+00
1.460000000000000000e+02 9.854637379364350469e-01 1.693993567125494870e+00 1.769913081395862342e+00
1.470000000000000000e+02 1.062426940349465276e+00 1.717448441781073587e+00 1.765667788238864722e+00
1.480000000000000000e+02 1.103609516510282607e+00 1.733492287451141589e+00 1.784567315021086120e+00
1.490000000000000000e+02 1.017370021271504665e+00 1.739450744700195672e+00 1.772751556019910746e+00


==> Data/resnet50v2_gamma0.9_error_l1norm.txt <==
1.000000000000000000e+00 7.315481547266244888e-03 8.574880659580230713e-03 1.920882845297455788e-03
2.000000000000000000e+00 7.413991726934909821e-03 7.660302333533763885e-03 1.336701447144150734e-03
3.000000000000000000e+00 7.693643681704998016e-03 7.238845340907573700e-03 1.140417414717376232e-03
4.000000000000000000e+00 8.167045190930366516e-03 7.152858190238475800e-03 1.086952397599816322e-03
5.000000000000000000e+00 5.902802105993032455e-03 3.491049632430076599e-03 1.401831832481548190e-04
6.000000000000000000e+00 1.104415021836757660e-02 4.387666005641222000e-03 1.260146527783945203e-04
7.000000000000000000e+00 1.475070789456367493e-02 5.333773326128721237e-03 1.623858261154964566e-04
8.000000000000000000e+00 2.634745836257934570e-02 6.528788711875677109e-03 1.554860646137967706e-04
9.000000000000000000e+00 2.107995748519897461e-02 6.438139826059341431e-03 1.842843048507347703e-04
1.000000000000000000e+01 7.975551299750804901e-03 6.814266555011272430e-03 5.183272878639400005e-04
1.100000000000000000e+01 4.233318381011486053e-03 3.425379982218146324e-03 6.301831454038619995e-04
1.200000000000000000e+01 8.862443268299102783e-03 3.292618552222847939e-03 7.053496665321290493e-04
1.300000000000000000e+01 2.619597828015685081e-03 4.489799030125141144e-03 7.683465373702347279e-04
1.400000000000000000e+01 8.627850562334060669e-03 1.004386413842439651e-02 8.518890826962888241e-04
1.500000000000000000e+01 4.401433467864990234e-02 1.137242373079061508e-02 3.332938940729945898e-04
1.600000000000000000e+01 7.640701532363891602e-02 1.797810569405555725e-02 2.821804955601692200e-04
1.700000000000000000e+01 2.767233550548553467e-02 2.837210195139050484e-03 2.067673922283574939e-04
1.800000000000000000e+01 3.132039681077003479e-02 3.788992762565612793e-03 2.029095630859956145e-04
1.900000000000000000e+01 2.830545045435428619e-02 3.658167785033583641e-03 2.338808844797313213e-04
2.000000000000000000e+01 4.763370379805564880e-02 1.375014148652553558e-02 9.353349450975656509e-04
2.100000000000000000e+01 2.575284056365489960e-02 6.725796498358249664e-03 7.943789241835474968e-04
2.200000000000000000e+01 2.864696085453033447e-02 7.610462140291929245e-03 8.929626201279461384e-04
2.300000000000000000e+01 2.308913506567478180e-02 5.925344303250312805e-03 9.836999233812093735e-04
2.400000000000000000e+01 2.871463447809219360e-02 6.549348589032888412e-03 1.070471480488777161e-03
2.500000000000000000e+01 4.230734705924987793e-02 5.914499051868915558e-03 3.229324065614491701e-04
2.600000000000000000e+01 3.910680860280990601e-02 3.524501807987689972e-03 2.145790349459275603e-04
2.700000000000000000e+01 3.833391889929771423e-02 2.570813987404108047e-03 1.935037289513275027e-04
2.800000000000000000e+01 3.921236097812652588e-02 3.200137522071599960e-03 1.714963000267744064e-04
2.900000000000000000e+01 3.526740893721580505e-02 2.523834351450204849e-03 1.810009125620126724e-04
3.000000000000000000e+01 3.187844296917319298e-03 5.557160358875989914e-03 6.859753630124032497e-04
3.100000000000000000e+01 3.638079389929771423e-03 7.010986562818288803e-03 7.810830720700323582e-04
3.200000000000000000e+01 6.709144450724124908e-03 1.061283983290195465e-02 9.027509368024766445e-04
3.300000000000000000e+01 2.124369377270340919e-03 6.483981385827064514e-03 9.799766121432185173e-04
3.400000000000000000e+01 4.245110787451267242e-03 9.591790847480297089e-03 1.099223620258271694e-03
3.500000000000000000e+01 7.488553412258625031e-03 2.121851779520511627e-03 2.553775266278535128e-04
3.600000000000000000e+01 8.181429468095302582e-03 1.550283282995223999e-03 1.727653143461793661e-04
3.700000000000000000e+01 7.437765132635831833e-03 1.406273455359041691e-03 1.465379609726369381e-04
3.800000000000000000e+01 8.392877876758575439e-03 1.467734109610319138e-03 1.448295952286571264e-04
3.900000000000000000e+01 8.864453993737697601e-03 1.682504778727889061e-03 1.220829290105029941e-04
4.000000000000000000e+01 3.364018350839614868e-02 8.229685947299003601e-03 6.058865692466497421e-04
4.100000000000000000e+01 2.997598424553871155e-02 8.597656153142452240e-03 6.481859600171446800e-04
4.200000000000000000e+01 2.987450547516345978e-02 7.448595948517322540e-03 8.261806215159595013e-04
4.300000000000000000e+01 2.955828234553337097e-02 7.740585133433341980e-03 9.423115407116711140e-04
4.400000000000000000e+01 2.802616544067859650e-02 7.238882128149271011e-03 1.011505024507641792e-03
4.500000000000000000e+01 1.508945040404796600e-02 3.517347387969493866e-03 3.167337563354521990e-04
4.600000000000000000e+01 2.028053253889083862e-02 7.351775653660297394e-03 3.296758222859352827e-04
4.700000000000000000e+01 1.156654302030801773e-02 2.758032875135540962e-03 3.388391342014074326e-04
4.800000000000000000e+01 1.217895746231079102e-02 3.230287460610270500e-03 3.473575634416192770e-04
4.900000000000000000e+01 2.407613210380077362e-02 1.113833859562873840e-02 3.873154928442090750e-04
5.000000000000000000e+01 2.881304547190666199e-02 2.852134406566619873e-03 6.251946324482560158e-04
5.100000000000000000e+01 2.338617667555809021e-02 9.302260004915297031e-04 6.520908791571855545e-04
5.200000000000000000e+01 2.152535133063793182e-02 9.621395147405564785e-04 6.851815851405262947e-04
5.300000000000000000e+01 2.327283844351768494e-02 8.827294805087149143e-04 7.546215201728045940e-04
5.400000000000000000e+01 2.376952394843101501e-02 9.662729571573436260e-04 7.947463891468942165e-04
5.500000000000000000e+01 1.221136073581874371e-03 9.740078821778297424e-03 5.741791101172566414e-04
5.600000000000000000e+01 1.279668183997273445e-03 9.782911278307437897e-03 5.981408758088946342e-04
5.700000000000000000e+01 1.040338771417737007e-03 9.798744693398475647e-03 6.098637823015451431e-04
5.800000000000000000e+01 1.064646989107131958e-03 9.746819734573364258e-03 5.884559359401464462e-04
5.900000000000000000e+01 1.164993271231651306e-03 1.046787574887275696e-02 6.740498938597738743e-04
6.000000000000000000e+01 6.568804383277893066e-03 2.839348046109080315e-03 7.517152116633951664e-04
6.100000000000000000e+01 5.365485325455665588e-03 2.593252342194318771e-03 6.970230024307966232e-04
6.200000000000000000e+01 6.368344184011220932e-03 3.413135651499032974e-03 7.974468171596527100e-04
6.300000000000000000e+01 5.521992221474647522e-03 2.595245139673352242e-03 7.974763284437358379e-04
6.400000000000000000e+01 6.145649589598178864e-03 2.848702715709805489e-03 8.381975349038839340e-04
6.500000000000000000e+01 1.715787127614021301e-02 5.738522857427597046e-03 6.995641160756349564e-04
6.600000000000000000e+01 1.734842732548713684e-02 6.152631714940071106e-03 6.825022283010184765e-04
6.700000000000000000e+01 1.714668981730937958e-02 5.936427041888237000e-03 7.138662040233612061e-04
6.800000000000000000e+01 1.599915325641632080e-02 6.004855968058109283e-03 7.162165711633861065e-04
6.900000000000000000e+01 1.736157387495040894e-02 6.322093307971954346e-03 7.152180187404155731e-04
7.000000000000000000e+01 2.398009598255157471e-02 3.817963413894176483e-03 7.856581942178308964e-04
7.100000000000000000e+01 2.259940654039382935e-02 3.950146492570638657e-03 8.629678632132709026e-04
7.200000000000000000e+01 2.132231555879116058e-02 3.503770567476749420e-03 8.516900124959647655e-04
7.300000000000000000e+01 2.425168827176094055e-02 4.005904775112867355e-03 8.640854503028094769e-04
7.400000000000000000e+01 2.291589230298995972e-02 3.702877089381217957e-03 8.645976777188479900e-04
7.500000000000000000e+01 1.113740145228803158e-03 5.642226897180080414e-03 8.506098529323935509e-04
7.600000000000000000e+01 9.872727096080780029e-04 5.313272587954998016e-03 8.692304836586117744e-04
7.700000000000000000e+01 9.108886588364839554e-04 5.459660198539495468e-03 8.894256316125392914e-04
7.800000000000000000e+01 1.559753203764557838e-03 6.522691808640956879e-03 9.819135302677750587e-04
7.900000000000000000e+01 9.424028103239834309e-04 5.505979061126708984e-03 9.637991315685212612e-04
8.000000000000000000e+01 1.454924140125513077e-02 5.230112001299858093e-03 8.371421718038618565e-04
8.100000000000000000e+01 1.171341352164745331e-02 4.124516621232032776e-03 7.930626161396503448e-04
8.200000000000000000e+01 1.102184969931840897e-02 3.895747009664773941e-03 7.695100503042340279e-04
8.300000000000000000e+01 1.245823130011558533e-02 5.361964926123619080e-03 8.101125713437795639e-04
8.400000000000000000e+01 1.100097503513097763e-02 4.238455090671777725e-03 8.583855815231800079e-04
8.500000000000000000e+01 4.479657858610153198e-03 4.893233068287372589e-03 8.763471269048750401e-04
8.600000000000000000e+01 4.615975543856620789e-03 4.961604252457618713e-03 8.868160657584667206e-04
8.700000000000000000e+01 4.423914477229118347e-03 5.035848356783390045e-03 9.921670425683259964e-04
8.800000000000000000e+01 4.441037308424711227e-03 5.084837786853313446e-03 9.480130975134670734e-04
8.900000000000000000e+01 4.541368223726749420e-03 4.804390948265790939e-03 1.022089389152824879e-03
9.000000000000000000e+01 2.377880271524190903e-03 4.985566250979900360e-03 9.187728865072131157e-04
9.100000000000000000e+01 2.068999689072370529e-03 4.868480376899242401e-03 9.031906374730169773e-04
9.200000000000000000e+01 1.963276881724596024e-03 4.723731428384780884e-03 8.766317041590809822e-04
9.300000000000000000e+01 2.104064449667930603e-03 4.899627994745969772e-03 9.678634232841432095e-04
9.400000000000000000e+01 3.072684165090322495e-03 5.488065071403980255e-03 9.309781598858535290e-04
9.500000000000000000e+01 2.022861130535602570e-02 4.524535499513149261e-03 6.586416857317090034e-04
9.600000000000000000e+01 2.021521329879760742e-02 4.401182290166616440e-03 3.881312732119113207e-04
9.700000000000000000e+01 1.938871294260025024e-02 4.383130464702844620e-03 3.335976798553019762e-04
9.800000000000000000e+01 1.932212710380554199e-02 4.221720620989799500e-03 3.044471959583461285e-04
9.900000000000000000e+01 1.970271207392215729e-02 4.075971897691488266e-03 3.058696165680885315e-04
1.000000000000000000e+02 9.382170392200350761e-04 5.090067628771066666e-03 6.916065467521548271e-04
1.010000000000000000e+02 1.003825454972684383e-03 5.543386097997426987e-03 7.935586618259549141e-04
1.020000000000000000e+02 9.648389532230794430e-04 5.345311947166919708e-03 8.575380779802799225e-04
1.030000000000000000e+02 9.105082135647535324e-04 5.412774160504341125e-03 1.025517703965306282e-03
1.040000000000000000e+02 1.011121436022222042e-03 5.560465622693300247e-03 1.108078286051750183e-03
1.050000000000000000e+02 1.085241138935089111e-02 4.567329771816730499e-03 5.630129599012434483e-04
1.060000000000000000e+02 1.168956980109214783e-02 5.084659904241561890e-03 6.011006771586835384e-04
1.070000000000000000e+02 1.020956411957740784e-02 4.424111451953649521e-03 5.785262910649180412e-04
1.080000000000000000e+02 1.021559908986091614e-02 4.623153246939182281e-03 6.088435766287147999e-04
1.090000000000000000e+02 1.044307090342044830e-02 4.596575163304805756e-03 5.995649844408035278e-04
1.100000000000000000e+02 2.055188640952110291e-02 5.432486534118652344e-03 8.911511395126581192e-04
1.110000000000000000e+02 1.778082363307476044e-02 4.937953315675258636e-03 8.617691346444189548e-04
1.120000000000000000e+02 1.878686621785163879e-02 4.784596152603626251e-03 9.199250489473342896e-04
1.130000000000000000e+02 1.994366198778152466e-02 5.123006179928779602e-03 9.263757383450865746e-04
1.140000000000000000e+02 1.956827938556671143e-02 4.881190601736307144e-03 9.544282220304012299e-04
1.150000000000000000e+02 1.958325970917940140e-03 5.016384180635213852e-03 7.731321966275572777e-04
1.160000000000000000e+02 2.027370268478989601e-03 4.893941339105367661e-03 8.122709114104509354e-04
1.170000000000000000e+02 1.981477718800306320e-03 4.792667925357818604e-03 8.074766374193131924e-04
1.180000000000000000e+02 1.987630035728216171e-03 4.801345989108085632e-03 7.532943855039775372e-04
1.190000000000000000e+02 1.948285615071654320e-03 4.870391450822353363e-03 7.823471678420901299e-04
1.200000000000000000e+02 7.881505414843559265e-03 5.116621963679790497e-03 9.224500390700995922e-04
1.210000000000000000e+02 6.778066977858543396e-03 4.740699194371700287e-03 9.070400847122073174e-04
1.220000000000000000e+02 6.702073849737644196e-03 4.824179224669933319e-03 8.981404826045036316e-04
1.230000000000000000e+02 7.018649950623512268e-03 4.902641288936138153e-03 9.208386181853711605e-04
1.240000000000000000e+02 7.403881754726171494e-03 4.844061098992824554e-03 9.458152344450354576e-04
1.250000000000000000e+02 2.501270547509193420e-02 4.748703911900520325e-03 8.707625675015151501e-04
1.260000000000000000e+02 2.251966111361980438e-02 4.734450019896030426e-03 8.877696818672120571e-04
1.270000000000000000e+02 2.096062339842319489e-02 4.602145869284868240e-03 8.495762594975531101e-04
1.280000000000000000e+02 2.057929709553718567e-02 4.615833982825279236e-03 8.833999163471162319e-04
1.290000000000000000e+02 2.122827246785163879e-02 4.640859551727771759e-03 9.298801887780427933e-04
1.300000000000000000e+02 8.610939839854836464e-04 5.033894907683134079e-03 9.207033435814082623e-04
1.310000000000000000e+02 8.344706147909164429e-04 4.764837212860584259e-03 9.007137850858271122e-04
1.320000000000000000e+02 8.621193701401352882e-04 4.851551726460456848e-03 9.180301567539572716e-04
1.330000000000000000e+02 8.621620363555848598e-04 4.801092203706502914e-03 9.231088333763182163e-04
1.340000000000000000e+02 8.287302916869521141e-04 4.872077144682407379e-03 9.217935730703175068e-04
1.350000000000000000e+02 7.872842252254486084e-03 5.072654224932193756e-03 9.866470936685800552e-04
1.360000000000000000e+02 7.017805706709623337e-03 4.882808774709701538e-03 1.033758162520825863e-03
1.370000000000000000e+02 6.720755714923143387e-03 4.758202470839023590e-03 9.541129111312329769e-04
1.380000000000000000e+02 7.426277268677949905e-03 4.912703763693571091e-03 8.977490360848605633e-04
1.390000000000000000e+02 7.339457981288433075e-03 4.840455949306488037e-03 1.013601315207779408e-03
1.400000000000000000e+02 1.728719472885131836e-02 4.536381922662258148e-03 8.620040025562047958e-04
1.410000000000000000e+02 1.614715903997421265e-02 4.531201440840959549e-03 8.865850977599620819e-04
1.420000000000000000e+02 1.607801578938961029e-02 4.504879936575889587e-03 8.993811206892132759e-04
1.430000000000000000e+02 1.506939530372619629e-02 4.626001231372356415e-03 8.922397973947227001e-04
1.440000000000000000e+02 1.614094153046607971e-02 4.575829021632671356e-03 8.818016503937542439e-04
1.450000000000000000e+02 2.164221927523612976e-02 5.283243954181671143e-03 1.097437925636768341e-03
1.460000000000000000e+02 2.104073017835617065e-02 5.030979402363300323e-03 1.028149737976491451e-03
1.470000000000000000e+02 2.110389247536659241e-02 4.928590729832649231e-03 9.708138532005250454e-04
1.480000000000000000e+02 2.043785154819488525e-02 4.832562059164047241e-03 1.056110719218850136e-03
1.490000000000000000e+02 2.098839357495307922e-02 4.749300889670848846e-03 1.042822375893592834e-03


==> Data/resnet50v2_gamma0.9_grad_l1norm.txt <==
1.000000000000000000e+00 8.550067432224750519e-04 9.742834372445940971e-04 1.944304385688155890e-04
2.000000000000000000e+00 1.024000812321901321e-03 1.048288424499332905e-03 1.350280508631840348e-04
3.000000000000000000e+00 1.264737453311681747e-03 1.028922502882778645e-03 1.141851826105266809e-04
4.000000000000000000e+00 1.459625666029751301e-03 1.038588350638747215e-03 1.092042148229666054e-04
5.000000000000000000e+00 1.411310862749814987e-03 1.079383306205272675e-03 1.055103930411860347e-04
6.000000000000000000e+00 2.254414372146129608e-03 1.262480742298066616e-03 1.014678928186185658e-04
7.000000000000000000e+00 2.579547232016921043e-03 1.323211472481489182e-03 1.206300585181452334e-04
8.000000000000000000e+00 3.593582659959793091e-03 1.555616152472794056e-03 1.208828107337467372e-04
9.000000000000000000e+00 3.184514585882425308e-03 1.519623212516307831e-03 1.358477893518283963e-04
1.000000000000000000e+01 4.074074327945709229e-03 1.882941694930195808e-03 1.470998831791803241e-04
1.100000000000000000e+01 2.617304679006338120e-03 1.474683405831456184e-03 1.664610608713701367e-04
1.200000000000000000e+01 3.607496153563261032e-03 1.460517058148980141e-03 1.783546758815646172e-04
1.300000000000000000e+01 2.693070331588387489e-03 1.672593643888831139e-03 1.868405815912410617e-04
1.400000000000000000e+01 3.204432548955082893e-03 2.329859416931867599e-03 2.049015893135219812e-04
1.500000000000000000e+01 4.824800416827201843e-03 2.494625980034470558e-03 1.676302781561389565e-04
1.600000000000000000e+01 8.030604571104049683e-03 3.172733820974826813e-03 1.601843396201729774e-04
1.700000000000000000e+01 3.236097283661365509e-03 1.524057006463408470e-03 1.458442566217854619e-04
1.800000000000000000e+01 3.878829535096883774e-03 1.659950241446495056e-03 1.494145544711500406e-04
1.900000000000000000e+01 6.425812840461730957e-03 2.581242239102721214e-03 1.676278625382110476e-04
2.000000000000000000e+01 3.194957040250301361e-03 1.554890419356524944e-03 1.676571118878200650e-04
2.100000000000000000e+01 3.066233359277248383e-03 1.572627574205398560e-03 1.683102163951843977e-04
2.200000000000000000e+01 3.402219852432608604e-03 1.674134749919176102e-03 1.826961088227108121e-04
2.300000000000000000e+01 2.868195995688438416e-03 1.540989964269101620e-03 1.960322988452389836e-04
2.400000000000000000e+01 3.431481542065739632e-03 1.605200348421931267e-03 2.046296722255647182e-04
2.500000000000000000e+01 4.436336457729339600e-03 1.818275428377091885e-03 1.679324341239407659e-04
2.600000000000000000e+01 4.066538065671920776e-03 1.550065819174051285e-03 1.353087136521935463e-04
2.700000000000000000e+01 4.049969371408224106e-03 1.430877717211842537e-03 1.294607791351154447e-04
2.800000000000000000e+01 4.148923326283693314e-03 1.559835858643054962e-03 1.223990693688392639e-04
2.900000000000000000e+01 3.771942807361483574e-03 1.435375190339982510e-03 1.271719665965065360e-04
3.000000000000000000e+01 2.569328527897596359e-03 1.482754480093717575e-03 1.456569443689659238e-04
3.100000000000000000e+01 2.539206761866807938e-03 1.615121960639953613e-03 1.551542081870138645e-04
3.200000000000000000e+01 2.681041602045297623e-03 1.937880180776119232e-03 1.723710593068972230e-04
3.300000000000000000e+01 2.095042262226343155e-03 1.598139293491840363e-03 1.826044172048568726e-04
3.400000000000000000e+01 2.135424409061670303e-03 1.825729617848992348e-03 1.938146015163511038e-04
3.500000000000000000e+01 2.152097877115011215e-03 1.475393306463956833e-03 1.380362955387681723e-04
3.600000000000000000e+01 2.236566040664911270e-03 1.396416686475276947e-03 1.105330957216210663e-04
3.700000000000000000e+01 2.077940851449966431e-03 1.410269644111394882e-03 1.027618855005130172e-04
3.800000000000000000e+01 2.121976111084222794e-03 1.400378299877047539e-03 1.047564655891619623e-04
3.900000000000000000e+01 2.184064593166112900e-03 1.421242486685514450e-03 9.477000276092439890e-05
4.000000000000000000e+01 3.407363081350922585e-03 1.590823289006948471e-03 1.157641527242958546e-04
4.100000000000000000e+01 2.995200920850038528e-03 1.636265544220805168e-03 1.175715951831080019e-04
4.200000000000000000e+01 2.988142194226384163e-03 1.558077638037502766e-03 1.408809766871854663e-04
4.300000000000000000e+01 2.950886730104684830e-03 1.563994213938713074e-03 1.535302726551890373e-04
4.400000000000000000e+01 2.840357366949319839e-03 1.536176307126879692e-03 1.607154117664322257e-04
4.500000000000000000e+01 2.965175081044435501e-03 1.588011044077575207e-03 1.521419471828266978e-04
4.600000000000000000e+01 3.053122432902455330e-03 1.812521135434508324e-03 1.514246105216443539e-04
4.700000000000000000e+01 2.393651986494660378e-03 1.487083849497139454e-03 1.551602181280031800e-04
4.800000000000000000e+01 2.462443429976701736e-03 1.540841651149094105e-03 1.580525859026238322e-04
4.900000000000000000e+01 3.505990840494632721e-03 2.213569590821862221e-03 1.684320595813915133e-04
5.000000000000000000e+01 2.884367015212774277e-03 1.620745286345481873e-03 1.589736493770033121e-04
5.100000000000000000e+01 2.363141160458326340e-03 1.402346184477210045e-03 1.626641605980694294e-04
5.200000000000000000e+01 2.188288141041994095e-03 1.417946419678628445e-03 1.671127538429573178e-04
5.300000000000000000e+01 2.387944143265485764e-03 1.406241790391504765e-03 1.769906957633793354e-04
5.400000000000000000e+01 2.427762374281883240e-03 1.417932799085974693e-03 1.830054097808897495e-04
5.500000000000000000e+01 2.130148001015186310e-03 1.612042542546987534e-03 1.948797580553218722e-04
5.600000000000000000e+01 2.028963761404156685e-03 1.575980917550623417e-03 1.961362431757152081e-04
5.700000000000000000e+01 1.927791396155953407e-03 1.588656334206461906e-03 1.996990031329914927e-04
5.800000000000000000e+01 1.803730148822069168e-03 1.572800800204277039e-03 1.959465444087982178e-04
5.900000000000000000e+01 1.980608794838190079e-03 1.665384857915341854e-03 2.129731146851554513e-04
6.000000000000000000e+01 2.128171967342495918e-03 1.507313223555684090e-03 2.156828268198296428e-04
6.100000000000000000e+01 1.880242605693638325e-03 1.488730777055025101e-03 2.073677023872733116e-04
6.200000000000000000e+01 1.895058434456586838e-03 1.571655506268143654e-03 2.201685856562107801e-04
6.300000000000000000e+01 1.910938299261033535e-03 1.490265829488635063e-03 2.220974565716460347e-04
6.400000000000000000e+01 2.020481042563915253e-03 1.527255866676568985e-03 2.281720517203211784e-04
6.500000000000000000e+01 2.223273739218711853e-03 1.521891099400818348e-03 2.197925350628793240e-04
6.600000000000000000e+01 2.238824730738997459e-03 1.565695274621248245e-03 2.201469178544357419e-04
6.700000000000000000e+01 2.215395215898752213e-03 1.522103440947830677e-03 2.228411030955612659e-04
6.800000000000000000e+01 2.071057446300983429e-03 1.536654192022979259e-03 2.229453239124268293e-04
6.900000000000000000e+01 2.192806918174028397e-03 1.557097071781754494e-03 2.225203352281823754e-04
7.000000000000000000e+01 2.437751740217208862e-03 1.518377335742115974e-03 2.207170182373374701e-04
7.100000000000000000e+01 2.276188228279352188e-03 1.523565268144011497e-03 2.345861867070198059e-04
7.200000000000000000e+01 2.167613245546817780e-03 1.487830886617302895e-03 2.317473554285243154e-04
7.300000000000000000e+01 2.480399096384644508e-03 1.556083094328641891e-03 2.349305141251534224e-04
7.400000000000000000e+01 2.367684151977300644e-03 1.510040601715445518e-03 2.359213249292224646e-04
7.500000000000000000e+01 1.924652839079499245e-03 1.593455555848777294e-03 2.529420598875731230e-04
7.600000000000000000e+01 1.940582646057009697e-03 1.541917561553418636e-03 2.502080751582980156e-04
7.700000000000000000e+01 1.886997488327324390e-03 1.575300469994544983e-03 2.578215789981186390e-04
7.800000000000000000e+01 1.972812693566083908e-03 1.666414202190935612e-03 2.705159422475844622e-04
7.900000000000000000e+01 1.877774018794298172e-03 1.569763291627168655e-03 2.658823505043983459e-04
8.000000000000000000e+01 2.496442757546901703e-03 1.619377289898693562e-03 2.493118809070438147e-04
8.100000000000000000e+01 2.095952164381742477e-03 1.546183018945157528e-03 2.435052156215533614e-04
8.200000000000000000e+01 1.972033409401774406e-03 1.497957739047706127e-03 2.414287300780415535e-04
8.300000000000000000e+01 2.110134577378630638e-03 1.655769068747758865e-03 2.471264451742172241e-04
8.400000000000000000e+01 1.970541663467884064e-03 1.577978720888495445e-03 2.586346818134188652e-04
8.500000000000000000e+01 1.973679289221763611e-03 1.561166835017502308e-03 2.529386547394096851e-04
8.600000000000000000e+01 2.030469244346022606e-03 1.564426347613334656e-03 2.531128120608627796e-04
8.700000000000000000e+01 1.977339386940002441e-03 1.561860670335590839e-03 2.700173645280301571e-04
8.800000000000000000e+01 1.939218025654554367e-03 1.564084202982485294e-03 2.628919319249689579e-04
8.900000000000000000e+01 2.096344018355011940e-03 1.522665843367576599e-03 2.745383244473487139e-04
9.000000000000000000e+01 1.815756433643400669e-03 1.593558234162628651e-03 2.739695191849023104e-04
9.100000000000000000e+01 1.809025416150689125e-03 1.571821281686425209e-03 2.717916795518249273e-04
9.200000000000000000e+01 1.733392477035522461e-03 1.536741503514349461e-03 2.678902528714388609e-04
9.300000000000000000e+01 1.831796951591968536e-03 1.560684759169816971e-03 2.833312028087675571e-04
9.400000000000000000e+01 1.952485181391239166e-03 1.627662451937794685e-03 2.780653303489089012e-04
9.500000000000000000e+01 2.070342190563678741e-03 1.569437095895409584e-03 2.235763822682201862e-04
9.600000000000000000e+01 2.051021438091993332e-03 1.564662205055356026e-03 1.659412228036671877e-04
9.700000000000000000e+01 1.967398449778556824e-03 1.553105190396308899e-03 1.513115421403199434e-04
9.800000000000000000e+01 1.962114591151475906e-03 1.572013366967439651e-03 1.435852318536490202e-04
9.900000000000000000e+01 2.034915843978524208e-03 1.509741647168993950e-03 1.426426024409011006e-04
1.000000000000000000e+02 2.067174296826124191e-03 1.542557845823466778e-03 1.522752281744033098e-04
1.010000000000000000e+02 2.054467331618070602e-03 1.587013946846127510e-03 1.681550056673586369e-04
1.020000000000000000e+02 1.984891481697559357e-03 1.562014920637011528e-03 1.759432634571567178e-04
1.030000000000000000e+02 1.960081979632377625e-03 1.590608386322855949e-03 1.968425640370696783e-04
1.040000000000000000e+02 1.958244480192661285e-03 1.601741299964487553e-03 2.062921266769990325e-04
1.050000000000000000e+02 2.027625218033790588e-03 1.622048090212047100e-03 1.997722865780815482e-04
1.060000000000000000e+02 2.173807937651872635e-03 1.655249390751123428e-03 2.085830055875703692e-04
1.070000000000000000e+02 1.929965801537036896e-03 1.573436893522739410e-03 2.043234417214989662e-04
1.080000000000000000e+02 1.947068376466631889e-03 1.612274325452744961e-03 2.144783647963777184e-04
1.090000000000000000e+02 1.960293389856815338e-03 1.606488600373268127e-03 2.042569249169901013e-04
1.100000000000000000e+02 2.437385730445384979e-03 1.612315070815384388e-03 2.231953694717958570e-04
1.110000000000000000e+02 2.116660820320248604e-03 1.542097656056284904e-03 2.153920650016516447e-04
1.120000000000000000e+02 2.214395441114902496e-03 1.517351600341498852e-03 2.230099198641255498e-04
1.130000000000000000e+02 2.311372430995106697e-03 1.561251003295183182e-03 2.240533649455755949e-04
1.140000000000000000e+02 2.300867810845375061e-03 1.554869231767952442e-03 2.332079893676564097e-04
1.150000000000000000e+02 1.853889087215065956e-03 1.590683590620756149e-03 2.334738819627091289e-04
1.160000000000000000e+02 1.882387092337012291e-03 1.547131687402725220e-03 2.398731157882139087e-04
1.170000000000000000e+02 1.867145765572786331e-03 1.546067651361227036e-03 2.398104697931557894e-04
1.180000000000000000e+02 1.870312145911157131e-03 1.527736312709748745e-03 2.316327590961009264e-04
1.190000000000000000e+02 1.921285060234367847e-03 1.559522235766053200e-03 2.383023966103792191e-04
1.200000000000000000e+02 2.211560960859060287e-03 1.589265186339616776e-03 2.408963482594117522e-04
1.210000000000000000e+02 1.945225289091467857e-03 1.526373089291155338e-03 2.409485168755054474e-04
1.220000000000000000e+02 1.931273029185831547e-03 1.549405744299292564e-03 2.418901713099330664e-04
1.230000000000000000e+02 1.978283748030662537e-03 1.563024590723216534e-03 2.426978753646835685e-04
1.240000000000000000e+02 2.074199961498379707e-03 1.562462653964757919e-03 2.486335870344191790e-04
1.250000000000000000e+02 2.520973794162273407e-03 1.534366514533758163e-03 2.543821756262332201e-04
1.260000000000000000e+02 2.257608575746417046e-03 1.523033832199871540e-03 2.578615676611661911e-04
1.270000000000000000e+02 2.133706118911504745e-03 1.474143471568822861e-03 2.506526361685246229e-04
1.280000000000000000e+02 2.053965814411640167e-03 1.497060526162385941e-03 2.567602496128529310e-04
1.290000000000000000e+02 2.139541553333401680e-03 1.495354110375046730e-03 2.665452193468809128e-04
1.300000000000000000e+02 1.878761919215321541e-03 1.549377804622054100e-03 2.613902615848928690e-04
1.310000000000000000e+02 1.849869033321738243e-03 1.494972966611385345e-03 2.560449065640568733e-04
1.320000000000000000e+02 1.952050486579537392e-03 1.521196682006120682e-03 2.608484064694494009e-04
1.330000000000000000e+02 1.941123395226895809e-03 1.518811099231243134e-03 2.614944824017584324e-04
1.340000000000000000e+02 1.903981668874621391e-03 1.519102021120488644e-03 2.578549901954829693e-04
1.350000000000000000e+02 1.944522839039564133e-03 1.556900213472545147e-03 2.693531278055161238e-04
1.360000000000000000e+02 1.816509175114333630e-03 1.520595629699528217e-03 2.763856609817594290e-04
1.370000000000000000e+02 1.755954930558800697e-03 1.510069705545902252e-03 2.615943085402250290e-04
1.380000000000000000e+02 1.892958884127438068e-03 1.522639999166131020e-03 2.548975171521306038e-04
1.390000000000000000e+02 1.903805881738662720e-03 1.514088013209402561e-03 2.724548685364425182e-04
1.400000000000000000e+02 2.230261918157339096e-03 1.496238168329000473e-03 2.581822918727993965e-04
1.410000000000000000e+02 2.103439997881650925e-03 1.480184379033744335e-03 2.649128437042236328e-04
1.420000000000000000e+02 2.102605998516082764e-03 1.499281148426234722e-03 2.716718008741736412e-04
1.430000000000000000e+02 1.952758873812854290e-03 1.479064114391803741e-03 2.626950154080986977e-04
1.440000000000000000e+02 2.068423666059970856e-03 1.489029731601476669e-03 2.665857900865375996e-04
1.450000000000000000e+02 2.176993992179632187e-03 1.571024069562554359e-03 2.880868269130587578e-04
1.460000000000000000e+02 2.128933090716600418e-03 1.534046139568090439e-03 2.761810319498181343e-04
1.470000000000000000e+02 2.117560943588614464e-03 1.523993909358978271e-03 2.682331250980496407e-04
1.480000000000000000e+02 2.057713223621249199e-03 1.521015306934714317e-03 2.786447003018110991e-04
1.490000000000000000e+02 2.115357900038361549e-03 1.494064345024526119e-03 2.794150786940008402e-04


==> Data/resnet50v2_gamma0.9_lower_w2.txt <==
1.000000000000000000e+00 1.146348098338729082e+00 8.275246718775908228e-01 8.154472661848514159e-01
2.000000000000000000e+00 1.046146387383185106e+00 4.107475683138819833e-01 4.020943515540741919e-01
3.000000000000000000e+00 9.976622736152619408e-01 3.285200513430217018e-02 9.608959490287867847e-03
4.000000000000000000e+00 1.228900350308950840e+00 8.269364111014968488e-01 8.093034654279874784e-01
5.000000000000000000e+00 2.852817192136624658e-01 1.438358358912859569e-01 6.369687291275114016e-02
6.000000000000000000e+00 2.901899733823058991e-01 1.308649284721425388e-01 5.078256923461586803e-02
7.000000000000000000e+00 2.744200616623884148e-01 1.165764709801606208e-01 8.020027777189514540e-02
8.000000000000000000e+00 2.029059103107016815e-01 7.060249612258111263e-02 5.764843474290666514e-02
9.000000000000000000e+00 2.268428531206171661e-01 6.049345391862672588e-02 4.616610850116326104e-02
1.000000000000000000e+01 1.287922297038504027e-01 8.562657059557936268e-02 3.179518549727010368e-02
1.100000000000000000e+01 1.008367027605631266e-01 1.134772402365240157e-01 3.628081087783054798e-02
1.200000000000000000e+01 9.536834003576402652e-02 1.214089915353908505e-01 2.851878877516791227e-02
1.300000000000000000e+01 1.028446863029242458e-01 1.299872720391025138e-01 6.063094626673275894e-02
1.400000000000000000e+01 7.676263197789012782e-02 1.527230710114037271e-01 3.139747988937684198e-02
1.500000000000000000e+01 1.538472546643036565e-01 6.270260357774688764e-02 3.006152755080340744e-02
1.600000000000000000e+01 1.501715970936707834e-01 6.496490594779359695e-02 3.394184528225003411e-02
1.700000000000000000e+01 1.476802878679185083e-01 6.589613249195512557e-02 3.818984700456400788e-02
1.800000000000000000e+01 1.589758413900334011e-01 6.488943175028971666e-02 4.573630432729392653e-02
1.900000000000000000e+01 1.264990140137111363e-01 8.281187535720624382e-02 3.874971654981543973e-02
2.000000000000000000e+01 4.203312448867075474e-02 1.920970156938653362e-01 2.821619565284367095e-02
2.100000000000000000e+01 5.959497783705432900e-02 1.990597725907745641e-01 5.061952851535795467e-02
2.200000000000000000e+01 3.758713902619315733e-02 1.984306365267800853e-01 2.803908457868877629e-02
2.300000000000000000e+01 4.472363640120608635e-02 2.145152438574332854e-01 3.933471904135633218e-02
2.400000000000000000e+01 3.012824823685984060e-02 2.168863279130107680e-01 2.999355728328712695e-02
2.500000000000000000e+01 9.725765016340172375e-02 1.253498896840152255e-01 3.357918566862602705e-02
2.600000000000000000e+01 1.247953420950384112e-01 1.104306094387669662e-01 4.748144615638865557e-02
2.700000000000000000e+01 1.053421335716919760e-01 1.210935852443238980e-01 4.053178491450935145e-02
2.800000000000000000e+01 1.124203471069703947e-01 1.159951698889958999e-01 3.525775482009191331e-02
2.900000000000000000e+01 1.354027185017758206e-01 9.121416351781960752e-02 4.432127877089541562e-02
3.000000000000000000e+01 3.889316319189265597e-02 1.963829373619773166e-01 2.702697901759288507e-02
3.100000000000000000e+01 2.942127795073306434e-02 2.089776697177772313e-01 2.484738595078314974e-02
3.200000000000000000e+01 4.147698795827061552e-02 1.951752989521706450e-01 3.076800976281359942e-02
3.300000000000000000e+01 3.199845847858111270e-02 2.191766700647427291e-01 3.459425189350309737e-02
3.400000000000000000e+01 4.491342096035820519e-02 2.340752532755508153e-01 4.232645289644299674e-02
3.500000000000000000e+01 1.040288347059712265e-01 1.344024407006403632e-01 4.186777633220026273e-02
3.600000000000000000e+01 9.537898569788605396e-02 1.199737837648451877e-01 3.411329059558788901e-02
3.700000000000000000e+01 1.037119618703309931e-01 1.180359024692533149e-01 2.713187793720042360e-02
3.800000000000000000e+01 1.241819391245378851e-01 1.177989724743789823e-01 5.540198481893631594e-02
3.900000000000000000e+01 1.234013153401906648e-01 1.096450326814877030e-01 5.748823961214611505e-02
4.000000000000000000e+01 4.577361374433983748e-02 2.068567783143569760e-01 4.206350350493116841e-02
4.100000000000000000e+01 3.628275505337286155e-02 2.309704043460799605e-01 3.802595640814569050e-02
4.200000000000000000e+01 4.718135293019036502e-02 2.277552635076048881e-01 4.870577647880187933e-02
4.300000000000000000e+01 3.408113796658435168e-02 2.283553259940568347e-01 3.381773432717133376e-02
4.400000000000000000e+01 2.506760755373231564e-02 2.209460622037989208e-01 2.174487503898840657e-02
4.500000000000000000e+01 7.335687588253314573e-02 1.544649785676839582e-01 4.351362758630530209e-02
4.600000000000000000e+01 8.058006853996350916e-02 1.463899473435537057e-01 2.735355857960321962e-02
4.700000000000000000e+01 8.565345696768068839e-02 1.426887923578322726e-01 3.208763787504360920e-02
4.800000000000000000e+01 7.969874298406925961e-02 1.424579917705363352e-01 3.765027695037415773e-02
4.900000000000000000e+01 6.692957174557850886e-02 1.860096481546263947e-01 5.368441476485264624e-02
5.000000000000000000e+01 4.176444813457236976e-02 1.933219186136306278e-01 1.918476645347238357e-02
5.100000000000000000e+01 5.155343007647938958e-02 1.871960737625085747e-01 3.668805881354083448e-02
5.200000000000000000e+01 4.105443459488006264e-02 1.937075375861710691e-01 2.119558181449650303e-02
5.300000000000000000e+01 4.197613550073117650e-02 1.991823424627868488e-01 3.178949753964620956e-02
5.400000000000000000e+01 4.410312701623248649e-02 1.906829362549000151e-01 2.709024440433330586e-02
5.500000000000000000e+01 5.068306751723693909e-02 1.955724096589495087e-01 3.249572959520208304e-02
5.600000000000000000e+01 4.515302824895024020e-02 1.852994598432885776e-01 2.484616247858903795e-02
5.700000000000000000e+01 5.871376360514257015e-02 1.687325161431395548e-01 3.655226154101308411e-02
5.800000000000000000e+01 4.982004422597662019e-02 1.969648833090916762e-01 4.159864303177502470e-02
5.900000000000000000e+01 4.991660461520899122e-02 1.900297049504106606e-01 3.468161013928357933e-02
6.000000000000000000e+01 4.127096652950097005e-02 2.003874624637128343e-01 3.010148479968148202e-02
6.100000000000000000e+01 4.033621811182389050e-02 1.980380459183312125e-01 2.899310485513105842e-02
6.200000000000000000e+01 5.836299466250538526e-02 1.697818705090231861e-01 3.357127793697060880e-02
6.300000000000000000e+01 6.391029802935171977e-02 1.722382342136849209e-01 2.123236875489252842e-02
6.400000000000000000e+01 4.298152453587093802e-02 1.976736245834630756e-01 3.841909694057943359e-02
6.500000000000000000e+01 4.146895303139528505e-02 2.029287834444547522e-01 3.786197654847640176e-02
6.600000000000000000e+01 4.835545727027926871e-02 1.815966454758035087e-01 3.170397228927739758e-02
6.700000000000000000e+01 4.191055764350470197e-02 1.845168584892472319e-01 1.793509865488772045e-02
6.800000000000000000e+01 7.298192005617717970e-02 2.109972045582265421e-01 6.768226206803201750e-02
6.900000000000000000e+01 4.929358178652747113e-02 1.956434010187756145e-01 3.175078478928029801e-02
7.000000000000000000e+01 4.979976749482288578e-02 1.873826768397309217e-01 3.611862186753083542e-02
7.100000000000000000e+01 4.894995673680363479e-02 1.973266520543977831e-01 3.287237630562687973e-02
7.200000000000000000e+01 4.467886615430353286e-02 2.037786921952367269e-01 3.607280395132408946e-02
7.300000000000000000e+01 4.057246941311069832e-02 1.923873944479429499e-01 2.944057848188255319e-02
7.400000000000000000e+01 5.055502397289466515e-02 1.874385026553271605e-01 2.882971591043920201e-02
7.500000000000000000e+01 4.802426140081057782e-02 1.782465927362240909e-01 2.484878329351993681e-02
7.600000000000000000e+01 5.001289902489350347e-02 1.954473865325628557e-01 3.671889121866443728e-02
7.700000000000000000e+01 5.802001639352370732e-02 1.968497877853314926e-01 4.408767841622267952e-02
7.800000000000000000e+01 4.704469393458277082e-02 1.924550752606165316e-01 3.266887750251504241e-02
7.900000000000000000e+01 3.609745919515431473e-02 2.140520533937302627e-01 2.836213292382185752e-02
8.000000000000000000e+01 5.265358453249051329e-02 1.770575780891393003e-01 2.723191788556597950e-02
8.100000000000000000e+01 4.979520872223251737e-02 1.854328220891572621e-01 3.514003190172090146e-02
8.200000000000000000e+01 4.696408866053367742e-02 1.897403581860419852e-01 3.415879898099322826e-02
8.300000000000000000e+01 6.937765971780064655e-02 1.769463182275848312e-01 4.884920794466290211e-02
8.400000000000000000e+01 4.504725800537946051e-02 1.913972087623266871e-01 3.084994483072119389e-02
8.500000000000000000e+01 3.790534322356178126e-02 2.070356930012290098e-01 2.914765065986615888e-02
8.600000000000000000e+01 4.891959612195097284e-02 1.993056392229198559e-01 2.901403105769394947e-02
8.700000000000000000e+01 4.585337040348991255e-02 2.073073408795610695e-01 4.460244632256767094e-02
8.800000000000000000e+01 3.882270924827254527e-02 1.914227885941513774e-01 1.780694341715800127e-02
8.900000000000000000e+01 3.423066789731578352e-02 2.031240961785703292e-01 2.755447196538970620e-02
9.000000000000000000e+01 5.666648890470644961e-02 1.857916469754594402e-01 4.757131046635045685e-02
9.100000000000000000e+01 3.703935524207187246e-02 1.985555637224945824e-01 2.316868747566220091e-02
9.200000000000000000e+01 4.494197678364173637e-02 2.046587274711919591e-01 3.135380661361109045e-02
9.300000000000000000e+01 2.989277096333575745e-02 2.108804328126332450e-01 2.267356821739505146e-02
9.400000000000000000e+01 2.857728087651150578e-02 2.044190282261272862e-01 1.899779349839380779e-02
9.500000000000000000e+01 4.526875904190785782e-02 2.027099010147433711e-01 3.730284091198279167e-02
9.600000000000000000e+01 4.928574010707204023e-02 1.906513742951630452e-01 3.114126143261602628e-02
9.700000000000000000e+01 6.538408681175186810e-02 1.618159226351388036e-01 2.296279723856710711e-02
9.800000000000000000e+01 6.831017391846756770e-02 1.864240953976558368e-01 4.318953598046863795e-02
9.900000000000000000e+01 5.801906759140768033e-02 1.700562648716799352e-01 2.657766817693257497e-02
1.000000000000000000e+02 3.343600203787690239e-02 2.303534802494770772e-01 3.458974548180823033e-02
1.010000000000000000e+02 2.766531416342304234e-02 2.208227536635298527e-01 2.617780787520125260e-02
1.020000000000000000e+02 6.108441426061115426e-02 2.385180290112038637e-01 5.750514377311249925e-02
1.030000000000000000e+02 2.325597324889363757e-02 2.257377134630183801e-01 2.409742760081152665e-02
1.040000000000000000e+02 2.523993601565277869e-02 2.159869208607949898e-01 2.342692738290785490e-02
1.050000000000000000e+02 4.760010918026395810e-02 2.046272135440231343e-01 3.488292923475958679e-02
1.060000000000000000e+02 4.589013566231420899e-02 1.963989287320416777e-01 3.544758335130531596e-02
1.070000000000000000e+02 6.563606216650882952e-02 2.068885743118639431e-01 5.698312493582594063e-02
1.080000000000000000e+02 4.791815658562104119e-02 1.837445101179554507e-01 2.484516295902839192e-02
1.090000000000000000e+02 4.973891134480264847e-02 1.870306463415588316e-01 2.842077619675267147e-02
1.100000000000000000e+02 3.660708050448088086e-02 2.296916790357636518e-01 3.492200567906812020e-02
1.110000000000000000e+02 3.656204762636032501e-02 2.061773378918977107e-01 3.049811240906483145e-02
1.120000000000000000e+02 4.761288029749896622e-02 2.131886737820122835e-01 3.453455592361426296e-02
1.130000000000000000e+02 3.009529233484359301e-02 2.128846225041793327e-01 2.271295397381321163e-02
1.140000000000000000e+02 5.034536124901636128e-02 1.837700341128576109e-01 2.627675558470037726e-02
1.150000000000000000e+02 5.438308997486104857e-02 1.866475922634378837e-01 2.857165640304864043e-02
1.160000000000000000e+02 4.359366487204541230e-02 2.058333397214734684e-01 3.409169833898453156e-02
1.170000000000000000e+02 4.784008289412144260e-02 1.962398394105669408e-01 3.577913766810346397e-02
1.180000000000000000e+02 4.412015638172774729e-02 2.043441440624406968e-01 3.377877055625416736e-02
1.190000000000000000e+02 5.036000935141338175e-02 1.897694721601424495e-01 3.068979980916137357e-02
1.200000000000000000e+02 4.920391479567295945e-02 1.923696347959714392e-01 2.354889698405440018e-02
1.210000000000000000e+02 5.392568206372898992e-02 2.000346909923954308e-01 4.170662601438610007e-02
1.220000000000000000e+02 4.442948149916810946e-02 1.942004060586615677e-01 3.326983522493415918e-02
1.230000000000000000e+02 3.213824714348470502e-02 2.242605473665397475e-01 2.969098873775110475e-02
1.240000000000000000e+02 3.311124966076026827e-02 2.124171784174692656e-01 2.929720237826766854e-02
1.250000000000000000e+02 4.138452687971390376e-02 1.989648888697435059e-01 3.019737195117394926e-02
1.260000000000000000e+02 4.037558381756886638e-02 1.952370111882950343e-01 2.231808468108093663e-02
1.270000000000000000e+02 4.024126288172820420e-02 2.028313962182733687e-01 2.519044478045116831e-02
1.280000000000000000e+02 3.783636207438501042e-02 1.956499001074636923e-01 2.188150651191024532e-02
1.290000000000000000e+02 3.628763617462350127e-02 2.106575876041657247e-01 3.340421449953630967e-02
1.300000000000000000e+02 4.467265621593351915e-02 2.081877133634761068e-01 3.560961300673070457e-02
1.310000000000000000e+02 4.053120932769889440e-02 1.953521026695390073e-01 3.342966892156198216e-02
1.320000000000000000e+02 6.058388197529709224e-02 2.117027054339984393e-01 5.591226143483995353e-02
1.330000000000000000e+02 3.672851207052391792e-02 2.255842852496772188e-01 3.781611060758139492e-02
1.340000000000000000e+02 2.832435977948254829e-02 2.089109187701547188e-01 2.595098480070793384e-02
1.350000000000000000e+02 4.697069795261488157e-02 2.231047080681025363e-01 3.987185521353363293e-02
1.360000000000000000e+02 4.809342357151450559e-02 2.129819219384619100e-01 4.487587472235465835e-02
1.370000000000000000e+02 5.037811514039279570e-02 1.986599199488463530e-01 4.086495117925885434e-02
1.380000000000000000e+02 4.346804491843223039e-02 1.957177668347324651e-01 2.696204541503900709e-02
1.390000000000000000e+02 3.771513926556763902e-02 2.220111488335770322e-01 3.566741171404740063e-02
1.400000000000000000e+02 3.944676829433219067e-02 2.021244101219095701e-01 3.254557637745164600e-02
1.410000000000000000e+02 4.061742334578243713e-02 2.116103400595818196e-01 3.282512649214627126e-02
1.420000000000000000e+02 2.641661997127093056e-02 2.084234516895636380e-01 2.535331274446826766e-02
1.430000000000000000e+02 3.183234526442333540e-02 2.209126299329787213e-01 3.143071427721782357e-02
1.440000000000000000e+02 4.550966853321801453e-02 2.026396635216720366e-01 3.950527367126781958e-02
1.450000000000000000e+02 3.483601376167689417e-02 2.015112621612699384e-01 2.000150119470646068e-02
1.460000000000000000e+02 3.950489894064908997e-02 2.220934854135958314e-01 3.722952790851702387e-02
1.470000000000000000e+02 3.976077003219401218e-02 2.015710583296942415e-01 3.629799210990549557e-02
1.480000000000000000e+02 3.781023629459506763e-02 2.282839241414345299e-01 3.716716501588061827e-02
1.490000000000000000e+02 4.663337373884997999e-02 2.020677035792516618e-01 4.206982540361016432e-02


==> Data/resnet50v2_gamma0.9_middle_w2.txt <==
1.000000000000000000e+00 8.300467230491340720e-01 6.060310564630196906e-01 4.671346815240868255e-01
2.000000000000000000e+00 7.496431378705277204e-01 6.689015432629963342e-01 3.982133936045897382e-01
3.000000000000000000e+00 6.683198048883718378e-01 5.690344362514639931e-01 2.760465075266767543e-01
4.000000000000000000e+00 5.883969423364514562e-01 4.628201795370514571e-01 2.433107788187492404e-01
5.000000000000000000e+00 1.485040248641220362e-01 7.123557814598892313e-02 4.359159028295286203e-02
6.000000000000000000e+00 1.236285758533605394e-01 1.366626207995890463e-01 6.277897065179326164e-02
7.000000000000000000e+00 1.194798438609327995e-01 1.094307599518836993e-01 3.882336112482573376e-02
8.000000000000000000e+00 8.293048942009671742e-02 1.404064290868244358e-01 2.939707065675213962e-02
9.000000000000000000e+00 8.288152061658798919e-02 1.347611962385108220e-01 3.114205946403718339e-02
1.000000000000000000e+01 1.272142681040821510e-01 9.803374443191098520e-02 3.656273127848007343e-02
1.100000000000000000e+01 1.575535962889966501e-01 8.481608973883811298e-02 5.472952552195310683e-02
1.200000000000000000e+01 1.405117897441901242e-01 7.004570825697285785e-02 3.081270727077110513e-02
1.300000000000000000e+01 1.088510373800529313e-01 1.143345208654193423e-01 2.978691701069485775e-02
1.400000000000000000e+01 1.186330174713890184e-01 1.388513561145184871e-01 6.362465193697459942e-02
1.500000000000000000e+01 1.355284121385661456e-01 7.835870191022062392e-02 3.929637476382584482e-02
1.600000000000000000e+01 1.253416397547858496e-01 9.769663840899302232e-02 3.716554705594656005e-02
1.700000000000000000e+01 1.751031032494679007e-01 4.810327811940105086e-02 4.126000820051207302e-02
1.800000000000000000e+01 1.685349175548474521e-01 5.774363922309298097e-02 5.220377336114836314e-02
1.900000000000000000e+01 1.367585886187275557e-01 7.521582704528602392e-02 3.282076141926099089e-02
2.000000000000000000e+01 1.037136860193859367e-01 1.101919024330553776e-01 2.848984937303617598e-02
2.100000000000000000e+01 1.210584471576295479e-01 9.681421124255484845e-02 3.314940594370651555e-02
2.200000000000000000e+01 1.000252659396391880e-01 1.108159570868946092e-01 2.549645324812276070e-02
2.300000000000000000e+01 1.029105006099960418e-01 1.197355031468421704e-01 3.649448557128051607e-02
2.400000000000000000e+01 1.015072666522861128e-01 1.218549590163202218e-01 3.795056317653922040e-02
2.500000000000000000e+01 1.492779483348149472e-01 9.035722065284645943e-02 5.447165871802681775e-02
2.600000000000000000e+01 1.567835128046460025e-01 7.969411489589785236e-02 5.344729755908957103e-02
2.700000000000000000e+01 1.293801608018733118e-01 8.209121870904645402e-02 3.812945821512559591e-02
2.800000000000000000e+01 1.502341699323513913e-01 7.572727795241196436e-02 5.034343428503021411e-02
2.900000000000000000e+01 1.660108569705547876e-01 6.255454702327233052e-02 4.377062168362169658e-02
3.000000000000000000e+01 8.957822944063069392e-02 1.375568164287899742e-01 4.138331655636830891e-02
3.100000000000000000e+01 9.415099578375539513e-02 1.437137979397899723e-01 4.510828906383751447e-02
3.200000000000000000e+01 7.986397227568955981e-02 1.395926839133430908e-01 3.806073783406821454e-02
3.300000000000000000e+01 9.552313596268158236e-02 1.363557316433511579e-01 4.083441898174045015e-02
3.400000000000000000e+01 9.861608454251133415e-02 1.221970744800120606e-01 3.928973969996198135e-02
3.500000000000000000e+01 1.236155921383459283e-01 8.485632122667112476e-02 3.452320231359808783e-02
3.600000000000000000e+01 1.675942714878676520e-01 7.474393188821522316e-02 6.349017663397681088e-02
3.700000000000000000e+01 1.270766696244291505e-01 8.642323035923590857e-02 4.338213985779160869e-02
3.800000000000000000e+01 1.454480202293954305e-01 6.906516468150257493e-02 4.446716665177940370e-02
3.900000000000000000e+01 1.339985932209170894e-01 8.320066937047976285e-02 4.327640243546294896e-02
4.000000000000000000e+01 7.218339590870043176e-02 1.547016973919345950e-01 2.771778072104388868e-02
4.100000000000000000e+01 7.619567091694458283e-02 1.673696480198718084e-01 3.438129242660325352e-02
4.200000000000000000e+01 6.325255959447126375e-02 1.730495030386791366e-01 4.332774946385691689e-02
4.300000000000000000e+01 5.719227027312590722e-02 1.831623067804353522e-01 3.477707701139196722e-02
4.400000000000000000e+01 7.347659044210531898e-02 1.702600398998845854e-01 3.641154574254191340e-02
4.500000000000000000e+01 1.283002520287882253e-01 9.015181201898468666e-02 4.186383726719243581e-02
4.600000000000000000e+01 8.162429539132240452e-02 1.292315167576753299e-01 2.837192559284463372e-02
4.700000000000000000e+01 1.102511817277537359e-01 1.116114159902109465e-01 3.330637464738999548e-02
4.800000000000000000e+01 9.009382845493707492e-02 1.274197733678041622e-01 2.969496416333970018e-02
4.900000000000000000e+01 8.874798674055324466e-02 1.499754980416891093e-01 4.144234079684730454e-02
5.000000000000000000e+01 1.101792324190074002e-01 1.111896286658249217e-01 3.347118148056179437e-02
5.100000000000000000e+01 1.071502499870356367e-01 1.069916280944384762e-01 3.609248420478715358e-02
5.200000000000000000e+01 1.135041033314686670e-01 1.090007286951256427e-01 4.157803525054407090e-02
5.300000000000000000e+01 1.005815511649813254e-01 1.213496231867726843e-01 3.282750865211117586e-02
5.400000000000000000e+01 1.023817010814158518e-01 1.211388657403022762e-01 3.524959581170762635e-02
5.500000000000000000e+01 4.919849899599226112e-02 2.011690951236313751e-01 3.496888397602901377e-02
5.600000000000000000e+01 3.229923611653102294e-02 2.052203553345377240e-01 2.052232198864380186e-02
5.700000000000000000e+01 3.825098269091176811e-02 2.193456830959084336e-01 3.598725384785323583e-02
5.800000000000000000e+01 4.694872290978073515e-02 2.249790463232427817e-01 4.356398288038855482e-02
5.900000000000000000e+01 2.470530366611294742e-02 2.338955562966018586e-01 3.005298321277895604e-02
6.000000000000000000e+01 7.755700256781260238e-02 1.481414758494956907e-01 3.176956378759495520e-02
6.100000000000000000e+01 6.768469134809236565e-02 1.640318490627560299e-01 3.484173603155667903e-02
6.200000000000000000e+01 7.910528996858440243e-02 1.420479387085414880e-01 3.397686135651285799e-02
6.300000000000000000e+01 7.749607938246587391e-02 1.536609955850127829e-01 3.654722468061068902e-02
6.400000000000000000e+01 9.947392561941476030e-02 1.255012406782332335e-01 3.930027612477891841e-02
6.500000000000000000e+01 5.632959499203257087e-02 1.854432311388718446e-01 3.564642606695140464e-02
6.600000000000000000e+01 4.980406793434334622e-02 1.754051418796138406e-01 2.605906259877582148e-02
6.700000000000000000e+01 4.977625996874446290e-02 1.930719768240031220e-01 3.664688189960858822e-02
6.800000000000000000e+01 6.718621036620399389e-02 1.806138120776261957e-01 3.760386877578437981e-02
6.900000000000000000e+01 6.189998179938373951e-02 1.767076583903373910e-01 3.870739394026035535e-02
7.000000000000000000e+01 7.181954095502092461e-02 1.538159057176957112e-01 3.648128787036519077e-02
7.100000000000000000e+01 7.973769430342426967e-02 1.624667993014005940e-01 3.988879536776233220e-02
7.200000000000000000e+01 7.555072819053551547e-02 1.453825615832966267e-01 3.099332088464766197e-02
7.300000000000000000e+01 7.350135723992225201e-02 1.697569853711344279e-01 4.085022633588304697e-02
7.400000000000000000e+01 8.858700911088458751e-02 1.541894463315979791e-01 5.849465749904923101e-02
7.500000000000000000e+01 7.321857204353207638e-02 1.849797702327442006e-01 4.640951538410671012e-02
7.600000000000000000e+01 6.009792474225615633e-02 1.785710111220981389e-01 2.658463842055720436e-02
7.700000000000000000e+01 5.662423367771271532e-02 1.769330970739415587e-01 4.061179594086024996e-02
7.800000000000000000e+01 4.816486962440329200e-02 1.849514516620401616e-01 3.667768990374740273e-02
7.900000000000000000e+01 5.331238292866913309e-02 1.930758201192397661e-01 4.012340097696341645e-02
8.000000000000000000e+01 5.749599992239465274e-02 1.793125176735252957e-01 3.347437464390463219e-02
8.100000000000000000e+01 7.832820514562444103e-02 1.505006675476615041e-01 4.210659196221695072e-02
8.200000000000000000e+01 5.286155098829918575e-02 1.864106776129386134e-01 3.257108237266406747e-02
8.300000000000000000e+01 5.836271404184136674e-02 1.835913185094664168e-01 4.456219820284128968e-02
8.400000000000000000e+01 7.923811119738841113e-02 1.552883926913496138e-01 3.418137677589294654e-02
8.500000000000000000e+01 7.013436612807677495e-02 1.728869536774456928e-01 4.692591225581378006e-02
8.600000000000000000e+01 6.238373066122133992e-02 1.686614373020116076e-01 2.831951439389309572e-02
8.700000000000000000e+01 4.632669729199381109e-02 1.897655917769488221e-01 2.618764235064648463e-02
8.800000000000000000e+01 5.892045890986846723e-02 1.741537481319428426e-01 3.911781770543850539e-02
8.900000000000000000e+01 5.161644376409726953e-02 1.808034201003602959e-01 2.661265603704191657e-02
9.000000000000000000e+01 4.707766725906827737e-02 2.043269430844508183e-01 3.539749649027478656e-02
9.100000000000000000e+01 6.186720487547717889e-02 1.653977418625237061e-01 3.081380630817844024e-02
9.200000000000000000e+01 4.871640534305850256e-02 1.981905292458314427e-01 3.153612446184071022e-02
9.300000000000000000e+01 5.114914214686213517e-02 1.785763164046799412e-01 2.246603084381013776e-02
9.400000000000000000e+01 5.749108967264689868e-02 1.714382126479010171e-01 2.522537930573262241e-02
9.500000000000000000e+01 5.745329551014227709e-02 1.757481883892681451e-01 2.415757954899458090e-02
9.600000000000000000e+01 4.717665276517609557e-02 1.826816662284531378e-01 2.754496966481383841e-02
9.700000000000000000e+01 6.032978368608283432e-02 1.817129306045644210e-01 3.364729227164424408e-02
9.800000000000000000e+01 5.704707417150446658e-02 1.723782922809974638e-01 2.243136324445482721e-02
9.900000000000000000e+01 8.140052729579620727e-02 1.752391928689800982e-01 4.476975651043896970e-02
1.000000000000000000e+02 5.657240681416773886e-02 1.929620862474500653e-01 3.580182995839358007e-02
1.010000000000000000e+02 5.714131073223635560e-02 1.804252900945124971e-01 2.426471725038785096e-02
1.020000000000000000e+02 5.286362183507960916e-02 1.857947647565256211e-01 2.958946714437388562e-02
1.030000000000000000e+02 3.396439065396302665e-02 2.011041155997818353e-01 1.972297745806915123e-02
1.040000000000000000e+02 3.659867563904389831e-02 2.084444253279410797e-01 3.300553423011740040e-02
1.050000000000000000e+02 4.618256730981278729e-02 1.943799404234828609e-01 2.926104784559221267e-02
1.060000000000000000e+02 5.350507675106352945e-02 1.949518669334172338e-01 3.558605960577394811e-02
1.070000000000000000e+02 5.149192860818441186e-02 1.984717406597782396e-01 3.938636093025107282e-02
1.080000000000000000e+02 6.238640719639110266e-02 1.701630015206206381e-01 2.907418522300707353e-02
1.090000000000000000e+02 3.390777671217114903e-02 2.022467447096977511e-01 2.640462195665422077e-02
1.100000000000000000e+02 3.879815469155940139e-02 1.933857042990595188e-01 2.827675944034618166e-02
1.110000000000000000e+02 2.346930574387068660e-02 2.155985746638440226e-01 2.054709873968324843e-02
1.120000000000000000e+02 4.715185714221478003e-02 1.889101882505491159e-01 2.304297161479088030e-02
1.130000000000000000e+02 4.169907105043618029e-02 1.983588760890816205e-01 3.467346487688506562e-02
1.140000000000000000e+02 2.536261764713958894e-02 2.239325815311919154e-01 2.563439233081739668e-02
1.150000000000000000e+02 6.407035001195335311e-02 1.886123906368161185e-01 3.731090665889070374e-02
1.160000000000000000e+02 6.147484616673733193e-02 1.734424396069392249e-01 3.445437820656710448e-02
1.170000000000000000e+02 3.614783897572083210e-02 1.981000957059024514e-01 2.142106174298023802e-02
1.180000000000000000e+02 4.761170421652818896e-02 1.812499683463486833e-01 3.310562838090040649e-02
1.190000000000000000e+02 5.833541249965411984e-02 1.880257543324967973e-01 3.616839376223989627e-02
1.200000000000000000e+02 5.393758677998485712e-02 1.769939412450495797e-01 3.096352927059340884e-02
1.210000000000000000e+02 5.738538542034000989e-02 1.700223840705306633e-01 2.933216087814750558e-02
1.220000000000000000e+02 3.935674380983367193e-02 1.968275631971603545e-01 2.183080623087354372e-02
1.230000000000000000e+02 4.230053395171380626e-02 1.960735753416942284e-01 3.290270098525715364e-02
1.240000000000000000e+02 4.290139281783852954e-02 1.964111235350693152e-01 2.380930388246236401e-02
1.250000000000000000e+02 3.397397157169824988e-02 2.085553841729540503e-01 2.759831815843547323e-02
1.260000000000000000e+02 5.866872103761429369e-02 1.930770807182614068e-01 4.288903889126235297e-02
1.270000000000000000e+02 6.333528234829212400e-02 2.009505438478030592e-01 4.841103246259885473e-02
1.280000000000000000e+02 3.787498302588167970e-02 2.075203864728524250e-01 3.159655190298806676e-02
1.290000000000000000e+02 5.976745814000503781e-02 1.841080060443348876e-01 4.245104669858249663e-02
1.300000000000000000e+02 4.450027455388647080e-02 2.201563253032328693e-01 4.010334344677332630e-02
1.310000000000000000e+02 5.600249386988472022e-02 1.933807895878075223e-01 3.828022065928264606e-02
1.320000000000000000e+02 5.076910956257187774e-02 1.865398021533753725e-01 3.429928110301648514e-02
1.330000000000000000e+02 4.220202171278380349e-02 2.015949780067844699e-01 3.395275566032533027e-02
1.340000000000000000e+02 4.436355342540030527e-02 1.945511023607677525e-01 3.414207613446688244e-02
1.350000000000000000e+02 4.055346784773667529e-02 2.079678769645083025e-01 3.456914536632264834e-02
1.360000000000000000e+02 4.157052233637082567e-02 1.999982396444178467e-01 2.610671376524763970e-02
1.370000000000000000e+02 3.807851019184622238e-02 1.954405478538924212e-01 2.564694403961560731e-02
1.380000000000000000e+02 5.194303585945312524e-02 2.095985722394806128e-01 4.018471696302204632e-02
1.390000000000000000e+02 4.212215012652096441e-02 2.055623813565428670e-01 3.443731248256112765e-02
1.400000000000000000e+02 5.406666047671392084e-02 1.852873715933037735e-01 2.367097287768686956e-02
1.410000000000000000e+02 4.468008855755436354e-02 1.818613156016982146e-01 2.356379115905206031e-02
1.420000000000000000e+02 7.496508298115876767e-02 1.687614110309923199e-01 4.261714708941751611e-02
1.430000000000000000e+02 4.445247323117295507e-02 1.998269798966909316e-01 3.865132207027123512e-02
1.440000000000000000e+02 4.029489374523202716e-02 1.928631483559467841e-01 2.934201754085980288e-02
1.450000000000000000e+02 4.593825397414905143e-02 1.969108623603794683e-01 2.440930066867846512e-02
1.460000000000000000e+02 6.042015457127652284e-02 1.742905848910640543e-01 2.812327675168702079e-02
1.470000000000000000e+02 4.661929058300529061e-02 2.047260095061813612e-01 3.113785224308504226e-02
1.480000000000000000e+02 6.080224272952679948e-02 1.756473079399858417e-01 4.144612743515652120e-02
1.490000000000000000e+02 3.651346063484080945e-02 2.038467632490499060e-01 2.843190818148226898e-02


==> Data/resnet50v2_gamma0.9_scale.txt <==
1.000000000000000000e+00 9.390138283968986477e-03 3.250935668751555596e-01 4.534692015145768695e-01
2.000000000000000000e+00 2.606015347687683920e-03 2.721807770924085101e-01 5.278106535376958508e-01
3.000000000000000000e+00 7.268391821616057222e-03 3.421011961738555374e-01 4.915274424677425480e-01
4.000000000000000000e+00 2.826910606004904777e-02 1.652307408634644537e-01 4.733378559806692976e-01
5.000000000000000000e+00 7.091246569066638195e-01 1.083741055989250412e+00 7.729264930301160685e-01
6.000000000000000000e+00 6.755131826322435806e-01 1.281377391282214617e+00 8.004687087556840996e-01
7.000000000000000000e+00 1.071626970976820470e+00 1.261565596264579092e+00 8.482524877147128439e-01
8.000000000000000000e+00 8.544709482088492791e-01 1.393656034589706438e+00 9.201554933873896669e-01
9.000000000000000000e+00 8.652913292555763913e-01 1.345938323846942453e+00 9.350466348165356045e-01
1.000000000000000000e+01 4.410080492132442131e-01 1.272282883822581034e+00 1.243018345896126586e+00
1.100000000000000000e+01 3.330919892307162566e-01 1.208258881122116435e+00 1.342338979743918470e+00
1.200000000000000000e+01 6.467107238274727443e-01 1.228920878459424104e+00 1.353333686885623166e+00
1.300000000000000000e+01 5.063900666716849575e-01 1.340644449798345850e+00 1.415732038457132802e+00
1.400000000000000000e+01 1.363826023841336332e-01 1.336374561773058023e+00 1.464555818234931639e+00
1.500000000000000000e+01 7.870181185019822223e-01 1.204232769510764633e+00 1.146425140873470916e+00
1.600000000000000000e+01 8.914280985168540061e-01 1.292487741466221474e+00 1.127199659934555509e+00
1.700000000000000000e+01 8.704358698763825508e-01 1.031584314551318382e+00 1.100717103810689990e+00
1.800000000000000000e+01 7.272042334473922676e-01 1.042350522483698860e+00 1.146997696374469466e+00
1.900000000000000000e+01 7.869162300377814390e-01 1.123976546750471428e+00 1.195524699830695425e+00
2.000000000000000000e+01 4.730899198129248084e-01 1.274580654616002118e+00 1.682004497565358525e+00
2.100000000000000000e+01 5.565065469295000788e-01 1.250307669240030339e+00 1.631683940374351049e+00
2.200000000000000000e+01 6.173940154679362635e-01 1.282618805878156465e+00 1.699742850529851967e+00
2.300000000000000000e+01 2.134479579417404294e-01 1.230133413562702449e+00 1.712399441423226421e+00
2.400000000000000000e+01 6.194365348883443811e-01 1.279148687394392248e+00 1.765749946656126390e+00
2.500000000000000000e+01 1.079133823372507628e+00 1.152247885473138833e+00 1.384927015140055229e+00
2.600000000000000000e+01 5.819282860419672243e-01 1.076044668020281314e+00 1.317277431340921900e+00
2.700000000000000000e+01 2.494067634203959716e-01 1.099766156401459138e+00 1.308399260600408454e+00
2.800000000000000000e+01 8.018260898724036689e-01 1.128899361119767075e+00 1.296491206395706364e+00
2.900000000000000000e+01 8.040573958461644244e-01 1.092736868850010534e+00 1.274677764216877618e+00
3.000000000000000000e+01 3.358332634920271897e-02 1.310214156191760626e+00 1.681094023815692839e+00
3.100000000000000000e+01 1.840764374943317872e-03 1.328751254059503006e+00 1.755405876295071499e+00
3.200000000000000000e+01 2.833744795820736934e-02 1.361124457281554179e+00 1.778463764418227955e+00
3.300000000000000000e+01 1.553297563374983579e-04 1.366920009862889085e+00 1.820115549721360360e+00
3.400000000000000000e+01 4.608374276628223604e-02 1.326628820149537091e+00 1.863760617550091148e+00
3.500000000000000000e+01 2.879751209483318863e-01 1.129307756081060266e+00 1.397722396471133166e+00
3.600000000000000000e+01 1.643557769029758281e-02 1.114605544177820651e+00 1.346682260121526253e+00
3.700000000000000000e+01 1.152300724559241207e-01 1.083343546612508312e+00 1.334602370067184296e+00
3.800000000000000000e+01 4.654048263056940853e-03 1.114547332575392957e+00 1.330498800001317594e+00
3.900000000000000000e+01 6.874982230625456851e-04 1.114308150659705898e+00 1.332764843155318957e+00
4.000000000000000000e+01 8.898261541646758088e-01 1.507114649672793183e+00 1.803859137647629396e+00
4.100000000000000000e+01 4.269293398126485783e-01 1.555426943912229465e+00 1.839369238142296137e+00
4.200000000000000000e+01 9.947391124831377329e-01 1.568619839464411747e+00 1.841727566460610088e+00
4.300000000000000000e+01 9.067554192232978316e-01 1.560284967143731549e+00 1.873447515642453709e+00
4.400000000000000000e+01 8.711644178140829364e-01 1.538724179631415279e+00 1.881224331227892232e+00
4.500000000000000000e+01 1.200828442304878313e-01 1.273017067597581597e+00 1.426167522070066251e+00
4.600000000000000000e+01 2.843851298509479375e-01 1.330060450413085960e+00 1.453289074156287608e+00
4.700000000000000000e+01 1.205457044764947361e-01 1.315828792734845987e+00 1.506754514728787520e+00
4.800000000000000000e+01 4.450325895524408215e-02 1.276076003944496273e+00 1.514513859161293219e+00
4.900000000000000000e+01 1.676332283003820478e-01 1.362753833462430952e+00 1.572661922944503132e+00
5.000000000000000000e+01 6.839073311654703113e-01 1.232646500499439135e+00 1.717859890261033584e+00
5.100000000000000000e+01 1.954359527278897724e-01 1.204011377306780872e+00 1.728941949529047672e+00
5.200000000000000000e+01 1.211013490413223315e-01 1.239360893453686385e+00 1.695564472139674095e+00
5.300000000000000000e+01 6.712541498282487140e-01 1.286917323247803058e+00 1.737911542895675510e+00
5.400000000000000000e+01 4.364645933360529750e-01 1.276876525782431493e+00 1.739249569882170388e+00
5.500000000000000000e+01 1.434724170037749227e-02 1.743418797695316158e+00 1.635874955062547098e+00
5.600000000000000000e+01 1.157372195042584012e-01 1.816799845245010037e+00 1.626811724671702208e+00
5.700000000000000000e+01 2.136107014332785017e-05 1.834163788609890045e+00 1.636728302248352751e+00
5.800000000000000000e+01 2.194139455790643581e-02 1.782696721096027836e+00 1.637769645333151836e+00
5.900000000000000000e+01 3.411346496397971162e-02 1.867919860414085864e+00 1.669972601976328574e+00
6.000000000000000000e+01 1.832734271940081872e-01 1.427181223988329029e+00 1.641136705014860198e+00
6.100000000000000000e+01 5.450329380742571783e-02 1.396291731606775333e+00 1.664310471254129897e+00
6.200000000000000000e+01 2.129832474683108767e-01 1.441609585626846712e+00 1.672041993959678230e+00
6.300000000000000000e+01 1.163369758078829086e-01 1.406047067824574004e+00 1.713003122255527089e+00
6.400000000000000000e+01 5.599318275514876542e-02 1.397919452206150215e+00 1.706785431763903294e+00
6.500000000000000000e+01 5.910857032989993431e-01 1.587688408796011252e+00 1.661043102021393381e+00
6.600000000000000000e+01 9.561667259378056616e-02 1.602425099678721931e+00 1.659446859773460403e+00
6.700000000000000000e+01 5.476306907174340217e-03 1.644021218145607977e+00 1.663006607503238365e+00
6.800000000000000000e+01 4.843075133588572445e-01 1.564113230217722528e+00 1.665800707627224320e+00
6.900000000000000000e+01 3.653267797253162419e-01 1.630893631850558467e+00 1.687786381114438239e+00
7.000000000000000000e+01 5.852520197704306204e-01 1.524498570164697586e+00 1.704421714611604965e+00
7.100000000000000000e+01 5.992809331639968873e-01 1.504262826975891087e+00 1.733641519041781542e+00
7.200000000000000000e+01 6.604201497458687120e-01 1.485967674503393621e+00 1.720687100895791355e+00
7.300000000000000000e+01 6.304514761085266983e-01 1.517758840670966780e+00 1.713654889157166572e+00
7.400000000000000000e+01 7.139165792761248408e-01 1.506427804786338642e+00 1.756486176092494356e+00
7.500000000000000000e+01 9.808373465952318048e-07 1.597552635717715885e+00 1.715378107262045759e+00
7.600000000000000000e+01 2.833391208558778095e-03 1.607156383546094691e+00 1.707418124756125755e+00
7.700000000000000000e+01 1.601081063224182172e-02 1.603508067811362903e+00 1.742457984407733917e+00
7.800000000000000000e+01 2.483111724967450307e-02 1.641856776295673281e+00 1.770014529367493816e+00
7.900000000000000000e+01 9.025078694809912649e-02 1.591689023656022606e+00 1.774525955853772707e+00
8.000000000000000000e+01 2.685312496651305336e-01 1.537007381128739913e+00 1.739946700863393758e+00
8.100000000000000000e+01 1.238680493480855405e-01 1.508626391281968182e+00 1.719081855311374696e+00
8.200000000000000000e+01 3.040671075239874399e-02 1.593376798782702108e+00 1.697786042711574073e+00
8.300000000000000000e+01 1.579511102074926399e-01 1.601276680898575222e+00 1.722356976270498219e+00
8.400000000000000000e+01 2.844214006802255890e-01 1.552047027592624806e+00 1.743032591018408795e+00
8.500000000000000000e+01 6.560279835105403690e-02 1.592573379346253315e+00 1.742617847117145846e+00
8.600000000000000000e+01 1.528544359694960497e-01 1.600391746298035711e+00 1.735833410366516727e+00
8.700000000000000000e+01 1.489869528339224369e-01 1.617294261169632374e+00 1.759659238227216926e+00
8.800000000000000000e+01 2.028573230425716467e-01 1.629040867922227243e+00 1.735489204212157688e+00
8.900000000000000000e+01 3.979227134327797261e-02 1.641612653561771440e+00 1.758199073346350616e+00
9.000000000000000000e+01 3.381932852442109949e-02 1.664832490857474312e+00 1.704984008144958096e+00
9.100000000000000000e+01 3.536425597057445309e-03 1.639713002330095204e+00 1.728465917110860950e+00
9.200000000000000000e+01 1.444536235786890999e-01 1.664018499759832181e+00 1.706308147940626352e+00
9.300000000000000000e+01 1.113369135951125244e-01 1.664353947575679227e+00 1.735940719391788623e+00
9.400000000000000000e+01 9.908236304780687620e-02 1.673565524576491548e+00 1.745192813108103369e+00
9.500000000000000000e+01 6.721439088849539001e-01 1.643436721717904003e+00 1.716610277093614467e+00
9.600000000000000000e+01 8.462944090747971382e-01 1.654138241109917473e+00 1.650477713060064300e+00
9.700000000000000000e+01 7.931347617557080176e-02 1.613393627688777698e+00 1.601391605520592343e+00
9.800000000000000000e+01 4.785570955952630490e-01 1.573553071362604694e+00 1.604066711496184627e+00
9.900000000000000000e+01 8.326753102402841833e-01 1.611737791174701506e+00 1.547210496287443338e+00
1.000000000000000000e+02 9.725679947856555319e-02 1.663802573780562177e+00 1.823671795757380476e+00
1.010000000000000000e+02 4.140417853406982984e-02 1.697100055829174003e+00 1.824733977220625469e+00
1.020000000000000000e+02 5.487475392342413411e-02 1.719985131758506425e+00 1.836692380750321485e+00
1.030000000000000000e+02 1.119181436612734504e-01 1.731132458913994032e+00 1.859878481432643671e+00
1.040000000000000000e+02 9.451192269208699703e-02 1.702763756800542705e+00 1.865956572906867450e+00
1.050000000000000000e+02 9.363375284759398176e-02 1.667362997698797589e+00 1.654162506798428245e+00
1.060000000000000000e+02 2.632412249782546692e-08 1.656047442829900573e+00 1.666228816674015789e+00
1.070000000000000000e+02 1.607806532431412250e-01 1.656272723625954901e+00 1.664700131189508880e+00
1.080000000000000000e+02 3.903477342156402297e-01 1.684530080188329393e+00 1.657067396658977509e+00
1.090000000000000000e+02 1.474669062026062738e-01 1.654296956384178285e+00 1.662294097456640252e+00
1.100000000000000000e+02 6.295122847230794072e-01 1.669923198870961967e+00 1.773681538174689543e+00
1.110000000000000000e+02 6.554345226567279692e-01 1.722822941830495003e+00 1.774396574848870145e+00
1.120000000000000000e+02 3.701367838002771471e-01 1.656720783813578013e+00 1.784949872874272092e+00
1.130000000000000000e+02 5.778269474550290496e-01 1.760572884556395046e+00 1.791776384541246880e+00
1.140000000000000000e+02 2.304193161325677752e-01 1.733894710891866975e+00 1.783754851943124331e+00
1.150000000000000000e+02 2.563867742732374166e-01 1.678673099725120244e+00 1.699949583263766106e+00
1.160000000000000000e+02 1.892192889032701109e-01 1.680428978140077190e+00 1.723423338698559792e+00
1.170000000000000000e+02 3.330348661277057754e-02 1.707566476131994193e+00 1.731362053636162246e+00
1.180000000000000000e+02 8.832799314444486627e-02 1.672758116574359244e+00 1.737860327179523878e+00
1.190000000000000000e+02 2.822106932568972937e-01 1.701619189126468257e+00 1.740581864182196181e+00
1.200000000000000000e+02 1.096522698812191776e-01 1.726959294928177346e+00 1.768254095168620754e+00
1.210000000000000000e+02 2.255544589401378142e-01 1.695147137888624034e+00 1.761850761705067159e+00
1.220000000000000000e+02 3.382069942795604689e-01 1.706451360475092383e+00 1.766791376853535933e+00
1.230000000000000000e+02 2.523497206921133662e-01 1.678623387492214292e+00 1.771058380538097499e+00
1.240000000000000000e+02 3.595061455238384163e-01 1.710901770732157434e+00 1.762341044525943534e+00
1.250000000000000000e+02 8.956646705234413419e-01 1.657714876687312211e+00 1.756909965864713818e+00
1.260000000000000000e+02 7.684887477679165357e-01 1.713057899395385331e+00 1.753346728126014886e+00
1.270000000000000000e+02 8.556133807591772555e-01 1.666622186735231548e+00 1.729277470941856798e+00
1.280000000000000000e+02 5.064785797468187578e-01 1.710046784395403696e+00 1.737675083275417087e+00
1.290000000000000000e+02 8.397138440762246248e-01 1.685783712290299441e+00 1.752522252643344380e+00
1.300000000000000000e+02 7.663006750725345761e-02 1.738734838488973367e+00 1.753031865419078184e+00
1.310000000000000000e+02 2.173885046536054300e-01 1.684197545378451899e+00 1.745984368529591713e+00
1.320000000000000000e+02 2.199941606619829071e-02 1.708387497655210030e+00 1.751617688933138517e+00
1.330000000000000000e+02 4.615200624653868766e-02 1.741126750266878798e+00 1.762879230415563825e+00
1.340000000000000000e+02 2.469823585170763738e-03 1.725974542653663901e+00 1.753488471465652676e+00
1.350000000000000000e+02 9.134620946028285116e-02 1.713306085463831785e+00 1.765140446023515830e+00
1.360000000000000000e+02 6.830688233457875291e-02 1.680125611429958976e+00 1.774381549399935309e+00
1.370000000000000000e+02 1.843361337012961176e-01 1.679288436383917560e+00 1.775798293015343976e+00
1.380000000000000000e+02 9.248578284804670219e-04 1.740729284342538152e+00 1.755626334539562183e+00
1.390000000000000000e+02 6.310892025403688765e-02 1.723371190501469030e+00 1.762202216990528703e+00
1.400000000000000000e+02 4.425906124876628489e-01 1.706502591273593161e+00 1.744773358394341223e+00
1.410000000000000000e+02 3.108065932168789791e-01 1.687300583757334049e+00 1.731430225621689800e+00
1.420000000000000000e+02 6.150676125738028382e-02 1.658619802240961505e+00 1.737318941108069392e+00
1.430000000000000000e+02 3.469315373196827368e-01 1.693056028907569566e+00 1.741095487379168638e+00
1.440000000000000000e+02 2.468639709507991498e-01 1.655195983382803604e+00 1.745231309650924878e+00
1.450000000000000000e+02 1.001422236194822180e+00 1.735945896430345581e+00 1.797306883469720340e+00
1.460000000000000000e+02 7.208176566599149293e-01 1.693993567125494870e+00 1.769913081395862342e+00
1.470000000000000000e+02 8.062299209423910984e-01 1.717448441781073587e+00 1.765667788238864722e+00
1.480000000000000000e+02 8.458388162442603830e-01 1.733492287451141589e+00 1.784567315021086120e+00
1.490000000000000000e+02 7.570371332763806693e-01 1.739450744700195672e+00 1.772751556019910746e+00


==> Data/resnet50v2_gamma0.9_upper_w2.txt <==
1.000000000000000000e+00 1.197786035652220749e+00 1.035112458623469456e+00 9.920815829530952312e-01
2.000000000000000000e+00 9.376284400819627773e-01 7.484348800224494003e-01 6.373873293140641660e-01
3.000000000000000000e+00 8.593013973491423485e-01 6.891290206784265182e-01 4.833271793457862286e-01
4.000000000000000000e+00 7.212175884303104745e-01 6.224468398832383453e-01 3.987991715227575673e-01
5.000000000000000000e+00 2.068167352961407246e-01 4.566378312182428623e-02 4.680107712562403544e-02
6.000000000000000000e+00 2.714110123851440903e-01 1.631077194249093976e-01 1.436777049981616261e-01
7.000000000000000000e+00 1.307596299408103346e-01 1.207656361065108930e-01 7.166845989329002908e-02
8.000000000000000000e+00 2.080763093582184697e-01 8.718471465469398995e-02 7.753721919754592851e-02
9.000000000000000000e+00 1.480434525992874728e-01 8.148480633804786044e-02 4.481213062121811030e-02
1.000000000000000000e+01 3.016487192893507752e-01 1.693367279749447563e-01 1.061140695828731439e-01
1.100000000000000000e+01 3.064039770138666796e-01 1.416410303058507070e-01 8.166127591385485829e-02
1.200000000000000000e+01 2.751494289055995690e-01 1.608988140820612200e-01 9.169433675050760180e-02
1.300000000000000000e+01 3.122486373015215810e-01 2.149082668585469147e-01 1.154703258808725541e-01
1.400000000000000000e+01 3.834813399714098181e-01 2.221365886614558305e-01 1.005248538947559195e-01
1.500000000000000000e+01 1.337369179953771248e-01 9.985276826080283219e-02 6.707051895855663248e-02
1.600000000000000000e+01 9.952515625065407046e-02 1.256107730371012476e-01 5.797562450773812576e-02
1.700000000000000000e+01 1.056209768643714270e-01 1.441869557097160137e-01 6.515753701868166881e-02
1.800000000000000000e+01 1.320716364527063647e-01 1.269242990864842824e-01 8.323899188849964714e-02
1.900000000000000000e+01 1.306112669909385571e-01 1.185140115078595069e-01 8.178232106727906237e-02
2.000000000000000000e+01 1.641111856416102577e-01 1.246972122502211233e-01 1.013095325583592832e-01
2.100000000000000000e+01 1.541195997910927984e-01 1.093060462789934156e-01 8.457635955679704276e-02
2.200000000000000000e+01 1.534996817678173919e-01 1.093888144819651354e-01 7.538287227482563801e-02
2.300000000000000000e+01 1.721555885482038417e-01 9.747311232073443965e-02 7.785336365566959682e-02
2.400000000000000000e+01 1.541230002902219398e-01 1.120305368136782082e-01 7.083023538428297183e-02
2.500000000000000000e+01 1.014492484482233670e-01 1.960578077090235349e-01 8.805024732001635879e-02
2.600000000000000000e+01 1.512261708966034235e-01 1.252243937479574076e-01 9.320319799183823806e-02
2.700000000000000000e+01 1.210736031369374216e-01 1.455065459625307922e-01 8.635667226075738334e-02
2.800000000000000000e+01 1.175761665095102076e-01 1.699085053077410978e-01 8.586957598200610497e-02
2.900000000000000000e+01 1.360935826950780692e-01 1.886354111167855285e-01 1.031329285149499841e-01
3.000000000000000000e+01 4.121020597093016380e-01 2.976985026297889747e-01 1.381045619333786667e-01
3.100000000000000000e+01 4.383738938675920682e-01 3.247937213848925975e-01 1.372495043561571260e-01
3.200000000000000000e+01 4.106455623161159862e-01 3.275434249086526250e-01 1.718029337054072236e-01
3.300000000000000000e+01 4.142460938948517302e-01 2.961685351086911777e-01 1.633326199856536542e-01
3.400000000000000000e+01 3.921815206410416144e-01 2.781348124164039759e-01 1.434644057625212299e-01
3.500000000000000000e+01 3.189774156842616337e-01 2.311662956935297553e-01 1.129118599575063692e-01
3.600000000000000000e+01 2.780614638071596256e-01 1.878857086004160071e-01 1.275471113715326288e-01
3.700000000000000000e+01 3.005648320762065451e-01 1.767984289606878423e-01 1.155938916248781673e-01
3.800000000000000000e+01 3.200795550842340798e-01 1.828704942151972712e-01 9.636251286850436304e-02
3.900000000000000000e+01 3.030742375361782370e-01 1.826995555397342430e-01 1.157328540081038054e-01
4.000000000000000000e+01 8.358972703132300230e-02 1.649328467828312661e-01 8.205050288155443794e-02
4.100000000000000000e+01 1.106222593911955071e-01 1.375695583035293490e-01 7.491667097257105612e-02
4.200000000000000000e+01 9.222768172585629753e-02 1.634903803461060234e-01 6.279995925445505667e-02
4.300000000000000000e+01 1.109888961106327010e-01 1.616040709578162315e-01 8.283495510659252825e-02
4.400000000000000000e+01 1.445232956068276120e-01 1.188461641753315867e-01 8.552755400976837230e-02
4.500000000000000000e+01 2.870157851768229684e-01 1.569290069036326507e-01 1.032542380520334313e-01
4.600000000000000000e+01 2.858633442717674056e-01 1.776900343452827435e-01 1.100265898137036957e-01
4.700000000000000000e+01 2.742076552845376103e-01 1.443260227815417185e-01 1.057439665946391383e-01
4.800000000000000000e+01 2.533176580429138403e-01 1.617066043555183963e-01 1.280103437622278906e-01
4.900000000000000000e+01 2.717383314304913644e-01 1.541986957501879640e-01 1.147223088631661864e-01
5.000000000000000000e+01 1.296921967401555020e-01 1.591809664077931397e-01 9.848558833748538577e-02
5.100000000000000000e+01 1.338273986662449899e-01 1.356591720797581113e-01 9.075910762496237905e-02
5.200000000000000000e+01 1.517630041808363806e-01 1.106336560170063377e-01 8.729503062426438587e-02
5.300000000000000000e+01 1.142632524118518678e-01 1.495598140948974641e-01 8.242618502688030258e-02
5.400000000000000000e+01 1.362355075063284016e-01 1.409596151330194946e-01 9.541187793431683828e-02
5.500000000000000000e+01 3.706278151109128616e-01 2.623638549813159804e-01 1.282246570637450012e-01
5.600000000000000000e+01 3.623901437052436947e-01 2.267952952487523044e-01 1.140912110909931554e-01
5.700000000000000000e+01 3.906150285734858452e-01 2.730426788771845859e-01 1.263404598096734277e-01
5.800000000000000000e+01 3.803348304000979119e-01 2.862218824015956287e-01 1.258081276084263012e-01
5.900000000000000000e+01 3.692077809874991234e-01 2.271943764021815970e-01 1.172239564205693890e-01
6.000000000000000000e+01 3.018532384866108309e-01 2.047811124241600000e-01 1.399314459618686279e-01
6.100000000000000000e+01 2.763639289157089896e-01 1.652119344771452170e-01 1.159979550355335898e-01
6.200000000000000000e+01 3.050092581309349349e-01 1.798812828908765704e-01 1.099190718900086711e-01
6.300000000000000000e+01 2.700835879011773688e-01 1.503389778249935305e-01 1.024744424503317430e-01
6.400000000000000000e+01 2.904411381881796816e-01 1.449632979094200580e-01 1.065258798882754293e-01
6.500000000000000000e+01 1.684309657180479980e-01 1.372854520235159137e-01 9.794868044140149499e-02
6.600000000000000000e+01 1.579162060349719454e-01 1.039494310029498020e-01 8.631088150356715227e-02
6.700000000000000000e+01 1.513297558629785877e-01 1.051524205047335569e-01 8.271356669311513699e-02
6.800000000000000000e+01 1.755701538617996660e-01 8.733805655547387248e-02 7.256433504003752255e-02
6.900000000000000000e+01 1.592755756217099361e-01 1.125586811934739528e-01 9.316064860704836859e-02
7.000000000000000000e+01 9.697028339160115862e-02 1.628842162468453203e-01 8.625690528894856823e-02
7.100000000000000000e+01 1.299209375489057960e-01 1.521233968472484599e-01 1.008084248256099491e-01
7.200000000000000000e+01 1.480569438724751719e-01 1.191884757210643492e-01 9.055491691115165331e-02
7.300000000000000000e+01 1.428003740766047580e-01 1.378677412256328338e-01 9.929453703720089730e-02
7.400000000000000000e+01 1.075904687558392747e-01 1.640180087824726352e-01 8.990150207869417043e-02
7.500000000000000000e+01 3.398824422175112381e-01 1.906065141951782116e-01 1.268618117100853981e-01
7.600000000000000000e+01 3.486665267658463629e-01 2.162196512534928783e-01 1.153541614795059178e-01
7.700000000000000000e+01 3.447020936267342073e-01 1.991742942182057052e-01 1.166644948229543788e-01
7.800000000000000000e+01 3.673240579635475012e-01 2.310478090748414592e-01 1.114004145641696170e-01
7.900000000000000000e+01 3.320593803686709977e-01 1.860550068226813902e-01 1.109975086604060301e-01
8.000000000000000000e+01 2.006683046229441880e-01 9.366372697324434893e-02 8.569305892898188004e-02
8.100000000000000000e+01 1.842387552809205964e-01 1.116902980946185286e-01 1.020592249743700469e-01
8.200000000000000000e+01 2.016703813196643880e-01 1.158006895389616514e-01 1.079537583948361607e-01
8.300000000000000000e+01 1.869919257923692568e-01 1.181267151634516205e-01 1.025606891191198772e-01
8.400000000000000000e+01 2.036902730657870197e-01 1.159742190940713791e-01 1.002235206130108885e-01
8.500000000000000000e+01 2.942994931516951240e-01 1.588797265991375163e-01 1.122515419432690564e-01
8.600000000000000000e+01 3.042141230042937905e-01 1.744368320202947797e-01 1.153967922490103104e-01
8.700000000000000000e+01 2.862370499626967213e-01 1.624676575656802680e-01 1.086035410149490121e-01
8.800000000000000000e+01 2.739169951881805787e-01 1.362032905103568170e-01 1.060389722973995308e-01
8.900000000000000000e+01 2.599420094104090140e-01 1.219547576080629581e-01 1.044119771114535022e-01
9.000000000000000000e+01 3.015813244060336906e-01 1.647450768685658207e-01 1.032315290820657455e-01
9.100000000000000000e+01 3.091320524174150930e-01 1.751163551371085481e-01 1.196232014609990707e-01
9.200000000000000000e+01 3.254731349899332438e-01 1.832649173937623832e-01 1.221830138487948886e-01
9.300000000000000000e+01 3.002522598293793643e-01 1.774878089514344559e-01 1.122651113969909964e-01
9.400000000000000000e+01 3.094219481015986206e-01 1.652061081509948182e-01 1.127546444297759104e-01
9.500000000000000000e+01 1.141132687649013822e-01 1.541869385483151111e-01 8.569763194731871980e-02
9.600000000000000000e+01 1.321062589945312393e-01 1.652921372048728743e-01 9.749069787723496638e-02
9.700000000000000000e+01 1.015168644021378075e-01 1.496644897275158093e-01 7.982995542382005649e-02
9.800000000000000000e+01 1.265712652907201863e-01 1.461510873432563806e-01 9.487240365097281136e-02
9.900000000000000000e+01 1.251359344798986806e-01 1.645068337084674703e-01 9.833039406017139716e-02
1.000000000000000000e+02 2.914227441349966363e-01 1.480814978268289728e-01 1.063253612740572007e-01
1.010000000000000000e+02 3.165420540383276915e-01 1.690991204180477270e-01 9.806277355260233086e-02
1.020000000000000000e+02 3.170627063415425440e-01 2.073294863998134119e-01 1.154718136512059706e-01
1.030000000000000000e+02 3.282749017639129963e-01 1.902850542069531026e-01 9.909279658014434611e-02
1.040000000000000000e+02 3.058640324078222839e-01 1.975841721661782679e-01 1.214051795521709776e-01
1.050000000000000000e+02 2.113794091422012966e-01 1.338659289641220829e-01 1.093829707753600083e-01
1.060000000000000000e+02 2.189748611843670423e-01 1.417341260607321574e-01 9.994317760673498974e-02
1.070000000000000000e+02 2.371433233033361510e-01 9.018969579567721884e-02 7.722539547889104017e-02
1.080000000000000000e+02 2.064902222644331709e-01 1.208583671170642831e-01 1.042319711095893719e-01
1.090000000000000000e+02 2.041119753224819866e-01 9.506467117312814019e-02 8.994073867330232286e-02
1.100000000000000000e+02 1.430812277653565612e-01 1.165672130845358950e-01 8.278836816817472521e-02
1.110000000000000000e+02 1.433865309454928350e-01 1.201859695533324113e-01 8.213515420684414092e-02
1.120000000000000000e+02 1.605741022372516591e-01 1.174359652378700741e-01 9.811030480484743410e-02
1.130000000000000000e+02 1.415977066577940313e-01 1.415445253107617263e-01 9.405443564012068436e-02
1.140000000000000000e+02 1.248627717997359415e-01 1.498772162604455338e-01 9.555090765614407400e-02
1.150000000000000000e+02 2.830264580835217814e-01 1.628414172984519181e-01 1.005949694374833614e-01
1.160000000000000000e+02 2.936023488865416309e-01 1.796760327688046166e-01 9.987829139183919402e-02
1.170000000000000000e+02 2.847867038901248926e-01 1.906676818597353718e-01 1.165027781272883062e-01
1.180000000000000000e+02 2.877079329510605077e-01 1.846340970883077193e-01 1.272487043268358820e-01
1.190000000000000000e+02 2.830822784528111979e-01 1.731209079004910889e-01 1.217045626997041718e-01
1.200000000000000000e+02 2.407792973734131370e-01 1.278240612183718650e-01 1.176941029690692087e-01
1.210000000000000000e+02 2.424802164757519085e-01 1.281063647367630676e-01 1.137918551570891307e-01
1.220000000000000000e+02 2.192829493043637890e-01 1.105245590423659108e-01 8.365246595406553021e-02
1.230000000000000000e+02 2.620782483887323377e-01 1.469333285839218850e-01 1.008375049115020489e-01
1.240000000000000000e+02 2.464488440352070320e-01 1.682150936883332060e-01 1.114673099344690999e-01
1.250000000000000000e+02 1.100296089291133428e-01 1.715436801598499983e-01 8.708561516713426987e-02
1.260000000000000000e+02 1.231007959544829083e-01 1.611531712181109022e-01 9.247066764905845226e-02
1.270000000000000000e+02 1.014636378366935848e-01 1.800915636491894067e-01 9.862411240229930487e-02
1.280000000000000000e+02 1.513594326327229733e-01 1.225259435982781892e-01 9.767244947660651266e-02
1.290000000000000000e+02 1.217913326893414749e-01 1.672735113974520016e-01 9.299666034797045289e-02
1.300000000000000000e+02 3.200897268780939497e-01 1.960068033621357175e-01 1.154543271845099445e-01
1.310000000000000000e+02 3.217409989533024373e-01 2.192760852294202700e-01 1.373312822260765731e-01
1.320000000000000000e+02 3.312489736342873470e-01 2.395762555888763246e-01 1.267914611013531978e-01
1.330000000000000000e+02 3.522346724325681744e-01 2.300776927492955981e-01 1.119263418238215096e-01
1.340000000000000000e+02 3.192373406961203086e-01 2.077104178494457443e-01 1.304133185184925825e-01
1.350000000000000000e+02 2.428372229743994692e-01 1.362460655598312087e-01 1.271407515652389353e-01
1.360000000000000000e+02 2.516870469399844490e-01 1.170172526298410426e-01 9.628962272512112119e-02
1.370000000000000000e+02 2.237524937427728677e-01 1.145838444576111337e-01 9.909926997879908717e-02
1.380000000000000000e+02 2.717455429749548457e-01 1.363968753072559992e-01 1.049619755901722434e-01
1.390000000000000000e+02 2.286547331031302810e-01 1.377035148063992798e-01 1.108382914700556110e-01
1.400000000000000000e+02 1.829994860984055505e-01 1.016129167137635875e-01 8.753761811257028402e-02
1.410000000000000000e+02 1.593026235760454101e-01 1.301616609924803325e-01 1.080307906629903586e-01
1.420000000000000000e+02 1.491129426646657929e-01 1.174585554017750499e-01 9.314388696793306222e-02
1.430000000000000000e+02 1.509766081036936769e-01 1.144229169279911695e-01 8.803169145351806557e-02
1.440000000000000000e+02 1.646542557531236461e-01 1.195727578180378892e-01 1.008230173270623642e-01
1.450000000000000000e+02 9.965049460187169750e-02 1.767063089464557535e-01 7.257332634266308591e-02
1.460000000000000000e+02 1.129410259431641722e-01 1.547697190651293464e-01 8.507642385219198189e-02
1.470000000000000000e+02 1.209000354439466740e-01 1.657619231399541371e-01 9.377475602937555832e-02
1.480000000000000000e+02 1.038783074248513794e-01 1.596166588895926719e-01 7.897010499249733362e-02
1.490000000000000000e+02 1.043002689948591549e-01 1.712679241152307852e-01 9.466237150933032307e-02


==> Data/resnet50v2_gamma1_beta.txt <==
1.000000000000000000e+00 6.432023666969812759e-01 4.630907196588739949e-01 3.221920536806398561e-01
2.000000000000000000e+00 4.675143317366388107e-01 2.700265102742889223e-01 2.750814628381645366e-01
3.000000000000000000e+00 5.654375010097418830e-01 1.821675443978555964e-01 2.848981361402036505e-01
4.000000000000000000e+00 5.795697210520696085e-01 1.830323242702903697e-01 2.769976010690262669e-01
5.000000000000000000e+00 4.294568025238804099e-01 8.437814487997367108e-01 5.608267311377657577e+06
6.000000000000000000e+00 6.224058748427050425e-01 6.137209221049721997e-01 1.079077833763610439e+00
7.000000000000000000e+00 4.905384094860897881e-01 6.681674381969839871e-01 1.116734518839492374e+00
8.000000000000000000e+00 5.314209104017690866e-01 6.883416918115066174e-01 1.112462207814035597e+00
9.000000000000000000e+00 1.281614472329482002e-01 6.879778569098806695e-01 1.133840011617661014e+00
1.000000000000000000e+01 3.722205574372887682e-01 8.124759475372695938e-01 9.024054460317517679e-01
1.100000000000000000e+01 5.384565723590484243e-01 9.381453715866472365e-01 9.695581814047335989e-01
1.200000000000000000e+01 5.249339855647205955e-01 8.560198522340131122e-01 9.966428389603777527e-01
1.300000000000000000e+01 3.730245953246996149e-01 9.370928439691601497e-01 9.828588008355239047e-01
1.400000000000000000e+01 4.937429415834486690e-01 1.096638223566976711e+00 1.027323595543025547e+00
1.500000000000000000e+01 1.595858667042155867e+05 1.070217057239313263e+00 1.144336405908810583e+00
1.600000000000000000e+01 6.620153558013653383e+06 9.883632305581508959e-01 1.108989223089142051e+00
1.700000000000000000e+01 2.486609699425056897e+04 1.062492710611680380e+00 1.105767326986997201e+00
1.800000000000000000e+01 9.959979621491231024e+06 1.090118507950597504e+00 1.125181287197684288e+00
1.900000000000000000e+01 2.634938632210865151e+06 1.094654899280512073e+00 1.236203568052486768e+00
2.000000000000000000e+01 4.824395006391624108e-01 1.183472899498530850e+00 9.714930479530843321e-01
2.100000000000000000e+01 2.598489343594856393e-01 1.073449770059802244e+00 8.247681366578126783e-01
2.200000000000000000e+01 3.334125607905210620e-01 1.105088584678810104e+00 8.794919210328444592e-01
2.300000000000000000e+01 3.080657808173297707e-01 1.153787004700559837e+00 9.722601918613107408e-01
2.400000000000000000e+01 2.649666166537594791e-01 1.136564103612433208e+00 1.790957295290153684e-01
2.500000000000000000e+01 3.085886510253443848e-01 1.039653188697919672e+00 9.438517971936408735e-01
2.600000000000000000e+01 1.214717675220481075e-01 1.082531591910056878e+00 1.013613575842568171e+00
2.700000000000000000e+01 3.815183954291488932e-01 1.116353356934885355e+00 1.086468117506212749e+00
2.800000000000000000e+01 3.782252444377521838e-01 1.113571709170800617e+00 1.115371086555166702e+00
2.900000000000000000e+01 4.826633458025749723e-01 1.149670274272569293e+00 1.189762323408858125e+00
3.000000000000000000e+01 4.692439485111242393e+05 1.254479788219061920e+00 1.186371755752702040e+00
3.100000000000000000e+01 1.084489111225558736e+05 1.252576196940639264e+00 1.256334339517075849e+00
3.200000000000000000e+01 2.912562229234773258e+04 1.295074730203869873e+00 1.216765386842545649e+00
3.300000000000000000e+01 2.492583111851041031e+04 1.913062787383817076e+00 1.072831064529113476e+00
3.400000000000000000e+01 2.334705746903088293e+05 1.016311840413888223e+00 1.022224283460409167e+00
3.500000000000000000e+01 1.994891482969357166e+05 9.583374932483375019e-01 1.067070208693000843e+00
3.600000000000000000e+01 4.159932383159132442e+05 1.072785677119387993e+00 1.077041086760325062e+00
3.700000000000000000e+01 1.878138424241045868e+04 1.101335868175700394e+00 1.191067069042690107e+00
3.800000000000000000e+01 1.550604461748968970e+04 1.114631454534275701e+00 1.178201531900618049e+00
3.900000000000000000e+01 8.023557264103626949e+04 1.198985210777312904e+00 1.152859201943489342e+00
4.000000000000000000e+01 9.067243882245817899e-02 1.045529970442251155e+00 1.147559104696515897e+00
4.100000000000000000e+01 1.987240216347951338e-01 1.060023079981140981e+00 1.216449757984924052e+00
4.200000000000000000e+01 2.155138435890099624e-01 1.071500405788927690e+00 1.213556137640331656e+00
4.300000000000000000e+01 1.697346178009183082e-01 1.085958736039387418e+00 1.133485192480984782e+00
4.400000000000000000e+01 1.481179631676929898e-01 1.141802368878036766e+00 1.247175221089408037e+00
4.500000000000000000e+01 9.988377533121590386e+04 1.743784421964262865e+00 1.164746465791043573e+00
4.600000000000000000e+01 2.379942214361736551e+06 1.349741204519360416e+00 1.165357072314903375e+00
4.700000000000000000e+01 6.884387366216533355e-01 1.316993392795719586e+00 1.202894249051226438e+00
4.800000000000000000e+01 7.343105756251409044e-01 1.282429953177919746e+00 1.299966597831472503e+00
4.900000000000000000e+01 7.369527315733039874e-01 1.262705421425961205e+00 1.137643107219161287e+00
5.000000000000000000e+01 1.241343453813934512e+07 7.180921648079821029e-01 8.209801168477803834e-01
5.100000000000000000e+01 1.878061159437260358e+04 5.665765360152861252e-01 1.152702253504929164e+00
5.200000000000000000e+01 1.984406964233823965e+04 6.504495310413345166e-01 1.227780578991271465e+00
5.300000000000000000e+01 2.048783100586645305e+07 1.578599132669189498e-01 1.237643601093870727e+00
5.400000000000000000e+01 2.098010564381341450e+06 9.069192947242977754e-01 1.238055710413656918e+00
5.500000000000000000e+01 2.754265168211523784e-01 1.119821432221657975e+00 1.293054561722379869e+00
5.600000000000000000e+01 2.571043999204269404e-01 1.145990758912335039e+00 1.331180171431833648e+00
5.700000000000000000e+01 2.659343608977995377e-01 1.090620092426986876e+00 1.493591002086964714e+00
5.800000000000000000e+01 2.003242998172297673e-01 1.150986535079638440e+00 1.449557052479875763e+00
5.900000000000000000e+01 2.664335132007390472e-01 1.097971230290399447e+00 1.518634176190118090e+00
6.000000000000000000e+01 2.663257058158843837e-01 1.164745389608534243e+00 1.235683854372374491e+00
6.100000000000000000e+01 1.998184351126902347e-01 1.150148377244608833e+00 1.289901955367995789e+00
6.200000000000000000e+01 1.942204545666026128e-01 1.148000511486677144e+00 1.307633797798418929e+00
6.300000000000000000e+01 1.801453717739958105e-01 1.178852036264512293e+00 1.600355454988029669e+00
6.400000000000000000e+01 3.355091594589443282e-01 1.153397574697014427e+00 9.285444124426263102e-01
6.500000000000000000e+01 3.550827890366690109e-01 1.191663479212726084e+00 1.231192973732775364e+00
6.600000000000000000e+01 4.883461869855602044e-01 1.182029411560762799e+00 1.175603594652762762e+00
6.700000000000000000e+01 1.911610253363232592e-01 1.173858694989873719e+00 1.209615273808166691e+00
6.800000000000000000e+01 2.956493484070175648e-01 1.195977545016631893e+00 1.270344986763682460e+00
6.900000000000000000e+01 2.870103492220091868e-01 1.197980437484463589e+00 1.320827878248957532e+00
7.000000000000000000e+01 5.232109739921419532e+04 1.159460961034675996e+00 1.321067141776046228e+00
7.100000000000000000e+01 2.088445421453924064e+04 1.204013523025824872e+00 1.351066980353902824e+00
7.200000000000000000e+01 3.482264606873103185e+04 1.172771035191220390e+00 1.360045300090208631e+00
7.300000000000000000e+01 6.998094850502341054e+06 1.125511838307877710e+00 1.368622686843826708e+00
7.400000000000000000e+01 1.041526478300775867e+06 1.130519824196630552e+00 1.397534260274630791e+00
7.500000000000000000e+01 4.266455207540714722e-01 1.328791696195440020e+00 1.399606807061140046e+00
7.600000000000000000e+01 3.374387641159724005e-01 1.237142466690290599e+00 1.330987319685558612e+00
7.700000000000000000e+01 2.583255438787266933e-01 1.374117304799591377e+00 1.436763388802075436e+00
7.800000000000000000e+01 2.935626309200107809e-01 1.235186156809769731e+00 1.403582867590549288e+00
7.900000000000000000e+01 1.031765539584935110e-01 1.261760770362214235e+00 1.392531487439096605e+00
8.000000000000000000e+01 2.184337379476994276e+07 1.097725685254800521e+00 1.367006570111146901e+00
8.100000000000000000e+01 5.514225093246055621e+04 1.183856484833141431e+00 1.401215054859683118e+00
8.200000000000000000e+01 1.278135315531762171e+04 1.102915917061469298e+00 1.417293207061705917e+00
8.300000000000000000e+01 6.129380370250202715e+06 1.148024244465994492e+00 1.431594485592009303e+00
8.400000000000000000e+01 1.492650589825208532e+06 1.181460472867180478e+00 1.451913032356841438e+00
8.500000000000000000e+01 7.641708847031740692e-01 1.099039419137222584e+00 1.353694825215114861e+00
8.600000000000000000e+01 5.360387687639512899e-01 1.019327807888241288e+00 1.367443624449430795e+00
8.700000000000000000e+01 2.233241154441512888e-01 1.089430262969851793e+00 1.133332395983120744e+00
8.800000000000000000e+01 3.166353483056532081e-01 1.057974201576077800e+00 1.304514408558787641e+00
8.900000000000000000e+01 3.386016784171198557e-01 1.071442353074774090e+00 1.355725813528855017e+00
9.000000000000000000e+01 2.489209416676456021e+04 1.010107783800980208e+00 1.319443465637361701e+00
9.100000000000000000e+01 1.265246558353573200e+05 1.070126540851478847e+00 1.466854069907105096e+00
9.200000000000000000e+01 2.411898716764791752e+05 1.067353302733569098e+00 1.456943122452896811e+00
9.300000000000000000e+01 8.455452633478742093e+06 1.035604285555742132e+00 1.438935996030486386e+00
9.400000000000000000e+01 5.448888436155894306e+05 1.094751460634399987e+00 1.436110379986439201e+00
9.500000000000000000e+01 3.195786584676729158e-01 1.209060949952875719e+00 1.880129761869508975e+00
9.600000000000000000e+01 2.261722897297494539e-01 1.105446272204945402e+00 3.176141711081139629e+00
9.700000000000000000e+01 1.603159312564118588e-01 1.181467754391781089e+00 1.335698831520814922e+00
9.800000000000000000e+01 1.771238770732862511e-01 1.149122641093832886e+00 1.453281138023295060e+00
9.900000000000000000e+01 2.082134440601768888e-01 1.193320820635705770e+00 1.696689737712328450e+00
1.000000000000000000e+02 4.051910703308351804e+05 1.089437056062916742e+00 5.748488557595203829e-01
1.010000000000000000e+02 5.119510284026914451e+04 1.099973920765219937e+00 4.961143442961576389e-01
1.020000000000000000e+02 5.162247034460720024e+05 1.160207999490336483e+00 8.746733131739334866e-01
1.030000000000000000e+02 1.531048510569300270e+05 1.087513934308232733e+00 8.995625958394235511e-01
1.040000000000000000e+02 5.031783793811471551e+05 1.139009266855764313e+00 1.156591451843571594e+00
1.050000000000000000e+02 2.198679361249791242e-01 1.056766674422870089e+00 1.362362386541641879e+00
1.060000000000000000e+02 1.979667385921005107e-01 1.126356400117647372e+00 1.356363434317572336e+00
1.070000000000000000e+02 3.071081063870553240e-01 1.119147447248018512e+00 1.385266871616147810e+00
1.080000000000000000e+02 2.901542830903716119e-01 1.175987866588502628e+00 1.346189516286639076e+00
1.090000000000000000e+02 3.798927875628823614e-01 1.164906732426828295e+00 1.369821066973921919e+00
1.100000000000000000e+02 1.587520406279234521e+04 1.149192877368787613e+00 1.439562537335659975e+00
1.110000000000000000e+02 4.303848303513676859e+06 1.181698048266553780e+00 1.285184167509014763e+00
1.120000000000000000e+02 3.502440465674019651e+04 1.169728188731726792e+00 1.409427648200968664e+00
1.130000000000000000e+02 3.065621693182692397e+05 1.166134137731545284e+00 1.390593800602023311e+00
1.140000000000000000e+02 2.178732524947809987e+06 1.184126245548379419e+00 1.424134775057448010e+00
1.150000000000000000e+02 2.222174862380345006e-01 1.340795974312162020e+00 1.337429835554617696e+00
1.160000000000000000e+02 3.048397973134675532e-01 1.250226930011921755e+00 1.325646457032389147e+00
1.170000000000000000e+02 2.834586876088722174e-01 1.274207440927123347e+00 1.317137958794861952e+00
1.180000000000000000e+02 2.946860562612154677e-01 1.392872163239236460e+00 1.349400933249500056e+00
1.190000000000000000e+02 2.939601951645216538e-01 1.264138507517014176e+00 1.372597916465154944e+00
1.200000000000000000e+02 2.002981199789048428e-01 1.191829372045269508e+00 2.947069328930777665e+00
1.210000000000000000e+02 9.228438815108219728e-02 1.114171375302387190e+00 1.665908098466786669e+00
1.220000000000000000e+02 4.167150858509763856e-01 8.866038451569054901e-01 1.565660274182143485e+00
1.230000000000000000e+02 1.688005348718280008e-01 8.096974792803888210e-01 1.303833757270577154e+00
1.240000000000000000e+02 2.129292202529207145e-01 7.200498208865523386e-01 1.212906035100199009e+00
1.250000000000000000e+02 2.013897238268940055e+04 5.530320039887233197e-01 7.372387741105745906e-01
1.260000000000000000e+02 4.197259886291626692e+08 3.719925583087133614e-01 3.933691083862031479e-01
1.270000000000000000e+02 5.099023351062686561e+04 2.706024467891082197e-01 6.045257109347039748e-01
1.280000000000000000e+02 3.384162482635497581e+05 5.290681140173312258e-01 7.189266181986493365e-01
1.290000000000000000e+02 2.907764284140805602e+08 4.856573059756772448e-01 5.813665571186303893e-01
1.300000000000000000e+02 1.959832060749024385e-01 3.368493432029959767e-01 5.883559987060694718e-01
1.310000000000000000e+02 2.503196965856291367e-01 4.273755070432506686e-01 6.047026413870739692e-01
1.320000000000000000e+02 4.264943427219634042e-01 3.755920873348101430e-01 6.229002588085661429e-01
1.330000000000000000e+02 2.990579341671661395e-01 3.436930873679762133e-01 5.918447044888878183e-01
1.340000000000000000e+02 3.504027993457180523e-01 4.616153901575839047e-01 6.405889994927487230e-01
1.350000000000000000e+02 2.630995071170489537e+05 4.628427973553715935e-01 6.416475340239577996e-01
1.360000000000000000e+02 2.068301219245261047e+06 4.301882383644183294e-01 7.080533796113822609e-01
1.370000000000000000e+02 1.985291074918747836e+04 3.979260383498671727e-01 7.211085989574335109e-01
1.380000000000000000e+02 2.274716894011534750e+06 4.407071496532575239e-01 7.612878681342796217e-01
1.390000000000000000e+02 6.530442061372510943e+04 4.796688105354364740e-01 9.347703355182304108e-01
1.400000000000000000e+02 2.572176250093634597e-01 5.320776518121439480e-01 7.809352849587098966e-01
1.410000000000000000e+02 2.942212316613566081e-01 5.118183535112432736e-01 8.998240963258026248e-01
1.420000000000000000e+02 3.188620198378059323e-01 4.707376906217021206e-01 8.235762190880815403e-01
1.430000000000000000e+02 3.284588187374803958e-01 5.274860894329611583e-01 8.410988527057461361e-01
1.440000000000000000e+02 2.988167482518299112e-01 3.765718987514280469e-01 8.592854284333237835e-01
1.450000000000000000e+02 5.620616141010505995e-01 5.885314028196302388e+04 9.288471510535214470e-01
1.460000000000000000e+02 1.202229065915430273e-01 3.078464977932074666e+07 9.113394587980954142e-01
1.470000000000000000e+02 4.591484428620669078e-01 2.135100326553156957e+00 1.030283392457551184e+00
1.480000000000000000e+02 2.127133078561094237e-01 1.003791635617360007e+05 9.259329410332990395e-01
1.490000000000000000e+02 2.451650712183303105e-01 1.645444972395786550e+06 1.004491134092938998e+00


==> Data/resnet50v2_gamma1_error_l1norm.txt <==
1.000000000000000000e+00 3.201780468225479126e-02 4.536287486553192139e-02 5.379011109471321106e-02
2.000000000000000000e+00 2.953588403761386871e-02 7.235667109489440918e-02 7.511340081691741943e-02
3.000000000000000000e+00 2.823353558778762817e-02 7.264979183673858643e-02 8.506451547145843506e-02
4.000000000000000000e+00 2.554223313927650452e-02 7.146123051643371582e-02 9.014775604009628296e-02
5.000000000000000000e+00 5.991150625050067902e-03 2.475384098943322897e-04 3.690923750400543213e-02
6.000000000000000000e+00 6.085489876568317413e-03 2.900369290728121996e-04 7.139328867197036743e-03
7.000000000000000000e+00 8.304817602038383484e-03 3.274035989306867123e-04 8.226425386965274811e-03
8.000000000000000000e+00 9.168887510895729065e-03 4.776180139742791653e-04 8.280813694000244141e-03
9.000000000000000000e+00 2.055710367858409882e-02 1.674661878496408463e-03 8.804039098322391510e-03
1.000000000000000000e+01 3.598492145538330078e-01 1.452813390642404556e-03 7.045979145914316177e-05
1.100000000000000000e+01 5.252194404602050781e-01 3.994668833911418915e-03 5.527292887563817203e-05
1.200000000000000000e+01 7.342195510864257812e-01 1.135657541453838348e-02 6.018998828949406743e-05
1.300000000000000000e+01 3.997337818145751953e-01 3.416085150092840195e-03 5.298672840581275523e-05
1.400000000000000000e+01 4.639767706394195557e-01 6.674501113593578339e-03 5.800116196041926742e-05
1.500000000000000000e+01 1.972379207611083984e+00 1.783430110663175583e-03 4.472232423722743988e-03
1.600000000000000000e+01 4.230825901031494141e+00 4.194398410618305206e-03 7.110032718628644943e-03
1.700000000000000000e+01 5.987151145935058594e+00 8.326361421495676041e-04 6.690885405987501144e-03
1.800000000000000000e+01 7.247055053710937500e+00 6.653809105046093464e-04 7.873946800827980042e-03
1.900000000000000000e+01 8.450799942016601562e+00 1.773139345459640026e-03 9.808418340981006622e-03
2.000000000000000000e+01 5.633996963500976562e+00 6.943378597497940063e-03 1.363082323223352432e-03
2.100000000000000000e+01 2.196791172027587891e+00 2.417575009167194366e-02 1.344722462818026543e-03
2.200000000000000000e+01 1.029941916465759277e+00 8.558080531656742096e-03 1.462902640923857689e-03
2.300000000000000000e+01 5.700420737266540527e-01 7.385685108602046967e-03 1.471680239774286747e-03
2.400000000000000000e+01 5.057091712951660156e-01 1.085048262029886246e-02 1.525662839412689209e-03
2.500000000000000000e+01 2.886116504669189453e-01 7.213082863017916679e-04 1.382751652272418141e-04
2.600000000000000000e+01 1.370621323585510254e-01 7.378350710496306419e-04 2.030337054748088121e-04
2.700000000000000000e+01 8.065385371446609497e-02 3.689868608489632607e-04 2.891943557187914848e-03
2.800000000000000000e+01 5.966363847255706787e-02 3.616471076384186745e-04 7.546511915279552341e-05
2.900000000000000000e+01 5.370915681123733521e-02 4.377514705993235111e-04 2.043390995822846889e-04
3.000000000000000000e+01 1.332483887672424316e+00 9.029825031757354736e-02 5.005907732993364334e-04
3.100000000000000000e+01 2.612364768981933594e+00 9.474807977676391602e-02 7.730927318334579468e-04
3.200000000000000000e+01 3.800722599029541016e+00 1.483690589666366577e-01 1.988031435757875443e-03
3.300000000000000000e+01 5.496580123901367188e+00 3.276712298393249512e-01 6.404019426554441452e-03
3.400000000000000000e+01 9.221644401550292969e+00 2.504568099975585938e-01 1.049058744683861732e-03
3.500000000000000000e+01 1.046301460266113281e+01 4.402527213096618652e-02 1.032951695378869772e-04
3.600000000000000000e+01 1.167067337036132812e+01 2.930602803826332092e-02 5.737024184782058001e-05
3.700000000000000000e+01 1.275984573364257812e+01 2.953303977847099304e-02 4.833915591007098556e-05
3.800000000000000000e+01 1.376615142822265625e+01 2.944255061447620392e-02 4.331547461333684623e-05
3.900000000000000000e+01 1.475289916992187500e+01 4.470227658748626709e-02 1.236524112755432725e-04
4.000000000000000000e+01 4.908390045166015625e-01 1.126181101426482201e-03 8.605787297710776329e-04
4.100000000000000000e+01 5.042803287506103516e-01 9.659380884841084480e-04 4.653422220144420862e-04
4.200000000000000000e+01 4.863680303096771240e-01 9.798642713576555252e-04 6.270016892813146114e-04
4.300000000000000000e+01 5.004976391792297363e-01 9.735865751281380653e-04 1.554533257149159908e-03
4.400000000000000000e+01 4.831285476684570312e-01 9.618048206903040409e-04 7.608792511746287346e-04
4.500000000000000000e+01 1.201290845870971680e+00 3.490720987319946289e-01 2.079894620692357421e-04
4.600000000000000000e+01 1.614232182502746582e+00 2.714795470237731934e-01 1.533492177259176970e-04
4.700000000000000000e+01 1.756506562232971191e+00 2.326918244361877441e-01 1.480819482821971178e-04
4.800000000000000000e+01 1.790976405143737793e+00 1.548441946506500244e-01 1.426310482202097774e-04
4.900000000000000000e+01 1.851731181144714355e+00 1.359464824199676514e-01 1.032027648761868477e-03
5.000000000000000000e+01 2.092554569244384766e+00 2.111351862549781799e-02 1.036397530697286129e-03
5.100000000000000000e+01 2.532956123352050781e+00 2.151597477495670319e-02 2.762385702226310968e-05
5.200000000000000000e+01 2.954634666442871094e+00 2.123447693884372711e-02 2.877641418308485299e-05
5.300000000000000000e+01 3.338259220123291016e+00 2.044238895177841187e-02 2.893993405450601131e-05
5.400000000000000000e+01 3.746830940246582031e+00 2.005235105752944946e-02 3.202512380084954202e-05
5.500000000000000000e+01 7.233166694641113281e-01 4.717461299151182175e-03 1.441962085664272308e-02
5.600000000000000000e+01 8.805750608444213867e-01 1.402368419803678989e-03 6.865392439067363739e-03
5.700000000000000000e+01 9.113710522651672363e-01 9.855176322162151337e-04 8.958172053098678589e-03
5.800000000000000000e+01 9.470735788345336914e-01 4.837355518247932196e-04 1.197961438447237015e-02
5.900000000000000000e+01 8.714815378189086914e-01 7.509032264351844788e-03 1.347304414957761765e-02
6.000000000000000000e+01 1.506470739841461182e-01 3.899264556821435690e-04 3.320895775686949492e-04
6.100000000000000000e+01 1.545862257480621338e-01 6.503282347694039345e-04 2.951545757241547108e-04
6.200000000000000000e+01 1.616224795579910278e-01 3.964024654123932123e-04 3.003491729032248259e-04
6.300000000000000000e+01 1.602620184421539307e-01 5.815481417812407017e-04 3.072546678595244884e-04
6.400000000000000000e+01 1.640497148036956787e-01 8.400813676416873932e-04 3.886535705532878637e-04
6.500000000000000000e+01 3.164282441139221191e-02 3.441328555345535278e-02 9.138123132288455963e-04
6.600000000000000000e+01 3.192966803908348083e-02 3.220585733652114868e-02 7.833011914044618607e-04
6.700000000000000000e+01 3.241272643208503723e-02 3.159805387258529663e-02 8.113648509606719017e-04
6.800000000000000000e+01 3.193268552422523499e-02 3.325330838561058044e-02 9.723894181661307812e-04
6.900000000000000000e+01 3.117287531495094299e-02 3.421022742986679077e-02 1.040769391693174839e-03
7.000000000000000000e+01 8.972518444061279297e-01 1.041548559442162514e-03 1.151974938693456352e-04
7.100000000000000000e+01 3.034825086593627930e+00 1.059186877682805061e-03 1.263462181668728590e-04
7.200000000000000000e+01 4.445143222808837891e+00 1.082152826711535454e-03 1.382117334287613630e-04
7.300000000000000000e+01 5.252472877502441406e+00 1.073518069460988045e-03 1.102626265492290258e-04
7.400000000000000000e+01 5.839504241943359375e+00 1.077872351743280888e-03 1.807957887649536133e-04
7.500000000000000000e+01 7.836556434631347656e-02 1.502722352743148804e-01 2.133589005097746849e-03
7.600000000000000000e+01 7.627113163471221924e-02 9.361106157302856445e-02 4.118416458368301392e-03
7.700000000000000000e+01 6.603161990642547607e-02 2.048895508050918579e-01 4.102822393178939819e-03
7.800000000000000000e+01 7.279931008815765381e-02 9.683921933174133301e-02 2.727828454226255417e-03
7.900000000000000000e+01 7.526938617229461670e-02 7.779113948345184326e-02 2.910869428887963295e-03
8.000000000000000000e+01 5.553232431411743164e-01 3.341716947034001350e-03 6.077782745705917478e-05
8.100000000000000000e+01 9.971752762794494629e-01 3.440812695771455765e-03 5.752567449235357344e-05
8.200000000000000000e+01 1.352392673492431641e+00 3.439001273363828659e-03 8.811951556708663702e-05
8.300000000000000000e+01 1.601078987121582031e+00 3.393789753317832947e-03 1.882120559457689524e-04
8.400000000000000000e+01 1.899122357368469238e+00 3.326053963974118233e-03 6.957733421586453915e-05
8.500000000000000000e+01 2.193219184875488281e+00 7.554918527603149414e-02 2.147542126476764679e-02
8.600000000000000000e+01 2.716131210327148438e+00 2.769054472446441650e-02 3.850096603855490685e-03
8.700000000000000000e+01 2.812126159667968750e+00 5.436394736170768738e-02 2.961682900786399841e-02
8.800000000000000000e+01 2.675087928771972656e+00 2.375120669603347778e-02 5.394318141043186188e-03
8.900000000000000000e+01 2.430920839309692383e+00 2.082838863134384155e-02 4.344627726823091507e-03
9.000000000000000000e+01 3.220531225204467773e+00 1.218583085574209690e-03 6.173658766783773899e-05
9.100000000000000000e+01 4.105531692504882812e+00 1.164571498520672321e-03 6.271024903981015086e-05
9.200000000000000000e+01 4.723604202270507812e+00 1.178584061563014984e-03 5.863218757440336049e-05
9.300000000000000000e+01 5.211519241333007812e+00 1.340089482255280018e-03 5.873398549738340080e-05
9.400000000000000000e+01 5.760164260864257812e+00 1.291056745685636997e-03 5.850746674695983529e-05
9.500000000000000000e+01 9.832081794738769531e-01 7.429304718971252441e-02 2.093875966966152191e-02
9.600000000000000000e+01 1.065829038619995117e+00 5.188080668449401855e-02 7.918784767389297485e-02
9.700000000000000000e+01 1.075082778930664062e+00 4.065893590450286865e-02 5.237136036157608032e-02
9.800000000000000000e+01 1.108723163604736328e+00 4.083731397986412048e-02 3.112391568720340729e-02
9.900000000000000000e+01 1.096915245056152344e+00 4.521863907575607300e-02 4.015344381332397461e-02
1.000000000000000000e+02 2.611743927001953125e+00 2.073192037642002106e-03 3.390756202861666679e-03
1.010000000000000000e+02 4.141326904296875000e+00 2.042450942099094391e-03 3.214625408872961998e-03
1.020000000000000000e+02 5.153245925903320312e+00 2.045792993158102036e-03 2.978151198476552963e-03
1.030000000000000000e+02 6.010623931884765625e+00 2.090429188683629036e-03 2.981152851134538651e-03
1.040000000000000000e+02 6.812487602233886719e+00 2.162162680178880692e-03 2.855986356735229492e-03
1.050000000000000000e+02 1.828512907028198242e+00 4.508879408240318298e-02 1.841652119765058160e-04
1.060000000000000000e+02 1.912035703659057617e+00 2.458540350198745728e-02 1.687206095084547997e-04
1.070000000000000000e+02 1.913136005401611328e+00 2.522030472755432129e-02 2.128701453329995275e-04
1.080000000000000000e+02 1.927761793136596680e+00 2.084256336092948914e-02 2.084916050080209970e-04
1.090000000000000000e+02 1.909305095672607422e+00 2.211984246969223022e-02 2.189059887314215302e-04
1.100000000000000000e+02 2.279191732406616211e+00 6.785634323023259640e-04 5.261843558400869370e-03
1.110000000000000000e+02 2.431396722793579102e+00 6.719446391798555851e-04 1.720438152551651001e-02
1.120000000000000000e+02 2.580608129501342773e+00 6.650511058978736401e-04 5.392057355493307114e-03
1.130000000000000000e+02 2.733785867691040039e+00 6.634112214669585228e-04 6.825962569564580917e-03
1.140000000000000000e+02 2.888244390487670898e+00 6.800551200285553932e-04 7.554332725703716278e-03
1.150000000000000000e+02 1.784265995025634766e+00 7.686923444271087646e-02 9.741652320371940732e-05
1.160000000000000000e+02 1.797064304351806641e+00 8.135902881622314453e-02 9.124270582105964422e-05
1.170000000000000000e+02 1.815286636352539062e+00 8.121302723884582520e-02 9.137604502029716969e-05
1.180000000000000000e+02 1.785981535911560059e+00 8.788026124238967896e-02 9.155039151664823294e-05
1.190000000000000000e+02 1.820968031883239746e+00 8.433338999748229980e-02 9.159295586869120598e-05
1.200000000000000000e+02 8.548582792282104492e-01 3.436024300754070282e-03 6.220465153455734253e-02
1.210000000000000000e+02 7.704486846923828125e-01 4.009746015071868896e-03 6.453004479408264160e-02
1.220000000000000000e+02 7.468192577362060547e-01 1.880346611142158508e-02 5.285095795989036560e-02
1.230000000000000000e+02 8.508051037788391113e-01 6.373300682753324509e-03 6.280105561017990112e-02
1.240000000000000000e+02 9.669647216796875000e-01 8.937397971749305725e-03 3.943967819213867188e-02
1.250000000000000000e+02 3.913304805755615234e+00 5.201668739318847656e-01 1.464919093996286392e-02
1.260000000000000000e+02 4.325942039489746094e+00 1.387289352715015411e-02 4.327673232182860374e-04
1.270000000000000000e+02 4.609473228454589844e+00 6.433614064007997513e-03 4.813898412976413965e-04
1.280000000000000000e+02 4.800475120544433594e+00 1.376107800751924515e-02 4.673909861594438553e-04
1.290000000000000000e+02 5.050923347473144531e+00 5.063391290605068207e-03 5.509174079634249210e-04
1.300000000000000000e+02 1.786553740501403809e+00 8.404726162552833557e-03 2.878403523936867714e-03
1.310000000000000000e+02 2.018757581710815430e+00 1.863585552200675011e-03 5.657033761963248253e-04
1.320000000000000000e+02 2.084164381027221680e+00 1.181845669634640217e-03 4.834976280108094215e-04
1.330000000000000000e+02 2.109489917755126953e+00 1.449202885851264000e-03 4.880216729361563921e-04
1.340000000000000000e+02 2.036694526672363281e+00 4.103739280253648758e-03 6.135065341368317604e-04
1.350000000000000000e+02 2.420986175537109375e+00 3.955167718231678009e-03 7.700860965996980667e-03
1.360000000000000000e+02 2.587225198745727539e+00 6.614726036787033081e-03 4.395951051265001297e-03
1.370000000000000000e+02 2.769457817077636719e+00 8.696958422660827637e-03 4.906711168587207794e-03
1.380000000000000000e+02 2.989580869674682617e+00 3.154118312522768974e-03 5.380399059504270554e-03
1.390000000000000000e+02 3.233436107635498047e+00 1.346314512193202972e-02 9.111338295042514801e-03
1.400000000000000000e+02 2.112825393676757812e+00 1.267245970666408539e-02 7.896134775364771485e-05
1.410000000000000000e+02 2.136994361877441406e+00 1.800062879920005798e-02 7.014235598035156727e-05
1.420000000000000000e+02 2.190835952758789062e+00 1.931584253907203674e-02 8.110260387184098363e-05
1.430000000000000000e+02 2.214382171630859375e+00 1.142684370279312134e-02 6.837472028564661741e-05
1.440000000000000000e+02 2.194383382797241211e+00 1.312609575688838959e-02 6.794450746383517981e-05
1.450000000000000000e+02 3.484914004802703857e-01 5.622406601905822754e-01 7.645077537745237350e-03
1.460000000000000000e+02 1.926999166607856750e-02 5.144189596176147461e-01 8.655076846480369568e-03
1.470000000000000000e+02 1.517154574394226074e-01 5.509013533592224121e-01 1.087423786520957947e-02
1.480000000000000000e+02 9.834557771682739258e-02 1.066271066665649414e+00 1.130402088165283203e-02
1.490000000000000000e+02 2.939233183860778809e-01 1.378154754638671875e+00 4.274976998567581177e-02


==> Data/resnet50v2_gamma1_grad_l1norm.txt <==
1.000000000000000000e+00 1.786137698218226433e-03 2.216458378825336695e-04 1.436944003216922283e-04
2.000000000000000000e+00 2.209252677857875824e-03 1.580451207701116800e-04 7.886252569733187556e-05
3.000000000000000000e+00 2.045605797320604324e-03 2.138640120392665267e-04 6.977579323574900627e-05
4.000000000000000000e+00 2.124566119164228439e-03 2.385826810495927930e-04 6.339757237583398819e-05
5.000000000000000000e+00 2.389583038166165352e-03 2.935140510089695454e-04 6.584085349459201097e-05
6.000000000000000000e+00 2.353359712287783623e-03 3.824236919172108173e-04 7.151737372623756528e-05
7.000000000000000000e+00 2.455106470733880997e-03 4.196277586743235588e-04 7.338068098761141300e-05
8.000000000000000000e+00 2.534041646867990494e-03 4.711369401775300503e-04 7.270785135915502906e-05
9.000000000000000000e+00 3.041388001292943954e-03 6.876542465761303902e-04 7.906278915470466018e-05
1.000000000000000000e+01 3.492000047117471695e-03 7.492334116250276566e-04 8.883944974513724446e-05
1.100000000000000000e+01 3.960538655519485474e-03 9.564862120896577835e-04 7.755460683256387711e-05
1.200000000000000000e+01 3.987402655184268951e-03 1.114375772885978222e-03 7.942508818814530969e-05
1.300000000000000000e+01 3.447096794843673706e-03 1.041677896864712238e-03 8.108426118269562721e-05
1.400000000000000000e+01 3.635766450315713882e-03 1.186538953334093094e-03 7.510476280003786087e-05
1.500000000000000000e+01 3.909208811819553375e-03 1.023311633616685867e-03 7.955839100759476423e-05
1.600000000000000000e+01 5.681491456925868988e-03 1.115693477913737297e-03 7.745440234430134296e-05
1.700000000000000000e+01 4.226233344525098801e-03 8.665200439281761646e-04 8.281967893708497286e-05
1.800000000000000000e+01 3.612803760915994644e-03 8.758618496358394623e-04 9.039307769853621721e-05
1.900000000000000000e+01 4.044229630380868912e-03 1.010100007988512516e-03 1.532744790893048048e-04
2.000000000000000000e+01 4.375851713120937347e-03 9.280384983867406845e-04 1.183497442980296910e-04
2.100000000000000000e+01 4.163946025073528290e-03 1.133734709583222866e-03 1.112473328248597682e-04
2.200000000000000000e+01 3.092989325523376465e-03 9.815646335482597351e-04 1.007684550131671131e-04
2.300000000000000000e+01 3.374056192114949226e-03 1.003731624223291874e-03 1.104289622162468731e-04
2.400000000000000000e+01 3.189441747963428497e-03 9.944299235939979553e-04 9.206897084368392825e-05
2.500000000000000000e+01 4.583527799695730209e-03 1.220952952280640602e-03 9.825734014157205820e-05
2.600000000000000000e+01 3.212307346984744072e-03 1.142106368206441402e-03 2.003842964768409729e-04
2.700000000000000000e+01 2.748284954577684402e-03 1.098973560146987438e-03 1.020465715555474162e-04
2.800000000000000000e+01 2.270132303237915039e-03 1.005035126581788063e-03 8.583626913605257869e-05
2.900000000000000000e+01 2.129034372046589851e-03 1.075948821380734444e-03 9.411141945747658610e-05
3.000000000000000000e+01 2.879782114177942276e-03 1.088293036445975304e-03 9.525115456199273467e-05
3.100000000000000000e+01 2.529582940042018890e-03 1.097484026104211807e-03 1.119142470997758210e-04
3.200000000000000000e+01 2.863208297640085220e-03 1.249151537194848061e-03 1.348202204098924994e-04
3.300000000000000000e+01 8.514551445841789246e-03 1.988945528864860535e-03 1.740596781019121408e-04
3.400000000000000000e+01 4.634194076061248779e-03 1.167260110378265381e-03 1.129533848143182695e-04
3.500000000000000000e+01 3.684687661007046700e-03 1.060159876942634583e-03 1.308746141148731112e-04
3.600000000000000000e+01 3.262276062741875648e-03 1.079630805179476738e-03 1.179985047201626003e-04
3.700000000000000000e+01 2.967034932225942612e-03 1.082994742318987846e-03 9.833888907451182604e-05
3.800000000000000000e+01 3.037795424461364746e-03 1.089489320293068886e-03 9.793785284273326397e-05
3.900000000000000000e+01 3.572036745026707649e-03 1.365509582683444023e-03 1.235637610079720616e-04
4.000000000000000000e+01 2.365163061767816544e-03 1.224706182256340981e-03 8.097830141196027398e-05
4.100000000000000000e+01 1.403993461281061172e-03 1.030200510285794735e-03 7.002947677392512560e-05
4.200000000000000000e+01 1.301072188653051853e-03 1.007288927212357521e-03 8.066426380537450314e-05
4.300000000000000000e+01 1.236495329067111015e-03 9.971625404432415962e-04 8.810092549538239837e-05
4.400000000000000000e+01 1.269296626560389996e-03 1.032832544296979904e-03 8.373129821848124266e-05
4.500000000000000000e+01 2.366302767768502235e-03 2.003249712288379669e-03 1.074390384019352496e-04
4.600000000000000000e+01 1.384266186505556107e-03 1.487277913838624954e-03 9.455689723836258054e-05
4.700000000000000000e+01 1.156511600129306316e-03 1.389150740578770638e-03 9.561338811181485653e-05
4.800000000000000000e+01 1.051149796694517136e-03 1.250324305146932602e-03 1.342390605714172125e-04
4.900000000000000000e+01 1.122973393648862839e-03 1.217541983351111412e-03 1.772643590811640024e-04
5.000000000000000000e+01 1.285538775846362114e-03 1.093400176614522934e-03 7.199871470220386982e-05
5.100000000000000000e+01 1.004251418635249138e-03 9.948820807039737701e-04 7.461471977876499295e-05
5.200000000000000000e+01 9.535436984151601791e-04 1.035768538713455200e-03 7.881200144765898585e-05
5.300000000000000000e+01 9.572358685545623302e-04 1.063257222995162010e-03 8.545019954908639193e-05
5.400000000000000000e+01 1.164136454463005066e-03 1.127065042965114117e-03 9.420516289537772536e-05
5.500000000000000000e+01 3.133085090667009354e-03 1.562362653203308582e-03 1.077886190614663064e-04
5.600000000000000000e+01 1.319486531428992748e-03 1.077636727131903172e-03 8.526282908860594034e-05
5.700000000000000000e+01 1.151895965449512005e-03 1.018079696223139763e-03 9.922696335706859827e-05
5.800000000000000000e+01 1.122467685490846634e-03 9.715877240523695946e-04 1.065520264091901481e-04
5.900000000000000000e+01 1.325419405475258827e-03 1.290109008550643921e-03 1.132081306423060596e-04
6.000000000000000000e+01 1.164783840067684650e-03 1.082798466086387634e-03 1.182020787382498384e-04
6.100000000000000000e+01 1.019378076307475567e-03 1.081300666555762291e-03 1.359873567707836628e-04
6.200000000000000000e+01 9.931245585903525352e-04 1.037522917613387108e-03 1.308603968936949968e-04
6.300000000000000000e+01 1.296501024626195431e-03 1.166464062407612801e-03 2.206421049777418375e-04
6.400000000000000000e+01 1.189941540360450745e-03 1.070403610356152058e-03 1.150155148934572935e-04
6.500000000000000000e+01 8.530904306098818779e-04 1.086264848709106445e-03 1.183247222797945142e-04
6.600000000000000000e+01 9.386831079609692097e-04 1.059424364939332008e-03 1.072424638550728559e-04
6.700000000000000000e+01 8.971429779194295406e-04 1.042895251885056496e-03 1.088160934159532189e-04
6.800000000000000000e+01 1.063563860952854156e-03 1.044441945850849152e-03 1.186837107525207102e-04
6.900000000000000000e+01 9.748779120855033398e-04 1.083140145055949688e-03 1.237899559782817960e-04
7.000000000000000000e+01 2.591279800981283188e-03 1.195254968479275703e-03 1.286549668293446302e-04
7.100000000000000000e+01 2.887643408030271530e-03 1.244334504008293152e-03 1.279296266147866845e-04
7.200000000000000000e+01 2.042930107563734055e-03 1.243316801264882088e-03 1.336202403763309121e-04
7.300000000000000000e+01 1.576394075527787209e-03 1.166128553450107574e-03 1.319464063271880150e-04
7.400000000000000000e+01 1.322955824434757233e-03 1.155508216470479965e-03 1.409762626281008124e-04
7.500000000000000000e+01 1.810163259506225586e-03 1.470042625442147255e-03 1.567465806147083640e-04
7.600000000000000000e+01 1.015958609059453011e-03 1.131969504058361053e-03 1.315214467467740178e-04
7.700000000000000000e+01 1.225589308887720108e-03 1.485883956775069237e-03 1.643582800170406699e-04
7.800000000000000000e+01 9.480657754465937614e-04 1.137282350100576878e-03 1.532428723294287920e-04
7.900000000000000000e+01 9.614471346139907837e-04 1.081394497305154800e-03 1.573482004459947348e-04
8.000000000000000000e+01 1.012770342640578747e-03 1.052658539265394211e-03 1.692716614343225956e-04
8.100000000000000000e+01 1.041303621605038643e-03 1.050476101227104664e-03 1.730016520014032722e-04
8.200000000000000000e+01 1.089910976588726044e-03 1.022473908960819244e-03 1.989066367968916893e-04
8.300000000000000000e+01 1.143897883594036102e-03 1.065924065187573433e-03 1.932039740495383739e-04
8.400000000000000000e+01 1.016503898426890373e-03 1.032628701068460941e-03 1.932904997374862432e-04
8.500000000000000000e+01 4.713229369372129440e-03 1.997668063268065453e-03 1.932012528413906693e-04
8.600000000000000000e+01 3.175785299390554428e-03 1.443279441446065903e-03 2.022943081101402640e-04
8.700000000000000000e+01 2.684171311557292938e-03 1.434455276466906071e-03 1.392571721225976944e-04
8.800000000000000000e+01 2.067307475954294205e-03 1.177950529381632805e-03 1.127206487581133842e-04
8.900000000000000000e+01 1.824266510084271431e-03 1.103760674595832825e-03 1.109754812205210328e-04
9.000000000000000000e+01 2.767564263194799423e-03 1.355542219243943691e-03 1.195756340166553855e-04
9.100000000000000000e+01 1.562734949402511120e-03 1.159397419542074203e-03 1.474639429943636060e-04
9.200000000000000000e+01 1.376850064843893051e-03 1.114151207730174065e-03 1.364055788144469261e-04
9.300000000000000000e+01 1.632004976272583008e-03 1.166587113402783871e-03 1.453428994864225388e-04
9.400000000000000000e+01 1.472960808314383030e-03 1.062058727256953716e-03 1.460022322135046124e-04
9.500000000000000000e+01 1.956269145011901855e-03 1.330396393314003944e-03 1.759799488354474306e-04
9.600000000000000000e+01 1.135645667091012001e-03 1.142645720392465591e-03 2.930789196398109198e-04
9.700000000000000000e+01 1.024243189021945000e-03 1.075205393135547638e-03 1.517021009931340814e-04
9.800000000000000000e+01 9.975230786949396133e-04 1.062822295352816582e-03 1.977250794880092144e-04
9.900000000000000000e+01 1.048836857080459595e-03 1.112365280278027058e-03 1.621280389372259378e-04
1.000000000000000000e+02 3.982055466622114182e-03 1.405696850270032883e-03 1.567788567626848817e-04
1.010000000000000000e+02 2.148784697055816650e-03 1.138078980147838593e-03 1.456816680729389191e-04
1.020000000000000000e+02 1.909780316054821014e-03 1.106872572563588619e-03 1.598215894773602486e-04
1.030000000000000000e+02 1.669228775426745415e-03 1.086620264686644077e-03 1.560506934765726328e-04
1.040000000000000000e+02 1.458715647459030151e-03 1.080932561308145523e-03 1.642255519982427359e-04
1.050000000000000000e+02 1.689781667664647102e-03 1.397604588419198990e-03 1.680468412814661860e-04
1.060000000000000000e+02 8.996181422844529152e-04 1.091776881366968155e-03 1.711549703031778336e-04
1.070000000000000000e+02 8.223134791478514671e-04 1.114159589633345604e-03 1.866080274339765310e-04
1.080000000000000000e+02 7.852755952626466751e-04 1.031569321639835835e-03 1.865856174845248461e-04
1.090000000000000000e+02 8.180529694072902203e-04 1.053697196766734123e-03 1.947973505593836308e-04
1.100000000000000000e+02 9.650815045461058617e-04 1.091403188183903694e-03 2.812563616316765547e-04
1.110000000000000000e+02 9.103203192353248596e-04 1.073346007615327835e-03 2.192659012507647276e-04
1.120000000000000000e+02 9.065009653568267822e-04 1.026396523229777813e-03 2.074478106806054711e-04
1.130000000000000000e+02 8.432699250988662243e-04 1.022605691105127335e-03 2.271050616400316358e-04
1.140000000000000000e+02 8.097077952697873116e-04 1.040349481627345085e-03 2.382716193096712232e-04
1.150000000000000000e+02 9.051112574525177479e-04 1.063779811374843121e-03 2.199828741140663624e-04
1.160000000000000000e+02 8.054025820456445217e-04 1.024118857458233833e-03 1.942865201272070408e-04
1.170000000000000000e+02 8.458419470116496086e-04 1.030830433592200279e-03 1.905028038891032338e-04
1.180000000000000000e+02 9.614191367290914059e-04 1.108911121264100075e-03 1.903975498862564564e-04
1.190000000000000000e+02 8.839563233777880669e-04 1.060659764334559441e-03 1.878145994851365685e-04
1.200000000000000000e+02 1.749221235513687134e-03 2.095481613650918007e-03 3.535092109814286232e-04
1.210000000000000000e+02 2.268625888973474503e-03 2.590403426438570023e-03 2.720837073866277933e-04
1.220000000000000000e+02 8.659512735903263092e-03 6.359625142067670822e-03 2.968657936435192823e-04
1.230000000000000000e+02 2.937515266239643097e-03 2.456265036016702652e-03 2.438132942188531160e-04
1.240000000000000000e+02 2.163197146728634834e-03 2.278329338878393173e-03 5.449466407299041748e-04
1.250000000000000000e+02 4.860914312303066254e-03 6.100736558437347412e-03 1.200139522552490234e-03
1.260000000000000000e+02 1.997769111767411232e-03 1.365798525512218475e-03 1.929121208377182484e-04
1.270000000000000000e+02 1.252486486919224262e-03 1.070592901669442654e-03 1.630515907891094685e-04
1.280000000000000000e+02 1.428642775863409042e-03 1.312248990871012211e-03 1.946236443473026156e-04
1.290000000000000000e+02 1.047037309035658836e-03 1.101749949157238007e-03 1.507559936726465821e-04
1.300000000000000000e+02 1.947591663338243961e-03 1.689887372776865959e-03 2.099146076943725348e-04
1.310000000000000000e+02 1.026089070364832878e-03 1.047029858455061913e-03 1.241984136868268251e-04
1.320000000000000000e+02 9.270515292882919312e-04 9.001417201943695545e-04 1.173437631223350763e-04
1.330000000000000000e+02 8.657807484269142151e-04 8.886096766218543053e-04 1.192327108583413064e-04
1.340000000000000000e+02 9.539417806081473827e-04 1.099950168281793594e-03 1.297498820349574089e-04
1.350000000000000000e+02 9.662360535003244877e-04 1.057197107002139091e-03 1.312410895479843020e-04
1.360000000000000000e+02 1.071357401087880135e-03 1.113000325858592987e-03 1.086405463865958154e-04
1.370000000000000000e+02 1.151243690401315689e-03 1.087285461835563183e-03 1.146780195995233953e-04
1.380000000000000000e+02 1.099527347832918167e-03 9.659759234637022018e-04 1.465936366003006697e-04
1.390000000000000000e+02 1.072532963007688522e-03 1.168611925095319748e-03 1.307756756432354450e-04
1.400000000000000000e+02 1.289101783186197281e-03 8.532392093911767006e-04 1.251477806363254786e-04
1.410000000000000000e+02 9.273687610402703285e-04 8.900568936951458454e-04 1.410609256708994508e-04
1.420000000000000000e+02 8.643806795589625835e-04 9.178488398902118206e-04 1.305893238168209791e-04
1.430000000000000000e+02 8.075094083324074745e-04 8.226352510973811150e-04 1.390194229315966368e-04
1.440000000000000000e+02 8.331568096764385700e-04 8.387505076825618744e-04 1.456361351301893592e-04
1.450000000000000000e+02 1.376449130475521088e-03 1.306797144934535027e-03 1.301000884268432856e-04
1.460000000000000000e+02 8.426311542280018330e-04 9.198790066875517368e-04 1.318936847383156419e-04
1.470000000000000000e+02 1.870109001174569130e-03 1.795355929061770439e-03 1.502695959061384201e-04
1.480000000000000000e+02 2.651214366778731346e-03 1.832200447097420692e-03 1.998930092668160796e-04
1.490000000000000000e+02 1.694130478426814079e-03 1.504300627857446671e-03 1.971079182112589478e-04


==> Data/resnet50v2_gamma1_lower_w2.txt <==
1.000000000000000000e+00 7.766985166371306315e-01 7.032977682175849399e-01 6.423237906084783289e-01
2.000000000000000000e+00 8.483721115508372490e-01 7.179836557954428766e-01 6.115780735213194319e-01
3.000000000000000000e+00 8.653658374995126801e-01 7.531522517928107563e-01 6.347727566703714741e-01
4.000000000000000000e+00 8.734180392664736559e-01 7.500606456752573203e-01 6.244835577935915483e-01
5.000000000000000000e+00 1.321002990310504721e-01 3.721173374460023386e-01 2.496656580278124316e-01
6.000000000000000000e+00 1.720105597298089151e-01 6.796937345560349897e-02 5.526009722670937457e-02
7.000000000000000000e+00 1.479192045766854480e-01 7.423756271467452095e-02 5.325602010154239369e-02
8.000000000000000000e+00 1.526912590791409119e-01 7.536529998644733719e-02 4.619871066432545276e-02
9.000000000000000000e+00 1.452412148446186879e-01 8.228681919448685433e-02 4.771525354739589164e-02
1.000000000000000000e+01 2.793885095728437240e-01 1.171161560773506805e-01 9.630804538347832733e-02
1.100000000000000000e+01 2.013814009697841301e-01 4.525049940901865186e-02 4.667152656374751879e-02
1.200000000000000000e+01 2.093046977439079470e-01 7.889357625409872121e-02 6.797519410974409149e-02
1.300000000000000000e+01 2.091997144645897644e-01 4.576685258051055305e-02 3.998138439767035673e-02
1.400000000000000000e+01 1.933631519015306943e-01 5.167947146662409813e-02 5.274761729253383408e-02
1.500000000000000000e+01 1.579542825459110955e-01 6.074532736923231313e-02 3.898639075767266343e-02
1.600000000000000000e+01 1.513598091897189191e-01 5.098957258743055942e-02 2.462988538821079057e-02
1.700000000000000000e+01 1.672407260399651208e-01 5.378923682418960267e-02 3.583445302812856420e-02
1.800000000000000000e+01 1.692600715119414734e-01 6.463226992998673259e-02 5.355342453288781251e-02
1.900000000000000000e+01 1.353513282167946308e-01 9.589399553723393366e-02 4.221333409753599136e-02
2.000000000000000000e+01 2.058337889477233895e-01 9.603328544551313628e-02 9.152674965359185177e-02
2.100000000000000000e+01 2.253044799995546910e-01 1.208093231661272332e-01 1.168649703666100603e-01
2.200000000000000000e+01 2.143133983769827111e-01 1.232981912532797042e-01 1.241017409220833562e-01
2.300000000000000000e+01 2.041769127490553615e-01 1.579064588756624032e-01 1.446315995946989563e-01
2.400000000000000000e+01 2.147769933956739097e-01 1.370852982100253248e-01 1.361614429705131357e-01
2.500000000000000000e+01 2.359176435072807831e-01 7.983761975928577170e-02 7.189226098880556470e-02
2.600000000000000000e+01 2.134406855369054001e-01 6.110182532239591402e-02 6.349084415722243413e-02
2.700000000000000000e+01 1.895110653368442810e-01 4.800580927342713855e-02 4.634301360331946618e-02
2.800000000000000000e+01 1.781244539730555410e-01 5.302631253914074499e-02 3.688437510183330964e-02
2.900000000000000000e+01 1.520530583518184820e-01 6.744219045514038280e-02 3.260610444519039530e-02
3.000000000000000000e+01 1.631545231209096947e-01 7.023430075859732336e-02 4.938786599323963938e-02
3.100000000000000000e+01 1.301579732316574534e-01 9.690116969371398437e-02 3.991820384993981230e-02
3.200000000000000000e+01 1.699339092990562183e-01 8.381157757961164856e-02 6.938847379565790674e-02
3.300000000000000000e+01 2.061790370734515876e-01 1.021741927274385370e-01 9.463478401324841582e-02
3.400000000000000000e+01 2.525846063853615098e-01 1.058767344519421089e-01 9.446191871383090299e-02
3.500000000000000000e+01 1.949564634821397413e-01 6.480214627181150877e-02 6.397167239077762579e-02
3.600000000000000000e+01 2.063638145890930586e-01 6.527722133732891119e-02 6.385307042331962724e-02
3.700000000000000000e+01 1.427178126199575292e-01 9.200928582798068023e-02 4.911107158303514714e-02
3.800000000000000000e+01 1.361703593354297026e-01 7.462764290944656764e-02 3.969728271035576073e-02
3.900000000000000000e+01 1.738640791580937095e-01 5.890441004451354295e-02 5.628083040875615090e-02
4.000000000000000000e+01 1.771063842327084970e-01 4.708392502048976136e-02 3.565922290752610718e-02
4.100000000000000000e+01 1.303194657712793414e-01 1.072407599802970152e-01 5.660472961156184923e-02
4.200000000000000000e+01 1.394237253114899711e-01 1.123697741473880102e-01 7.457642295682881395e-02
4.300000000000000000e+01 2.118042787959860118e-01 1.242593402382940887e-01 1.022956435090107141e-01
4.400000000000000000e+01 1.180069547132753111e-01 1.030759195294707053e-01 3.981410285448878927e-02
4.500000000000000000e+01 1.745719099905723437e-01 5.518980283288505567e-02 5.795906105279229753e-02
4.600000000000000000e+01 1.427004163094350020e-01 8.624534770849320853e-02 5.022553351855753995e-02
4.700000000000000000e+01 1.478275534427545557e-01 7.020131139010378496e-02 3.728889483461213239e-02
4.800000000000000000e+01 1.301913944838987702e-01 9.360875706524349193e-02 3.549845372156030382e-02
4.900000000000000000e+01 1.857716691699570766e-01 7.530637455381249123e-02 7.296325414588918090e-02
5.000000000000000000e+01 3.527984104290852740e-01 2.327385953113788875e-01 1.965015921967361578e-01
5.100000000000000000e+01 1.495790808607943279e-01 8.180265216291821018e-02 3.498015066672374718e-02
5.200000000000000000e+01 1.381335552864612348e-01 9.013185789321077890e-02 4.732234873626783161e-02
5.300000000000000000e+01 1.335521714785628256e-01 8.160077839796504862e-02 3.241444226253951261e-02
5.400000000000000000e+01 1.440943269234421231e-01 1.247279947902333458e-01 6.693190703201711000e-02
5.500000000000000000e+01 1.257496982606955416e-01 1.198503048998996318e-01 5.878129424011543924e-02
5.600000000000000000e+01 1.224261798209429347e-01 1.002174195768232301e-01 4.288086243955948479e-02
5.700000000000000000e+01 8.782991630538272698e-02 1.434525847800060261e-01 3.431772490186206503e-02
5.800000000000000000e+01 7.132080850248768977e-02 1.583059034180138991e-01 3.917847044953024632e-02
5.900000000000000000e+01 5.352428214540510404e-02 1.704576670396776295e-01 3.746334984644926480e-02
6.000000000000000000e+01 1.415319103851217508e-01 1.023941589505038552e-01 6.502823838937271672e-02
6.100000000000000000e+01 1.243510188221894630e-01 1.285244290538794243e-01 6.279048686068314233e-02
6.200000000000000000e+01 1.336942477677461050e-01 1.222875618953433025e-01 6.637689317675597722e-02
6.300000000000000000e+01 7.479836636855284604e-02 1.884284643341707088e-01 5.749784217213077531e-02
6.400000000000000000e+01 3.686087329624986308e-01 2.690275880884023807e-01 2.189605362484067508e-01
6.500000000000000000e+01 1.167774298984599612e-01 9.538481292048910098e-02 4.231149013424534422e-02
6.600000000000000000e+01 1.476442909117334779e-01 7.912870284033715618e-02 3.551844562641291031e-02
6.700000000000000000e+01 1.254218836246744351e-01 9.310656541853673529e-02 3.742297465198167472e-02
6.800000000000000000e+01 1.302768203321001683e-01 9.202242756615275354e-02 3.631928137025740994e-02
6.900000000000000000e+01 1.201897373703542660e-01 1.154914214054155452e-01 4.824385498426148056e-02
7.000000000000000000e+01 1.225219644825402410e-01 1.037628117678473100e-01 4.964811947926162095e-02
7.100000000000000000e+01 1.051926814345799516e-01 1.219982784981013396e-01 3.748333999427011509e-02
7.200000000000000000e+01 1.132210730030330931e-01 9.698938078103273852e-02 3.314219749753059829e-02
7.300000000000000000e+01 1.095495055599332579e-01 1.017924292055616270e-01 3.590186035857751562e-02
7.400000000000000000e+01 1.207807469246373611e-01 1.218260016680519364e-01 5.148709402689093106e-02
7.500000000000000000e+01 1.035232387848871449e-01 1.205117759006491401e-01 3.925402116278679798e-02
7.600000000000000000e+01 1.166591703900334981e-01 1.079130339399079763e-01 4.197290929033207357e-02
7.700000000000000000e+01 8.920907353965486231e-02 1.555977224960353178e-01 4.832043520701221478e-02
7.800000000000000000e+01 8.822860689112183019e-02 1.427676009333436191e-01 3.457829351618956631e-02
7.900000000000000000e+01 8.322136689566815571e-02 1.360830433335690204e-01 2.844822147376280599e-02
8.000000000000000000e+01 1.102398593957143735e-01 1.210398382071858070e-01 3.453561737737553816e-02
8.100000000000000000e+01 9.763735870319818766e-02 1.363856738853450601e-01 3.871298478223474809e-02
8.200000000000000000e+01 9.878102437172474326e-02 1.346116287539484702e-01 4.394043231057723903e-02
8.300000000000000000e+01 1.112602219548609189e-01 1.171785761776864554e-01 4.273580333375655294e-02
8.400000000000000000e+01 9.338600185801243514e-02 1.243449266014006321e-01 4.455612010786925981e-02
8.500000000000000000e+01 1.256523587330312386e-01 1.156596555800510767e-01 6.054423553099107236e-02
8.600000000000000000e+01 9.139476965175225009e-02 1.339504492096532662e-01 2.951527099270758597e-02
8.700000000000000000e+01 1.940880402832149132e-01 1.211355393842373090e-01 1.142648590768742950e-01
8.800000000000000000e+01 1.810218502815254815e-01 9.497550874883603500e-02 9.426056619878152298e-02
8.900000000000000000e+01 7.879790357749152929e-02 1.410992887822588859e-01 3.119358308974035099e-02
9.000000000000000000e+01 1.005228491314051342e-01 1.392315872741451410e-01 5.100243229971884729e-02
9.100000000000000000e+01 6.990996068349239478e-02 1.655364003723015232e-01 3.583324113272188388e-02
9.200000000000000000e+01 1.172693608589632647e-01 1.147883489128933288e-01 4.198820669584660270e-02
9.300000000000000000e+01 1.039418413957245158e-01 1.302502882265071105e-01 4.572829433425325968e-02
9.400000000000000000e+01 1.024704769221578410e-01 1.265515151393244442e-01 4.933983892209426597e-02
9.500000000000000000e+01 3.043295909255510842e-02 2.275277994156838512e-01 3.057015898967133799e-02
9.600000000000000000e+01 9.084914747507479016e-02 3.306957785656801652e-01 3.839724014822687437e-02
9.700000000000000000e+01 1.355348889507697607e-01 1.949538880713083677e-01 1.224335206273132470e-01
9.800000000000000000e+01 1.022750367315429371e-01 1.644260504247578580e-01 7.309905377808739724e-02
9.900000000000000000e+01 7.504815252263981329e-02 2.273588749735736270e-01 7.322606369506047541e-02
1.000000000000000000e+02 2.136187432506245210e-01 1.508153835297194045e-01 1.457067501117736974e-01
1.010000000000000000e+02 1.978956937255296755e-01 1.804006885682137296e-01 1.617676328578216416e-01
1.020000000000000000e+02 1.882041757225251244e-01 1.693153978954437255e-01 1.480005470264672274e-01
1.030000000000000000e+02 2.029838665807246478e-01 1.761152621796306939e-01 1.549873074804128115e-01
1.040000000000000000e+02 1.716963147051521477e-01 1.810993304205279764e-01 1.443700105390906541e-01
1.050000000000000000e+02 1.196200915662300884e-01 1.092741798206899040e-01 5.187844175248573081e-02
1.060000000000000000e+02 9.811000098533928515e-02 1.370856056558604485e-01 3.784872021206071857e-02
1.070000000000000000e+02 1.002315316913283127e-01 1.323081006009027838e-01 4.067302901752408578e-02
1.080000000000000000e+02 9.903622704977153857e-02 1.248615035441269089e-01 3.796729182224686805e-02
1.090000000000000000e+02 1.088880435267185198e-01 1.092099249578533660e-01 2.487845507282173893e-02
1.100000000000000000e+02 1.004003791288399089e-01 1.233450953322346999e-01 4.835015206922049086e-02
1.110000000000000000e+02 1.384390433640983742e-01 1.113272522713101009e-01 7.525718376381870800e-02
1.120000000000000000e+02 1.033729760184311924e-01 1.233173493937282927e-01 3.063404402684976463e-02
1.130000000000000000e+02 1.004656729614359506e-01 1.249079372117997827e-01 4.228325725085206599e-02
1.140000000000000000e+02 1.137310894816296047e-01 1.069566165539362484e-01 3.297931536149702886e-02
1.150000000000000000e+02 1.061814823968280086e-01 1.103795885896729917e-01 3.230373807143014503e-02
1.160000000000000000e+02 1.115472110354418234e-01 1.051137103789156479e-01 4.118153134520147890e-02
1.170000000000000000e+02 1.132159121769765603e-01 1.092954329759843329e-01 3.406670299953004633e-02
1.180000000000000000e+02 1.015104026219027511e-01 1.273864301752596351e-01 3.386389729137895960e-02
1.190000000000000000e+02 1.119379547261070695e-01 1.193668205325328496e-01 3.997646562840152101e-02
1.200000000000000000e+02 8.489170616000675518e-02 3.222690312898293663e-01 3.782993193708038965e-02
1.210000000000000000e+02 1.054065378984518075e-01 2.455727587847454096e-01 1.059048508783107800e-01
1.220000000000000000e+02 9.383061362858877152e-02 2.037543489705028743e-01 8.509284104837175344e-02
1.230000000000000000e+02 1.309614071488010567e-01 2.124257945734617237e-01 1.238721402779791592e-01
1.240000000000000000e+02 1.306634869443712432e-01 1.489042235631063416e-01 9.131330229264092435e-02
1.250000000000000000e+02 4.115012665833177596e-01 2.778806579538368182e-01 1.881786301991393018e-01
1.260000000000000000e+02 3.798258172980132352e-01 2.121425562982563462e-01 9.215751031505424462e-02
1.270000000000000000e+02 3.329441899180074493e-01 1.719203702910153952e-01 8.258635062464481091e-02
1.280000000000000000e+02 3.373744079179759603e-01 2.094747294079361555e-01 8.399531921020429726e-02
1.290000000000000000e+02 3.769811813122019850e-01 2.310258141059499115e-01 8.782060422317124193e-02
1.300000000000000000e+02 3.607917720247783566e-01 2.152631871770399608e-01 4.724579760442919329e-02
1.310000000000000000e+02 3.287964949309061247e-01 1.781054030782779074e-01 5.828649972137079499e-02
1.320000000000000000e+02 2.803112874659255405e-01 1.166265166388806562e-01 6.994661144006759923e-02
1.330000000000000000e+02 3.005541780920194528e-01 1.530389491845962069e-01 5.574323694580549104e-02
1.340000000000000000e+02 2.899690906398507129e-01 1.477612885398014442e-01 5.403552298084952216e-02
1.350000000000000000e+02 3.104869527697978193e-01 1.750454253944177252e-01 7.001837803628596646e-02
1.360000000000000000e+02 2.654477554312119625e-01 1.086875969977832423e-01 5.912905601878781087e-02
1.370000000000000000e+02 2.645201154400189103e-01 9.541938212936521002e-02 5.803480339635153779e-02
1.380000000000000000e+02 2.216676918762069404e-01 9.041962795083015314e-02 6.073754670105993569e-02
1.390000000000000000e+02 2.109959959818155928e-01 7.304239385869543133e-02 6.587739463413232188e-02
1.400000000000000000e+02 2.506970260218288060e-01 9.388181488036204114e-02 6.729459027513851055e-02
1.410000000000000000e+02 2.088814233152685995e-01 5.487286040801334780e-02 4.820594463867903384e-02
1.420000000000000000e+02 2.331121130483786996e-01 8.820787286554761242e-02 3.258237395175548473e-02
1.430000000000000000e+02 2.158762198567908963e-01 4.427904814434866637e-02 2.840783251947643501e-02
1.440000000000000000e+02 2.235361333497166980e-01 4.964555912927369474e-02 3.843766569820655787e-02
1.450000000000000000e+02 1.937888447103228162e-01 3.957519558930758241e-02 4.074293620480687328e-02
1.460000000000000000e+02 2.029871311998143468e-01 4.398585726188333767e-02 3.341156601287081224e-02
1.470000000000000000e+02 1.665455490592005205e-01 5.546045566626607581e-02 4.119654341495768840e-02
1.480000000000000000e+02 1.955971806811660496e-01 3.651344766826694621e-02 3.445815388038123150e-02
1.490000000000000000e+02 1.890769965066879943e-01 1.292166935740463318e-01 1.179610697189032165e-01


==> Data/resnet50v2_gamma1_middle_w2.txt <==
1.000000000000000000e+00 6.013427814556793205e-01 5.307027675099826869e-01 4.561191280279359161e-01
2.000000000000000000e+00 6.191579615927069735e-01 5.324218340554580653e-01 5.002603786743429204e-01
3.000000000000000000e+00 5.404707002926159021e-01 4.595647423762170281e-01 4.167721892935466466e-01
4.000000000000000000e+00 5.467633517143040134e-01 4.761671316071330873e-01 3.542682832978152896e-01
5.000000000000000000e+00 4.142457094230744263e-01 2.778587231499908272e-01 1.592342319684903751e-01
6.000000000000000000e+00 4.821661108018034381e-01 3.435992739461595225e-01 1.265356482122025061e-01
7.000000000000000000e+00 3.757847149229072703e-01 2.285561842254755505e-01 8.345790864419269650e-02
8.000000000000000000e+00 3.508901006049574556e-01 1.777555503634827838e-01 6.499184349905047509e-02
9.000000000000000000e+00 3.826395390076186009e-01 2.367333996551661268e-01 9.454594320971587695e-02
1.000000000000000000e+01 2.744156704815765013e-01 1.166832986100457131e-01 9.447999855568391114e-02
1.100000000000000000e+01 2.479525468429927271e-01 1.176566562069879807e-01 1.081665521696592303e-01
1.200000000000000000e+01 2.327199732132655685e-01 5.583770808361265131e-02 5.414057023369623495e-02
1.300000000000000000e+01 2.214782527865607475e-01 4.602724651503947023e-02 4.119293969534005423e-02
1.400000000000000000e+01 1.683962544377489157e-01 4.762172825797925113e-02 4.160701604341041082e-02
1.500000000000000000e+01 2.208194585949729005e-01 8.884255676206313790e-02 8.274566332534714908e-02
1.600000000000000000e+01 2.425854975749441311e-01 8.642907140672451138e-02 7.134277622384560535e-02
1.700000000000000000e+01 1.902065954580917095e-01 5.067646657386029596e-02 6.040276445434689806e-02
1.800000000000000000e+01 1.932405689291101236e-01 5.993409587291788354e-02 6.403436599834094745e-02
1.900000000000000000e+01 1.998225155741052694e-01 5.339451061685080574e-02 4.607603978251287313e-02
2.000000000000000000e+01 1.724873579155360714e-01 4.682781497344604832e-02 4.736962957856499790e-02
2.100000000000000000e+01 1.957800888247879789e-01 5.664164648426446569e-02 6.595411553086538703e-02
2.200000000000000000e+01 1.828093498241667447e-01 4.881745664825896946e-02 5.735334304324105764e-02
2.300000000000000000e+01 1.839482049421033161e-01 9.741931488980541676e-02 8.929714443190693574e-02
2.400000000000000000e+01 1.634513597277892083e-01 4.470869671546445767e-02 4.729099542732590616e-02
2.500000000000000000e+01 1.919467700478722505e-01 3.345147180655402147e-02 3.550521497084158096e-02
2.600000000000000000e+01 1.914700053601344210e-01 5.061642442571119560e-02 5.467047575762615241e-02
2.700000000000000000e+01 1.919871627364170552e-01 5.265661258447956045e-02 5.390925321011947463e-02
2.800000000000000000e+01 1.728614226584961333e-01 5.422560855020005371e-02 3.934423299747788483e-02
2.900000000000000000e+01 1.483444006532091686e-01 8.867568423367758190e-02 5.053424952017263744e-02
3.000000000000000000e+01 1.397888642424534589e-01 8.538415846011696009e-02 4.105393085008721826e-02
3.100000000000000000e+01 1.265119089324998336e-01 1.021878348423471417e-01 3.972922247822627956e-02
3.200000000000000000e+01 1.079388614904485399e-01 1.141007035638164080e-01 3.276499608686608833e-02
3.300000000000000000e+01 4.147135892913519223e-02 2.282874566705386798e-01 4.146815627906801777e-02
3.400000000000000000e+01 1.909982820225492595e-01 1.226938599697790649e-01 1.133349692636847761e-01
3.500000000000000000e+01 2.223729458943649873e-01 5.322046048834467441e-02 4.639305497147547253e-02
3.600000000000000000e+01 1.550645845516848420e-01 5.060733228335960454e-02 2.965638214950004972e-02
3.700000000000000000e+01 1.602181699408907756e-01 5.753147356839952847e-02 3.580868274132462115e-02
3.800000000000000000e+01 1.716677645004756614e-01 7.992885742245139924e-02 7.043301005233540413e-02
3.900000000000000000e+01 1.461150154480220509e-01 7.285741329226869123e-02 5.021814070879613429e-02
4.000000000000000000e+01 2.129717331142178538e-01 8.750322484474831741e-02 7.988512855222386355e-02
4.100000000000000000e+01 1.787556090193227754e-01 4.753281312294240640e-02 3.898958566104295670e-02
4.200000000000000000e+01 2.107499279301489059e-01 6.935023535333922906e-02 8.036595748437140585e-02
4.300000000000000000e+01 1.925655589943273682e-01 5.449678274355370527e-02 5.349548002337772140e-02
4.400000000000000000e+01 1.521840728672620435e-01 8.136380555735846232e-02 5.707122637387487818e-02
4.500000000000000000e+01 7.289578834063610568e-02 2.322352997784915551e-01 7.247375250901769150e-02
4.600000000000000000e+01 1.171460742820339823e-01 1.617344958818381362e-01 8.966140983287937405e-02
4.700000000000000000e+01 1.110126201498994464e-01 1.491398001155290753e-01 7.710611068064131268e-02
4.800000000000000000e+01 1.142094606929825035e-01 1.248270390166369009e-01 6.606704475467094217e-02
4.900000000000000000e+01 1.152414787457133188e-01 1.377883592547861635e-01 6.144640977508772361e-02
5.000000000000000000e+01 2.549219663000539260e-01 1.479384930071931670e-01 1.391119219486260383e-01
5.100000000000000000e+01 2.312012216349985660e-01 1.579284988356586261e-01 1.569685430806372906e-01
5.200000000000000000e+01 2.290850021297790862e-01 1.698180007353218279e-01 1.643537293203389260e-01
5.300000000000000000e+01 2.156460679406413394e-01 1.561516452022659596e-01 1.523112850623380699e-01
5.400000000000000000e+01 1.951612514895679495e-01 1.513143076882124127e-01 1.403467177739139149e-01
5.500000000000000000e+01 1.662179061225871057e-01 7.460979512012684556e-02 5.938809875600573746e-02
5.600000000000000000e+01 1.668383898775978313e-01 6.113678573712068298e-02 5.534669387901862414e-02
5.700000000000000000e+01 1.690541048337496355e-01 6.634571537095149130e-02 5.478129320379421935e-02
5.800000000000000000e+01 1.291728004500720950e-01 7.343126105592434616e-02 3.166363573460048708e-02
5.900000000000000000e+01 1.737965603300083428e-01 4.283096037085718649e-02 4.549794241925278482e-02
6.000000000000000000e+01 1.616397544268246833e-01 8.830872718904418661e-02 6.323444825175142392e-02
6.100000000000000000e+01 1.549936608801441573e-01 6.797913756409272590e-02 5.527159493084104341e-02
6.200000000000000000e+01 1.485475743482792543e-01 9.529608631320468648e-02 5.286282529766652555e-02
6.300000000000000000e+01 1.527673948974096751e-01 7.927806668054671047e-02 3.861226679756407654e-02
6.400000000000000000e+01 1.285647810305645122e-01 9.560530864087075920e-02 4.676135113608311661e-02
6.500000000000000000e+01 1.231119760522675771e-01 8.309527141821168583e-02 2.798911519109369139e-02
6.600000000000000000e+01 1.139714900666215086e-01 1.031351688794722582e-01 3.954900030491752955e-02
6.700000000000000000e+01 1.274225767513132435e-01 9.914444105676123442e-02 4.884748708523525829e-02
6.800000000000000000e+01 1.493320927412132848e-01 8.118811769117076360e-02 4.621329031254375885e-02
6.900000000000000000e+01 1.268508021798393504e-01 8.338544236322130432e-02 3.465717249363346047e-02
7.000000000000000000e+01 1.554670323068443605e-01 7.322221500010445139e-02 4.430279968499148402e-02
7.100000000000000000e+01 1.545881295166272873e-01 7.410542899002747763e-02 5.923181494865992908e-02
7.200000000000000000e+01 1.504851657379035479e-01 8.045008340025362747e-02 3.821662180206282511e-02
7.300000000000000000e+01 1.746508982717017711e-01 6.312447864293384281e-02 5.718983888460732468e-02
7.400000000000000000e+01 1.488208241388059572e-01 6.750942494252779036e-02 3.980494991384387476e-02
7.500000000000000000e+01 1.016125738854206512e-01 1.283560763207545752e-01 5.085299339285372783e-02
7.600000000000000000e+01 1.355448240976775964e-01 9.393274414720674537e-02 5.127951972282224213e-02
7.700000000000000000e+01 9.132874187421480272e-02 1.521119117574004642e-01 5.751351224308219601e-02
7.800000000000000000e+01 1.435090002471279547e-01 8.306667762346527095e-02 4.007118539678961727e-02
7.900000000000000000e+01 1.186675680533500615e-01 9.822667690847883271e-02 3.151642073644247283e-02
8.000000000000000000e+01 1.501933588882913284e-01 9.478018494800447002e-02 6.493686083251630492e-02
8.100000000000000000e+01 1.531379786713321089e-01 1.193926540315269624e-01 7.470679781090264204e-02
8.200000000000000000e+01 1.586420453011579690e-01 9.420247513563155539e-02 6.843520200164400491e-02
8.300000000000000000e+01 1.509111301296428564e-01 9.306285927077753706e-02 6.389670102883286684e-02
8.400000000000000000e+01 1.494409047961844095e-01 1.186539761317361996e-01 8.219532247716615503e-02
8.500000000000000000e+01 1.699303008313331476e-01 6.276622345602338171e-02 3.432375890965074644e-02
8.600000000000000000e+01 1.845742486163459706e-01 4.862686250244872138e-02 4.853253850448666085e-02
8.700000000000000000e+01 1.693514726063647668e-01 5.473559946562669976e-02 4.107769254677112042e-02
8.800000000000000000e+01 1.815679350129128511e-01 5.801321210624207220e-02 4.862296264035309568e-02
8.900000000000000000e+01 1.730347320237383135e-01 4.629494200838690093e-02 3.941455596508472436e-02
9.000000000000000000e+01 2.152950789641193408e-01 9.483773418346053141e-02 7.256071038849316868e-02
9.100000000000000000e+01 1.712167712381559292e-01 7.306165417377991078e-02 5.754172171022219756e-02
9.200000000000000000e+01 1.843778342252241909e-01 5.320137954555693993e-02 5.443783062995634359e-02
9.300000000000000000e+01 1.798753144583886132e-01 4.599460671792176408e-02 3.954198916527149749e-02
9.400000000000000000e+01 1.456129956676324166e-01 7.054427089497318504e-02 4.319512314231342687e-02
9.500000000000000000e+01 1.336744186683937463e-01 8.740229467097146432e-02 3.682453624795551522e-02
9.600000000000000000e+01 1.525907676040515470e-01 7.758342450817934388e-02 5.638551333198662391e-02
9.700000000000000000e+01 1.239514569052426601e-01 7.737464222536419300e-02 3.234231623670058564e-02
9.800000000000000000e+01 1.573014971946931628e-01 5.584433904039414615e-02 4.199953886052337770e-02
9.900000000000000000e+01 1.299525154061626775e-01 7.999687470845505410e-02 3.388500897965982667e-02
1.000000000000000000e+02 1.548846200022626352e-01 7.826664925268422834e-02 4.950263847570199327e-02
1.010000000000000000e+02 1.475684486024145814e-01 7.957861149492130581e-02 5.857063539644431077e-02
1.020000000000000000e+02 1.368851760771841175e-01 1.110645928646606245e-01 6.010140892253254541e-02
1.030000000000000000e+02 1.687291089874201622e-01 8.418901171051938748e-02 6.817680842422393916e-02
1.040000000000000000e+02 1.651662705140825860e-01 6.481154661079345514e-02 5.253283780753740390e-02
1.050000000000000000e+02 1.706872968351846320e-01 3.018712989344565431e-02 2.820115114739017020e-02
1.060000000000000000e+02 1.511791755086998035e-01 7.245532158034155568e-02 3.370118976305619407e-02
1.070000000000000000e+02 1.622984166325168176e-01 7.264981637762960021e-02 6.070259518567358570e-02
1.080000000000000000e+02 1.218023328368532804e-01 8.982466438569851330e-02 4.139452261524344950e-02
1.090000000000000000e+02 1.420390185024683893e-01 7.521999073207648323e-02 4.253862292047956573e-02
1.100000000000000000e+02 1.668818522555013673e-01 8.379930117018830060e-02 4.890868882944018198e-02
1.110000000000000000e+02 1.439588111035167428e-01 8.294441049780128250e-02 5.840334056267761087e-02
1.120000000000000000e+02 1.317638189491371070e-01 9.720640613352164727e-02 4.353751701160022552e-02
1.130000000000000000e+02 1.547692518064809897e-01 8.774102025897190238e-02 4.624696587260070102e-02
1.140000000000000000e+02 1.490834843049618774e-01 6.278631984613593231e-02 3.957293372881463822e-02
1.150000000000000000e+02 1.161588359572792994e-01 1.019135005275923905e-01 3.270196349956107362e-02
1.160000000000000000e+02 1.193737937676891542e-01 1.028499525629129885e-01 3.225266921895516420e-02
1.170000000000000000e+02 1.084210692939674286e-01 1.234720333121634567e-01 4.502566612700679982e-02
1.180000000000000000e+02 9.287837352401487334e-02 1.321245814889027981e-01 3.326228271162673389e-02
1.190000000000000000e+02 1.142751609582617622e-01 1.053175298330194659e-01 3.634634409006384098e-02
1.200000000000000000e+02 1.292949120385351591e-01 1.021063755464107214e-01 5.043998401539303428e-02
1.210000000000000000e+02 1.673000009253684250e-01 8.057510554302299566e-02 6.120670157618662843e-02
1.220000000000000000e+02 2.779871590958202798e-01 1.213384701698760337e-01 6.831953713369190440e-02
1.230000000000000000e+02 2.460793231129197178e-01 9.006082125300736430e-02 6.325911455563489050e-02
1.240000000000000000e+02 2.663246240944349696e-01 9.479703384301726987e-02 4.612568987752291294e-02
1.250000000000000000e+02 3.218418574599446469e-01 1.699114344320195036e-01 1.214940280793802563e-01
1.260000000000000000e+02 4.021049178670902391e-01 2.829609738767549509e-01 1.017156772692377337e-01
1.270000000000000000e+02 4.083565498472180866e-01 2.731087935246482856e-01 1.016618559558520041e-01
1.280000000000000000e+02 3.596185124366788610e-01 2.087761670731136943e-01 6.707810885261591971e-02
1.290000000000000000e+02 3.389394461202349662e-01 2.021141434500641765e-01 6.270188655109915077e-02
1.300000000000000000e+02 3.335990603001849353e-01 1.867805375961474335e-01 6.956841092024557138e-02
1.310000000000000000e+02 3.236454058533521638e-01 1.825138449325910128e-01 7.272573235503378142e-02
1.320000000000000000e+02 3.711356015712851120e-01 2.382908297301276623e-01 9.373612298792861897e-02
1.330000000000000000e+02 3.047005184641550235e-01 1.457604283434391634e-01 8.730519865752592312e-02
1.340000000000000000e+02 2.968530770830165588e-01 1.346893835536839834e-01 7.754742359799772500e-02
1.350000000000000000e+02 2.699672146174564857e-01 1.143317760862750526e-01 9.148596645338873123e-02
1.360000000000000000e+02 2.974771462673067579e-01 1.649472425712599222e-01 6.444068667979069298e-02
1.370000000000000000e+02 3.037298601342383053e-01 1.449096447875256877e-01 8.163587652470091771e-02
1.380000000000000000e+02 2.989363061471904115e-01 1.552487012773889619e-01 8.358563132518684324e-02
1.390000000000000000e+02 2.872410540597249984e-01 1.420601459576933956e-01 6.759646576575083221e-02
1.400000000000000000e+02 2.584159600339695495e-01 1.131512591761639763e-01 6.548199967794068876e-02
1.410000000000000000e+02 2.372775885246712069e-01 1.215507328112684637e-01 7.539728211919043133e-02
1.420000000000000000e+02 2.942371189119162289e-01 1.605550149603889032e-01 7.744570381847175333e-02
1.430000000000000000e+02 2.566727614374423316e-01 1.220704495508415227e-01 7.577910793022635261e-02
1.440000000000000000e+02 2.403616444586328948e-01 1.041840372997256681e-01 8.707936665718868374e-02
1.450000000000000000e+02 2.219101067373818459e-01 4.119708670887420321e-01 2.222226572355222030e-01
1.460000000000000000e+02 2.150817156877200820e-01 3.852825834438480812e-01 2.153244141739548423e-01
1.470000000000000000e+02 1.635660333097406494e-01 3.239416515971564325e-01 1.585390308327278841e-01
1.480000000000000000e+02 2.971254586001936260e-01 5.239813977893392760e-01 2.862383843862062460e-01
1.490000000000000000e+02 3.309700973153274495e-01 5.659245447234642068e-01 3.192950505020070162e-01


==> Data/resnet50v2_gamma1_scale.txt <==
1.000000000000000000e+00 2.329394596016605701e-01 4.630907196588739949e-01 3.221920536806398561e-01
2.000000000000000000e+00 6.319086635993445555e-02 2.700265102742889223e-01 2.750814628381645366e-01
3.000000000000000000e+00 1.414850876259491907e-01 1.821675443978555964e-01 2.848981361402036505e-01
4.000000000000000000e+00 1.514817855754532760e-01 1.830323242702903697e-01 2.769976010690262669e-01
5.000000000000000000e+00 4.595049683501194193e-02 8.437814487997367108e-01 5.608267311377657577e+06
6.000000000000000000e+00 2.077406423161154980e-01 6.137209221049721997e-01 1.079077833763610439e+00
7.000000000000000000e+00 8.934193747014898546e-02 6.681674381969839871e-01 1.116734518839492374e+00
8.000000000000000000e+00 1.223163719298908658e-01 6.883416918115066174e-01 1.112462207814035597e+00
9.000000000000000000e+00 1.281251944812999295e-08 6.879778569098806695e-01 1.133840011617661014e+00
1.000000000000000000e+01 2.214209093153765573e-02 8.124759475372695938e-01 9.024054460317517679e-01
1.100000000000000000e+01 1.354933755836806863e-01 9.381453715866472365e-01 9.695581814047335989e-01
1.200000000000000000e+01 1.211220589543102466e-01 8.560198522340131122e-01 9.966428389603777527e-01
1.300000000000000000e+01 2.113657544733286986e-02 9.370928439691601497e-01 9.828588008355239047e-01
1.400000000000000000e+01 9.452780718617950773e-02 1.096638223566976711e+00 1.027323595543025547e+00
1.500000000000000000e+01 1.369601428508758545e+00 1.070217057239313263e+00 1.144336405908810583e+00
1.600000000000000000e+01 1.195452868938878144e+00 9.883632305581508959e-01 1.108989223089142051e+00
1.700000000000000000e+01 1.192844092845916748e+00 1.062492710611680380e+00 1.105767326986997201e+00
1.800000000000000000e+01 1.076968610300181872e+00 1.090118507950597504e+00 1.125181287197684288e+00
1.900000000000000000e+01 1.089810447921048420e+00 1.094654899280512073e+00 1.236203568052486768e+00
2.000000000000000000e+01 1.044701747663724645e-01 1.183472899498530850e+00 9.714930479530843321e-01
2.100000000000000000e+01 1.252334857563625059e-03 1.073449770059802244e+00 8.247681366578126783e-01
2.200000000000000000e+01 9.805797174780906539e-03 1.105088584678810104e+00 8.794919210328444592e-01
2.300000000000000000e+01 5.720954977884438672e-03 1.153787004700559837e+00 9.722601918613107408e-01
2.400000000000000000e+01 1.600245086317853829e-03 1.136564103612433208e+00 1.790957295290153684e-01
2.500000000000000000e+01 5.291865460594562254e-03 1.039653188697919672e+00 9.438517971936408735e-01
2.600000000000000000e+01 1.297049936721043980e-09 1.082531591910056878e+00 1.013613575842568171e+00
2.700000000000000000e+01 2.139629156650426495e-02 1.116353356934885355e+00 1.086468117506212749e+00
2.800000000000000000e+01 2.058389317553186229e-02 1.113571709170800617e+00 1.115371086555166702e+00
2.900000000000000000e+01 7.745877655585974020e-02 1.149670274272569293e+00 1.189762323408858125e+00
3.000000000000000000e+01 1.610882937908172607e+00 1.254479788219061920e+00 1.186371755752702040e+00
3.100000000000000000e+01 1.337117254734039529e+00 1.252576196940639264e+00 1.256334339517075849e+00
3.200000000000000000e+01 1.286024153232574685e+00 1.295074730203869873e+00 1.216765386842545649e+00
3.300000000000000000e+01 1.363742649555206743e+00 1.913062787383817076e+00 1.072831064529113476e+00
3.400000000000000000e+01 1.185334384441387723e+00 1.016311840413888223e+00 1.022224283460409167e+00
3.500000000000000000e+01 1.163250267505645974e+00 9.583374932483375019e-01 1.067070208693000843e+00
3.600000000000000000e+01 1.142083227634430820e+00 1.072785677119387993e+00 1.077041086760325062e+00
3.700000000000000000e+01 1.147544205188751443e+00 1.101335868175700394e+00 1.191067069042690107e+00
3.800000000000000000e+01 1.136749446392059326e+00 1.114631454534275701e+00 1.178201531900618049e+00
3.900000000000000000e+01 1.143675744533538818e+00 1.198985210777312904e+00 1.152859201943489342e+00
4.000000000000000000e+01 2.078425805121954111e-13 1.045529970442251155e+00 1.147559104696515897e+00
4.100000000000000000e+01 2.195591428408483106e-05 1.060023079981140981e+00 1.216449757984924052e+00
4.200000000000000000e+01 6.980281264556759872e-05 1.071500405788927690e+00 1.213556137640331656e+00
4.300000000000000000e+01 1.437390869769793930e-06 1.085958736039387418e+00 1.133485192480984782e+00
4.400000000000000000e+01 9.520337269942965591e-08 1.141802368878036766e+00 1.247175221089408037e+00
4.500000000000000000e+01 1.528626978397369829e+00 1.743784421964262865e+00 1.164746465791043573e+00
4.600000000000000000e+01 1.577725851068897178e+00 1.349741204519360416e+00 1.165357072314903375e+00
4.700000000000000000e+01 3.539824350395643915e-01 1.316993392795719586e+00 1.202894249051226438e+00
4.800000000000000000e+01 4.077392375816372705e-01 1.282429953177919746e+00 1.299966597831472503e+00
4.900000000000000000e+01 4.100088677205968590e-01 1.262705421425961205e+00 1.137643107219161287e+00
5.000000000000000000e+01 1.145041644594282593e+00 7.180921648079821029e-01 8.209801168477803834e-01
5.100000000000000000e+01 1.192858517169952615e+00 5.665765360152861252e-01 1.152702253504929164e+00
5.200000000000000000e+01 1.177032768726349321e+00 6.504495310413345166e-01 1.227780578991271465e+00
5.300000000000000000e+01 1.068237245082856557e+00 1.578599132669189498e-01 1.237643601093870727e+00
5.400000000000000000e+01 1.072954595088958740e+00 9.069192947242977754e-01 1.238055710413656918e+00
5.500000000000000000e+01 1.293932379511739551e-03 1.119821432221657975e+00 1.293054561722379869e+00
5.600000000000000000e+01 3.513159924229161376e-04 1.145990758912335039e+00 1.331180171431833648e+00
5.700000000000000000e+01 4.534466901365142699e-04 1.090620092426986876e+00 1.493591002086964714e+00
5.800000000000000000e+01 8.878164877472682860e-06 1.150986535079638440e+00 1.449557052479875763e+00
5.900000000000000000e+01 5.340262751765917446e-04 1.097971230290399447e+00 1.518634176190118090e+00
6.000000000000000000e+01 1.678494567592069909e-03 1.164745389608534243e+00 1.235683854372374491e+00
6.100000000000000000e+01 3.046081306945849098e-05 1.150148377244608833e+00 1.289901955367995789e+00
6.200000000000000000e+01 2.065890394228207447e-05 1.148000511486677144e+00 1.307633797798418929e+00
6.300000000000000000e+01 6.380530807179106588e-06 1.178852036264512293e+00 1.600355454988029669e+00
6.400000000000000000e+01 8.473535552792166997e-03 1.153397574697014427e+00 9.285444124426263102e-01
6.500000000000000000e+01 1.610713180560610636e-02 1.191663479212726084e+00 1.231192973732775364e+00
6.600000000000000000e+01 7.953943710508643017e-02 1.182029411560762799e+00 1.175603594652762762e+00
6.700000000000000000e+01 2.113287247752736921e-05 1.173858694989873719e+00 1.209615273808166691e+00
6.800000000000000000e+01 1.516258874807858894e-03 1.195977545016631893e+00 1.270344986763682460e+00
6.900000000000000000e+01 2.607173912823748402e-03 1.197980437484463589e+00 1.320827878248957532e+00
7.000000000000000000e+01 1.500756800174713579e+00 1.159460961034675996e+00 1.321067141776046228e+00
7.100000000000000000e+01 1.277233421802522528e+00 1.204013523025824872e+00 1.351066980353902824e+00
7.200000000000000000e+01 1.250135600566864014e+00 1.172771035191220390e+00 1.360045300090208631e+00
7.300000000000000000e+01 1.168786823749542458e+00 1.125511838307877710e+00 1.368622686843826708e+00
7.400000000000000000e+01 1.163015186786651833e+00 1.130519824196630552e+00 1.397534260274630791e+00
7.500000000000000000e+01 4.250700603914633890e-02 1.328791696195440020e+00 1.399606807061140046e+00
7.600000000000000000e+01 1.048901818090801352e-02 1.237142466690290599e+00 1.330987319685558612e+00
7.700000000000000000e+01 1.023707273355655388e-03 1.374117304799591377e+00 1.436763388802075436e+00
7.800000000000000000e+01 3.501684306523230976e-03 1.235186156809769731e+00 1.403582867590549288e+00
7.900000000000000000e+01 1.411875751697885999e-11 1.261760770362214235e+00 1.392531487439096605e+00
8.000000000000000000e+01 1.269422608676219255e+00 1.097725685254800521e+00 1.367006570111146901e+00
8.100000000000000000e+01 1.191372334957126800e+00 1.183856484833141431e+00 1.401215054859683118e+00
8.200000000000000000e+01 1.175383388996124712e+00 1.102915917061469298e+00 1.417293207061705917e+00
8.300000000000000000e+01 1.134595096112248402e+00 1.148024244465994492e+00 1.431594485592009303e+00
8.400000000000000000e+01 1.111421167850496605e+00 1.181460472867180478e+00 1.451913032356841438e+00
8.500000000000000000e+01 4.623465734315171938e-01 1.099039419137222584e+00 1.353694825215114861e+00
8.600000000000000000e+01 1.603559332674712457e-01 1.019327807888241288e+00 1.367443624449430795e+00
8.700000000000000000e+01 3.041146129589838857e-04 1.089430262969851793e+00 1.133332395983120744e+00
8.800000000000000000e+01 8.292496680456130573e-03 1.057974201576077800e+00 1.304514408558787641e+00
8.900000000000000000e+01 1.310000803359239255e-02 1.071442353074774090e+00 1.355725813528855017e+00
9.000000000000000000e+01 1.178879559040070024e+00 1.010107783800980208e+00 1.319443465637361701e+00
9.100000000000000000e+01 1.080972850322723389e+00 1.070126540851478847e+00 1.466854069907105096e+00
9.200000000000000000e+01 1.094687283039093240e+00 1.067353302733569098e+00 1.456943122452896811e+00
9.300000000000000000e+01 1.074544608592987061e+00 1.035604285555742132e+00 1.438935996030486386e+00
9.400000000000000000e+01 1.059049189090756293e+00 1.094751460634399987e+00 1.436110379986439201e+00
9.500000000000000000e+01 4.141796188572376136e-03 1.209060949952875719e+00 1.880129761869508975e+00
9.600000000000000000e+01 4.814693795146604419e-05 1.105446272204945402e+00 3.176141711081139629e+00
9.700000000000000000e+01 1.178348767002858750e-07 1.181467754391781089e+00 1.335698831520814922e+00
9.800000000000000000e+01 9.282521538457363965e-07 1.149122641093832886e+00 1.453281138023295060e+00
9.900000000000000000e+01 1.349432252497620853e-05 1.193320820635705770e+00 1.696689737712328450e+00
1.000000000000000000e+02 1.257592856884002686e+00 1.089437056062916742e+00 5.748488557595203829e-01
1.010000000000000000e+02 1.198799908161163552e+00 1.099973920765219937e+00 4.961143442961576389e-01
1.020000000000000000e+02 1.183222830295562966e+00 1.160207999490336483e+00 8.746733131739334866e-01
1.030000000000000000e+02 1.173989236354827881e+00 1.087513934308232733e+00 8.995625958394235511e-01
1.040000000000000000e+02 1.168055236339569092e+00 1.139009266855764313e+00 1.156591451843571594e+00
1.050000000000000000e+02 1.214306126550769604e-04 1.056766674422870089e+00 1.362362386541641879e+00
1.060000000000000000e+02 2.965072898178299103e-06 1.126356400117647372e+00 1.356363434317572336e+00
1.070000000000000000e+02 9.294659053932902669e-04 1.119147447248018512e+00 1.385266871616147810e+00
1.080000000000000000e+02 5.508070764116660030e-04 1.175987866588502628e+00 1.346189516286639076e+00
1.090000000000000000e+02 8.521979040336825082e-04 1.164906732426828295e+00 1.369821066973921919e+00
1.100000000000000000e+02 1.128075778484344482e+00 1.149192877368787613e+00 1.439562537335659975e+00
1.110000000000000000e+02 1.108377277851104958e+00 1.181698048266553780e+00 1.285184167509014763e+00
1.120000000000000000e+02 1.137336671352386475e+00 1.169728188731726792e+00 1.409427648200968664e+00
1.130000000000000000e+02 1.103944718837738037e+00 1.166134137731545284e+00 1.390593800602023311e+00
1.140000000000000000e+02 1.100495755672455056e+00 1.184126245548379419e+00 1.424134775057448010e+00
1.150000000000000000e+02 8.983527006097478636e-05 1.340795974312162020e+00 1.337429835554617696e+00
1.160000000000000000e+02 1.068792250757281959e-03 1.250226930011921755e+00 1.325646457032389147e+00
1.170000000000000000e+02 5.109491852056876086e-04 1.274207440927123347e+00 1.317137958794861952e+00
1.180000000000000000e+02 8.729538983917745900e-04 1.392872163239236460e+00 1.349400933249500056e+00
1.190000000000000000e+02 7.112297266330131623e-04 1.264138507517014176e+00 1.372597916465154944e+00
1.200000000000000000e+02 4.099708724962921404e-05 1.191829372045269508e+00 2.947069328930777665e+00
1.210000000000000000e+02 6.691445434424257452e-14 1.114171375302387190e+00 1.665908098466786669e+00
1.220000000000000000e+02 3.931581429512561593e-02 8.866038451569054901e-01 1.565660274182143485e+00
1.230000000000000000e+02 1.829998105989559856e-06 8.096974792803888210e-01 1.303833757270577154e+00
1.240000000000000000e+02 5.656858958514184813e-05 7.200498208865523386e-01 1.212906035100199009e+00
1.250000000000000000e+02 1.194988906383514404e+00 5.530320039887233197e-01 7.372387741105745906e-01
1.260000000000000000e+02 1.070230543629245190e+00 3.719925583087133614e-01 3.933691083862031479e-01
1.270000000000000000e+02 1.090824306011199951e+00 2.706024467891082197e-01 6.045257109347039748e-01
1.280000000000000000e+02 1.092634141445159912e+00 5.290681140173312258e-01 7.189266181986493365e-01
1.290000000000000000e+02 1.060943663120290203e+00 4.856573059756772448e-01 5.813665571186303893e-01
1.300000000000000000e+02 1.724125197589946890e-05 3.368493432029959767e-01 5.883559987060694718e-01
1.310000000000000000e+02 1.028331863417970642e-04 4.273755070432506686e-01 6.047026413870739692e-01
1.320000000000000000e+02 1.519040562218983668e-02 3.755920873348101430e-01 6.229002588085661429e-01
1.330000000000000000e+02 6.412606772289140573e-04 3.436930873679762133e-01 5.918447044888878183e-01
1.340000000000000000e+02 3.268430605462270717e-03 4.616153901575839047e-01 6.405889994927487230e-01
1.350000000000000000e+02 1.087865889072418435e+00 4.628427973553715935e-01 6.416475340239577996e-01
1.360000000000000000e+02 1.094601452350875803e+00 4.301882383644183294e-01 7.080533796113822609e-01
1.370000000000000000e+02 1.125743806362152100e+00 3.979260383498671727e-01 7.211085989574335109e-01
1.380000000000000000e+02 1.093019545125339054e+00 4.407071496532575239e-01 7.612878681342796217e-01
1.390000000000000000e+02 1.121904194355011208e+00 4.796688105354364740e-01 9.347703355182304108e-01
1.400000000000000000e+02 4.356891006531166555e-04 5.320776518121439480e-01 7.809352849587098966e-01
1.410000000000000000e+02 6.855363933012204123e-04 5.118183535112432736e-01 8.998240963258026248e-01
1.420000000000000000e+02 1.310410037925998413e-03 4.707376906217021206e-01 8.235762190880815403e-01
1.430000000000000000e+02 1.561105775391410065e-03 5.274860894329611583e-01 8.410988527057461361e-01
1.440000000000000000e+02 7.244560139453451540e-04 3.765718987514280469e-01 8.592854284333237835e-01
1.450000000000000000e+02 1.897713478341178650e-01 5.885314028196302388e+04 9.288471510535214470e-01
1.460000000000000000e+02 1.848293033755427990e-09 3.078464977932074666e+07 9.113394587980954142e-01
1.470000000000000000e+02 6.655753037315531584e-02 2.135100326553156957e+00 1.030283392457551184e+00
1.480000000000000000e+02 9.941182251233944794e-05 1.003791635617360007e+05 9.259329410332990395e-01
1.490000000000000000e+02 5.461529081296362127e-04 1.645444972395786550e+06 1.004491134092938998e+00


==> Data/resnet50v2_gamma1_upper_w2.txt <==
1.000000000000000000e+00 4.150776930788637742e-01 3.002335804274600672e-01 1.991136950914107473e-01
2.000000000000000000e+00 5.082964931106974671e-01 4.126928232990455525e-01 1.498289921383096357e-01
3.000000000000000000e+00 5.050398289680181341e-01 3.917577129872644726e-01 1.538024596658630061e-01
4.000000000000000000e+00 4.709748062628985044e-01 3.595732112967041094e-01 1.201282227580111051e-01
5.000000000000000000e+00 4.039044179859622719e-01 2.458426150872775606e-01 1.023734204371041928e-01
6.000000000000000000e+00 4.151113059668542493e-01 2.902793895217368192e-01 1.427897000273813111e-01
7.000000000000000000e+00 4.212605990265493316e-01 3.118185144661537178e-01 1.651590308283228115e-01
8.000000000000000000e+00 3.714927119615256679e-01 2.302341781948099853e-01 9.292725247954375378e-02
9.000000000000000000e+00 4.214070379163008528e-01 3.417303611315735123e-01 1.559790561639952666e-01
1.000000000000000000e+01 3.733857502673985085e-01 2.523177702016825008e-01 1.391921771881425296e-01
1.100000000000000000e+01 3.542188186541483375e-01 2.384555622745004322e-01 1.402348595427748146e-01
1.200000000000000000e+01 3.685948587282487643e-01 2.665409100515017671e-01 1.636425745412725952e-01
1.300000000000000000e+01 4.118442292339387634e-01 2.734397085454675635e-01 1.299535613946706247e-01
1.400000000000000000e+01 3.686874771306250520e-01 2.520239943581420450e-01 1.436329381542432171e-01
1.500000000000000000e+01 4.043794315944821971e-01 7.323775212783155686e-01 4.477347904903386522e-01
1.600000000000000000e+01 4.599310132020159037e-01 7.758315745538354458e-01 5.000875514225624485e-01
1.700000000000000000e+01 5.286902124874669484e-01 9.095559517492193269e-01 5.663256902918093472e-01
1.800000000000000000e+01 5.551382424796801329e-01 9.998305741622138809e-01 5.915935362620615701e-01
1.900000000000000000e+01 5.465772612016081000e-01 9.327903362893559258e-01 5.823186910429787311e-01
2.000000000000000000e+01 2.852454584248391711e-01 3.353710395335620653e-01 2.852643604095672081e-01
2.100000000000000000e+01 3.935419766361538674e-01 3.280640787702024386e-01 3.105181052343278791e-01
2.200000000000000000e+01 4.384885176706761478e-01 3.586582816382751782e-01 2.578222082315427266e-01
2.300000000000000000e+01 3.856766769790174187e-01 2.835615120378410237e-01 1.612393055653814911e-01
2.400000000000000000e+01 3.695435050948093769e-01 2.599575705379061352e-01 1.597948281978388285e-01
2.500000000000000000e+01 4.319238102517067857e-01 3.341841035914827063e-01 1.425498442423229206e-01
2.600000000000000000e+01 5.301836541413853521e-01 4.266285387755092140e-01 1.941969420605909602e-01
2.700000000000000000e+01 4.930026716254105601e-01 3.575101870298925122e-01 1.423235436069031079e-01
2.800000000000000000e+01 4.861706725454215117e-01 3.829807702505819700e-01 9.989450674555371001e-02
2.900000000000000000e+01 4.179030716511712984e-01 2.857267580528330408e-01 1.048598635040640797e-01
3.000000000000000000e+01 2.443434325827624765e-01 4.679539485866972548e-01 2.861132093570560864e-01
3.100000000000000000e+01 3.766198537787995848e-01 6.268343317436371187e-01 4.180318006413497045e-01
3.200000000000000000e+01 3.912141766425995537e-01 6.387599682415808777e-01 4.325061487961839868e-01
3.300000000000000000e+01 3.642950005986894113e-01 6.016481787240849366e-01 4.052159979242563326e-01
3.400000000000000000e+01 4.613560279739367109e-01 7.234807260322174693e-01 5.010575970061657003e-01
3.500000000000000000e+01 4.717697951494744801e-01 7.542124831400039975e-01 5.120552949199287385e-01
3.600000000000000000e+01 5.005497219861225755e-01 7.869566911716022739e-01 5.400415394996828100e-01
3.700000000000000000e+01 4.955516761236788970e-01 7.871404336929528345e-01 5.352452298147503118e-01
3.800000000000000000e+01 4.988312676637942644e-01 7.899569713941534399e-01 5.381767870490761219e-01
3.900000000000000000e+01 4.900377249641603705e-01 7.782779616950743495e-01 5.295320360662971737e-01
4.000000000000000000e+01 6.766967684625148083e-01 5.019733865607350909e-01 3.111997480329090071e-01
4.100000000000000000e+01 6.369917227291337358e-01 5.053724422710719200e-01 4.015434314738862143e-01
4.200000000000000000e+01 6.485231419446514378e-01 5.478015241079319253e-01 4.265407782630224465e-01
4.300000000000000000e+01 6.532863508561633781e-01 5.778102036865778723e-01 4.581428455875229955e-01
4.400000000000000000e+01 6.413797451992087062e-01 5.389682948452098055e-01 4.342476150989005301e-01
4.500000000000000000e+01 3.143182552232355320e-01 5.176846263932494141e-01 3.520113004185691508e-01
4.600000000000000000e+01 3.130075960380273026e-01 4.698557240063959695e-01 3.402545859217582791e-01
4.700000000000000000e+01 3.261145763170106293e-01 4.261336386278121169e-01 3.417877263090325912e-01
4.800000000000000000e+01 3.398468185925569429e-01 3.867328555112287680e-01 3.413624887323487012e-01
4.900000000000000000e+01 3.360331030282598941e-01 4.089933531237843756e-01 3.414561316104315347e-01
5.000000000000000000e+01 4.828993390450044831e-01 8.268698598138635170e-01 5.231793634712428309e-01
5.100000000000000000e+01 5.530801017699019662e-01 9.398857803154014867e-01 5.898762380312239095e-01
5.200000000000000000e+01 5.657417584366599694e-01 9.790595561523237622e-01 6.009706743410057062e-01
5.300000000000000000e+01 5.595888183823556350e-01 1.005462474050026644e+00 5.960778960427137729e-01
5.400000000000000000e+01 5.499773082068002417e-01 8.984327686391236911e-01 5.865347085562889751e-01
5.500000000000000000e+01 5.953648180613163587e-01 5.033170867682505989e-01 2.694527250611525315e-01
5.600000000000000000e+01 7.981438107425747885e-01 6.935992275093297854e-01 5.675265831205149603e-01
5.700000000000000000e+01 8.207799804880395733e-01 7.186915857142592845e-01 6.034732128745976532e-01
5.800000000000000000e+01 8.436450681434994880e-01 7.179284368226758195e-01 6.002068238310511727e-01
5.900000000000000000e+01 7.969021366960830077e-01 6.993345987773811334e-01 5.594629012434949589e-01
6.000000000000000000e+01 3.444454142546141129e-01 2.712211022520337189e-01 2.688402711289620828e-01
6.100000000000000000e+01 5.658667931488094993e-01 4.856744538538789180e-01 2.935360500115885563e-01
6.200000000000000000e+01 5.449735890639827440e-01 4.164050068209629862e-01 3.098126939909291444e-01
6.300000000000000000e+01 5.515693746608176795e-01 4.421909500540658344e-01 2.441474968856706673e-01
6.400000000000000000e+01 5.473295434427595252e-01 4.414162088165194398e-01 2.840479988139546497e-01
6.500000000000000000e+01 4.381593516941462707e-01 3.305175116482368947e-01 1.627000747756184307e-01
6.600000000000000000e+01 5.038788411391401656e-01 4.070279132808156675e-01 1.930794477705889134e-01
6.700000000000000000e+01 4.844765388373908355e-01 3.687541927688489651e-01 1.919715979321107435e-01
6.800000000000000000e+01 5.508940348522699537e-01 4.491703717765457293e-01 1.538539027359804578e-01
6.900000000000000000e+01 4.864055134723177520e-01 3.713748999886599123e-01 1.492022740882285037e-01
7.000000000000000000e+01 2.863210029626978570e-01 5.440104601338729973e-01 3.299514994737182128e-01
7.100000000000000000e+01 4.254707411524493166e-01 6.877817915427840711e-01 4.669369316040196671e-01
7.200000000000000000e+01 4.661316633223668848e-01 7.342008826222338191e-01 5.062530747344673454e-01
7.300000000000000000e+01 4.706440232673255730e-01 7.385404627401584987e-01 5.096854119407959738e-01
7.400000000000000000e+01 4.725760349944722605e-01 7.435721474599038538e-01 5.117622136018935564e-01
7.500000000000000000e+01 4.642403376819093652e-01 3.168071080922547078e-01 8.871220036703660050e-02
7.600000000000000000e+01 4.427144105690847820e-01 3.509565712456786390e-01 2.444263710059550454e-01
7.700000000000000000e+01 4.545372601792774248e-01 3.451715415752901195e-01 2.048244031777717022e-01
7.800000000000000000e+01 4.428742736826887794e-01 3.558282877135676148e-01 2.472174866466510246e-01
7.900000000000000000e+01 4.685125173901995010e-01 3.769230859373002285e-01 2.345588726269095814e-01
8.000000000000000000e+01 3.855580465332080764e-01 6.937748480177013954e-01 4.301563581030196648e-01
8.100000000000000000e+01 4.551866895309556460e-01 7.597767528751976362e-01 4.970766912738475152e-01
8.200000000000000000e+01 4.811986186145442157e-01 7.848759585656327475e-01 5.221354044386170568e-01
8.300000000000000000e+01 4.986207442602574313e-01 8.040534488399108115e-01 5.387178447144843618e-01
8.400000000000000000e+01 5.160935682097501642e-01 8.373311283868261068e-01 5.549111061009772694e-01
8.500000000000000000e+01 2.746546578326806709e-01 3.987803155741714289e-01 2.954455660784580107e-01
8.600000000000000000e+01 3.094076529596732628e-01 3.891645353584023415e-01 3.183333276617931196e-01
8.700000000000000000e+01 3.142711902801431645e-01 3.223672904002957140e-01 3.053264115246185351e-01
8.800000000000000000e+01 3.243059762176241367e-01 3.323479504687841812e-01 3.126818057290791097e-01
8.900000000000000000e+01 3.359573825327493157e-01 3.088933583357337809e-01 3.160954501952955020e-01
9.000000000000000000e+01 4.796040090457122651e-01 8.046001977591263898e-01 5.206019960330123819e-01
9.100000000000000000e+01 5.385962913812462061e-01 8.740289040869427817e-01 5.766143798663021514e-01
9.200000000000000000e+01 5.503142594811845090e-01 8.844639851662037255e-01 5.877831023987407644e-01
9.300000000000000000e+01 5.500951291063405080e-01 8.826473802429644078e-01 5.875512157775293343e-01
9.400000000000000000e+01 5.620501862787083969e-01 8.984061019834046480e-01 5.986484045031007506e-01
9.500000000000000000e+01 7.834670993271914963e-01 6.948466840371313458e-01 2.823518724856593498e-01
9.600000000000000000e+01 8.578263250939979212e-01 7.261666409258634713e-01 5.548926591643918993e-01
9.700000000000000000e+01 8.680357032213444901e-01 7.686657767908806616e-01 6.277763177912527581e-01
9.800000000000000000e+01 8.578893018536101200e-01 7.235944401414236005e-01 5.986629679947768068e-01
9.900000000000000000e+01 8.764907685253431335e-01 7.749133730714746759e-01 6.103078316287912086e-01
1.000000000000000000e+02 4.032753146861902116e-01 6.524835243722023614e-01 4.435333587900948671e-01
1.010000000000000000e+02 4.739686809042009119e-01 7.245784735991299685e-01 5.136628388839963311e-01
1.020000000000000000e+02 4.665960278463515687e-01 7.205679543351078964e-01 5.056881604852336842e-01
1.030000000000000000e+02 4.742772252461402438e-01 7.301965223097665048e-01 5.134032004849178321e-01
1.040000000000000000e+02 4.820856725039658341e-01 7.392671111670654494e-01 5.210406756806037487e-01
1.050000000000000000e+02 5.432511223920915011e-01 4.370458494858076026e-01 2.804495239844753129e-01
1.060000000000000000e+02 9.628648517192539558e-01 8.247243782202732243e-01 6.191514368683804781e-01
1.070000000000000000e+02 9.971001189089893080e-01 8.974234378962493430e-01 6.633219387637733222e-01
1.080000000000000000e+02 9.780772813727787174e-01 8.557769349154080718e-01 6.390865708706969794e-01
1.090000000000000000e+02 9.646288714190136560e-01 7.818578981303307973e-01 5.894050644247043058e-01
1.100000000000000000e+02 5.250620580553697625e-01 8.515603228548415116e-01 5.639716848571155738e-01
1.110000000000000000e+02 5.180964133690482143e-01 8.255351201155960439e-01 5.570618964422565655e-01
1.120000000000000000e+02 5.223642059714052044e-01 8.342693017432721847e-01 5.609034076760432974e-01
1.130000000000000000e+02 5.241960059983264975e-01 8.314973288430703713e-01 5.627151163521526556e-01
1.140000000000000000e+02 5.234089095653224888e-01 8.323026159122955958e-01 5.619375820079851591e-01
1.150000000000000000e+02 6.894809387341640505e-01 6.160889823412014632e-01 5.220974590525682135e-01
1.160000000000000000e+02 9.591439620039388103e-01 8.777918449169312964e-01 6.670410334281940967e-01
1.170000000000000000e+02 9.480580961574364141e-01 8.322622858356047981e-01 6.360243331267311229e-01
1.180000000000000000e+02 9.255368383769436713e-01 8.008692393876515325e-01 6.229353502651425734e-01
1.190000000000000000e+02 9.599385781470104462e-01 8.526788646399892091e-01 6.436256858770518230e-01
1.200000000000000000e+02 5.217573666933559284e-01 4.678676326685949349e-01 4.714057222367795674e-01
1.210000000000000000e+02 6.226409314035770137e-01 5.274414628002319638e-01 4.371417532002912498e-01
1.220000000000000000e+02 4.254459045909294579e-01 3.020269901783693700e-01 1.829802364483074095e-01
1.230000000000000000e+02 5.718931689722087652e-01 4.834882034706363130e-01 3.547941041095190595e-01
1.240000000000000000e+02 6.458511422721575634e-01 5.516586722489901229e-01 4.283170558023379759e-01
1.250000000000000000e+02 5.027724081043676296e-01 8.265969635302905516e-01 5.414512793112947753e-01
1.260000000000000000e+02 5.587560754224466519e-01 8.861301463836634973e-01 5.951296860428425539e-01
1.270000000000000000e+02 5.748686234036103349e-01 9.030228032540281724e-01 6.100991606852458338e-01
1.280000000000000000e+02 5.524204817855382643e-01 8.783782034877519740e-01 5.894185590050722290e-01
1.290000000000000000e+02 5.594816941307971803e-01 8.870956782057958234e-01 5.960058527488295566e-01
1.300000000000000000e+02 6.870496941691766057e-01 5.979125542974915719e-01 3.342031923778697733e-01
1.310000000000000000e+02 9.578237930147655010e-01 7.942838378965934032e-01 5.992250094603680521e-01
1.320000000000000000e+02 9.862861000806240064e-01 8.481870168584968450e-01 6.200783649819857635e-01
1.330000000000000000e+02 1.005484695730161748e+00 8.745980215723918594e-01 6.473593883993405962e-01
1.340000000000000000e+02 9.886410353290012720e-01 8.467666082542061323e-01 6.319385201967465671e-01
1.350000000000000000e+02 5.400338875571352171e-01 8.582641139572931843e-01 5.780186377202797265e-01
1.360000000000000000e+02 5.276304515423865249e-01 8.409650876467413827e-01 5.659810126239146477e-01
1.370000000000000000e+02 5.271565423680292239e-01 8.382905450317340579e-01 5.654868225590270470e-01
1.380000000000000000e+02 5.253215795433262558e-01 8.412126566086991497e-01 5.635912669915050799e-01
1.390000000000000000e+02 5.270401193372366011e-01 8.362502804214980712e-01 5.655170492168317686e-01
1.400000000000000000e+02 7.402729810097437024e-01 6.786870297229278259e-01 5.331618992126797574e-01
1.410000000000000000e+02 9.638603438363423370e-01 8.540675005740959724e-01 6.417032188607798560e-01
1.420000000000000000e+02 9.945209347372002684e-01 8.539522412917360805e-01 6.339773098065506485e-01
1.430000000000000000e+02 1.013596433225920634e+00 8.662288128124250308e-01 6.411990654498685993e-01
1.440000000000000000e+02 9.729769958829034282e-01 7.791752055388765363e-01 5.842161754391861361e-01
1.450000000000000000e+02 1.820081878872474579e-01 1.209251320182228168e-01 1.457699187353937165e-01
1.460000000000000000e+02 5.646044187756562582e-01 4.852484413778902494e-01 1.501367058075532557e-01
1.470000000000000000e+02 3.913111097960546569e-01 2.819152829799604909e-01 1.868692444003453579e-01
1.480000000000000000e+02 6.018408029569078943e-01 4.879056858584855383e-01 1.638980675218253691e-01
1.490000000000000000e+02 5.206294465470894250e-01 4.033795803713862704e-01 1.344628090946023979e-01


==> Data/teacher_student/CO3/fp4/gamma0.7/NASNetMobile_lower_w2.txt <==
0.000000000000000000e+00 9.444971633261965704e-02 1.533936583268316611e-01 5.979827268180919198e-02 6.157931049646772625e-02
1.000000000000000000e+00 4.501131418838336673e-01 3.236412919763831386e-01 1.579196122202838060e-01 1.092827436776679373e-01
2.000000000000000000e+00 5.256576721091174020e-01 4.023583423791728397e-01 1.839555377818470339e-01 1.157699381064195149e-01
3.000000000000000000e+00 5.005089597260775625e-01 3.406063059102368840e-01 1.457777350444811881e-01 1.320984640584753900e-01
4.000000000000000000e+00 4.610408870960552852e-01 3.165962915617641094e-01 1.074392954508084225e-01 1.005605033747227900e-01
5.000000000000000000e+00 5.014443014274236887e-01 3.749873340956761947e-01 1.588920472707835430e-01 1.152808192864768905e-01
6.000000000000000000e+00 5.142006254341418003e-01 3.708671555951444931e-01 1.422080879883188820e-01 9.118962743483334521e-02
7.000000000000000000e+00 4.583648085957072738e-01 2.979154683931813374e-01 8.054986336698452543e-02 7.040317006929595889e-02
8.000000000000000000e+00 5.555265535506357377e-01 4.101280634213509968e-01 2.099071164325616301e-01 1.100973991077251884e-01
9.000000000000000000e+00 4.712651115275086067e-01 3.363293686526370174e-01 1.556578015317577335e-01 8.938057703268083298e-02
1.000000000000000000e+01 4.699541222922344885e-01 3.186323016780975292e-01 1.491672764533297779e-01 1.043834281815505111e-01
1.100000000000000000e+01 5.332793373638453627e-01 4.218716522653622736e-01 2.469082243215561523e-01 1.715562549349084198e-01
1.200000000000000000e+01 4.436423002100953750e-01 3.131450724683949027e-01 1.356230802933605095e-01 8.043850076333529386e-02
1.300000000000000000e+01 4.304734944314632106e-01 2.794533747516521061e-01 1.196708866680311623e-01 1.142401555391829998e-01
1.400000000000000000e+01 4.486769758688101684e-01 3.140184076589790374e-01 1.305820818107629178e-01 8.418080148171679100e-02
1.500000000000000000e+01 4.294810572669009452e-01 2.704499008423675854e-01 1.030474137091805936e-01 8.498808967464707709e-02
1.600000000000000000e+01 4.590021704353470233e-01 3.384913575036957445e-01 1.572306045893664683e-01 1.068797881651232379e-01
1.700000000000000000e+01 4.406853404668103491e-01 3.225549914836127186e-01 1.437161544898796217e-01 1.083678068425610458e-01
1.800000000000000000e+01 4.757192837349222825e-01 3.513631394332685787e-01 1.661115036803986478e-01 1.030398654625835353e-01
1.900000000000000000e+01 4.709155542357809643e-01 3.374549666060717712e-01 1.618842630379572212e-01 1.144612116360606835e-01
2.000000000000000000e+01 4.193876212450343699e-01 2.701967066940231810e-01 8.507659429331607126e-02 5.783470027104747196e-02
2.100000000000000000e+01 4.273215361108937960e-01 3.181769376803941229e-01 1.450762461214288035e-01 1.087007224230464725e-01
2.200000000000000000e+01 4.579800742273230640e-01 3.370727641267070585e-01 1.594413933430169350e-01 1.025130926012041560e-01
2.300000000000000000e+01 4.474506451426820686e-01 3.192171052647963525e-01 1.338253984557173648e-01 5.628310156861297125e-02
2.400000000000000000e+01 4.119527096484872364e-01 2.688083043934620386e-01 1.101203293475721268e-01 1.086450547689403884e-01
2.500000000000000000e+01 4.525305918426044682e-01 3.513416960349223794e-01 1.744817693534928549e-01 1.170071770323649896e-01
2.600000000000000000e+01 4.484988843509344347e-01 3.161525718646049921e-01 1.363135466112117278e-01 8.844327500783215334e-02
2.700000000000000000e+01 4.334749260124768910e-01 3.265391234363971829e-01 1.603076976828688993e-01 1.158111679114360582e-01
2.800000000000000000e+01 4.199324104975679095e-01 2.423478655822814132e-01 7.753740343071061081e-02 6.251199446649541303e-02
2.900000000000000000e+01 4.000870406954133984e-01 2.646724714550510171e-01 9.148549740201349090e-02 6.263498364604956625e-02
3.000000000000000000e+01 4.974412919521933318e-01 3.816901022808688593e-01 2.050071530272648823e-01 1.285166879357266534e-01
3.100000000000000000e+01 4.086871981666130305e-01 2.598376277976545690e-01 1.137368708825434865e-01 1.153859922844364533e-01
3.200000000000000000e+01 4.506365697942232296e-01 3.197999282363369056e-01 1.456515041741223149e-01 7.292289739064086729e-02
3.300000000000000000e+01 4.165442321521724001e-01 2.687898701465437634e-01 1.003518169342130228e-01 7.510237518851407834e-02
3.400000000000000000e+01 4.473565745044351671e-01 2.899724366613011250e-01 1.170028077535099770e-01 6.492184984967586114e-02
3.500000000000000000e+01 4.630604869271943147e-01 3.335649468644811821e-01 1.911009587019606160e-01 1.662420740814716247e-01
3.600000000000000000e+01 4.390575845984983072e-01 2.810158016607301468e-01 1.079964906144923603e-01 7.631692862593567050e-02
3.700000000000000000e+01 4.181853499107398564e-01 2.698501820325236444e-01 1.002355677044906301e-01 7.874223913572164779e-02
3.800000000000000000e+01 3.988780228686369944e-01 2.415301879474278657e-01 8.064429870547856760e-02 1.010388455558737242e-01
3.900000000000000000e+01 5.150451755916097829e-01 4.080874312406161941e-01 2.544179070940937315e-01 2.068920339940234776e-01
4.000000000000000000e+01 4.140783264207115177e-01 2.526685010770635675e-01 8.019924158201857667e-02 7.407408212674150561e-02
4.100000000000000000e+01 4.242054467580509414e-01 2.794062400474680019e-01 1.168946662150997240e-01 1.058080908996312797e-01
4.200000000000000000e+01 4.329700630932140082e-01 2.974358715776299067e-01 1.211592518783709549e-01 8.786535858683625078e-02
4.300000000000000000e+01 4.927045836490617226e-01 3.686661010869644040e-01 2.086804913336048617e-01 1.561612727884897356e-01
4.400000000000000000e+01 5.064862949457301644e-01 4.207056065130544975e-01 2.288301350951439106e-01 1.634708179819676921e-01
4.500000000000000000e+01 4.814862676215875270e-01 3.359538173887436918e-01 1.637203143626104473e-01 1.127542097620361228e-01
4.600000000000000000e+01 5.006498578425274681e-01 3.690333570984055123e-01 1.928650929087330768e-01 1.355050641373591602e-01
4.700000000000000000e+01 4.557484698296909165e-01 3.179017082310350295e-01 1.557766686971608361e-01 1.392828660220880310e-01
4.800000000000000000e+01 4.675388888986962699e-01 3.173501973820183064e-01 1.423177561135433034e-01 7.528280707161480456e-02
4.900000000000000000e+01 4.899142112611439281e-01 3.444758624651406698e-01 1.782833197418875193e-01 1.356293195303680532e-01


==> Data/teacher_student/CO3/fp4/gamma0.7/NASNetMobile_middle_w2.txt <==
0.000000000000000000e+00 1.021890505630300289e-01 1.176231225867588048e-01 3.500799930362098050e-02 4.337339821075681529e-02
1.000000000000000000e+00 2.862599985443640138e-01 1.197189018584917664e-01 8.554184271587618460e-02 6.595067824984315874e-02
2.000000000000000000e+00 2.932141221407655318e-01 1.094960975153760896e-01 7.151447012308094486e-02 5.229053174599207487e-02
3.000000000000000000e+00 2.264728819465359477e-01 6.845241388328954235e-02 5.212667003536506499e-02 5.031247172204042495e-02
4.000000000000000000e+00 2.175733149943578359e-01 7.930312307542723704e-02 7.293156532014825888e-02 7.119489705328527207e-02
5.000000000000000000e+00 2.392975079462802412e-01 9.762325997110697651e-02 9.373802128392740018e-02 9.146325292004138519e-02
6.000000000000000000e+00 2.475041172897461950e-01 8.366422055077232800e-02 6.444638900895752198e-02 5.202403527022608776e-02
7.000000000000000000e+00 1.582556272799320873e-01 6.370528199696369465e-02 4.543150478341134030e-02 4.901283805180456365e-02
8.000000000000000000e+00 2.100303898351686960e-01 5.894969325445292146e-02 5.021190542126264394e-02 5.122215214518590493e-02
9.000000000000000000e+00 1.886511848863024754e-01 3.955217587400866597e-02 3.880958922141847234e-02 3.813493773354761918e-02
1.000000000000000000e+01 1.856363030513163426e-01 5.314491388445944514e-02 5.221044461400339842e-02 5.175803877995924923e-02
1.100000000000000000e+01 2.204800649203454144e-01 7.918447211406093311e-02 7.903450783116314216e-02 7.573618410418922475e-02
1.200000000000000000e+01 2.095805752134979050e-01 6.412440187746150377e-02 5.411976443343370635e-02 5.143663489150817475e-02
1.300000000000000000e+01 1.957531503136444029e-01 6.733922533663110055e-02 6.791980075138101536e-02 6.849435355834507244e-02
1.400000000000000000e+01 1.810278609737694944e-01 4.542054949268284347e-02 4.056982446343528059e-02 4.285550211269708448e-02
1.500000000000000000e+01 2.027531420991417477e-01 7.082935639276009832e-02 6.607793964588411229e-02 6.644604444170121305e-02
1.600000000000000000e+01 2.176106004619072498e-01 6.301149456981117170e-02 6.207189148712594085e-02 5.935588498641784089e-02
1.700000000000000000e+01 2.156243400849457981e-01 5.165400088575865939e-02 4.230155675850543612e-02 3.623273508064602660e-02
1.800000000000000000e+01 2.000700703340414499e-01 3.789868618417799317e-02 4.036878770418009937e-02 4.061477790296759427e-02
1.900000000000000000e+01 2.062556710758074729e-01 5.245322462106578876e-02 5.239346110249309962e-02 5.272082677797602923e-02
2.000000000000000000e+01 1.885183638498773018e-01 5.533560213849944565e-02 5.334299197097048389e-02 5.385159319173307008e-02
2.100000000000000000e+01 1.970105240482318276e-01 5.746396410681309935e-02 5.466751251739992989e-02 5.460238614193006074e-02
2.200000000000000000e+01 2.313907971707959421e-01 6.144903564097000531e-02 5.714883792621226755e-02 5.063268380909152766e-02
2.300000000000000000e+01 2.298104515506765311e-01 8.400925661100291930e-02 6.672258266083493095e-02 5.965122634218135433e-02
2.400000000000000000e+01 2.367454767181433883e-01 6.730854315288707646e-02 6.387531193571158172e-02 5.558555309932076277e-02
2.500000000000000000e+01 2.313347275386943291e-01 5.876098309693272154e-02 4.937018144480298520e-02 4.127551960096275535e-02
2.600000000000000000e+01 2.286111433342271071e-01 7.687013887533988843e-02 7.186113397544993675e-02 6.623865508143808589e-02
2.700000000000000000e+01 2.356143413135939890e-01 6.892504495536577735e-02 6.193974389423967386e-02 5.421129921423894354e-02
2.800000000000000000e+01 2.044036950068978953e-01 5.219881186590404065e-02 5.083116466500766512e-02 5.304417204749260067e-02
2.900000000000000000e+01 1.984342143319630103e-01 4.237941681563719976e-02 3.826202686381334483e-02 3.458395706531837421e-02
3.000000000000000000e+01 2.155846338878472657e-01 7.853538502997102488e-02 7.763405461087263815e-02 7.443680567930165137e-02
3.100000000000000000e+01 2.134941430966418030e-01 4.524038086268565573e-02 4.151726639810440767e-02 3.952888656599247430e-02
3.200000000000000000e+01 2.006339292921852369e-01 3.880337153110149928e-02 3.488370262451619130e-02 3.738255221754004098e-02
3.300000000000000000e+01 1.813591256640673111e-01 4.843334417282518095e-02 4.569896678156174646e-02 4.617367793060109943e-02
3.400000000000000000e+01 2.108054747496678205e-01 6.255129714621746051e-02 5.246838136625116972e-02 5.016269880068625203e-02
3.500000000000000000e+01 2.244225011323990049e-01 7.757108788802168087e-02 6.577836244033079260e-02 6.093747358429942723e-02
3.600000000000000000e+01 2.447686457522350034e-01 8.254299226135763945e-02 7.560502462153016745e-02 6.872615535344568649e-02
3.700000000000000000e+01 2.123261942852444628e-01 9.418895927116263667e-02 9.508714282333516343e-02 9.498217396103729449e-02
3.800000000000000000e+01 2.066164760086965924e-01 5.225637228906108295e-02 4.617698401401409969e-02 4.391493565395993698e-02
3.900000000000000000e+01 2.486103928151010278e-01 7.837350629162551097e-02 7.117228217242341226e-02 6.236166332696257975e-02
4.000000000000000000e+01 2.260425964820866884e-01 6.548495109885149601e-02 6.002763987728067935e-02 5.677094956378560264e-02
4.100000000000000000e+01 2.074237751511625039e-01 4.537249980149206385e-02 3.640785010769487934e-02 3.592882110098304799e-02
4.200000000000000000e+01 2.150529645417260660e-01 4.102741657985488344e-02 3.575799368192495581e-02 3.230227698669883157e-02
4.300000000000000000e+01 2.128799554738254052e-01 4.905967679516714391e-02 4.179076263203982539e-02 3.435833897997696285e-02
4.400000000000000000e+01 2.301866159823352243e-01 5.737373365167676431e-02 5.621917952572606098e-02 4.955797104902352757e-02
4.500000000000000000e+01 2.401565859792303692e-01 8.278250129953229619e-02 7.762748007796468896e-02 6.969885214675211604e-02
4.600000000000000000e+01 2.470082352303011319e-01 9.844898857885016341e-02 9.830854078983002065e-02 9.678518618999276679e-02
4.700000000000000000e+01 1.808577700218200468e-01 3.660640994096747702e-02 3.767231347935307700e-02 4.254593449035409120e-02
4.800000000000000000e+01 2.068843203604558423e-01 4.244091142572740255e-02 3.901267554015184352e-02 4.202625376417404995e-02
4.900000000000000000e+01 2.207324626364242093e-01 6.011968403483281681e-02 5.839149922994898295e-02 5.550404305676856498e-02


==> Data/teacher_student/CO3/fp4/gamma0.7/NASNetMobile_upper_w2.txt <==
0.000000000000000000e+00 1.529306481435554754e-01 6.715756121529876943e-02 3.855549484001840471e-02 4.069407942296111858e-02
1.000000000000000000e+00 3.368755578908237958e-01 2.371445708248502426e-01 2.250857671564151785e-01 2.189545710689202451e-01
2.000000000000000000e+00 1.379813276349092788e-01 1.182095569169158422e-01 6.454882625563183873e-02 7.040219944465436752e-02
3.000000000000000000e+00 1.558746937554883472e-01 1.215318972293842614e-01 8.231687461519343607e-02 8.317090197804542784e-02
4.000000000000000000e+00 1.137023741312849640e-01 1.154412493268181794e-01 3.713693674503315556e-02 4.188546314435071666e-02
5.000000000000000000e+00 1.144321152830755361e-01 1.144404823242222841e-01 4.170575865583792119e-02 4.499196627643670121e-02
6.000000000000000000e+00 2.103439236777075172e-01 6.343286003748828394e-02 7.333896739379430763e-02 7.002014810297962910e-02
7.000000000000000000e+00 1.861690318619298457e-01 6.133815699127723869e-02 5.903812800299347574e-02 5.762407071876062686e-02
8.000000000000000000e+00 1.933639744213979661e-01 7.640168099818776815e-02 7.819492722115720107e-02 7.780121627979796894e-02
9.000000000000000000e+00 1.361688034828203442e-01 9.330803335834794709e-02 5.619524245296776688e-02 5.151670563653077545e-02
1.000000000000000000e+01 1.942303513482348254e-01 7.450276689623397397e-02 6.919157985716960224e-02 6.958769370062363457e-02
1.100000000000000000e+01 2.141951527267882960e-01 6.617187545960921680e-02 7.662354677848616513e-02 7.629535412886719048e-02
1.200000000000000000e+01 1.636020337485567522e-01 8.483962564745896329e-02 6.097532288914171705e-02 6.312095268217159105e-02
1.300000000000000000e+01 2.121544366096404510e-01 7.287819295170233636e-02 7.668405156258066568e-02 7.971570015353635075e-02
1.400000000000000000e+01 1.674368539927973965e-01 9.279539567842864933e-02 6.560918462408747709e-02 6.748868264360280422e-02
1.500000000000000000e+01 2.022875478882793787e-01 5.547121460706775503e-02 5.774674452191273094e-02 5.803894334737565858e-02
1.600000000000000000e+01 1.737398981062602266e-01 4.964286375034443477e-02 4.232887738462873944e-02 4.351226860382787637e-02
1.700000000000000000e+01 2.043789305154459779e-01 5.469804612434132907e-02 6.840846264769330498e-02 6.701038862312627686e-02
1.800000000000000000e+01 1.559413619358166747e-01 7.743439196138376945e-02 4.855806571798492594e-02 5.099338962262665864e-02
1.900000000000000000e+01 1.675311118586680359e-01 7.050264620164514717e-02 6.649624081505052520e-02 6.754537524396113379e-02
2.000000000000000000e+01 1.477355606240407793e-01 8.059101774915500283e-02 4.000106586885797399e-02 4.118791057205294093e-02
2.100000000000000000e+01 1.592214166920397911e-01 8.204827251293655976e-02 5.542000136479593997e-02 5.672392677728428645e-02
2.200000000000000000e+01 1.458672104443763662e-01 8.154341180335226980e-02 4.828105763059797884e-02 4.664467034373564330e-02
2.300000000000000000e+01 2.101803362281316756e-01 6.463871617675888415e-02 6.916234801226964213e-02 7.003348630360028970e-02
2.400000000000000000e+01 1.377577457203560674e-01 1.117673326561734598e-01 6.318244777978475335e-02 6.189413106665676845e-02
2.500000000000000000e+01 1.678510409462966035e-01 5.059165346553221032e-02 5.329818546622185071e-02 5.741644992926546454e-02
2.600000000000000000e+01 1.614662433492598803e-01 6.791412047686086473e-02 5.316927350435565053e-02 5.296478058195861621e-02
2.700000000000000000e+01 1.940960560352841813e-01 1.020999702634639433e-01 9.947688995447291627e-02 1.003819771847307141e-01
2.800000000000000000e+01 2.505069917360480125e-01 1.423749300118647976e-01 1.461119671389583263e-01 1.465124463628195706e-01
2.900000000000000000e+01 1.949978787150029036e-01 7.584408263795021365e-02 7.424139876719147713e-02 7.494434988257968333e-02
3.000000000000000000e+01 1.682285626264927725e-01 6.090229113691496277e-02 5.566477962098891757e-02 5.468278990447016791e-02
3.100000000000000000e+01 2.383443795062512305e-01 7.574692002947754077e-02 8.731595866007414719e-02 8.480509160733368246e-02
3.200000000000000000e+01 1.849757394930346688e-01 7.095002160269059388e-02 4.987920330091686477e-02 5.145015884595937478e-02
3.300000000000000000e+01 2.127426033088626045e-01 8.644478887957583735e-02 8.154884666939787863e-02 8.187933670975967859e-02
3.400000000000000000e+01 2.091188319459631739e-01 7.566312470439054416e-02 7.776428007804106479e-02 7.817027269946726087e-02
3.500000000000000000e+01 1.811543676881731957e-01 5.208893280569407841e-02 5.647006187424906398e-02 5.549367757581741972e-02
3.600000000000000000e+01 1.908381637646014151e-01 5.576918313246072290e-02 5.564484164438950747e-02 5.594021943189143170e-02
3.700000000000000000e+01 1.866511319310095174e-01 2.921852135796969979e-02 3.983689798653319153e-02 3.777729523728588779e-02
3.800000000000000000e+01 1.895071874955002733e-01 5.358318338159051564e-02 5.594398255722216051e-02 5.577921083533897428e-02
3.900000000000000000e+01 1.814637573669964088e-01 9.219651214790836047e-02 8.072497330708000574e-02 8.240241631735435723e-02
4.000000000000000000e+01 1.544449369875172118e-01 6.474980773040685256e-02 4.417460870462119188e-02 4.336240078354190730e-02
4.100000000000000000e+01 1.518683997140767017e-01 8.107581068352159859e-02 5.150053082440004398e-02 5.014260283302068161e-02
4.200000000000000000e+01 2.111992969412332666e-01 7.049812286787919546e-02 7.315751940884177018e-02 7.248208694411703568e-02
4.300000000000000000e+01 2.180926592929533503e-01 8.308641924577732374e-02 7.976571553705831541e-02 7.807486689543756408e-02
4.400000000000000000e+01 2.560382216890572105e-01 1.051969927811975680e-01 1.091248872144897492e-01 1.010099936616933314e-01
4.500000000000000000e+01 2.132311631778454342e-01 6.530433370273305838e-02 6.729047600697550535e-02 6.245279358612275400e-02
4.600000000000000000e+01 1.856916523419782639e-01 5.029243597465655330e-02 5.336210466490146770e-02 5.121209416853574753e-02
4.700000000000000000e+01 1.917946896452082384e-01 5.285295888972538908e-02 4.848745816683412702e-02 4.819780847166437593e-02
4.800000000000000000e+01 1.720992066282259481e-01 5.436275614701974179e-02 3.911495626934689829e-02 4.111744511982017014e-02
4.900000000000000000e+01 1.762924535772578960e-01 6.996861041816455906e-02 4.878775570596994432e-02 5.030797855319535383e-02


==> Data/teacher_student/CO3/fp4/gamma0.9/NASNetMobile_lower_w2.txt <==
0.000000000000000000e+00 2.855059279587611812e-02 2.224862663337025537e-01 5.690372509308643661e-02 2.737795957377086795e-02
1.000000000000000000e+00 4.983711836804797790e-01 3.847524362967203460e-01 2.231814924639892728e-01 1.645325621531319171e-01
2.000000000000000000e+00 5.946308038702852183e-01 4.729521095958519328e-01 3.004219309672662708e-01 2.250187457334485164e-01
3.000000000000000000e+00 6.901610987886915849e-01 5.748762173331493086e-01 4.187334798908594058e-01 3.487221358724789666e-01
4.000000000000000000e+00 5.543141563548267259e-01 3.911526886419930404e-01 2.203802886451242393e-01 1.433784020543376614e-01
5.000000000000000000e+00 5.964120816373492673e-01 4.399166300480072400e-01 2.860352439944173208e-01 2.144138898144848926e-01
6.000000000000000000e+00 6.287122408372394222e-01 4.867257335595027157e-01 2.546312220879307087e-01 1.641452353867097202e-01
7.000000000000000000e+00 6.629601034481520383e-01 5.479837517946366532e-01 3.358557669932918377e-01 2.372559118124033528e-01
8.000000000000000000e+00 5.773284991558765844e-01 4.204632182223519421e-01 1.842751379012524116e-01 8.622997336309173866e-02
9.000000000000000000e+00 6.171538319379374915e-01 4.863720810633755942e-01 2.723295609710217335e-01 1.817975039141521143e-01
1.000000000000000000e+01 5.790912309848733619e-01 4.487233602058717241e-01 2.414739713485929140e-01 1.650824152809786949e-01
1.100000000000000000e+01 5.943667796406283399e-01 4.467620726298248690e-01 2.401659698757110384e-01 1.227551350380460954e-01
1.200000000000000000e+01 5.998217625613071480e-01 4.858391733016553804e-01 2.970582014188553055e-01 1.777223914475436761e-01
1.300000000000000000e+01 5.248945053039132391e-01 3.388109618431846548e-01 1.398558827146275385e-01 8.589161400222378173e-02
1.400000000000000000e+01 5.418309367852043312e-01 4.173946321252721692e-01 2.321844779143240889e-01 1.398786499995856025e-01
1.500000000000000000e+01 5.555376083381903252e-01 3.863713225780902039e-01 2.161108659154097889e-01 1.238869221680684030e-01
1.600000000000000000e+01 5.874109845088903992e-01 4.648041808843548228e-01 2.055369980896626925e-01 8.589378792751860281e-02
1.700000000000000000e+01 5.956469704748103000e-01 4.897907666442394281e-01 2.304375816074263894e-01 9.921765341004185057e-02
1.800000000000000000e+01 5.605244645236882040e-01 4.180862617033349049e-01 1.728921871025870249e-01 1.203904126275295167e-01
1.900000000000000000e+01 5.767666082052925747e-01 4.630927902646442829e-01 2.054346448437033845e-01 1.049880460437485064e-01
2.000000000000000000e+01 5.679363791289783192e-01 4.434544987717373710e-01 1.828401589441226160e-01 8.233775754175111372e-02
2.100000000000000000e+01 5.225264421526853997e-01 3.725384841262625035e-01 1.693851760385956529e-01 1.021337753224656059e-01
2.200000000000000000e+01 4.542006387634647813e-01 2.875781983738537884e-01 9.168920499325022844e-02 8.325161640866478308e-02
2.300000000000000000e+01 4.860864274287243769e-01 3.455147464627782994e-01 2.006146056453201321e-01 1.705075350831541103e-01
2.400000000000000000e+01 4.891893944678317174e-01 3.282598160648240171e-01 1.592845807625827559e-01 1.166274116789978166e-01
2.500000000000000000e+01 4.827596557748951578e-01 3.677703227034004874e-01 2.219316275180029385e-01 1.570935138113197793e-01
2.600000000000000000e+01 6.755286245263897316e-01 5.795765664893245406e-01 3.799770660755357188e-01 2.925817598503715478e-01
2.700000000000000000e+01 5.082997854753211753e-01 3.848389882027976605e-01 1.504865713377422920e-01 1.504086583382222009e-01
2.800000000000000000e+01 4.868691431553216487e-01 3.406316706890110679e-01 8.314682954595496722e-02 1.192176619491925188e-01
2.900000000000000000e+01 4.722591098987034552e-01 2.903954728378672634e-01 6.432967917400274349e-02 1.210715599913060464e-01
3.000000000000000000e+01 5.422086854622262253e-01 4.243341926279150522e-01 1.689458817954812009e-01 1.332977936596849711e-01
3.100000000000000000e+01 3.275864931098003141e-01 1.553298692091270305e-01 9.758837992745147960e-02 6.750744757130489049e-02
3.200000000000000000e+01 3.708864619949293617e-01 2.192244335388049137e-01 1.458292336694321512e-01 1.264635666520484425e-01
3.300000000000000000e+01 4.223827990423917877e-01 2.692832336422130157e-01 1.610940947854272998e-01 1.872918868821446259e-01
3.400000000000000000e+01 4.517973402735275812e-01 3.255469263796558765e-01 2.219621374859698792e-01 2.015699446468547651e-01
3.500000000000000000e+01 3.393463720674297357e-01 1.638481312299983617e-01 1.096318205779663602e-01 7.568805242968947022e-02
3.600000000000000000e+01 4.463210007830858972e-01 3.426789497300639087e-01 1.403626153645178287e-01 1.488046072426363886e-01
3.700000000000000000e+01 4.678791140053773501e-01 3.263649321896644473e-01 4.613941743973672821e-02 7.038142690351911757e-02
3.800000000000000000e+01 4.462567842234725357e-01 3.049516920788272190e-01 5.756917495662105394e-02 1.040839502896781232e-01
3.900000000000000000e+01 4.232268839817455164e-01 2.700867152009397421e-01 7.151861965120322184e-02 1.315036567407370516e-01
4.000000000000000000e+01 4.638994688475662209e-01 3.765758335194255846e-01 1.453645354008522295e-01 1.675836611788162622e-01
4.100000000000000000e+01 3.851391961779816464e-01 2.284736358029300640e-01 1.344827841522637235e-01 1.507477916210665791e-01
4.200000000000000000e+01 3.488523459407976146e-01 1.768376684679973665e-01 1.064613138606503168e-01 1.037505189245909593e-01
4.300000000000000000e+01 3.709208054813390998e-01 2.057805007175376177e-01 1.113788818945894293e-01 1.310001794532162644e-01
4.400000000000000000e+01 4.244515658335225594e-01 2.871276231492266295e-01 1.682873147725991170e-01 2.022627759595930219e-01
4.500000000000000000e+01 3.807984483442923840e-01 2.312378580608560885e-01 1.554484799366025460e-01 1.658685462890562290e-01
4.600000000000000000e+01 5.125145774040122948e-01 3.873128647318938023e-01 1.349908418937115773e-01 1.284932067768665143e-01
4.700000000000000000e+01 4.620981235732389836e-01 3.100773291701362511e-01 5.959834631129821980e-02 1.599361409193475470e-01
4.800000000000000000e+01 5.151179232000125952e-01 3.725429581464918538e-01 9.713120701299247928e-02 1.017783304450141646e-01
4.900000000000000000e+01 5.061155214851859041e-01 3.973261572123249485e-01 1.015368411253945724e-01 1.052503187603779922e-01


==> Data/teacher_student/CO3/fp4/gamma0.9/NASNetMobile_middle_w2.txt <==
0.000000000000000000e+00 7.166345438490751008e-02 1.708204394222163636e-01 6.433370386422047893e-02 4.918480784231265418e-02
1.000000000000000000e+00 3.982708115592351050e-01 2.695317954525912052e-01 2.260050108510090472e-01 2.040030190766371487e-01
2.000000000000000000e+00 2.736576997127905253e-01 1.115423953596957063e-01 1.051255357198640633e-01 8.276893229298402932e-02
3.000000000000000000e+00 3.103987423304427340e-01 1.798557646725235659e-01 1.707952213608217584e-01 1.564343227022805538e-01
4.000000000000000000e+00 2.122414984694663276e-01 6.435442748145800418e-02 6.424645677459296655e-02 5.725831576827500324e-02
5.000000000000000000e+00 2.056675897241828921e-01 6.670409823022502294e-02 6.362359571903358768e-02 5.866316021437677913e-02
6.000000000000000000e+00 2.802779535675550271e-01 1.196665535969240052e-01 7.758831205395061437e-02 7.153577696591278956e-02
7.000000000000000000e+00 2.462137797330431477e-01 7.935688561069939584e-02 3.209562001396253778e-02 3.147428279516016614e-02
8.000000000000000000e+00 2.561149278262605522e-01 8.960921368831809009e-02 5.906339718301088088e-02 6.387087891270910867e-02
9.000000000000000000e+00 2.624504382466092411e-01 1.159582171979840065e-01 8.252006271371527257e-02 8.434536524467946272e-02
1.000000000000000000e+01 2.566562579239508590e-01 9.195281952400131964e-02 4.978493958785965706e-02 5.203382875980909483e-02
1.100000000000000000e+01 2.999881453672143539e-01 1.371354875270001106e-01 7.973548607864071325e-02 6.071708270029943511e-02
1.200000000000000000e+01 2.878771190816530323e-01 1.206265275479346116e-01 6.777156193810313090e-02 5.518048733628774793e-02
1.300000000000000000e+01 4.102988005738416599e-01 2.694683496462766947e-01 2.056001512640923123e-01 1.805590519931652704e-01
1.400000000000000000e+01 2.984721576900949414e-01 1.488165961896170120e-01 9.226166172254829378e-02 7.531297841056137921e-02
1.500000000000000000e+01 2.718521956361849012e-01 1.054848924308059294e-01 8.897648555791015657e-02 7.830000106249856984e-02
1.600000000000000000e+01 3.398622487477157006e-01 1.990261248249790005e-01 1.269612029576482892e-01 9.105761305794060623e-02
1.700000000000000000e+01 3.487563515336825626e-01 2.142670356882520610e-01 1.445083424947612993e-01 1.164627349110579912e-01
1.800000000000000000e+01 3.051577784896606360e-01 1.494104757633320513e-01 8.961574443534327250e-02 7.557550332598118870e-02
1.900000000000000000e+01 2.788957105664182090e-01 1.110043188827842253e-01 4.895507423620248932e-02 4.763149507188184362e-02
2.000000000000000000e+01 3.316035200828090224e-01 1.727684088682671648e-01 1.089151545854479680e-01 7.984974144910676752e-02
2.100000000000000000e+01 2.975050125786330990e-01 1.293242846298843785e-01 8.243191453227637078e-02 6.975333517516568715e-02
2.200000000000000000e+01 3.078471357775044992e-01 1.503809276126199246e-01 9.036158994128459798e-02 6.610255827531330564e-02
2.300000000000000000e+01 3.334634091919498888e-01 1.864025859473549540e-01 1.115351523140065970e-01 7.719250454494695768e-02
2.400000000000000000e+01 2.652068934812203960e-01 8.076606708438931193e-02 5.248089908138498655e-02 5.265826644294136633e-02
2.500000000000000000e+01 2.981953418363719743e-01 1.560764498824987745e-01 1.107657175110864506e-01 9.404476289016566737e-02
2.600000000000000000e+01 2.617278970226717405e-01 9.939787290569060407e-02 5.014572055311621035e-02 5.356846456775129356e-02
2.700000000000000000e+01 3.080866482273094120e-01 1.478253778151295550e-01 8.928117723121592464e-02 6.907215577023673170e-02
2.800000000000000000e+01 3.067944336235524094e-01 1.428200593211405578e-01 7.889218649149722096e-02 6.159012652095048612e-02
2.900000000000000000e+01 2.833190723092486873e-01 1.131853736763285267e-01 5.562833776953221565e-02 4.798179827723297874e-02
3.000000000000000000e+01 3.013296197456639680e-01 1.493032443183551772e-01 7.954465472583102659e-02 6.353628311638659376e-02
3.100000000000000000e+01 2.761459884944161836e-01 1.107965697207141109e-01 5.583298143733491509e-02 5.113048955687443664e-02
3.200000000000000000e+01 3.085628893836910303e-01 1.495790513419705536e-01 8.705034621927285055e-02 5.672364373301694990e-02
3.300000000000000000e+01 3.523696576787853640e-01 2.159923953560773657e-01 1.485295174535461726e-01 1.178872360679146664e-01
3.400000000000000000e+01 2.726822316774267230e-01 1.029853849544376115e-01 5.528198853870416873e-02 4.880627870188552347e-02
3.500000000000000000e+01 3.257714884325237370e-01 1.626798929261445703e-01 9.927680003872102477e-02 6.922806502897646541e-02
3.600000000000000000e+01 3.363700122056458297e-01 1.784901439690708136e-01 9.866891730719472287e-02 6.267728902844701966e-02
3.700000000000000000e+01 3.144974412016239840e-01 1.569055195779312240e-01 8.279241429421370368e-02 6.162427697042995034e-02
3.800000000000000000e+01 2.928383139295884785e-01 1.273465517882127473e-01 6.925288543143881537e-02 6.338233608429563737e-02
3.900000000000000000e+01 3.041825494154641873e-01 1.578385892121450806e-01 8.885281146925559648e-02 6.381894745508435995e-02
4.000000000000000000e+01 2.826032598495323289e-01 1.217374476247886361e-01 4.652677423515797633e-02 3.145796321031974624e-02
4.100000000000000000e+01 3.041553489653278097e-01 1.454411971133955650e-01 8.754651527241513742e-02 6.198700598267475881e-02
4.200000000000000000e+01 3.037735251022510297e-01 1.557233879373350338e-01 1.022590280065806406e-01 8.661057384818431071e-02
4.300000000000000000e+01 3.093444696698903762e-01 1.400763582768354276e-01 7.729829248639873140e-02 5.319533386997220975e-02
4.400000000000000000e+01 2.838848406217633347e-01 1.155642608972835828e-01 5.955721461953589896e-02 5.360096115257201310e-02
4.500000000000000000e+01 3.302489460709550628e-01 1.641295603607635656e-01 1.005058350482872093e-01 7.100248546025769714e-02
4.600000000000000000e+01 3.207593534757885445e-01 1.572094972952838565e-01 8.919854016712612521e-02 6.408752275293844169e-02
4.700000000000000000e+01 3.112715977043681304e-01 1.533357150299244076e-01 8.794158730649968836e-02 5.819606920948076217e-02
4.800000000000000000e+01 2.959251957349449680e-01 1.545656204121672594e-01 1.008982724528645070e-01 7.652265270874111791e-02
4.900000000000000000e+01 2.942859988580495134e-01 1.297777194449707683e-01 8.164981880780926293e-02 6.753458112865051710e-02


==> Data/teacher_student/CO3/fp4/gamma0.9/NASNetMobile_upper_w2.txt <==
0.000000000000000000e+00 2.226008116080088195e-01 5.676979962848838213e-02 4.778551716714689312e-02 5.485807484945268153e-02
1.000000000000000000e+00 1.684716197320942910e-01 9.128030519268966192e-02 6.626054888791356456e-02 6.896698255037676806e-02
2.000000000000000000e+00 1.503631227796722036e-01 9.741316127719849838e-02 6.626108001012186166e-02 7.189086493525094490e-02
3.000000000000000000e+00 7.567084562330693431e-02 1.674632289472150204e-01 5.841680493099311866e-02 4.494963888702138005e-02
4.000000000000000000e+00 5.921535565222375841e-02 1.908004166643116617e-01 5.593335651689631399e-02 4.776223112578093649e-02
5.000000000000000000e+00 6.887435129278478285e-02 1.700927313737997659e-01 3.527704719972440950e-02 3.982257002350560876e-02
6.000000000000000000e+00 3.360408987574252104e-01 1.912459007905160380e-01 1.642470669920410575e-01 1.520770992963082768e-01
7.000000000000000000e+00 2.689894035083027490e-01 1.156347192172446220e-01 8.393222022227928014e-02 6.684575050619401271e-02
8.000000000000000000e+00 2.482511703731537511e-01 8.640075728221024987e-02 7.542687483612359189e-02 7.900373635754405488e-02
9.000000000000000000e+00 2.484149206719031000e-01 7.123353528854096950e-02 4.578438013488656672e-02 4.806340881092888845e-02
1.000000000000000000e+01 2.709766861769926649e-01 1.357097027158100933e-01 1.072517529313236351e-01 9.418646848665368498e-02
1.100000000000000000e+01 3.066026198622563981e-01 1.513401666280551894e-01 9.640357542499360111e-02 7.721519361553461080e-02
1.200000000000000000e+01 3.145765023153306861e-01 1.504275481040562856e-01 1.194301628211435207e-01 1.015723073563458562e-01
1.300000000000000000e+01 3.824220660620887835e-01 2.384055766229905005e-01 1.913437638630220428e-01 1.629203742226731921e-01
1.400000000000000000e+01 4.445409898192528853e-01 3.135024111023944626e-01 2.591912878627644079e-01 2.394319839245862280e-01
1.500000000000000000e+01 3.319455521712412205e-01 1.840362494000853666e-01 1.450014979879525601e-01 1.224411848756124244e-01
1.600000000000000000e+01 3.009509547252794959e-01 1.360738596478060503e-01 8.443465594135630969e-02 6.543288087902444927e-02
1.700000000000000000e+01 2.910898023225020337e-01 1.265058149113605923e-01 9.622581554996920139e-02 8.442242240968948763e-02
1.800000000000000000e+01 3.153625222167878439e-01 1.462371518201514564e-01 1.036038414283444870e-01 8.337023429383021156e-02
1.900000000000000000e+01 3.573334182065294184e-01 2.107114437358275361e-01 1.510293123194815790e-01 1.214249457057929305e-01
2.000000000000000000e+01 2.880415445095140803e-01 1.086987431303120949e-01 7.359498205377346114e-02 5.987714234388140377e-02
2.100000000000000000e+01 3.055517868793605762e-01 1.435054776055987857e-01 1.018693870457672290e-01 8.806192114532855608e-02
2.200000000000000000e+01 3.055958477958952701e-01 1.543816668635208111e-01 1.160630133570276085e-01 9.919932793576176355e-02
2.300000000000000000e+01 3.539130616273841734e-01 2.098734387440338300e-01 1.639529020616259103e-01 1.416713819883863856e-01
2.400000000000000000e+01 3.357024355975845586e-01 1.787816326529022837e-01 1.385026575279603156e-01 1.140405903677921690e-01
2.500000000000000000e+01 3.380956380435110042e-01 1.909476243201082835e-01 1.382853402407980270e-01 1.094223635820940899e-01
2.600000000000000000e+01 2.609085646247286117e-01 1.096403411080547063e-01 8.385560183619075736e-02 7.760667899222167820e-02
2.700000000000000000e+01 3.077559620149021291e-01 1.400517185971976442e-01 9.617365717861828256e-02 7.118800550192717902e-02
2.800000000000000000e+01 3.123971212680237142e-01 1.512513090477043409e-01 1.162439896609471640e-01 9.336298612796373186e-02
2.900000000000000000e+01 2.802054546979381167e-01 1.179856554150824632e-01 9.487705159365784902e-02 9.102598803308235842e-02
3.000000000000000000e+01 3.074747535269172216e-01 1.449927716487333096e-01 1.032034352345240630e-01 7.834822859891879543e-02
3.100000000000000000e+01 3.892782717179751328e-01 2.601907073361927059e-01 2.163454172524980623e-01 1.928502885883668916e-01
3.200000000000000000e+01 3.213701754298031732e-01 1.538535119398288797e-01 1.065484268482288222e-01 7.933079356896897971e-02
3.300000000000000000e+01 3.339120380907008578e-01 1.866500855733698727e-01 1.310656163488203296e-01 1.024145579994669014e-01
3.400000000000000000e+01 3.242049085782303108e-01 1.639515273207343693e-01 1.153503972358621704e-01 9.322161765681921675e-02
3.500000000000000000e+01 3.241052914864241963e-01 1.816193309130203215e-01 1.357351723061354931e-01 1.123201072964321034e-01
3.600000000000000000e+01 3.476467975097667917e-01 2.117816532204675750e-01 1.601047048759240976e-01 1.372854893675239385e-01
3.700000000000000000e+01 2.955638712082010455e-01 1.425247487823962378e-01 9.417506714213066954e-02 7.147324520554976246e-02
3.800000000000000000e+01 2.949759640525103643e-01 1.305051725245436056e-01 9.351259375033592336e-02 7.088672083116397127e-02
3.900000000000000000e+01 2.775666279605648601e-01 1.324518847704063695e-01 1.056049527793989085e-01 9.674405935156157876e-02
4.000000000000000000e+01 3.027772778335187653e-01 1.520804061103691873e-01 1.117031846877778734e-01 9.131709757118136594e-02
4.100000000000000000e+01 3.422388232904031713e-01 1.797273008842917019e-01 1.273733823827417622e-01 9.815187565981470241e-02
4.200000000000000000e+01 2.904371640217853212e-01 1.359510799754485855e-01 9.919514588813836686e-02 7.857123379251473860e-02
4.300000000000000000e+01 4.220810384309698349e-01 2.958250959358346699e-01 2.443123322900973282e-01 2.177872537614418402e-01
4.400000000000000000e+01 3.164897473941507000e-01 1.550311160585131909e-01 1.075769219720069253e-01 7.667625592760672626e-02
4.500000000000000000e+01 3.004250311614073965e-01 1.378657212475005167e-01 9.801763507271546438e-02 8.514208150714246137e-02
4.600000000000000000e+01 3.520858688186380703e-01 2.237054470824498265e-01 1.775913169892649468e-01 1.534899844951779502e-01
4.700000000000000000e+01 3.383864323876645819e-01 1.948073735005964313e-01 1.441087528116107574e-01 1.150816499429443973e-01
4.800000000000000000e+01 3.797591728117264420e-01 2.405927145858595961e-01 1.704064683288503412e-01 1.336081190769404792e-01
4.900000000000000000e+01 2.676478540451048271e-01 1.007689657272226591e-01 7.175104594243830736e-02 6.216982510077903590e-02


==> Data/teacher_student/CO3/fp8/gamma0.7/ResNet50V2_lower_w2.txt <==
0.000000000000000000e+00 7.857993461542474023e-01 6.695770340710495150e-01 5.567363209717688388e-01 5.060629251586346022e-01
1.000000000000000000e+00 6.470474165210545747e-01 5.175748259261250261e-01 3.341385193050249169e-01 2.552530047199519925e-01
2.000000000000000000e+00 6.361257545966509941e-01 5.165546910076115328e-01 3.384182863090069993e-01 2.642538615301986415e-01
3.000000000000000000e+00 6.287674862757824945e-01 4.773586906575227884e-01 2.930000320747815357e-01 2.068673258321922781e-01
4.000000000000000000e+00 6.286079579134502548e-01 5.011089152043592954e-01 3.124284087678091959e-01 2.273264633829575887e-01
5.000000000000000000e+00 6.167573169514507514e-01 4.932744793384412629e-01 3.081131277790361556e-01 2.175820232031829282e-01
6.000000000000000000e+00 7.442989963872254089e-01 5.954590096510089525e-01 3.870933507092449988e-01 3.166592105331613172e-01
7.000000000000000000e+00 7.274239105526555393e-01 5.378526348983000416e-01 3.464090189909351802e-01 2.713978544860305986e-01
8.000000000000000000e+00 7.019091693579906366e-01 4.814588244973909137e-01 3.063673216470784166e-01 2.415618822041847857e-01
9.000000000000000000e+00 7.699108784717049181e-01 6.467115804821924607e-01 4.294760536624804836e-01 3.479750402042653401e-01
1.000000000000000000e+01 7.749543217521762672e-01 6.589265628506660866e-01 4.379149733699713720e-01 3.580688043999012971e-01
1.100000000000000000e+01 5.645228616873099181e-01 4.111113705127164009e-01 2.207492744565729970e-01 1.380644083656702714e-01
1.200000000000000000e+01 6.216318129295691497e-01 4.933685418190228988e-01 3.015282038941786702e-01 2.136612376770345711e-01
1.300000000000000000e+01 6.225998441108144821e-01 5.027154749207264350e-01 3.025808259268700229e-01 2.021211955363705903e-01
1.400000000000000000e+01 5.515380291242293342e-01 4.053276290140559457e-01 2.022413703597436552e-01 1.167682230111472819e-01
1.500000000000000000e+01 5.686834158288440744e-01 4.175421470850766426e-01 2.289887435164920382e-01 1.509722633022178573e-01
1.600000000000000000e+01 6.824796392693357472e-01 5.327036702387391021e-01 2.989084889921560517e-01 2.121026581242591025e-01
1.700000000000000000e+01 6.914594472378395862e-01 5.212887845064222425e-01 3.175350560431583480e-01 2.592355459000594831e-01
1.800000000000000000e+01 7.682427372766206242e-01 6.457374230533852177e-01 4.162314992203763886e-01 3.295109159975999624e-01
1.900000000000000000e+01 7.990029848147550684e-01 6.939194313903718214e-01 4.557581780177336617e-01 3.665784883113621384e-01
2.000000000000000000e+01 7.579310160141996544e-01 6.102734041594406467e-01 3.873021423407320141e-01 3.011853346557674671e-01
2.100000000000000000e+01 5.580340015852195412e-01 4.138743161549242600e-01 2.166079590071947059e-01 1.660687535876192722e-01
2.200000000000000000e+01 5.840967627067205070e-01 4.336377029168176911e-01 2.262975787422541740e-01 1.335424749531599620e-01
2.300000000000000000e+01 6.084434438203402129e-01 5.011982178886650319e-01 2.833300924619219230e-01 1.743126854950851068e-01
2.400000000000000000e+01 5.721245241631243150e-01 4.665922922091790825e-01 2.535022551400250013e-01 1.681341192343126512e-01
2.500000000000000000e+01 6.321935811431009800e-01 5.341462749533699705e-01 3.285778835385935182e-01 2.453315137019993764e-01
2.600000000000000000e+01 7.206838824049904835e-01 5.916004646314726445e-01 3.334284073793311043e-01 2.493566328853530911e-01
2.700000000000000000e+01 7.734302348489442425e-01 6.343756351714464614e-01 4.101815123761762272e-01 3.272904676762407039e-01
2.800000000000000000e+01 7.264057770930170133e-01 5.351193659906898770e-01 3.332180834398553171e-01 2.619945993266359907e-01
2.900000000000000000e+01 7.665216605433088359e-01 6.271529663509866070e-01 4.019724969058428021e-01 3.295023102860923925e-01
3.000000000000000000e+01 8.242812138775665876e-01 7.053429853087956891e-01 4.810218496339962457e-01 4.020317332858752146e-01
3.100000000000000000e+01 6.378605288567552600e-01 5.387398746794345161e-01 3.276573615073799517e-01 2.240361303435187135e-01
3.200000000000000000e+01 6.110993640875672650e-01 4.746771880078017314e-01 2.739967530250099759e-01 1.837477081831487558e-01
3.300000000000000000e+01 6.257319761056696628e-01 5.230549463729775583e-01 3.172484578012509382e-01 2.248380308298685293e-01
3.400000000000000000e+01 6.848686430187251872e-01 5.938222425281757255e-01 3.839004131141972587e-01 2.845566927058988949e-01
3.500000000000000000e+01 5.832785042431279932e-01 4.146143628081789267e-01 2.242152109593978648e-01 1.666789830354337421e-01
3.600000000000000000e+01 8.947551654857068826e-01 7.976227114948311048e-01 5.415525281840818383e-01 4.369999073725231442e-01
3.700000000000000000e+01 7.767694318474744897e-01 6.503482511576589298e-01 4.140547693590307388e-01 3.388297888133166014e-01
3.800000000000000000e+01 7.494835936843798896e-01 5.441586176139823205e-01 3.386650107731095094e-01 2.637969569656384294e-01
3.900000000000000000e+01 8.085702089581857654e-01 7.094516102603164454e-01 4.435942995475872785e-01 3.386256061646058524e-01
4.000000000000000000e+01 7.208256761262301637e-01 4.994981279803517027e-01 3.100174979062481073e-01 2.314862262362834266e-01
4.100000000000000000e+01 6.028579608006413570e-01 4.657117083627955179e-01 2.552765332977842694e-01 1.686370128105360300e-01
4.200000000000000000e+01 5.834374784611010556e-01 3.901384567058117647e-01 1.823083756060907556e-01 1.081521279882283609e-01
4.300000000000000000e+01 6.043145925489439296e-01 4.405588023576173518e-01 2.450855435585994335e-01 1.606465418187826011e-01
4.400000000000000000e+01 6.482451940091160658e-01 5.110080851080786024e-01 3.024660720148169557e-01 1.901418212620447079e-01
4.500000000000000000e+01 6.553176535693620020e-01 5.507224388833703577e-01 3.301608380124906317e-01 2.155589261247871369e-01
4.600000000000000000e+01 7.171516193151247220e-01 5.348239245400767672e-01 2.924045662146687041e-01 2.073958922994390552e-01
4.700000000000000000e+01 8.647445818055107258e-01 7.457553389772757502e-01 5.026438568947673158e-01 3.957471576487616716e-01
4.800000000000000000e+01 8.025632668649415047e-01 6.484345424391159129e-01 4.108809922063562103e-01 3.154081057466353588e-01
4.900000000000000000e+01 8.366524572890484679e-01 7.186658893779976909e-01 4.570708804477874865e-01 3.487105039096765058e-01


==> Data/teacher_student/CO3/fp8/gamma0.7/ResNet50V2_middle_w2.txt <==
0.000000000000000000e+00 4.277510052462408785e-01 2.957806551531192985e-01 2.232644385397372089e-01 1.843434169002382272e-01
1.000000000000000000e+00 4.763625312257439570e-01 3.374502955972178420e-01 1.437446889789059379e-01 5.970498236493530092e-02
2.000000000000000000e+00 4.924366940387763791e-01 3.628227336222180077e-01 1.748869466075305690e-01 1.015004304235260918e-01
3.000000000000000000e+00 5.203451642752572326e-01 3.907150224175514053e-01 2.171642826215524069e-01 1.444155251801092499e-01
4.000000000000000000e+00 4.418588190614133326e-01 2.728516822288032939e-01 1.138981275066009435e-01 1.195466726688050735e-01
5.000000000000000000e+00 4.789233018320618318e-01 3.434985274440509606e-01 1.477152063389151337e-01 6.385351911213640874e-02
6.000000000000000000e+00 7.254568789315324340e-01 5.395944604775571030e-01 3.751814392902044770e-01 2.955862415510221441e-01
7.000000000000000000e+00 6.665251533596511235e-01 4.835373881127161821e-01 2.953156330447734845e-01 2.057132346870322037e-01
8.000000000000000000e+00 7.563196591425735971e-01 6.080813756848078011e-01 4.229538239700049718e-01 3.237517721638676349e-01
9.000000000000000000e+00 7.536510362432705668e-01 6.264855753331675103e-01 4.367706052720004561e-01 3.563054622189348875e-01
1.000000000000000000e+01 6.999164138094516874e-01 5.549110799426500984e-01 3.792894836463608921e-01 3.015657321072141572e-01
1.100000000000000000e+01 4.531322471784569039e-01 2.907510390614406193e-01 1.115145371792966578e-01 1.177332611740108809e-01
1.200000000000000000e+01 4.810725277618177476e-01 3.322285769243294440e-01 1.307194469722003094e-01 8.972524774456760999e-02
1.300000000000000000e+01 4.641277036955773760e-01 3.387721986904530524e-01 1.259357200896265572e-01 7.316427353398029243e-02
1.400000000000000000e+01 4.803563721419007448e-01 3.290059935552139270e-01 1.210906775404505392e-01 6.577750341829981251e-02
1.500000000000000000e+01 4.454530059767494721e-01 3.062441577010322491e-01 1.051799251256555351e-01 1.025017336460312539e-01
1.600000000000000000e+01 6.340952429188463357e-01 4.918086160357827419e-01 2.466966548868176901e-01 1.547184581949821447e-01
1.700000000000000000e+01 6.164660348060870820e-01 4.701872671373613644e-01 2.093156016878407744e-01 1.045745203437535714e-01
1.800000000000000000e+01 6.247408726098482301e-01 4.981179259680130755e-01 2.573981281627529816e-01 1.832398474136255895e-01
1.900000000000000000e+01 5.659492335281497422e-01 3.449503645376339467e-01 1.080099578705354946e-01 1.477981145222485582e-01
2.000000000000000000e+01 7.301035717053534491e-01 6.417504825119588752e-01 3.789876566810326808e-01 2.320956883346201038e-01
2.100000000000000000e+01 4.304672317621204836e-01 2.542376606436948516e-01 7.397203805620282402e-02 1.234018822889708100e-01
2.200000000000000000e+01 4.974305207593082145e-01 3.556997675288483540e-01 1.713881075004213272e-01 1.153013549387602033e-01
2.300000000000000000e+01 4.957493275885521133e-01 3.601980243586892505e-01 1.825424549929398343e-01 1.470131229779696735e-01
2.400000000000000000e+01 4.687684585092100065e-01 3.247985246858332009e-01 1.106458777169046642e-01 5.400491168537172731e-02
2.500000000000000000e+01 4.604241662736202056e-01 2.784024773376408968e-01 9.560873934993636969e-02 1.067192907779241778e-01
2.600000000000000000e+01 5.892564905021877575e-01 4.540941814957603073e-01 2.067092583141560413e-01 1.133965908129281330e-01
2.700000000000000000e+01 5.616148843912266431e-01 3.572374530271916204e-01 1.254522761644430995e-01 1.250221149372780505e-01
2.800000000000000000e+01 6.302197213266889086e-01 5.147598891720710501e-01 2.593615034176798284e-01 1.385518385496929128e-01
2.900000000000000000e+01 6.438159653641604141e-01 5.123339471335834894e-01 2.518390710321704029e-01 1.314632489554145023e-01
3.000000000000000000e+01 5.985815192828469744e-01 4.371582780988698680e-01 1.746514985955291699e-01 9.295422606288296363e-02
3.100000000000000000e+01 4.744786220328945370e-01 3.148105599301849744e-01 1.030435943412192634e-01 8.756916605262048126e-02
3.200000000000000000e+01 4.276868665351792886e-01 2.673414726612003967e-01 8.531448720908299532e-02 1.339937917407645063e-01
3.300000000000000000e+01 4.187051536616163694e-01 2.643337926222388279e-01 9.555447221174517836e-02 1.550799731993660335e-01
3.400000000000000000e+01 4.526738050644630307e-01 3.169477561802001020e-01 1.056362115187438472e-01 9.042077370877338316e-02
3.500000000000000000e+01 4.493306913054754270e-01 3.148400270221681785e-01 1.004687963171630449e-01 9.381365995927801182e-02
3.600000000000000000e+01 6.578927716141791393e-01 5.417885728827315228e-01 3.047690007128625589e-01 1.841057023738114640e-01
3.700000000000000000e+01 5.757474614261809398e-01 4.162407419924644691e-01 1.574221863807045707e-01 9.904464357902678651e-02
3.800000000000000000e+01 6.047843960697077970e-01 4.585908607198327380e-01 1.989764677904937162e-01 8.750879943406245087e-02
3.900000000000000000e+01 6.110521434196870549e-01 4.781167334146628201e-01 2.184482022470482510e-01 1.114900205559880009e-01
4.000000000000000000e+01 6.814908276281114174e-01 5.418687359380817137e-01 3.228513001240425062e-01 2.432460192924459086e-01
4.100000000000000000e+01 4.332747740978317164e-01 2.527304181320048082e-01 7.129230601305992787e-02 1.313430948682936250e-01
4.200000000000000000e+01 4.993059447063937228e-01 3.733787559965505709e-01 1.688916581841036213e-01 9.662212900005712202e-02
4.300000000000000000e+01 4.528285065831446077e-01 3.152460509891066298e-01 1.210998452104219969e-01 9.790072781925845957e-02
4.400000000000000000e+01 5.015610077547240087e-01 3.676962912716874587e-01 1.757604319673252424e-01 1.113055441611131291e-01
4.500000000000000000e+01 4.965687705452808687e-01 3.311110316080235760e-01 1.293100256255535485e-01 7.402150002385962657e-02
4.600000000000000000e+01 6.067866241573275365e-01 4.629705782902969746e-01 2.316883424208104891e-01 1.385071209710855566e-01
4.700000000000000000e+01 6.214570000380318371e-01 4.333925672859765821e-01 2.111868294430367110e-01 1.245362065424917980e-01
4.800000000000000000e+01 6.567129166300399445e-01 5.446997430412328089e-01 2.974813181539012752e-01 1.700085133669279325e-01
4.900000000000000000e+01 6.583927975348001782e-01 5.352079008874861543e-01 3.209608893877408664e-01 2.374082694405836302e-01


==> Data/teacher_student/CO3/fp8/gamma0.7/ResNet50V2_upper_w2.txt <==
0.000000000000000000e+00 3.404816001920105695e-01 1.948790340351411465e-01 1.556832894270348822e-01 1.300507379883497350e-01
1.000000000000000000e+00 7.388928645437946585e-01 5.627212683665124837e-01 3.818876777013346935e-01 3.130831512741365508e-01
2.000000000000000000e+00 8.629388159134755432e-01 7.051451458676418760e-01 5.300403786954340779e-01 4.543806092272066888e-01
3.000000000000000000e+00 9.840151388344871020e-01 8.651809731805192305e-01 3.948769542191112314e-01 5.404935685726292016e-01
4.000000000000000000e+00 8.218829797961503258e-01 6.388670625285195470e-01 2.698446809410692260e-01 3.919173109408980449e-01
5.000000000000000000e+00 8.337988033102498031e-01 6.454107269826907523e-01 2.275719921174323424e-01 3.885234530332338232e-01
6.000000000000000000e+00 7.328677594888408642e-01 5.325710514731822887e-01 1.757478720649192638e-01 2.728411125801348258e-01
7.000000000000000000e+00 7.542833615360774457e-01 5.469487079713390987e-01 1.885825543868621668e-01 3.007083636334705323e-01
8.000000000000000000e+00 8.463459094626183399e-01 7.156234975227645512e-01 3.072148026951725397e-01 4.245944669311396136e-01
9.000000000000000000e+00 8.589567212201939528e-01 6.912235163032266483e-01 4.751499445652664910e-01 3.616022059606777694e-01
1.000000000000000000e+01 8.184122296763504112e-01 6.307652728779801210e-01 4.097978339412949311e-01 3.055069945765626072e-01
1.100000000000000000e+01 8.090170091075840064e-01 6.070084021975807875e-01 3.599327558324427190e-01 3.003791522779237777e-01
1.200000000000000000e+01 8.406663027689426082e-01 6.539623323280153722e-01 4.036753058398675487e-01 2.651908671414306418e-01
1.300000000000000000e+01 8.049565499777978639e-01 6.037957503981958851e-01 3.516684122044719252e-01 2.868184813392098964e-01
1.400000000000000000e+01 7.746896184598714985e-01 4.813387491301577836e-01 1.636797656223222819e-01 1.864314736927216443e-01
1.500000000000000000e+01 7.744854127898378460e-01 5.525306745854761115e-01 1.882743679323221064e-01 2.507787103248047544e-01
1.600000000000000000e+01 9.307882112706903355e-01 7.903050292240620944e-01 3.512479273773392863e-01 2.249721797343838536e-01
1.700000000000000000e+01 8.058690429220383145e-01 6.422922905616099687e-01 2.032634534491660483e-01 3.689208609398908489e-01
1.800000000000000000e+01 9.310909152380330012e-01 7.997927561995192836e-01 4.041801005580917816e-01 5.533359544036098310e-01
1.900000000000000000e+01 8.240534019209375671e-01 6.546880517976670921e-01 3.066580112284011950e-01 3.187469108952326047e-01
2.000000000000000000e+01 7.310308803210395778e-01 5.184236850902570470e-01 2.768879054920014848e-01 2.194226567453208820e-01
2.100000000000000000e+01 7.127524215873626279e-01 4.092425277997271404e-01 1.540736469565908984e-01 1.336674394102246310e-01
2.200000000000000000e+01 8.570489459933273713e-01 6.751199887898284846e-01 5.126807078437884968e-01 2.731128372741689070e-01
2.300000000000000000e+01 8.086070315892115445e-01 6.312252711921982895e-01 4.466412476155983691e-01 1.976282049980126465e-01
2.400000000000000000e+01 7.691108266562863838e-01 5.313114613325446989e-01 3.667380219624452597e-01 1.884364302855931483e-01
2.500000000000000000e+01 1.108847068333118857e+00 1.066057863093248681e+00 8.993139763135040710e-01 6.017908547885669757e-01
2.600000000000000000e+01 8.117245610873927708e-01 6.553995088630143462e-01 4.820265087377022528e-01 2.300272209214808405e-01
2.700000000000000000e+01 7.467674397208824422e-01 5.042755902678055513e-01 3.275830216989525923e-01 2.458723811020631367e-01
2.800000000000000000e+01 7.374333818126265205e-01 5.130900472997478312e-01 3.265220302555635890e-01 2.522111982527620033e-01
2.900000000000000000e+01 7.017848831898849671e-01 4.535232027057423676e-01 2.654946005151561095e-01 1.381329214871059863e-01
3.000000000000000000e+01 8.584064224117451403e-01 7.000598250641401066e-01 5.104336998999556840e-01 2.562957932692697671e-01
3.100000000000000000e+01 8.353692120459133008e-01 6.108697236695374011e-01 4.154679663030672043e-01 2.615284087427576787e-01
3.200000000000000000e+01 8.165919428360631782e-01 6.297394252895404110e-01 4.249305727000924904e-01 2.619512810044908324e-01
3.300000000000000000e+01 8.499163441497341598e-01 6.909413476090384698e-01 4.831739787981811918e-01 2.834932133282085376e-01
3.400000000000000000e+01 7.080813007741648679e-01 4.146908146277177298e-01 1.764931788387411327e-01 1.016819742785771558e-01
3.500000000000000000e+01 7.369508916397374820e-01 5.422099660990227221e-01 3.149718295674998059e-01 1.946567507095064709e-01
3.600000000000000000e+01 8.042975281047367586e-01 6.120807671986210341e-01 4.201175443429036593e-01 3.022989666103770290e-01
3.700000000000000000e+01 8.359099468934986232e-01 6.663141474358342808e-01 4.528717520648545269e-01 2.997904101777136843e-01
3.800000000000000000e+01 8.112230748505466771e-01 6.415369692238624966e-01 4.449238946307630949e-01 3.252919335174739857e-01
3.900000000000000000e+01 7.623445826382130308e-01 5.950950225668261151e-01 3.823132562290661451e-01 2.706203370023036459e-01
4.000000000000000000e+01 6.877840742039975641e-01 4.016005689623997066e-01 1.941938540932255375e-01 1.282993021439733095e-01
4.100000000000000000e+01 8.480066443678468957e-01 6.742050903230045744e-01 4.805644624983238522e-01 3.545841962643596634e-01
4.200000000000000000e+01 1.030255090924381944e+00 9.151949532465586401e-01 7.513016360568965935e-01 6.497931578884256210e-01
4.300000000000000000e+01 7.049162327053561938e-01 4.140979587012145191e-01 2.182897986852580241e-01 1.434568554053771150e-01
4.400000000000000000e+01 9.734724490925149576e-01 8.566118878231347988e-01 6.938635434157104376e-01 6.032517406492122758e-01
4.500000000000000000e+01 8.319401856413995988e-01 6.726513013217456649e-01 4.940634265478378029e-01 3.990954597298109197e-01
4.600000000000000000e+01 7.218180111143435163e-01 4.634633329873685814e-01 2.722354109479513395e-01 1.827643270754440719e-01
4.700000000000000000e+01 8.226715605757087824e-01 6.246177750113804938e-01 4.606083274674107053e-01 3.822595453815411659e-01
4.800000000000000000e+01 1.028329971863548353e+00 9.163673845232354065e-01 7.538692449663372264e-01 6.615324994574991457e-01
4.900000000000000000e+01 7.203104504510962069e-01 5.446092658244887641e-01 3.611479579593895317e-01 2.855350727657249843e-01


==> Data/teacher_student/vanilla/DenseNet121_lower_w2.txt <==
0.000000000000000000e+00 1.974299194070820440e-01 7.299790777382372808e-02 9.003828103287803142e-02 9.030035977903753952e-02
1.000000000000000000e+00 3.645135194392435385e-01 2.214507679162419640e-01 1.631609227747926605e-01 1.400242631576354979e-01
2.000000000000000000e+00 2.346817327617837790e-01 7.690221573867075944e-02 6.446297451566340708e-02 5.733735400336929106e-02
3.000000000000000000e+00 1.899286489431970260e-01 4.590276455572245284e-02 4.367423490590849333e-02 5.027102548113542013e-02
4.000000000000000000e+00 1.618266324697012482e-01 7.159387411716261473e-02 5.303721987344899719e-02 5.000218945040897645e-02
5.000000000000000000e+00 1.855576907772245321e-01 3.805024197046594919e-02 3.589029793790403378e-02 3.615644153096631008e-02
6.000000000000000000e+00 1.571908237295644162e-01 4.963823271952289007e-02 4.127369147666493793e-02 4.058378497304322013e-02
7.000000000000000000e+00 1.629091329914885977e-01 5.916228702065909340e-02 4.034429757584692688e-02 3.968431390873436437e-02
8.000000000000000000e+00 1.622441431071825757e-01 9.793401836079559941e-02 7.144576745238818971e-02 6.903638810013862370e-02
9.000000000000000000e+00 1.957990119852021371e-01 4.786742569391163465e-02 4.803170312403171743e-02 4.853339426163683079e-02
1.000000000000000000e+01 2.029494819210592715e-01 5.905110767446480891e-02 5.653530541064907822e-02 5.796285549123346426e-02
1.100000000000000000e+01 1.737102643652369549e-01 5.008374835850736700e-02 5.216705708963064597e-02 5.205753641391072661e-02
1.200000000000000000e+01 1.780968060643270678e-01 4.177380759832082652e-02 3.572429965223218595e-02 3.679651816900781497e-02
1.300000000000000000e+01 1.875376952134648334e-01 7.446546981818076560e-02 6.197744361422830722e-02 6.337132791461992654e-02
1.400000000000000000e+01 1.725196661025749645e-01 4.873099963541113050e-02 4.543752287448386828e-02 4.625686683785188574e-02
1.500000000000000000e+01 1.804013394484875188e-01 4.499264183759873331e-02 4.565968817133679580e-02 4.605905371692652073e-02
1.600000000000000000e+01 1.589253954242949851e-01 5.849534717921550664e-02 3.855479805849447439e-02 3.953305018906026064e-02
1.700000000000000000e+01 1.832754605348633214e-01 6.543486727536371172e-02 5.517680666943582807e-02 5.549431617200873551e-02
1.800000000000000000e+01 1.584648332672024817e-01 6.941625446721795545e-02 5.906116998062803380e-02 5.770583786282979660e-02
1.900000000000000000e+01 1.810325193624169604e-01 9.034370312246732537e-02 7.357221632289903668e-02 7.552215980301761611e-02
2.000000000000000000e+01 1.979162023927965586e-01 5.912023178129909018e-02 5.940466569267569691e-02 6.017869276618190849e-02
2.100000000000000000e+01 1.923793306216402266e-01 4.677918902707733917e-02 4.791422636773125243e-02 4.833602194165370625e-02
2.200000000000000000e+01 1.836942998345524047e-01 5.130896011819485042e-02 4.869058497025139515e-02 4.878459598064455865e-02
2.300000000000000000e+01 1.843710050910273845e-01 3.341810456329440820e-02 3.301195270702148715e-02 3.310895320665357272e-02
2.400000000000000000e+01 1.695361039523406999e-01 4.656443166676740852e-02 3.571724556747870455e-02 3.696634273799953574e-02
2.500000000000000000e+01 1.683510650490924188e-01 5.843755129344550825e-02 4.735264912127206544e-02 4.788816800123914946e-02
2.600000000000000000e+01 1.724507994356637153e-01 6.627482416113165964e-02 5.680982378912111802e-02 5.676813046796400086e-02
2.700000000000000000e+01 1.728216587938080917e-01 6.405842842385876812e-02 5.541519416462360043e-02 5.457780400202030119e-02
2.800000000000000000e+01 1.738801666988979422e-01 6.261672649867537632e-02 5.185817936950602725e-02 5.262624571374512061e-02
2.900000000000000000e+01 1.762181591064850006e-01 5.747792850060112063e-02 5.611004007610959077e-02 5.664433034876695250e-02
3.000000000000000000e+01 1.644082519344102489e-01 7.108496279907991489e-02 5.201700933785680103e-02 5.435236078456356923e-02
3.100000000000000000e+01 1.826340370413803704e-01 5.592020683760623445e-02 5.571296226144183128e-02 5.645688530178251396e-02
3.200000000000000000e+01 1.758735572474614262e-01 5.971218923480652724e-02 4.503634911689354675e-02 4.763740842071441384e-02
3.300000000000000000e+01 1.692849586380777704e-01 5.928465732491215723e-02 3.789116693262254559e-02 3.956136752517688815e-02
3.400000000000000000e+01 1.899803741167002680e-01 5.847377379622127613e-02 5.836845740505454405e-02 5.916636782868763683e-02
3.500000000000000000e+01 1.651282663253818006e-01 6.175916577183818146e-02 4.104116410206348764e-02 4.268826770842727020e-02
3.600000000000000000e+01 2.044770158614233890e-01 7.864912507491293725e-02 7.941430801113245896e-02 8.056416347290257240e-02
3.700000000000000000e+01 1.822180832789249971e-01 3.658524986284505259e-02 3.980783906362412444e-02 4.028764575018379396e-02
3.800000000000000000e+01 1.687122004765617411e-01 6.739924793312103424e-02 4.732852937597286508e-02 4.813878696504958477e-02
3.900000000000000000e+01 1.859814035862231429e-01 7.119128804910884734e-02 6.110918418233369370e-02 6.184130815805503889e-02
4.000000000000000000e+01 1.911102293351769621e-01 5.066515801909692029e-02 4.475979470862386650e-02 4.407801442240745493e-02
4.100000000000000000e+01 1.738146630719835939e-01 5.029092847324246468e-02 3.732005156868042212e-02 3.835782165760163315e-02
4.200000000000000000e+01 2.010080365141643788e-01 3.422362770478189903e-02 4.526303236096621690e-02 4.387044026767260296e-02
4.300000000000000000e+01 1.933509017399837604e-01 7.937436311144860368e-02 6.634695821617796196e-02 6.730199413466719793e-02
4.400000000000000000e+01 1.802212261797911663e-01 5.330439851944318574e-02 4.041720331572914993e-02 4.276064028697823538e-02
4.500000000000000000e+01 1.944286560131228137e-01 3.595989694404987808e-02 4.388387622866408988e-02 4.267120763714789961e-02
4.600000000000000000e+01 1.848444156550074491e-01 5.046651862860295629e-02 5.298002407216684251e-02 5.225893185056151163e-02
4.700000000000000000e+01 1.644354308800429765e-01 7.025299134950076241e-02 5.010277370507514733e-02 5.363664011580498298e-02
4.800000000000000000e+01 2.071407176325245902e-01 7.718878181265262373e-02 7.938934749994371043e-02 7.879637332694588991e-02
4.900000000000000000e+01 1.617337050229357975e-01 8.011902316265846757e-02 5.876363569991313596e-02 6.247157438724919298e-02


==> Data/teacher_student/vanilla/DenseNet121_middle_w2.txt <==
0.000000000000000000e+00 7.392988035439419792e-02 1.895346087984487449e-01 7.011613417808756910e-02 6.330762797275624187e-02
1.000000000000000000e+00 9.086196822423753261e-02 1.569680339962806481e-01 6.800668762439196491e-02 6.581683934540961955e-02
2.000000000000000000e+00 6.786869635077857899e-02 1.653264336125444545e-01 4.757336174501788917e-02 3.997481427200933607e-02
3.000000000000000000e+00 6.425393073299356939e-02 1.781465126641504082e-01 4.880179526499150988e-02 3.678264341526917697e-02
4.000000000000000000e+00 5.087298735338854905e-02 1.867849784490024090e-01 5.044844854649867261e-02 2.596999307212473698e-02
5.000000000000000000e+00 4.989605191377228383e-02 1.968969815536653345e-01 5.623988297594933322e-02 3.188020421587214187e-02
6.000000000000000000e+00 3.787909815276525871e-02 1.953346011101385615e-01 6.482530106069034348e-02 3.182558236178537753e-02
7.000000000000000000e+00 5.278312619197155636e-02 1.818292833830943978e-01 5.008212588337200566e-02 2.895196725007601404e-02
8.000000000000000000e+00 5.524130787065913845e-02 1.931599803837153184e-01 5.884210745569195405e-02 3.691276783029129316e-02
9.000000000000000000e+00 4.262132632630817597e-02 1.943629174611887778e-01 5.767002945516336299e-02 2.844927451369513860e-02
1.000000000000000000e+01 4.143574887170850540e-02 2.028141998321461581e-01 5.933236585186651979e-02 3.218665834734706077e-02
1.100000000000000000e+01 4.403620618672609427e-02 1.800638886468846345e-01 4.521456877614100228e-02 2.001417320077366127e-02
1.200000000000000000e+01 5.303277378195461744e-02 2.086039336886520990e-01 7.075998859078996839e-02 4.638889153858540004e-02
1.300000000000000000e+01 5.777478547256857666e-02 2.020170667042306134e-01 6.349190255419760731e-02 4.585533174542772566e-02
1.400000000000000000e+01 5.179444670780632837e-02 1.749761881373505801e-01 3.740722000571113787e-02 2.707405072974190113e-02
1.500000000000000000e+01 5.319080798186324316e-02 1.876275385023634668e-01 4.958992597807329594e-02 3.868558297427746040e-02
1.600000000000000000e+01 7.769587126255568521e-02 1.813133557412786312e-01 6.075696531844728548e-02 6.102171826382618569e-02
1.700000000000000000e+01 5.299771728859199726e-02 1.905624916978566064e-01 5.179103274923350236e-02 3.837926550899859596e-02
1.800000000000000000e+01 3.618528826923578939e-02 2.228622078146523522e-01 7.390293126606464758e-02 3.921255335786810736e-02
1.900000000000000000e+01 4.885257860263059193e-02 2.109239722383715043e-01 6.450727715148597829e-02 3.764541489782950723e-02
2.000000000000000000e+01 4.855368117565095343e-02 1.954683476506663964e-01 5.002745696024885752e-02 3.053951503869500525e-02
2.100000000000000000e+01 3.492388997470302625e-02 2.111748455842934746e-01 6.540052506940066679e-02 3.300390846251132632e-02
2.200000000000000000e+01 6.501419607092924491e-02 1.962411418694728349e-01 6.700251888206489037e-02 5.514110611872822393e-02
2.300000000000000000e+01 5.638568071508205659e-02 2.170664974794127844e-01 7.348199717769809958e-02 4.980970225410000229e-02
2.400000000000000000e+01 3.976527230137476276e-02 1.978787001056225847e-01 5.195464556044901427e-02 2.482783130066664248e-02
2.500000000000000000e+01 3.806272323723280948e-02 2.182167622247383754e-01 6.704431778511277251e-02 3.417933449789963690e-02
2.600000000000000000e+01 6.383295705916200435e-02 1.734910903258358728e-01 4.967765489545938190e-02 4.617391681460205483e-02
2.700000000000000000e+01 4.944661297570182579e-02 1.942749517162297990e-01 5.064915327829315472e-02 2.979648648109787037e-02
2.800000000000000000e+01 5.598632665674401626e-02 1.788207627334137684e-01 4.117803179573949202e-02 3.336339144371421733e-02
2.900000000000000000e+01 5.456451423827767683e-02 2.074788112211320978e-01 6.161374676123197031e-02 4.603652043121492232e-02
3.000000000000000000e+01 3.802020403673675442e-02 1.986403618393279280e-01 6.010214465380916971e-02 3.301788787924962026e-02
3.100000000000000000e+01 5.266258946510884303e-02 2.084543410076218628e-01 6.731646819508886603e-02 4.423167576952157648e-02
3.200000000000000000e+01 5.023601575373907308e-02 1.943767077879889615e-01 5.334747165241722489e-02 3.444221179804672628e-02
3.300000000000000000e+01 5.026309651995481548e-02 1.809585523572971866e-01 4.029167020196733340e-02 2.935700834410254895e-02
3.400000000000000000e+01 6.470202255659315838e-02 1.794978462016883769e-01 4.926492347250956139e-02 4.552950759834745176e-02
3.500000000000000000e+01 5.604188104970574819e-02 1.717773947937808743e-01 3.344737072796750282e-02 3.343836906939745557e-02
3.600000000000000000e+01 5.212080341074926126e-02 2.129503694468585506e-01 6.459641221263714983e-02 4.427371761262331729e-02
3.700000000000000000e+01 4.213003780017524763e-02 1.939481465918306280e-01 4.501632437515003943e-02 2.005691679770106248e-02
3.800000000000000000e+01 5.359327519201318585e-02 1.994503858835429411e-01 4.972123255640126249e-02 3.856481554992274158e-02
3.900000000000000000e+01 4.505859990166597578e-02 2.037304342349602615e-01 6.019276436234299865e-02 3.675948317888009381e-02
4.000000000000000000e+01 4.968803244221205173e-02 2.046839943010372587e-01 6.536130833092566872e-02 4.142604901540929835e-02
4.100000000000000000e+01 5.136320689910522930e-02 1.937124091043542773e-01 6.147286974590698144e-02 4.176907608059877985e-02
4.200000000000000000e+01 6.456589608830377858e-02 1.796551750221281885e-01 4.319011361985245628e-02 4.004206641279822732e-02
4.300000000000000000e+01 5.684104788713570389e-02 1.901586344315967791e-01 5.432619572572164324e-02 3.803830551737330534e-02
4.400000000000000000e+01 6.326763855884083576e-02 1.912618201823745312e-01 5.591284185476338986e-02 4.061092537509389949e-02
4.500000000000000000e+01 4.491597307442730946e-02 2.010592198958997268e-01 5.582394084807764528e-02 3.174447349902538573e-02
4.600000000000000000e+01 6.167684393446086488e-02 1.739421986552106836e-01 3.730736146720033813e-02 3.054644690813594979e-02
4.700000000000000000e+01 4.390898548658860728e-02 2.038057219594723302e-01 6.208970392691665063e-02 3.368444721046259804e-02
4.800000000000000000e+01 5.259629944775706667e-02 1.932904942247156699e-01 5.146088151692481544e-02 3.237025986274016942e-02
4.900000000000000000e+01 4.485390539672338972e-02 1.933032687057271160e-01 4.871444407261987797e-02 2.870802528332648540e-02


==> Data/teacher_student/vanilla/DenseNet121_upper_w2.txt <==
0.000000000000000000e+00 2.437227207561212805e-02 2.233092519032659762e-01 6.844449379294587077e-02 2.586407192114749051e-02
1.000000000000000000e+00 9.518370100518816490e-02 1.505659898663332941e-01 5.039460351775301716e-02 5.569180751044092853e-02
2.000000000000000000e+00 3.609618243361283063e-02 2.094330167767052275e-01 6.128659037249398200e-02 3.096354827778672464e-02
3.000000000000000000e+00 5.911216972690510468e-02 1.973061515241056885e-01 5.585171833064704605e-02 4.266649103160038287e-02
4.000000000000000000e+00 4.880754111640100285e-02 2.363945876858807860e-01 8.008751736730156112e-02 4.937379112819464955e-02
5.000000000000000000e+00 3.823085132543998371e-02 2.068673140337066174e-01 4.882812774579002590e-02 2.899915021199048204e-02
6.000000000000000000e+00 3.681206794256898507e-02 2.198487156933096875e-01 6.508522375849752628e-02 3.691239258458438310e-02
7.000000000000000000e+00 3.407312390190433277e-02 2.236344651563372810e-01 7.332170876019533656e-02 3.600485175868124721e-02
8.000000000000000000e+00 4.885490397925789513e-02 2.362008276597122869e-01 8.103158667346969934e-02 4.970043004899125233e-02
9.000000000000000000e+00 4.331127375634548360e-02 2.178512816375950956e-01 6.182393000528273869e-02 3.786243443010849086e-02
1.000000000000000000e+01 3.611302942798874649e-02 2.025854768693751418e-01 4.925749422306387876e-02 2.727412280971614270e-02
1.100000000000000000e+01 2.572863306849395085e-02 2.244785507121745405e-01 6.258988240576056350e-02 2.362653600609788962e-02
1.200000000000000000e+01 4.794545715196026070e-02 2.179342408910347473e-01 7.722775820069142927e-02 4.912014929000479285e-02
1.300000000000000000e+01 4.354838383309049543e-02 2.298421509124619067e-01 7.806914454849304963e-02 4.330671115996059806e-02
1.400000000000000000e+01 3.362787628553086383e-02 2.213806285068509738e-01 6.945445162503423309e-02 3.395537187772056098e-02
1.500000000000000000e+01 3.592256782173480767e-02 2.077875771202233879e-01 5.655473824809460759e-02 2.980617387237392835e-02
1.600000000000000000e+01 5.165434648048781996e-02 2.365967190087486516e-01 8.607122634034736208e-02 5.148361583646390849e-02
1.700000000000000000e+01 3.212453767480390188e-02 2.116392468399858617e-01 5.524825757691217976e-02 2.867630528608725721e-02
1.800000000000000000e+01 3.268610014770172850e-02 2.155939478785450503e-01 6.404541204180880243e-02 3.110922424938490985e-02
1.900000000000000000e+01 3.244120852947164624e-02 2.378105686317969203e-01 7.091284968371905362e-02 3.304047874688426090e-02
2.000000000000000000e+01 4.419901494009063209e-02 2.167622562688882037e-01 6.059568646093374533e-02 4.015698687457706223e-02
2.100000000000000000e+01 5.023529163691244775e-02 2.453803233434834474e-01 8.311491223713031451e-02 5.195392502710222127e-02
2.200000000000000000e+01 5.206876892519943234e-02 2.283201204462930733e-01 7.162655401743292516e-02 5.122889571263882641e-02
2.300000000000000000e+01 5.276987597869315511e-02 2.205735712872806675e-01 6.554710494360611872e-02 4.719479924833584056e-02
2.400000000000000000e+01 3.950259283615323996e-02 2.217137289918281740e-01 5.757153671937937506e-02 3.803341425008074927e-02
2.500000000000000000e+01 3.246498790924882277e-02 2.245175636200701652e-01 6.570461065495201980e-02 3.120426604174577831e-02
2.600000000000000000e+01 4.085762255524619940e-02 2.077782253052706807e-01 5.062835202439585486e-02 3.062495351151957659e-02
2.700000000000000000e+01 1.930863720887771723e-02 2.286753855964338833e-01 6.072214581110459836e-02 2.020666809203185144e-02
2.800000000000000000e+01 3.480167411957494489e-02 2.281483003513034291e-01 6.492458537673771735e-02 3.416824272798951040e-02
2.900000000000000000e+01 3.336602382590956456e-02 2.165775807893687011e-01 6.048365803787622563e-02 3.205485548745397317e-02
3.000000000000000000e+01 2.976567218679407323e-02 2.260653392190382638e-01 6.322533467944423113e-02 2.841043629334217419e-02
3.100000000000000000e+01 5.265451924327705507e-02 2.123029950290521717e-01 6.417323238472728841e-02 4.848875856572461979e-02
3.200000000000000000e+01 3.772889264172388235e-02 2.029888404556985937e-01 4.908845665847504786e-02 3.136534544838715660e-02
3.300000000000000000e+01 4.108011556496934946e-02 2.213623719252054423e-01 6.188863931990048334e-02 3.847845747895078244e-02
3.400000000000000000e+01 2.664086456833177075e-02 2.394968694603827331e-01 7.879069656680558198e-02 3.320985776768831804e-02
3.500000000000000000e+01 3.692052568985022126e-02 2.073282317890941251e-01 5.565562137278967647e-02 3.166232930866540174e-02
3.600000000000000000e+01 3.940455821965618832e-02 2.436500256380298435e-01 7.727634896242645268e-02 4.208358254961620804e-02
3.700000000000000000e+01 4.439123809098190904e-02 2.274734410468707002e-01 7.459266016463800275e-02 4.286442671826341116e-02
3.800000000000000000e+01 4.111060736490283057e-02 2.122917431299142788e-01 5.627022208459721980e-02 3.410946781766999170e-02
3.900000000000000000e+01 3.320311374195640541e-02 2.082608363250908479e-01 5.036301954630657135e-02 2.441370244575307227e-02
4.000000000000000000e+01 3.505263170286204016e-02 2.317831486995426404e-01 7.856147173599177524e-02 3.598127678908501909e-02
4.100000000000000000e+01 3.835935680138870957e-02 2.126259296438663404e-01 5.783321689000854582e-02 3.644560782263378540e-02
4.200000000000000000e+01 3.333845880196737582e-02 2.256258286833927595e-01 6.785464936990159845e-02 3.212549158460378806e-02
4.300000000000000000e+01 4.425976893663401135e-02 1.952857179832848122e-01 4.634654374369339552e-02 3.619144431350534985e-02
4.400000000000000000e+01 4.692148088685018509e-02 2.226416326516085231e-01 7.624450165213764175e-02 4.672026993417194990e-02
4.500000000000000000e+01 3.681061463870641953e-02 2.188162640190987052e-01 5.804799610653786635e-02 3.402787445143202333e-02
4.600000000000000000e+01 3.513021816330275104e-02 2.306342764267791112e-01 6.966790923193509621e-02 3.523207142023165872e-02
4.700000000000000000e+01 4.457082774222426158e-02 2.062710596837490917e-01 5.058408949613592970e-02 3.394235941296647185e-02
4.800000000000000000e+01 4.428084288226578208e-02 2.190709562504049301e-01 6.424172653326516713e-02 4.013246983612393792e-02
4.900000000000000000e+01 4.370436310950666370e-02 2.241573680331566121e-01 6.421617658440441356e-02 3.892591597399443215e-02


==> Data/teacher_student/vanilla/NASNetMobile_lower_w2.txt <==
0.000000000000000000e+00 7.704068942465630565e-01 6.780349558059529658e-01 5.830280972450206933e-01 5.545207928201367764e-01
1.000000000000000000e+00 7.432864849002434049e-01 5.152324496345824789e-01 4.149771079864899015e-01 3.763028483306451455e-01
2.000000000000000000e+00 5.856523904708185180e-01 4.637197681341544975e-01 2.808073464682601661e-01 2.060062435441182838e-01
3.000000000000000000e+00 4.897531096370584813e-01 3.467521623284616217e-01 1.934749063882794939e-01 1.176356267104706615e-01
4.000000000000000000e+00 5.062969716106979767e-01 3.381571988601087542e-01 1.792300498203479031e-01 1.161035653909940207e-01
5.000000000000000000e+00 4.901922679764328938e-01 3.546191393661899949e-01 1.623310062612610682e-01 8.757462033028402815e-02
6.000000000000000000e+00 5.211841192898796216e-01 3.852013074640569523e-01 2.030359170098670896e-01 1.364391806501481785e-01
7.000000000000000000e+00 5.419122976439831874e-01 4.192226321627594565e-01 2.532434276025718467e-01 2.031490538202710416e-01
8.000000000000000000e+00 4.968380880680373091e-01 3.723334987023041442e-01 1.759318095349912958e-01 8.354510455212869890e-02
9.000000000000000000e+00 5.166947022380591337e-01 4.051252331231746107e-01 2.571565331364966678e-01 2.257141188089663020e-01
1.000000000000000000e+01 5.130095811442640930e-01 3.776762709878404012e-01 1.866951056259263941e-01 1.394582820117295507e-01
1.100000000000000000e+01 4.949941988906300105e-01 3.594086786283459678e-01 2.047677184251796845e-01 1.684305456923417821e-01
1.200000000000000000e+01 5.708743100426934003e-01 4.738851553978399855e-01 3.169654806903858257e-01 2.470664307760026546e-01
1.300000000000000000e+01 6.153282412535406865e-01 5.117387255645577948e-01 3.542113995685325922e-01 2.762131826154113345e-01
1.400000000000000000e+01 4.756565605599850088e-01 3.454707112395908886e-01 1.804106757084052159e-01 1.334325817369331479e-01
1.500000000000000000e+01 6.106333522713313089e-01 4.734835079395264823e-01 3.129592579117911888e-01 2.733796025089626491e-01
1.600000000000000000e+01 6.977039298851770432e-01 2.463754248553780002e-01 1.915998966999259978e-01 1.715697157567101505e-01
1.700000000000000000e+01 1.131048793587028145e+00 9.954388143572043823e-01 9.125109163352993491e-01 8.823405012593863450e-01
1.800000000000000000e+01 6.377161785894956969e-01 5.049083094925748139e-01 3.132550715655391116e-01 2.464290474547007614e-01
1.900000000000000000e+01 6.752346406141627178e-01 4.785456823266831528e-01 3.566343394662486177e-01 3.080573983016225981e-01
2.000000000000000000e+01 6.490854741256724125e-01 5.392336022567347786e-01 4.025600784690569478e-01 3.546928036840170106e-01
2.100000000000000000e+01 9.568718193434804231e-01 7.590144358681019110e-01 6.568075642845884188e-01 6.201857679395820222e-01
2.200000000000000000e+01 5.319387108916401319e-01 3.920832643963572672e-01 2.243182332296453918e-01 1.732858341089137388e-01
2.300000000000000000e+01 6.857797818341836438e-01 2.250503263589627712e-01 1.252267543084068790e-01 9.848464716094794402e-02
2.400000000000000000e+01 7.433726416567865147e-01 5.824198188132087006e-01 4.429630800559462012e-01 3.936283198079729706e-01
2.500000000000000000e+01 6.219016675134695360e-01 4.942149329038662553e-01 2.869539684561359105e-01 1.837157029026093291e-01
2.600000000000000000e+01 5.820368544048202253e-01 4.078182376978388701e-01 2.261943840654120352e-01 1.820245977117360969e-01
2.700000000000000000e+01 6.295602636372039651e-01 5.024653901938529454e-01 2.889768677448784073e-01 1.997065161559822832e-01
2.800000000000000000e+01 5.606094992185245429e-01 3.952930978024206676e-01 2.062355411456898990e-01 1.503422628352014678e-01
2.900000000000000000e+01 6.347840344231896470e-01 5.288322749586825688e-01 3.366444373526542022e-01 2.312910630113081956e-01
3.000000000000000000e+01 8.559937236251663473e-01 6.654419890270303339e-01 5.425111337626264962e-01 5.060774556025398052e-01
3.100000000000000000e+01 7.607117218087575683e-01 5.407354558037504866e-01 3.917856226842900691e-01 3.497010242491602749e-01
3.200000000000000000e+01 6.821217642862087427e-01 5.623071826893331071e-01 3.665105473122082236e-01 2.737305445085282951e-01
3.300000000000000000e+01 8.242196643418342461e-01 7.137748366876973671e-01 5.608935228845414178e-01 4.928008392117125269e-01
3.400000000000000000e+01 5.964418918496753319e-01 4.845717016163720303e-01 3.059183094152855276e-01 2.356010820830397590e-01
3.500000000000000000e+01 4.702048417511533462e-01 2.642373747440494580e-01 7.500703367193255200e-02 8.559570521395931664e-02
3.600000000000000000e+01 7.248051997145606995e-01 5.018205277763593264e-01 3.447955685137548687e-01 2.841342369748390828e-01
3.700000000000000000e+01 7.569883878379328745e-01 6.879914923373773306e-01 4.965379369524453579e-01 4.296546819649018079e-01
3.800000000000000000e+01 6.306656391658969074e-01 5.105951285225424074e-01 2.965240683752176643e-01 2.159973810101936675e-01
3.900000000000000000e+01 8.537367011911964898e-01 6.979642485499419902e-01 5.400418836430174174e-01 4.774496334122521057e-01
4.000000000000000000e+01 6.342851749501455805e-01 5.089117907050118017e-01 2.712717975069399157e-01 1.734184232200663145e-01
4.100000000000000000e+01 6.339268996276302692e-01 4.838837276583328739e-01 2.841602308313881387e-01 2.049349660953661278e-01
4.200000000000000000e+01 8.690758351703440354e-01 7.297286223799391847e-01 5.303098293378951666e-01 4.412667579854562261e-01
4.300000000000000000e+01 6.562066806601405400e-01 5.536028196929723144e-01 3.710629743157353722e-01 2.945081967796188693e-01
4.400000000000000000e+01 6.415424103380360510e-01 4.695145303698934902e-01 2.638022599310753669e-01 1.670881026451212226e-01
4.500000000000000000e+01 1.029598141854541682e+00 9.181343095023254408e-01 7.482736103430105423e-01 6.888656125549492693e-01
4.600000000000000000e+01 8.325784578149080239e-01 7.012765049043461207e-01 5.231293268737517987e-01 4.616463907577564307e-01
4.700000000000000000e+01 6.349133873423994379e-01 4.363805318824227619e-01 2.453814515709278332e-01 1.936690812843441523e-01
4.800000000000000000e+01 1.016343309041899623e+00 9.155783338710351549e-01 7.214944360246001720e-01 6.565008175603348484e-01
4.900000000000000000e+01 6.187146059447643509e-01 4.850219628450972431e-01 2.845643970785421972e-01 1.836572879547622994e-01


==> Data/teacher_student/vanilla/NASNetMobile_middle_w2.txt <==
0.000000000000000000e+00 1.615405535929720082e-01 8.688750333603273424e-02 6.119925504444709286e-02 6.297464875103132853e-02
1.000000000000000000e+00 4.410191164229134153e-01 3.506266413779094981e-01 2.333743936086010162e-01 2.010702924779219636e-01
2.000000000000000000e+00 5.396209300157933653e-01 4.249278265639839791e-01 3.132465913060060170e-01 2.825427946913960375e-01
3.000000000000000000e+00 4.303453255674706823e-01 2.883171932869853515e-01 1.835447302064537878e-01 1.370588075782158410e-01
4.000000000000000000e+00 3.239738362401624605e-01 1.847361978610216338e-01 1.283909905889456804e-01 1.015707069521929601e-01
5.000000000000000000e+00 3.205529951418446544e-01 1.605084755930675511e-01 1.037627363201078928e-01 7.212799400078991063e-02
6.000000000000000000e+00 3.503691515058846018e-01 1.920435241995809006e-01 1.304814125962489024e-01 1.016761940008646115e-01
7.000000000000000000e+00 4.027034591325429069e-01 2.733161256966325503e-01 2.175252447412215351e-01 1.839633243031984222e-01
8.000000000000000000e+00 3.852150582263931811e-01 2.413244007602725894e-01 1.603357357369580849e-01 1.193241384424380130e-01
9.000000000000000000e+00 3.671922898729130802e-01 2.082079114955128762e-01 1.566796067392955405e-01 1.255024531698966939e-01
1.000000000000000000e+01 3.806175300148638696e-01 2.223464424893259184e-01 1.662693099984630107e-01 1.275155294808738016e-01
1.100000000000000000e+01 3.488822285109139387e-01 1.926672156813502013e-01 1.309526828738514503e-01 1.015331739845327375e-01
1.200000000000000000e+01 4.644676922629237259e-01 3.435121279546132222e-01 2.620365505340182533e-01 2.268609653759008915e-01
1.300000000000000000e+01 3.653413274096046770e-01 1.906454081501558484e-01 1.262796659895013551e-01 9.045906569446966750e-02
1.400000000000000000e+01 5.096380953175992934e-01 3.943327622040170288e-01 3.079357775673971509e-01 2.664717740352537390e-01
1.500000000000000000e+01 4.841589471480168827e-01 3.635363288618079780e-01 2.906109107739822672e-01 2.488471711319872326e-01
1.600000000000000000e+01 4.324690851444417672e-01 2.502475740065313592e-01 1.739677649542246962e-01 1.331581891231714554e-01
1.700000000000000000e+01 4.890380478142018483e-01 3.585855858001167351e-01 2.768078517669718686e-01 2.447128633559355337e-01
1.800000000000000000e+01 4.137399420678485318e-01 2.589972688751346896e-01 1.865219630745352519e-01 1.393445720259997300e-01
1.900000000000000000e+01 4.156489521271851673e-01 2.781965156268400574e-01 1.964830868122016128e-01 1.511540191356569307e-01
2.000000000000000000e+01 3.212655639442769662e-01 1.440432028993086366e-01 7.661575609615370319e-02 5.067599290526452610e-02
2.100000000000000000e+01 3.985045115014022588e-01 2.570729695107254464e-01 1.751624294453347219e-01 1.343153916873986720e-01
2.200000000000000000e+01 3.397967602442737989e-01 1.546408488150725624e-01 7.637938971113092390e-02 4.959280388083860819e-02
2.300000000000000000e+01 3.967093338256656443e-01 2.528811207947641027e-01 1.568956022378748816e-01 1.068501129334967770e-01
2.400000000000000000e+01 3.321086523605568663e-01 1.599257970313165966e-01 7.913484072568884031e-02 5.704900756563031222e-02
2.500000000000000000e+01 4.298684276222003442e-01 2.982462110949998246e-01 2.120583341061357541e-01 1.797353030746891567e-01
2.600000000000000000e+01 3.882834987224113021e-01 2.257408422762379741e-01 1.358784655193039370e-01 9.871431999839326565e-02
2.700000000000000000e+01 4.449764320181105459e-01 3.018942142268830064e-01 2.097417729022653943e-01 1.671910554985285569e-01
2.800000000000000000e+01 3.582927329082359336e-01 2.086668647419910039e-01 1.263536966496219827e-01 9.056810099781027745e-02
2.900000000000000000e+01 3.335517304774849312e-01 1.701184806367446734e-01 8.759263769333638927e-02 7.748500351059485480e-02
3.000000000000000000e+01 3.595436205585781364e-01 2.249223296272112038e-01 1.569870663179806780e-01 1.208493449971992650e-01
3.100000000000000000e+01 3.861848092363757701e-01 2.357371969327612671e-01 1.487515197997171523e-01 1.054230148859655325e-01
3.200000000000000000e+01 3.513955678050826315e-01 2.186151941119787723e-01 1.271362288425972320e-01 9.370525343377406058e-02
3.300000000000000000e+01 4.726192061137478029e-01 3.414914900024953459e-01 2.452342890721693758e-01 2.022529380328391968e-01
3.400000000000000000e+01 3.371697174877897885e-01 1.823284497725683739e-01 9.947764333086646371e-02 7.677917971314267287e-02
3.500000000000000000e+01 3.812671129211019361e-01 2.363092638525104427e-01 1.494725302206515727e-01 1.042199523049515408e-01
3.600000000000000000e+01 3.944965465418730499e-01 2.606563332523403331e-01 1.789201392907942001e-01 1.343601452408143826e-01
3.700000000000000000e+01 3.854785668704340251e-01 2.286657624775500497e-01 1.555174014667908833e-01 1.175251995373496339e-01
3.800000000000000000e+01 3.669707911732776884e-01 2.170855707950050950e-01 1.259023458502005477e-01 8.157439817071497623e-02
3.900000000000000000e+01 3.537217228304339045e-01 2.042184894355983937e-01 1.342728335845674303e-01 1.001540226283747781e-01
4.000000000000000000e+01 4.228247318523413734e-01 2.962863823403953378e-01 1.953306852647690439e-01 1.531832324344005736e-01
4.100000000000000000e+01 3.560893315102028334e-01 2.041948441026065209e-01 1.183281265461818832e-01 7.801116265051655230e-02
4.200000000000000000e+01 3.958516620702176581e-01 2.562351254620496288e-01 1.659652067938638953e-01 1.213006544370931333e-01
4.300000000000000000e+01 3.699744353739248259e-01 2.079728285413821876e-01 1.366573871065533408e-01 9.951088283121012346e-02
4.400000000000000000e+01 4.054228718923222896e-01 2.611743409642798275e-01 1.819519729028952759e-01 1.425069895491299643e-01
4.500000000000000000e+01 3.786666716354774587e-01 2.542327812880426641e-01 1.587328013399550986e-01 1.298316709551802783e-01
4.600000000000000000e+01 4.143878151368285967e-01 2.650657607150485040e-01 1.641533651128566917e-01 1.160524642099659276e-01
4.700000000000000000e+01 3.678394576778384883e-01 2.033541077757152205e-01 1.295509425668979475e-01 1.055817594679262922e-01
4.800000000000000000e+01 4.111024233158396268e-01 2.666163658612484832e-01 1.840723526771242402e-01 1.426249805207981114e-01
4.900000000000000000e+01 3.657284232780273481e-01 2.091620841915304563e-01 1.223963110456249004e-01 7.450899964365570449e-02


==> Data/teacher_student/vanilla/NASNetMobile_upper_w2.txt <==
0.000000000000000000e+00 1.617175149884545748e-01 8.550669550193203128e-02 6.741560927684228655e-02 6.990630711091017080e-02
1.000000000000000000e+00 4.057138251776480908e-01 2.785120169919072519e-01 2.375464153032902648e-01 2.194490270564082857e-01
2.000000000000000000e+00 5.254100138872992432e-01 4.219315903069078000e-01 3.753677765523014132e-01 3.572155338815011238e-01
3.000000000000000000e+00 3.593399213890791644e-01 1.947784017667101575e-01 1.370969597129413353e-01 1.185219057261150399e-01
4.000000000000000000e+00 5.110770630347531984e-01 3.894688196975057970e-01 2.929948590730542257e-01 2.508477117309336757e-01
5.000000000000000000e+00 4.953177225268080575e-01 3.733931338282722168e-01 2.890078312678481254e-01 2.514163204430762133e-01
6.000000000000000000e+00 4.890857756026445458e-01 3.481655578642676163e-01 2.826827796594790221e-01 2.549928045883589900e-01
7.000000000000000000e+00 4.540108975237011624e-01 3.319416581158395885e-01 2.713034130109020503e-01 2.487899534552242553e-01
8.000000000000000000e+00 6.249952414190828032e-01 5.085593731033386522e-01 4.323069444856464383e-01 4.002522710149619689e-01
9.000000000000000000e+00 3.178042715398498030e-01 1.653035095559775569e-01 1.204339752687463294e-01 9.931031996440674303e-02
1.000000000000000000e+01 2.946772190316818141e-01 1.169313882354126449e-01 8.080807720010069195e-02 7.469414107661576097e-02
1.100000000000000000e+01 3.216213453185316484e-01 1.602346694541223193e-01 1.282679036814819984e-01 1.150059790706368518e-01
1.200000000000000000e+01 3.546537310094232676e-01 2.210070465939650564e-01 1.893557910734883498e-01 1.704249489783420113e-01
1.300000000000000000e+01 3.645633080806072734e-01 2.276062625162600939e-01 1.900154783465256292e-01 1.684317401771328881e-01
1.400000000000000000e+01 3.958450078538640060e-01 2.615910377112661278e-01 2.102720977430787563e-01 1.802037095846505399e-01
1.500000000000000000e+01 3.920759238318799467e-01 2.512852338037365185e-01 2.066603623044442062e-01 1.859086686842442437e-01
1.600000000000000000e+01 3.559195126169469314e-01 2.081693796713997568e-01 1.727808809390684874e-01 1.576560624863655724e-01
1.700000000000000000e+01 2.722274559292190421e-01 1.248929311656149094e-01 1.088718463926834634e-01 1.012037572293752463e-01
1.800000000000000000e+01 2.713424526137754866e-01 9.735692746356987282e-02 6.771332129795663846e-02 6.774665305246470315e-02
1.900000000000000000e+01 2.422161861480117417e-01 7.332071504296991393e-02 5.391659231295439780e-02 4.899569555733460091e-02
2.000000000000000000e+01 2.177831537366187453e-01 9.007606963402109423e-02 8.348517180853767816e-02 8.145145713421676759e-02
2.100000000000000000e+01 2.587217519591413772e-01 9.746917991860439001e-02 8.138172009083467773e-02 7.177316081274952297e-02
2.200000000000000000e+01 3.141008833613795348e-01 1.575437213027442440e-01 1.264355807618458283e-01 1.084159546330162177e-01
2.300000000000000000e+01 2.333955172760129593e-01 7.730921084761993578e-02 6.972457884256817728e-02 6.519991721287272946e-02
2.400000000000000000e+01 2.429775407434875689e-01 1.070668920581299977e-01 1.008114747938323452e-01 9.800659105125444914e-02
2.500000000000000000e+01 3.112988609050401645e-01 1.604991506879621110e-01 1.372223054633497641e-01 1.245766993193013761e-01
2.600000000000000000e+01 2.281933927963274711e-01 8.706799263381986842e-02 7.999342329193871726e-02 7.681287699559659343e-02
2.700000000000000000e+01 2.539004311692265037e-01 8.974072347296592478e-02 8.906177710241687528e-02 7.699170799575374979e-02
2.800000000000000000e+01 2.082775748445832298e-01 6.349799297040759072e-02 6.093503683524267855e-02 5.914795686821829046e-02
2.900000000000000000e+01 2.303979288457853603e-01 6.444941667603644453e-02 6.020619284558517692e-02 5.179168701841985190e-02
3.000000000000000000e+01 2.123751180597000798e-01 6.415313781619090550e-02 6.454766754372610882e-02 6.114957011369327039e-02
3.100000000000000000e+01 2.605098561516709377e-01 9.976387495668680161e-02 9.578463267334778874e-02 8.696185075632686945e-02
3.200000000000000000e+01 2.128769464791562260e-01 5.613162437604975186e-02 5.031015798476409090e-02 4.991883956140720502e-02
3.300000000000000000e+01 2.218260496616951127e-01 8.414606651125790260e-02 8.255883579533201955e-02 8.419159294376862834e-02
3.400000000000000000e+01 2.005876137640481005e-01 7.317027138744489068e-02 6.791100282927699239e-02 6.538678715226946270e-02
3.500000000000000000e+01 1.947920408343198628e-01 6.509915497120960515e-02 4.718201342980311852e-02 4.834817242320359199e-02
3.600000000000000000e+01 1.891034756376183401e-01 7.797346562202779607e-02 7.632128902399673565e-02 7.594502284676661608e-02
3.700000000000000000e+01 2.281198483628517348e-01 6.761238246617833070e-02 7.032462601298757054e-02 6.797077334726321640e-02
3.800000000000000000e+01 1.550238006925460654e-01 5.529350505316400072e-02 4.078239510790442057e-02 4.433483942752547424e-02
3.900000000000000000e+01 1.846173717250176038e-01 7.050036444719341711e-02 6.659455558812421572e-02 6.773653013257922850e-02
4.000000000000000000e+01 1.974890120281156958e-01 6.278301601972312296e-02 6.196923022988191226e-02 5.676041705521137765e-02
4.100000000000000000e+01 1.774349752013013315e-01 4.038459497897309292e-02 3.800299035279328802e-02 3.546100956507518970e-02
4.200000000000000000e+01 1.795429109408828716e-01 5.483444459662582815e-02 4.323523492733463702e-02 4.315201610684386152e-02
4.300000000000000000e+01 1.702555170790593653e-01 7.276431758243052939e-02 5.153308592202626714e-02 5.429430851231028393e-02
4.400000000000000000e+01 1.632434281497770201e-01 7.674969140486151420e-02 4.574113290517206609e-02 4.955281630304583101e-02
4.500000000000000000e+01 1.916668893581929545e-01 5.348674251989150169e-02 5.328887146291490240e-02 5.348921832263543036e-02
4.600000000000000000e+01 2.176319254083221577e-01 6.708022955382671182e-02 6.423445452108539344e-02 6.069787410931117705e-02
4.700000000000000000e+01 1.982217959398501483e-01 7.904767034661755454e-02 8.161225151852620485e-02 7.836533036905848904e-02
4.800000000000000000e+01 1.665608415287538335e-01 6.072428522372389642e-02 6.233044516243405747e-02 6.310128700542896873e-02
4.900000000000000000e+01 1.792312631718246674e-01 4.278761688250651285e-02 3.988969380031597706e-02 3.979095670636374760e-02

